An Efficient Algorithm for the Multicomponent Compressible Navier-Stokes Equations in Low- and High-Mach Number Regimes

The goal of this study is to develop an efficient numerical algorithm applicable to a wide range of compressible multicomponent flows. Although many highly efficient algorithms have been proposed for simulating each type of the flows, the construction of a universal solver is known to be challenging. Extreme cases, such as incompressible and highly compressible flows, or inviscid and highly viscous flows, require different numerical treatments in order to maintain the efficiency, stability, and accuracy of the method. Linearized block implicit (LBI) factored schemes are known to provide an efficient way of solving the compressible Navier-Stokes equations implicitly, allowing us to avoid stability restrictions at low Mach number and high viscosity. However, the methods' splitting error has been shown to grow and dominate physical fluxes as the Mach number goes to zero. In this paper, a splitting error reduction technique is proposed to solve the issue. A novel finite element shock-capturing algorithm, proposed by Guermond and Popov, is reformulated in terms of finite differences, extended to the stiffened gas equation of state (SG EOS) and combined with the LBI factored scheme to stabilize the method around flow discontinuities at high Mach numbers. A novel stabilization term is proposed for low Mach number applications. The resulting algorithm is shown to be efficient in both low and high Mach number regimes. The algorithm is extended to the multicomponent case using an interface capturing strategy with surface tension as a continuous surface force. Numerical tests are presented to verify the performance and stability properties for a wide range of flows.

==> adv.dat <==
x   pin pinnorm uin uinnorm phin  rhoin   phm phmnorm uhm uhmnorm phihm  rhohm   plm plmnorm ulm ulmnorm philm  rholm
0.00769231   4.819E-05 0 0.1 0 1  1   4.81899999993374E-05 1.3750092010336E-11 0.100000000000001 5.27355936696949E-15 0.999997781245494  0.998691000919112   4.81899999905666E-05 1.9575386653905E-10 0.099999999999986 1.36696209906972E-13 0.999999999998633  1.00000000000004
0.01538462   4.819E-05 0 0.1 0 0.99999999202295  1   4.81899999993374E-05 1.3750092010336E-11 0.100000000000001 5.27355936696949E-15 0.999997781245494  0.998691000919803   4.81899999905666E-05 1.9575386653905E-10 0.099999999999986 1.36696209906972E-13 0.999999263943458  1.00000000000004
0.02307693   4.819E-05 0 0.1 0 0.999999944330601  1   4.81899999993374E-05 1.3750092010336E-11 0.100000000000001 5.55111512312578E-15 0.999997781245493  0.998690000908552   4.81899999904556E-05 1.98057711786249E-10 0.099999999999986 1.43079992298567E-13 0.999999263943458  1.00000000000004
0.03076924   4.819E-05 0 0.1 0 0.999999862170951  1   4.81899999992264E-05 1.6053937257535E-11 0.1 4.85722573273506E-15 0.999997781245493  0.998687909283071   4.81899999906776E-05 1.93450021291851E-10 0.099999999999986 1.37528877175441E-13 0.999999263943458  1.00000000000004
0.03846155   4.819E-05 0 0.1 0 0.999999735560314  1   4.81899999990043E-05 2.06616277519328E-11 0.1 0 0.999997781245493  0.998684629700411   4.81899999900115E-05 2.07273092775045E-10 0.099999999999986 1.40859546249317E-13 0.999999263943458  1.00000000000004
0.04615386   4.819E-05 0 0.1 0 0.999999542746329  1   4.81899999991153E-05 1.83577825047339E-11 0.1 0 0.999997781245492  0.998680060973713   4.81899999903446E-05 2.00361557033448E-10 0.099999999999986 1.3836154444391E-13 0.999999263943458  1.00000000000004
0.05384617   4.819E-05 0 0.1 0 0.999999249832942  1   4.81899999994484E-05 1.14462467631371E-11 0.1 0 0.999997781245491  0.998674096963002   4.81899999895674E-05 2.1648847376384E-10 0.099999999999986 1.39055433834301E-13 0.999999263943458  1.00000000000004
0.06153848   4.819E-05 0 0.1 0 0.99999880516804  1   4.81899999997815E-05 4.53471102154039E-12 0.1 0 0.99999778124549  0.998666626584762   4.81899999902335E-05 2.02665402280647E-10 0.099999999999986 1.36973765663129E-13 0.999999263943458  1.00000000000004
0.06923079   4.819E-05 0 0.1 0 0.999998130295931  1   4.81899999995594E-05 9.14240151593822E-12 0.1 0 0.999997781245488  0.998657533500051   4.81899999894564E-05 2.18792319011039E-10 0.099999999999987 1.35724764760425E-13 0.999999263943458  1.00000000000004
0.0769231   4.819E-05 0 0.1 0 0.999997106130508  1   4.81900000003366E-05 6.98451521445418E-12 0.1 0 0.999997781245486  0.998646696280038   4.81899999893454E-05 2.21096164258238E-10 0.099999999999986 1.40026878980848E-13 0.999999263943458  1.00000000000004
0.08461541   4.819E-05 0 0.1 0 0.99999555194798  1   4.81900000002256E-05 4.68066996725526E-12 0.1 0 0.999997781245484  0.998633988224501   4.81899999894564E-05 2.18792319011039E-10 0.099999999999986 1.38639100200066E-13 0.999999263943457  1.00000000000004
0.09230772   4.819E-05 0 0.1 0 0.999993193502094  1   4.81900000003366E-05 6.98451521445418E-12 0.1 3.7470027081099E-15 0.999997781245482  0.998619277328772   4.81899999895674E-05 2.1648847376384E-10 0.099999999999986 1.41553435639707E-13 0.999999263943455  1.00000000000004
0.10000003   4.819E-05 0 0.1 0 0.999989614640827  1   4.81899999996704E-05 6.83855626873931E-12 0.100000000000001 5.55111512312578E-15 0.999997781245479  0.998602426238676   4.81899999900115E-05 2.07273092775045E-10 0.099999999999986 1.39055433834301E-13 0.999999263943453  1.00000000000004
0.10769234   4.819E-05 0 0.1 0 0.999984183894134  1   4.81899999995594E-05 9.14240151593822E-12 0.100000000000001 7.21644966006352E-15 0.999997781245475  0.998583292216566   4.81899999895674E-05 2.1648847376384E-10 0.099999999999986 1.38916655956223E-13 0.99999926394345  1.00000000000004
0.11538465   4.819E-05 0 0.1 0 0.999975943092376  1   4.81900000000035E-05 7.29794728574363E-14 0.100000000000001 7.63278329429795E-15 0.999997781245469  0.998561727119039   4.81899999889013E-05 2.30311545247034E-10 0.099999999999987 1.35724764760425E-13 0.999999263943446  1.00000000000003
0.12307696   4.819E-05 0 0.1 0 0.99996343838983  1   4.81899999994484E-05 1.14462467631371E-11 0.100000000000001 7.63278329429795E-15 0.999997781245461  0.998537577386861   4.81899999895674E-05 2.1648847376384E-10 0.099999999999986 1.3614109839466E-13 0.99999926394344  1.00000000000003
0.13076927   4.819E-05 0 0.1 0 0.99994446393653  1   4.81899999996704E-05 6.83855626873931E-12 0.100000000000001 7.35522753814166E-15 0.99999778124545  0.998510684047948   4.81899999892343E-05 2.23400009505437E-10 0.099999999999987 1.35030875370035E-13 0.999999263943431  1.00000000000003
0.13846158   4.819E-05 0 0.1 0 0.999915673096912  0.999999999999994   4.81899999994484E-05 1.14462467631371E-11 0.100000000000001 7.63278329429795E-15 0.999997781245434  0.998480882734389   4.81899999889013E-05 2.30311545247034E-10 0.099999999999987 1.301736496373E-13 0.999999263943419  1.00000000000002
0.14615389   4.819E-05 0 0.1 0 0.999871988892862  0.999999999988494   4.81899999996704E-05 6.83855626873931E-12 0.100000000000001 7.63278329429795E-15 0.999997781245409  0.998448003713156   4.81899999890123E-05 2.28007699999835E-10 0.099999999999987 1.3392065234541E-13 0.999999263943401  1
0.1538462   4.819E-05 0 0.1 0 0.999805710255982  0.999999998067244   4.81899999995594E-05 9.14240151593822E-12 0.100000000000001 8.04911692853239E-15 0.999997781245372  0.998411871932009   4.81899999890123E-05 2.28007699999835E-10 0.099999999999987 1.31700206296159E-13 0.999999263943374  0.999999999999957
0.16153851   4.819E-05 0 0.1 0 0.999705157746904  0.999999860196607   4.81899999995594E-05 9.14240151593822E-12 0.100000000000001 7.21644966006352E-15 0.999997781245317  0.998372307081225   4.81899999891233E-05 2.25703854752636E-10 0.099999999999987 1.3392065234541E-13 0.999999263943335  0.999999999999864
0.16923082   4.819E-05 0 0.1 0 0.999552622821906  0.999995971368332   4.81899999997815E-05 4.53471102154039E-12 0.100000000000001 8.04911692853239E-15 0.999997781245232  0.99832912367049   4.81899999891233E-05 2.25703854752636E-10 0.099999999999987 1.35724764760425E-13 0.999999263943274  0.999999999999661
0.17692313   4.819E-05 0 0.1 0 0.999321265647135  0.999954548746597   4.81900000001145E-05 2.37682472005635E-12 0.100000000000001 7.63278329429795E-15 0.999997781245105  0.998282131123168   4.81899999890123E-05 2.28007699999835E-10 0.099999999999987 1.3239409568655E-13 0.999999263943183  0.999999999999223
0.18461544   4.819E-05 0 0.1 0 0.99897042957855  0.999776506328895   4.81899999997815E-05 4.53471102154039E-12 0.100000000000001 8.18789480661053E-15 0.999997781244912  0.998231133887168   4.81899999890123E-05 2.28007699999835E-10 0.099999999999987 1.31700206296159E-13 0.999999263943043  0.999999999998288
0.19230775   4.819E-05 0 0.1 0 0.998438580706274  0.999368089813354   4.81899999996704E-05 6.83855626873931E-12 0.100000000000001 9.15933995315754E-15 0.999997781244621  0.998175931563262   4.81899999893454E-05 2.21096164258238E-10 0.099999999999987 1.34198208101566E-13 0.999999263942831  0.999999999996323
0.20000006   4.819E-05 0 0.1 0 0.997632706512372  0.998655304322798   4.81899999998925E-05 2.23086577434148E-12 0.100000000000001 8.88178419700125E-15 0.999997781244179  0.998116319051319   4.81899999903446E-05 2.00361557033448E-10 0.099999999999987 1.31006316905768E-13 0.999999263942509  0.999999999992258
0.20769237   4.819E-05 0 0.1 0 0.996412484408667  0.997522654092896   4.81900000001145E-05 2.37682472005635E-12 0.100000000000001 1.0547118733939E-14 0.99999778124351  0.99805208671385   4.81899999889013E-05 2.30311545247034E-10 0.099999999999987 1.26287869051112E-13 0.999999263942018  0.999999999983984
0.21538468   4.819E-05 0 0.1 0 0.994566837675601  0.99577701384353   4.81900000000035E-05 7.29794728574363E-14 0.100000000000001 1.27675647831893E-14 0.999997781242499  0.99798302055948   4.81899999896784E-05 2.14184628516642E-10 0.099999999999987 1.27953203588049E-13 0.999999263941268  0.99999999996741
0.22307699   4.819E-05 0 0.1 0 0.991779669005984  0.993114866658408   4.81899999995594E-05 9.14240151593822E-12 0.100000000000002 1.56819002228303E-14 0.999997781240966  0.997908902442911   4.81899999897895E-05 2.11880783269443E-10 0.099999999999988 1.24761312392252E-13 0.999999263940125  0.999999999934745
0.2307693   4.819E-05 0 0.1 0 0.98758079893122  0.989075428120677   4.81899999995594E-05 9.14240151593822E-12 0.100000000000002 1.56819002228303E-14 0.999997781238646  0.997829510285216   4.81899999897895E-05 2.11880783269443E-10 0.099999999999988 1.16850973341798E-13 0.999999263938383  0.999999999871391
0.23846161   4.819E-05 0 0.1 0 0.981278030575496  0.982972913845458   4.81899999993374E-05 1.3750092010336E-11 0.100000000000001 1.45716771982052E-14 0.999997781235136  0.997744618311576   4.81899999900115E-05 2.07273092775045E-10 0.099999999999988 1.18655085756814E-13 0.999999263935727  0.999999999750467
0.24615392   4.819E-05 0 0.1 0 0.971868255286987  0.973805952621894   4.81899999995594E-05 9.14240151593822E-12 0.100000000000001 1.4432899320127E-14 0.999997781229823  0.997653997308119   4.81899999905666E-05 1.9575386653905E-10 0.099999999999989 1.1296519275561E-13 0.999999263931679  0.99999999952333
0.25384623   4.819E-05 0 0.1 0 0.957932644540717  0.960149161943754   4.81899999996704E-05 6.83855626873931E-12 0.100000000000001 1.23512311489549E-14 0.999997781221781  0.997557414897441   4.81899999894564E-05 2.18792319011039E-10 0.099999999999989 1.11299858218672E-13 0.999999263925506  0.999999999103433
0.26153854   4.819E-05 0 0.1 0 0.937538663270825  0.940048983441557   4.81900000002256E-05 4.68066996725526E-12 0.100000000000001 1.23512311489549E-14 0.999997781209609  0.997454635831562   4.81899999902335E-05 2.02665402280647E-10 0.099999999999989 1.11577413974828E-13 0.999999263916096  0.999999998339409
0.26923085   4.819E-05 0 0.1 0 0.908207026190431  0.910983148062512   4.81899999997815E-05 4.53471102154039E-12 0.100000000000001 1.30451205393456E-14 0.999997781191186  0.997345422303616   4.81899999896784E-05 2.14184628516642E-10 0.099999999999989 1.10328413072125E-13 0.999999263901749  0.999999996971006
0.27692316   4.819E-05 0 0.1 0 0.867057052613623  0.870000912771984   4.81900000002256E-05 4.68066996725526E-12 0.100000000000001 1.4432899320127E-14 0.999997781163306  0.997229534276909   4.81899999895674E-05 2.1648847376384E-10 0.099999999999989 1.10883524584438E-13 0.999999263879877  0.999999994558326
0.28461547   4.819E-05 0 0.1 0 0.81129611620502  0.814217274060132   4.81900000002256E-05 4.68066996725526E-12 0.100000000000002 1.63757896132211E-14 0.999997781121117  0.997106729830673   4.81899999893454E-05 2.21096164258238E-10 0.099999999999989 1.11299858218672E-13 0.999999263846532  0.999999990370359
0.29230778   4.819E-05 0 0.1 0 0.739186175299351  0.741803923707912   4.81899999998925E-05 2.23086577434148E-12 0.100000000000002 1.67921232474555E-14 0.999997781057282  0.996976765523026   4.81899999894564E-05 2.18792319011039E-10 0.099999999999989 1.06997743998249E-13 0.999999263795696  0.999999983212776
0.30000009   4.819E-05 0 0.1 0 0.651365761575718  0.653357864313141   4.81900000003366E-05 6.98451521445418E-12 0.100000000000002 1.56819002228303E-14 0.999997780960709  0.996839396769128   4.81899999895674E-05 2.1648847376384E-10 0.09999999999999 1.03528297046296E-13 0.999999263718194  0.999999971167038
0.3076924   4.819E-05 0 0.1 0 0.551903285796275  0.553003506541318   4.81900000004476E-05 9.28836046165309E-12 0.100000000000002 1.63757896132211E-14 0.999997780814626  0.996694378234997   4.81899999894564E-05 2.18792319011039E-10 0.09999999999999 1.04360964314765E-13 0.999999263600038  0.999999951202868
0.31538471   4.819E-05 0 0.1 0 0.448108344455831  0.44821231573645   4.81900000005586E-05 1.1592205708852E-11 0.100000000000002 1.72084568816899E-14 0.999997780593684  0.996541464245069   4.81899999900115E-05 2.07273092775045E-10 0.09999999999999 1.0325074129014E-13 0.999999263419903  0.999999918613984
0.32307702   4.819E-05 0 0.1 0 0.348644931744116  0.347857003065318   4.81900000004476E-05 9.28836046165309E-12 0.100000000000002 1.76247905159244E-14 0.99999778025957  0.996380409203698   4.81899999905666E-05 1.9575386653905E-10 0.09999999999999 1.04499742192843E-13 0.999999263145278  0.999999866212936
0.33076933   4.819E-05 0 0.1 0 0.26082292816341  0.259409326733062   4.81900000000035E-05 7.29794728574363E-14 0.100000000000002 1.76247905159244E-14 0.999997779754385  0.996210968028456   4.81899999903446E-05 2.00361557033448E-10 0.09999999999999 1.03528297046296E-13 0.999999262726598  0.999999783205471
0.33846164   4.819E-05 0 0.1 0 0.18871114653518  0.186994110624535   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 1.88737914186277E-14 0.999997778990646  0.996032896594933   4.81899999910107E-05 1.86538485550255E-10 0.09999999999999 1.05887520973624E-13 0.999999262088299  0.999999653649383
0.34615395   4.819E-05 0 0.1 0 0.13294845510397  0.131208701009234   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 2.12330153459561E-14 0.999997777836175  0.995845952191412   4.81899999908997E-05 1.88842330797453E-10 0.09999999999999 1.01446628875124E-13 0.999999261115176  0.999999454388946
0.35384626   4.819E-05 0 0.1 0 0.091797000127221  0.090224979039264   4.81899999998925E-05 2.23086577434148E-12 0.100000000000002 2.08166817117217E-14 0.999997776091272  0.995649893982324   4.81899999908997E-05 1.88842330797453E-10 0.09999999999999 9.96425164601078E-14 0.999999259631598  0.999999152346267
0.36153857   4.819E-05 0 0.1 0 0.062464209754135  0.061157993467588   4.81900000000035E-05 7.29794728574363E-14 0.100000000000002 1.95676808090184E-14 0.999997773454228  0.995444483479008   4.81899999908997E-05 1.88842330797453E-10 0.09999999999999 9.88098491916389E-14 0.999999257369797  0.999998701048531
0.36923088   4.819E-05 0 0.1 0 0.042069378034646  0.0410569726551   4.81899999996704E-05 6.83855626873931E-12 0.100000000000002 1.77635683940025E-14 0.999997769469199  0.995229485016398   4.81899999915658E-05 1.7501925931426E-10 0.09999999999999 9.67281810204668E-14 0.999999253921548  0.999998036278489
0.37692319   4.819E-05 0 0.1 0 0.028133162421689  0.027399587377731   4.81899999997815E-05 4.53471102154039E-12 0.100000000000002 1.67921232474555E-14 0.999997763447406  0.99500466623405   4.81899999910107E-05 1.86538485550255E-10 0.099999999999991 9.46465128492946E-14 0.999999248664485  0.999997070758663
0.3846155   4.819E-05 0 0.1 0 0.018722967004249  0.018232216444472   4.81899999996704E-05 6.83855626873931E-12 0.100000000000002 1.67921232474555E-14 0.999997754347983  0.994769798559898   4.81899999917879E-05 1.70411568819862E-10 0.099999999999991 9.46465128492946E-14 0.999999240649792  0.999995687820952
0.39230781   4.819E-05 0 0.1 0 0.012419911194119  0.012129424175689   4.81899999997815E-05 4.53471102154039E-12 0.100000000000002 1.59594559789866E-14 0.999997740597731  0.994524657694967   4.81899999917879E-05 1.70411568819862E-10 0.099999999999991 9.39526234589039E-14 0.999999228431015  0.999993734074463
0.40000012   4.819E-05 0 0.1 0 0.00822084619709  0.008089798629704   4.81900000000035E-05 7.29794728574363E-14 0.100000000000002 1.52655665885959E-14 0.99999771981837  0.994269024097202   4.81899999917879E-05 1.70411568819862E-10 0.099999999999991 9.25648446781224E-14 0.999999209803258  0.999991011170319
0.40769243   4.819E-05 0 0.1 0 0.005433545949721  0.00542752552242   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 1.52655665885959E-14 0.999997688413684  0.994002683462323   4.8189999992454E-05 1.56588497336669E-10 0.099999999999991 9.0205620750794E-14 0.999999181406091  0.999987266859645
0.41538474   4.819E-05 0 0.1 0 0.003587810499236  0.003681798161981   4.81900000002256E-05 4.68066996725526E-12 0.100000000000002 1.62370117351429E-14 0.999997640944465  0.993725427199405   4.8189999992343E-05 1.58892342583868E-10 0.099999999999991 9.0205620750794E-14 0.9999991381198  0.999982185666067
0.42307705   4.819E-05 0 0.1 0 0.002367528476623  0.002549081022691   4.81900000005586E-05 1.1592205708852E-11 0.100000000000002 1.76247905159244E-14 0.99999756918219  0.993437052898481   4.8189999992454E-05 1.56588497336669E-10 0.099999999999991 8.88178419700125E-14 0.999999072149398  0.999975379614769
0.43076936   4.819E-05 0 0.1 0 0.001561613643335  0.001836228955715   4.81900000005586E-05 1.1592205708852E-11 0.100000000000002 1.84574577843932E-14 0.999997460677036  0.993137364786924   4.81899999930091E-05 1.45069271100674E-10 0.099999999999991 9.14546216534973E-14 0.999998971639095  0.99996637958572
0.43846167   4.819E-05 0 0.1 0 0.001029737024052  0.001427721616133   4.81900000007807E-05 1.61998962032498E-11 0.100000000000002 1.9151347174784E-14 0.999997296593553  0.992826174170416   4.81899999928981E-05 1.47373116347873E-10 0.099999999999991 9.1177065897341E-14 0.999998818582673  0.999954627962961
0.44615398   4.819E-05 0 0.1 0 0.000678881838245  0.001249553688552   4.81900000008917E-05 1.85037414504487E-11 0.100000000000002 1.99840144432528E-14 0.999997048446024  0.992503299853016   4.8189999992343E-05 1.58892342583868E-10 0.099999999999991 9.43689570931383E-14 0.99999858567545  0.999939473325232
0.45384629   4.819E-05 0 0.1 0 0.0004475113399  0.001208046749152   4.81900000005586E-05 1.1592205708852E-11 0.100000000000002 1.84574577843932E-14 0.999996673185991  0.992168568528619   4.81899999931201E-05 1.42765425853475E-10 0.099999999999991 9.38138455808257E-14 0.999998231562265  0.99992016795019
0.4615386   4.819E-05 0 0.1 0 0.000294967000269  0.00120414090405   4.81900000011137E-05 2.31114319448466E-11 0.100000000000002 1.84574577843932E-14 0.99999610582141  0.991821815132738   4.81899999930091E-05 1.45069271100674E-10 0.09999999999999 9.76996261670138E-14 0.999997693636418  0.999895868866897
0.46923091   4.819E-05 0 0.1 0 0.00019440773271  0.001204001957281   4.81900000007807E-05 1.61998962032498E-11 0.100000000000002 1.81799020282369E-14 0.999995248316685  0.991462883138243   4.81899999942304E-05 1.19726973381486E-10 0.09999999999999 9.81159598012482E-14 0.999996877099146  0.999865643085206
0.47692322   4.819E-05 0 0.1 0 0.000128124159336  0.001204000011737   4.81900000010027E-05 2.08075866976477E-11 0.100000000000002 1.9151347174784E-14 0.999993952841092  0.991091624769859   4.81899999942304E-05 1.19726973381486E-10 0.099999999999991 9.29811783123569E-14 0.999995638339512  0.999828477438845
0.48461553   4.819E-05 0 0.1 0 8.44362835472041E-05  0.001204000000034   4.81900000007807E-05 1.61998962032498E-11 0.100000000000002 2.12330153459561E-14 0.999991996394229  0.990707901098518   4.81899999944524E-05 1.15119282887088E-10 0.099999999999991 9.35362898246694E-14 0.999993759720895  0.999783293193488
0.49230784   4.819E-05 0 0.1 0 5.56426628326487E-05  0.001204   4.81900000005586E-05 1.1592205708852E-11 0.100000000000002 2.24820162486594E-14 0.999989042311889  0.990311581953676   4.81899999943414E-05 1.17423128134287E-10 0.099999999999991 9.20097331658099E-14 0.999990911368089  0.999728965152155
0.50000015   4.819E-05 0 0.1 0 3.66660660874607E-05  0.001204   4.81900000005586E-05 1.1592205708852E-11 0.100000000000002 2.31759056390501E-14 0.999984581900867  0.989902545553629   4.81899999947855E-05 1.08207747145492E-10 0.09999999999999 9.64506252643105E-14 0.999986593268156  0.999664344327983
0.50769246   4.819E-05 0 0.1 0 2.41596849514228E-05  0.001204   4.81900000011137E-05 2.31114319448466E-11 0.100000000000002 2.31759056390501E-14 0.999977846024443  0.989480677685776   4.81899999950075E-05 1.03600056651094E-10 0.099999999999991 9.57567358739198E-14 0.999980047538618  0.999588282028312
0.51538477   4.819E-05 0 0.1 0 1.59175498417025E-05  0.001204   4.81900000008917E-05 1.85037414504487E-11 0.100000000000002 2.44249065417534E-14 0.999967671210192  0.989045870137269   4.81899999950075E-05 1.03600056651094E-10 0.099999999999991 9.25648446781224E-14 0.999970125481687  0.99949965053533
0.52307708   4.819E-05 0 0.1 0 1.04857307279804E-05  0.001204   4.81900000002256E-05 4.68066996725526E-12 0.100000000000003 2.56739074444567E-14 0.999952296862179  0.98859801779434   4.81899999947855E-05 1.08207747145492E-10 0.099999999999991 9.49240686054509E-14 0.999955086119678  0.999397349214925
0.53076939   4.819E-05 0 0.1 0 6.9059970919886E-06  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 2.48412401759879E-14 0.999929058063055  0.988137013145233   4.81899999945634E-05 1.12815437639889E-10 0.099999999999991 9.32587340685132E-14 0.999932290910603  0.999280269175219
0.5384617   4.819E-05 0 0.1 0 4.54683343153236E-06  0.001204   4.81900000003366E-05 6.98451521445418E-12 0.100000000000002 2.27595720048157E-14 0.999893920158249  0.987662735397989   4.81899999951185E-05 1.01296211403895E-10 0.099999999999991 9.46465128492946E-14 0.999897741188529  0.999147151207711
0.54615401   4.819E-05 0 0.1 0 2.99205208816933E-06  0.001204   4.81900000002256E-05 4.68066996725526E-12 0.100000000000002 2.3037127760972E-14 0.999840773660946  0.987175071332258   4.81899999945634E-05 1.12815437639889E-10 0.09999999999999 9.81159598012482E-14 0.999845377424622  0.99899618340568
0.55384632   4.819E-05 0 0.1 0 1.96737673745394E-06  0.001204   4.81900000003366E-05 6.98451521445418E-12 0.100000000000002 2.31759056390501E-14 0.999760366264386  0.986673775442542   4.81899999954516E-05 9.4384675662298E-11 0.09999999999999 9.79771819231701E-14 0.999766017966739  0.998824009835904
0.56153863   4.819E-05 0 0.1 0 1.29205515798132E-06  0.001204   4.81900000003366E-05 6.98451521445418E-12 0.100000000000002 2.35922392732846E-14 0.999638685856326  0.98615820680324   4.81899999962288E-05 7.82577589319056E-11 0.09999999999999 1.01585406753202E-13 0.999645752505031  0.998623588018734
0.56923094   4.819E-05 0 0.1 0 8.46969428481059E-07  0.001204   4.81899999998925E-05 2.23086577434148E-12 0.100000000000002 2.38697950294409E-14 0.999454514047334  0.985626022381065   4.81899999961177E-05 8.05616041791046E-11 0.09999999999999 9.93649607039515E-14 0.999463511855807  0.998380344447638
0.57692325   4.819E-05 0 0.1 0 5.53619414777259E-07  0.001204   4.81900000000035E-05 7.29794728574363E-14 0.100000000000002 2.27595720048157E-14 0.999175728893144  0.985068407912383   4.81899999957847E-05 8.74731399207013E-11 0.099999999999991 9.43689570931383E-14 0.999187395905787  0.998066804179083
0.58461556   4.819E-05 0 0.1 0 3.60272456541976E-07  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 2.4008572907519E-14 0.998753727223349  0.984459649620331   4.81899999963398E-05 7.59539136847067E-11 0.09999999999999 1.01585406753202E-13 0.998769134861546  0.997636573437423
0.59230787   4.819E-05 0 0.1 0 2.32835918445257E-07  0.001204   4.81900000000035E-05 7.29794728574363E-14 0.100000000000002 2.48412401759879E-14 0.998115033313363  0.983735342048023   4.81899999966728E-05 6.904237794311E-11 0.09999999999999 9.96425164601078E-14 0.998135757480924  0.997017342809829
0.60000018   4.819E-05 0 0.1 0 1.48842303936832E-07  0.001204   4.81900000000035E-05 7.29794728574363E-14 0.100000000000003 2.52575738102223E-14 0.997148727865902  0.982768832191798   4.81899999966728E-05 6.904237794311E-11 0.09999999999999 1.03111963412061E-13 0.997177110132344  0.996100296539723
0.60769249   4.819E-05 0 0.1 0 9.34857524233276E-08  0.001204   4.81899999998925E-05 2.23086577434148E-12 0.100000000000002 2.48412401759879E-14 0.995687737891815  0.981373833327382   4.81899999968949E-05 6.44346874487122E-11 0.09999999999999 9.79771819231701E-14 0.995727280684094  0.994722033740565
0.6153848   4.819E-05 0 0.1 0 5.701083979998E-08  0.001204   4.81899999997815E-05 4.53471102154039E-12 0.100000000000002 2.4980018054066E-14 0.993481269599437  0.979291543773128   4.81899999965618E-05 7.13462231903089E-11 0.09999999999999 1.01862962509358E-13 0.993537226041161  0.992637392516284
0.62307711   4.819E-05 0 0.1 0 3.29939366983289E-08  0.001204   4.81900000002256E-05 4.68066996725526E-12 0.100000000000002 2.45636844198316E-14 0.990154829618492  0.97615099471223   4.8189999997228E-05 5.75231517071154E-11 0.09999999999999 1.00058850094342E-13 0.990235065864601  0.989480229134182
0.63076942   4.819E-05 0 0.1 0 1.72185012064992E-08  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 2.44249065417534E-14 0.985153691830494  0.971409868402011   4.81899999966728E-05 6.904237794311E-11 0.09999999999999 1.01169073118967E-13 0.985269908187836  0.984706854654353
0.63846173   4.819E-05 0 0.1 0 6.97649718667909E-09  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000002 2.4008572907519E-14 0.977666207600192  0.964275712752397   4.81899999970059E-05 6.21308422015132E-11 0.09999999999999 1.04360964314765E-13 0.977835580695179  0.977518462953997
0.64615404   4.819E-05 0 0.1 0 1.01362258875426E-09  0.001204   4.81900000002256E-05 4.68066996725526E-12 0.100000000000002 2.4008572907519E-14 0.966527035332425  0.953606096767048   4.8189999997561E-05 5.06116159655187E-11 0.09999999999999 1.02140518265514E-13 0.966774235040763  0.96676169356246
0.65384635   4.819E-05 0 0.1 0 0  0.001204   4.81900000002256E-05 4.68066996725526E-12 0.100000000000002 2.41473507855972E-14 0.950111151247394  0.937798335982316   4.8189999997339E-05 5.52193064599165E-11 0.09999999999999 1.00613961606655E-13 0.950470395378661  0.95081752963303
0.66153866   4.819E-05 0 0.1 0 0  0.001204   4.8190000000059E-05 1.22490209645689E-12 0.100000000000002 2.45636844198316E-14 0.926253800949304  0.914704044895285   4.81899999977831E-05 4.60039254711209E-11 0.099999999999989 1.06442632485937E-13 0.926769995907091  0.927513665807012
0.66923097   4.819E-05 0 0.1 0 0  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000003 2.56739074444567E-14 0.892275802258391  0.881646956007883   4.81899999980051E-05 4.1396234976723E-11 0.09999999999999 1.04777297948999E-13 0.893002788050677  0.894139704337993
0.67692328   4.819E-05 0 0.1 0 0  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000003 2.56739074444567E-14 0.845252862869595  0.835684605112606   4.81899999981716E-05 3.79404671059246E-11 0.09999999999999 1.05609965217468E-13 0.846245637949284  0.847706933911024
0.68461559   4.819E-05 0 0.1 0 0  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000003 2.63677968348475E-14 0.782697967162569  0.774288229556324   4.8189999998477E-05 3.16048926761276E-11 0.099999999999989 1.08524300657109E-13 0.783995869780247  0.785629912734487
0.6923079   4.819E-05 0 0.1 0 0  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000003 2.72004641033163E-14 0.703716038146021  0.696507068443718   4.81899999987823E-05 2.52693182463306E-11 0.099999999999989 1.08524300657109E-13 0.70531786784968  0.706901210764739
0.70000021   4.819E-05 0 0.1 0 0  0.001204   4.81900000001145E-05 2.37682472005635E-12 0.100000000000003 2.85882428840978E-14 0.610316823991472  0.604304348900464   4.81899999989627E-05 2.1525710335187E-11 0.09999999999999 1.05332409461312E-13 0.612158216806788  0.613451210840443
0.70769252   4.819E-05 0 0.1 0 0  0.001204   4.81900000000729E-05 1.51274213680212E-12 0.100000000000003 2.95596880306448E-14 0.508055670881809  0.503221044169307   4.81899999992264E-05 1.6053937257535E-11 0.09999999999999 1.0325074129014E-13 0.510007486597744  0.510844248090332
0.71538483   4.819E-05 0 0.1 0 0  0.001204   4.8190000000059E-05 1.22490209645689E-12 0.100000000000003 2.99760216648792E-14 0.405114962222381  0.401457082285687   4.81899999994623E-05 1.11584067227919E-11 0.09999999999999 1.00891517362811E-13 0.407014658362623  0.407379058041674
0.72307714   4.819E-05 0 0.1 0 0  0.001204   4.81900000000174E-05 3.60819513202662E-13 0.100000000000003 3.06699110552699E-14 0.309892386248087  0.307430434728316   4.81899999995941E-05 8.4225904917432E-12 0.09999999999999 9.76996261670138E-14 0.311595286849478  0.311628860358054
0.73076945   4.819E-05 0 0.1 0 0  0.001204   4.81900000000417E-05 8.64926276582063E-13 0.100000000000003 3.06699110552699E-14 0.228456458762147  0.227200756729118   4.81899999997017E-05 6.19059979296461E-12 0.099999999999991 9.54791801177635E-14 0.229875397427007  0.22981104824859
0.73846176   4.819E-05 0 0.1 0 0  0.001204   4.81900000000243E-05 5.04950456707233E-13 0.100000000000003 3.02535774210355E-14 0.163355834506948  0.163273627919033   4.81899999997815E-05 4.53471102154039E-12 0.099999999999991 9.54791801177635E-14 0.164469092855891  0.164539124390394
0.74615407   4.819E-05 0 0.1 0 0  0.001204   4.81900000000157E-05 3.24821931215179E-13 0.100000000000003 3.12250225675825E-14 0.114064744971424  0.115066931564853   4.81899999998422E-05 3.27479565197848E-12 0.099999999999991 9.57567358739198E-14 0.114898434526028  0.115270317969793
0.75384638   4.819E-05 0 0.1 0 0  0.001204   4.81900000000131E-05 2.70825558233954E-13 0.100000000000003 3.06699110552699E-14 0.078256996235952  0.080209304274362   4.81899999998856E-05 2.37485610229141E-12 0.09999999999999 9.70057367766231E-14 0.078860284448861  0.079617949347986
0.76153869   4.819E-05 0 0.1 0 0  0.001204   4.81900000000131E-05 2.70825558233954E-13 0.100000000000003 3.03923552991137E-14 0.053018935301949  0.055765034846937   4.81899999999168E-05 1.72704024207135E-12 0.09999999999999 9.74220704108575E-14 0.053444995767403  0.054602317976715
0.769231   4.819E-05 0 0.1 0 0  0.001204   4.81900000000092E-05 1.89971614316756E-13 0.100000000000003 3.02535774210355E-14 0.035607161570794  0.038990714544166   4.81899999999406E-05 1.23193287418882E-12 0.09999999999999 9.58955137519979E-14 0.035903002927813  0.037428866862156
0.77692331   4.819E-05 0 0.1 0 0  0.001204   4.81900000000087E-05 1.80972218819885E-13 0.100000000000003 3.08086889333481E-14 0.023771211151923  0.027650633411482   4.81899999999571E-05 8.90096460862373E-13 0.099999999999991 9.24260668000443E-14 0.023974223798205  0.025815598954199
0.78461562   4.819E-05 0 0.1 0 0  0.001204   4.81900000000065E-05 1.35975241335532E-13 0.100000000000003 3.13638004456607E-14 0.015806124951151  0.02006161535096   4.8189999999971E-05 6.01975189407871E-13 0.099999999999991 8.79851747015437E-14 0.015944259565012  0.018042319852746
0.79230793   4.819E-05 0 0.1 0 0  0.001204   4.81900000000043E-05 8.87284149769601E-14 0.100000000000003 3.24740234702858E-14 0.01048212402243  0.01501700639412   4.81899999999805E-05 4.04129104031352E-13 0.099999999999992 7.91033905045424E-14 0.010575495803556  0.012874809241447
0.80000024   4.819E-05 0 0.1 0 0  0.001204   4.81900000000035E-05 7.29794728574363E-14 0.100000000000003 3.24740234702858E-14 0.00693947704413  0.011677689487768   4.81899999999881E-05 2.46499067281476E-13 0.099999999999993 6.98052726733067E-14 0.007002225044687  0.009454395403843
0.80769255   4.819E-05 0 0.1 0 0  0.001204   4.81900000000032E-05 6.73548506718921E-14 0.100000000000003 3.24740234702858E-14 0.004589170535924  0.009470454944995   4.8189999999994E-05 1.23882303636612E-13 0.099999999999994 5.63438184997267E-14 0.004631088837351  0.007194763767071
0.81538486   4.819E-05 0 0.1 0 0  0.001204   4.81900000000027E-05 5.5964990746165E-14 0.100000000000003 3.1641356201817E-14 0.003032936926913  0.008007117573265   4.81899999999982E-05 3.72631219792305E-14 0.099999999999996 3.78863607153335E-14 0.00306074861902  0.005699986554834
0.82307717   4.819E-05 0 0.1 0 0  0.001204   4.81900000000022E-05 4.5278208593631E-14 0.100000000000003 3.09474668114262E-14 0.002003789071484  0.007024429222689   4.81900000000014E-05 2.91074198101914E-14 0.099999999999998 1.94289029309402E-14 0.002022082927001  0.004704084095853
0.83076948   4.819E-05 0 0.1 0 0  0.001204   4.8190000000002E-05 4.134097306375E-14 0.100000000000003 2.99760216648792E-14 0.001323751015926  0.006342605507752   4.81900000000036E-05 7.4526243958461E-14 0.1 0 0.001335647123398  0.004029030661831
0.83846179   4.819E-05 0 0.1 0 0  0.001204   4.81900000000018E-05 3.75443530885077E-14 0.100000000000003 2.88657986402541E-14 0.000874618453895  0.005841520726008   4.81900000000051E-05 1.05602281533593E-13 0.100000000000002 1.98452365651747E-14 0.000882232057033  0.003556044301112
0.8461541   4.819E-05 0 0.1 0 0  0.001204   4.81900000000015E-05 3.12166531297704E-14 0.100000000000003 2.74780198594726E-14 0.000578073224128  0.005445488975385   4.81900000000058E-05 1.19804452552092E-13 0.100000000000003 3.31679128606766E-14 0.000582834371504  0.003205751931978
0.85384641   4.819E-05 0 0.1 0 0  0.001204   4.81900000000012E-05 2.5310799834949E-14 0.100000000000003 2.56739074444567E-14 0.000382305040306  0.005107260770624   4.81900000000059E-05 1.22194916980948E-13 0.100000000000004 3.56659146660832E-14 0.000385177552085  0.002927387659329
0.86153872   4.819E-05 0 0.1 0 0  0.001204   4.8190000000001E-05 1.98267932040434E-14 0.100000000000002 2.35922392732846E-14 0.00025307365543  0.004800963073056   4.81900000000055E-05 1.13476752593355E-13 0.100000000000003 2.98372437868011E-14 0.000254704674425  0.002692341362669
0.86923103   4.819E-05 0 0.1 0 0  0.001204   4.81900000000008E-05 1.67332510019941E-14 0.100000000000002 2.12330153459561E-14 0.000167764586689  0.004515445391754   4.81900000000047E-05 9.80090415831081E-14 0.100000000000002 1.56819002228303E-14 0.000168586580273  0.002486831657679
0.87692334   4.819E-05 0 0.1 0 0  0.001204   4.81900000000007E-05 1.3920939909222E-14 0.100000000000002 1.88737914186277E-14 0.000111447380141  0.004247541530556   4.81900000000038E-05 7.91665572615349E-14 0.1 0 0.000111747659956  0.002304704523742
0.88461565   4.819E-05 0 0.1 0 0  0.001204   4.81900000000005E-05 1.11086288164498E-14 0.100000000000002 1.73472347597681E-14 7.4266776767773E-05  0.003996673926992   4.8190000000003E-05 6.27145373688181E-14 0.099999999999998 2.2065682614425E-14 7.42348418262437E-05  0.002143013346725
0.89230796   4.819E-05 0 0.1 0 0  0.001204   4.81900000000004E-05 8.57754883295494E-15 0.100000000000001 1.45716771982052E-14 4.97181843720556E-05  0.003762236410589   4.81900000000024E-05 4.93560596781506E-14 0.099999999999996 3.81639164714898E-14 4.94779174578229E-05  0.001999998938308
0.90000027   4.819E-05 0 0.1 0 0  0.001204   4.81900000000003E-05 6.89016217729167E-15 0.100000000000001 1.36002320516582E-14 3.35085990504874E-05  0.00354381542844   4.8190000000002E-05 4.134097306375E-14 0.099999999999995 5.10702591327572E-14 3.31401125323063E-05  0.001874282375234
0.90769258   4.819E-05 0 0.1 0 0  0.001204   4.81900000000003E-05 5.62462218554422E-15 0.100000000000001 1.27675647831893E-14 2.28045897258647E-05  0.003340975800398   4.81900000000017E-05 3.58569664328444E-14 0.099999999999994 5.70377078901174E-14 2.23589987973196E-05  0.001764570230871
0.91538489   4.819E-05 0 0.1 0 0  0.001204   4.81900000000002E-05 0 0.100000000000001 1.13797860024079E-14 1.57359582909551E-05  0.003153218218826   4.81900000000017E-05 3.50132731050128E-14 0.099999999999994 5.96744875736022E-14 1.52453281177391E-05  0.001669563449212
0.9230772   4.819E-05 0 0.1 0 0  0.001204   4.81900000000001E-05 0 0.100000000000001 1.08246744900953E-14 1.10681896121476E-05  0.002980004127917   4.81900000000018E-05 3.64194286513988E-14 0.099999999999994 5.71764857681956E-14 1.05522007087923E-05  0.001587944192818
0.93076951   4.819E-05 0 0.1 0 0  0.001204   4.81900000000001E-05 0 0.100000000000001 9.85322934354826E-15 7.98628956448818E-06  0.002820804057505   4.81900000000019E-05 4.00754330720026E-14 0.099999999999995 5.25968157916168E-14 7.45668520701932E-06  0.001518390663427
0.93846182   4.819E-05 0 0.1 0 0  0.001204   4.81900000000001E-05 0 0.100000000000001 9.57567358739198E-15 5.95211586425219E-06  0.002675157248285   4.81900000000021E-05 4.35908219379677E-14 0.099999999999995 4.63518112781003E-14 5.41566096709325E-06  0.001459600041838
0.94615413   4.819E-05 0 0.1 0 0  0.001204   4.81900000000002E-05 0 0.100000000000001 9.85322934354826E-15 4.61020655439886E-06  0.002542744029962   4.81900000000023E-05 4.75280574678487E-14 0.099999999999996 3.98292510084275E-14 4.07064642053373E-06  0.001410311609859
0.95384644   4.819E-05 0 0.1 0 0  0.001204   4.81900000000002E-05 4.21846663915817E-15 0.100000000000001 1.02695629777827E-14 3.72563806202156E-06  0.002423479664822   4.81900000000026E-05 5.37151418719473E-14 0.099999999999997 3.23352455922077E-14 3.18496897704104E-06  0.001369326952932
0.96153875   4.819E-05 0 0.1 0 0  0.001204   4.81900000000002E-05 4.35908219379677E-15 0.100000000000001 1.0547118733939E-14 3.14305954826681E-06  0.002317644822629   4.81900000000028E-05 5.76523774018283E-14 0.099999999999998 2.53963516883005E-14 2.60230903896624E-06  0.001335526584814
0.96923106   4.819E-05 0 0.1 0 0  0.001204   4.81900000000002E-05 3.93723552988096E-15 0.100000000000001 1.12410081243297E-14 2.75971723310411E-06  0.002226077102579   4.8190000000003E-05 6.1308381822432E-14 0.099999999999998 2.09554595897998E-14 2.21938200152912E-06  0.001307885926651
0.97692337   4.819E-05 0 0.1 0 0  0.001204   4.81900000000002E-05 4.35908219379677E-15 0.100000000000001 1.12410081243297E-14 2.5076808136923E-06  0.002150464299354   4.81900000000031E-05 6.42613084698427E-14 0.099999999999998 1.65145674912992E-14 1.96795488344201E-06  0.001285509750427
0.98461568   4.819E-05 0 0.1 0 0  0.001204   4.81900000000003E-05 5.34339107626701E-15 0.100000000000001 1.20736753927986E-14 2.34209523997197E-06  0.002093811216654   4.81900000000032E-05 6.65111573440604E-14 0.099999999999999 1.27675647831893E-14 1.80299357361415E-06  0.00126779560374
0.99230799   4.819E-05 0 0.1 0 0  0.001204   4.81900000000003E-05 5.34339107626701E-15 0.100000000000001 1.20736753927986E-14 2.23338531809172E-06  0.002061214651758   4.81900000000033E-05 6.90422373275553E-14 0.099999999999999 9.57567358739198E-15 1.6948220897239E-06  0.001255361149896
1.0000003   4.819E-05 0 0.1 0 0  0.001204   4.81900000000003E-05 2.57498015965307E-19 0.100000000000001 1.20736753927986E-14 2.16207535697867E-06  0.002061214555509   4.81900000000033E-05 6.90422373275553E-14 0.099999999999999 9.57567358739198E-15 1.62391835676833E-06  0.001255361139762


==> cross.dat <==
x   pin pinnorm uin uinnorm phiin  rhoin   pend pendnorm uend uendnorm phiend  rhoend
0.01   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.66E-14 0.999999999655683 6.01E-14 0  0.001204
0.02   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.67E-14 0.100000000000006 6.01E-14 0  0.001204
0.03   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.67E-14 0.100000000000006 6.01E-14 0  0.001204
0.04   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.67E-14 0.100000000000006 6.01E-14 0  0.001204
0.05   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.67E-14 0.100000000000006 6.01E-14 0  0.001204
0.06   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.67E-14 0.100000000000006 6.01E-14 0  0.001204
0.07   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.67E-14 0.100000000000005 5.00E-14 0  0.001204
0.08   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.87E-14 0.100000000000005 5.00E-14 0  0.001204
0.09   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.87E-14 0.100000000000005 5.00E-14 0  0.001204
0.1   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.87E-14 0.100000000000005 5.00E-14 0  0.001204
0.11   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.10E-14 0.100000000000005 5.00E-14 0  0.001204
0.12   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.10E-14 0.100000000000005 5.00E-14 0  0.001204
0.13   4.82E-05 0 0.1 0 1.72E-09  0.001204   4.82E-05 2.10E-14 0.100000000000005 5.00E-14 0  0.001204
0.14   4.82E-05 0 0.1 0 1.53E-08  0.001204   4.82E-05 1.87E-14 0.100000000000005 5.00E-14 0  0.001204
0.15   4.82E-05 0 0.1 0 5.53E-08  0.001204   4.82E-05 2.10E-14 0.100000000000005 5.00E-14 0  0.001204
0.16   4.82E-05 0 0.1 0 1.65E-07  0.001204   4.82E-05 2.10E-14 0.100000000000005 5.00E-14 0  0.001204
0.17   4.82E-05 0 0.1 0 4.67E-07  0.001204   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.18   4.82E-05 0 0.1 0 1.29E-06  0.001204   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.19   4.82E-05 0 0.1 0 3.55E-06  0.001204   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.2   4.82E-05 0 0.1 0 9.74E-06  0.001204   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.21   4.82E-05 0 0.1 0 2.66E-05  0.001204000002977   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.22   4.82E-05 0 0.1 0 7.29E-05  0.001204011118066   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.23   4.82E-05 0 0.1 0 0.000199086628229  0.001208061980357   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.24   4.82E-05 0 0.1 0 0.00054355524974  0.001338950511804   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.25   4.82E-05 0 0.1 0 0.00148235745232  0.001915712800283   4.82E-05 2.29E-14 0.100000000000005 5.00E-14 0  0.001204
0.26   4.82E-05 0 0.1 0 0.004033845698481  0.003667591746588   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.27   4.82E-05 0 0.1 0 0.010922744146893  0.008871068606149   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.28   4.82E-05 0 0.1 0 0.029213638419359  0.024037263659849   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.29   4.82E-05 0 0.1 0 0.075740656233738  0.0661875799585   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.3   4.82E-05 0 0.1 0 0.182338798845501  0.170458891896897   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.31   4.82E-05 0 0.1 0 0.377515977977194  0.371817004443488   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.32   4.82E-05 0 0.1 0 0.622483545123406  0.629386497459295   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.33   4.82E-05 0 0.1 0 0.81766090629484  0.830744810902958   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.34   4.82E-05 0 0.1 0 0.924259212721893  0.935016299318939   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.35   4.82E-05 0 0.1 0 0.970786313139112  0.977166699072613   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.36   4.82E-05 0 0.1 0 0.989077239882058  0.992332922933667   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.37   4.82E-05 0 0.1 0 0.995966149616453  0.997536407489944   4.82E-05 2.70E-14 0.100000000000005 5.00E-14 0  0.001204
0.38   4.82E-05 0 0.1 0 0.998517641456751  0.999288287476613   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.39   4.82E-05 0 0.1 0 0.999456444684122  0.999865049518174   4.82E-05 2.50E-14 0.100000000000005 5.00E-14 0  0.001204
0.4   4.82E-05 0 0.1 0 0.999800913533684  0.999995938022377   4.82E-05 2.50E-14 0.100000000000004 4.00E-14 0  0.001204
0.41   4.82E-05 0 0.1 0 0.999927136794614  0.999999988881943   4.82E-05 2.50E-14 0.100000000000004 4.00E-14 0  0.001204
0.42   4.82E-05 0 0.1 0 0.999973351100542  0.999999999997042   4.82E-05 2.50E-14 0.100000000000004 4.00E-14 0  0.001204
0.43   4.82E-05 0 0.1 0 0.999990261455826  1   4.82E-05 2.50E-14 0.100000000000004 4.00E-14 0  0.001204
0.44   4.82E-05 0 0.1 0 0.999996446003214  1   4.82E-05 2.50E-14 0.100000000000004 4.00E-14 0  0.001204
0.45   4.82E-05 0 0.1 0 0.999998706804043  1   4.82E-05 2.50E-14 0.100000000000004 4.00E-14 0  0.001204
0.46   4.82E-05 0 0.1 0 0.999999532893027  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.001204
0.47   4.82E-05 0 0.1 0 0.999999834604055  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.001204000000001
0.48   4.82E-05 0 0.1 0 0.999999944703574  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.001204000000003
0.49   4.82E-05 0 0.1 0 0.999999984683848  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.001204000000008
0.5   4.82E-05 0 0.1 0 0.999999998277768  1   4.82E-05 2.70E-14 0.100000000000003 3.00E-14 0  0.001204000000023
0.51   4.82E-05 0 0.1 0 1  1   4.82E-05 2.70E-14 0.100000000000003 3.00E-14 0  0.001204000000065
0.52   4.82E-05 0 0.1 0 1  1   4.82E-05 2.70E-14 0.100000000000003 3.00E-14 0  0.001204000000175
0.53   4.82E-05 0 0.1 0 1  1   4.82E-05 2.70E-14 0.100000000000003 3.00E-14 0  0.001204000000457
0.54   4.82E-05 0 0.1 0 1  1   4.82E-05 2.70E-14 0.100000000000003 3.00E-14 0  0.001204000001155
0.55   4.82E-05 0 0.1 0 1  1   4.82E-05 2.70E-14 0.100000000000003 3.00E-14 0  0.001204000002839
0.56   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.00120400000678
0.57   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.001204000015758
0.58   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000003 3.00E-14 0  0.001204000035663
0.59   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000002 2.00E-14 0  0.001204000078663
0.6   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000002 2.00E-14 0  0.001204000169238
0.61   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000002 2.00E-14 0  0.001204000355411
0.62   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000002 2.00E-14 0  0.001204000729076
0.63   4.82E-05 0 0.1 0 1  1   4.82E-05 2.50E-14 0.100000000000002 2.00E-14 0  0.001204001461908
0.64   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204002867179
0.65   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204005503599
0.66   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.00120401034556
0.67   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204019055674
0.68   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204034410854
0.69   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204060953147
0.7   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204105961108
0.71   4.82E-05 0 0.1 0 1  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204180866748
0.72   4.82E-05 0 0.1 0 0.999999998421599  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204303275735
0.73   4.82E-05 0 0.1 0 0.999999993178163  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204499782679
0.74   4.82E-05 0 0.1 0 0.999999966401774  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001204809805692
0.75   4.82E-05 0 0.1 0 0.999999892519988  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001205290690221
0.76   4.82E-05 0 0.1 0 0.999999694758612  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001206024345673
0.77   4.82E-05 0 0.1 0 0.999999167310178  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001207125672384
0.78   4.82E-05 0 0.1 0 0.999997762933809  1   4.82E-05 2.10E-14 0.100000000000002 2.00E-14 0  0.001208753003806
0.79   4.82E-05 0 0.1 0 0.999994029741443  1   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001211120722174
0.8   4.82E-05 0 0.1 0 0.999984121870259  0.999999999999795   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001214514099813
0.81   4.82E-05 0 0.1 0 0.999957865689117  0.999999998786453   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001219306269635
0.82   4.82E-05 0 0.1 0 0.999888377265138  0.999999278216918   4.82E-05 2.29E-14 0.100000000000002 2.00E-14 0  0.001225977038102
0.83   4.82E-05 0 0.1 0 0.999704675925575  0.999952639332794   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001235133027894
0.84   4.82E-05 0 0.1 0 0.999219515837475  0.999612276436371   4.82E-05 2.50E-14 0.100000000000001 9.99E-15 0  0.001247528386983
0.85   4.82E-05 0 0.1 0 0.997939751719357  0.9986847370783   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001264085042901
0.86   4.82E-05 0 0.1 0 0.994572451872156  0.996120825940824   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001285911237582
0.87   4.82E-05 0 0.1 0 0.985771809483036  0.989022516933674   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001314316874728
0.88   4.82E-05 0 0.1 0 0.963190985793309  0.969628088513786   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001350824074639
0.89   4.82E-05 0 0.1 0 0.907989629221244  0.918876288570039   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001397171285649
0.9   4.82E-05 0 0.1 0 0.787903594259949  0.800733626589155   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001455309366167
0.91   4.82E-05 0 0.1 0 0.582545534892721  0.588045028758984   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 0  0.001527388237582
0.92   4.82E-05 0 0.1 0 0.343367196300496  0.336619280281695   4.82E-05 2.10E-14 0.100000000000001 9.99E-15 2.24E-10  0.001615733014223
0.93   4.82E-05 0 0.1 0 0.16346531670355  0.152396842909494   4.82E-05 2.10E-14 0.100000000000001 9.99E-15 1.97E-09  0.00172280892581
0.94   4.82E-05 0 0.1 0 0.067871193366112  0.059650168477726   4.82E-05 2.10E-14 0.100000000000001 9.99E-15 7.08E-09  0.001851174832582
0.95   4.82E-05 0 0.1 0 0.026347158637898  0.022045627165457   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 2.11E-08  0.0020034256632
0.96   4.82E-05 0 0.1 0 0.009933381515333  0.008298892279308   4.82E-05 2.29E-14 0.1 0 5.91E-08  0.002182124655252
0.97   4.82E-05 0 0.1 0 0.003698587021168  0.003501282932836   4.82E-05 2.29E-14 0.1 0 1.63E-07  0.002389726810198
0.98   4.82E-05 0 0.1 0 0.001369246429334  0.001863449850886   4.82E-05 2.29E-14 0.1 0 4.44E-07  0.002628495407384
0.99   4.82E-05 0 0.1 0 0.000505359354694  0.001320532855883   4.82E-05 2.29E-14 0.1 0 1.21E-06  0.002900413942888
1   4.82E-05 0 0.1 0 0.000186152405038  0.001207103360739   4.82E-05 2.50E-14 0.100000000000001 9.99E-15 3.28E-06  0.003207097056119
1.01   4.82E-05 0 0.1 0 6.85E-05  0.0012040078329   4.82E-05 2.29E-14 0.100000000000001 9.99E-15 8.91E-06  0.003549707319398
1.02   4.82E-05 0 0.1 0 2.51E-05  0.001204000001991   4.82E-05 2.50E-14 0.100000000000001 9.99E-15 2.42E-05  0.003928910826037
1.03   4.82E-05 0 0.1 0 9.23E-06  0.001204   4.82E-05 1.87E-14 0.1 0 6.56E-05  0.004345124945395
1.04   4.82E-05 0 0.1 0 3.38E-06  0.001204   4.82E-05 3.75E-14 0.100000000000001 9.99E-15 0.000178115077583  0.004801029098052
1.05   4.82E-05 0 0.1 0 1.23E-06  0.001204   4.82E-05 6.33E-15 0.1 0 0.000483423941621  0.005320356156937
1.06   4.82E-05 0 0.1 0 4.46E-07  0.001204   4.82E-05 5.61E-14 0.100000000000001 9.99E-15 0.00131173619116  0.006054786613901
1.07   4.82E-05 0 0.1 0 1.58E-07  0.001204   4.82E-05 1.03E-14 0.100000000000001 9.99E-15 0.003555214542558  0.007647929818059
1.08   4.82E-05 0 0.1 0 5.29E-08  0.001204   4.82E-05 3.75E-14 0.100000000000001 9.99E-15 0.009600831692002  0.012118507167325
1.09   4.82E-05 0 0.1 0 1.50E-08  0.001204   4.82E-05 7.04E-14 0.1 0 0.025664306786459  0.025106428457506
1.1   4.82E-05 0 0.1 0 1.69E-09  0.001204   4.82E-05 1.08E-13 0.100000000000001 9.99E-15 0.066785744014985  0.061414200738127
1.11   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 0 0.100000000000001 9.99E-15 0.162746139418301  0.153026000416332
1.12   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.16E-13 0.100000000000001 9.99E-15 0.3454361535742  0.337650531531547
1.13   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.22E-12 0.100000000000001 9.99E-15 0.588872075403013  0.589668183478
1.14   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.08E-12 0.100000000000001 9.99E-15 0.795405968308699  0.800577136745894
1.15   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 3.53E-12 0.100000000000001 9.99E-15 0.913455818423219  0.915399877889102
1.16   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.38E-12 0.100000000000001 9.99E-15 0.966281169993287  0.963151741851518
1.17   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.38E-12 0.100000000000001 9.99E-15 0.987307012204309  0.980604674591458
1.18   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.23E-12 0.100000000000001 9.99E-15 0.995282687204063  0.986669930243977
1.19   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.29E-12 0.100000000000001 9.99E-15 0.998253833269613  0.988849563123686
1.2   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.62E-11 0.100000000000001 9.99E-15 0.999353945309339  0.990065903464116
1.21   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.53E-12 0.100000000000001 9.99E-15 0.999760736511979  0.991167410051128
1.22   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.99E-12 0.1 0 0.999911250693869  0.992190541575349
1.23   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.38E-12 0.100000000000001 9.99E-15 0.99996702305862  0.993127010235066
1.24   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.100000000000001 9.99E-15 0.999987726318195  0.993977695936583
1.25   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.14E-12 0.100000000000001 9.99E-15 0.999995425581535  0.994745587626103
1.26   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.29E-12 0.100000000000001 9.99E-15 0.999998293533579  0.995434465548325
1.27   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.53E-12 0.100000000000001 9.99E-15 0.999999363237561  0.996048624950571
1.28   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.99E-12 0.1 0 0.999999762578722  0.996592734005648
1.29   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.16E-11 0.1 0 0.999999911729165  0.997071708727034
1.3   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.1 0 0.999999967438724  0.997490593485451
1.31   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.39E-11 0.1 0 0.999999988240001  0.99785444879378
1.32   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.53E-12 0.1 0 0.999999995998404  0.998168248879427
1.33   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.39E-11 0.1 0 0.999999998875185  0.998436790879443
1.34   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.39E-11 0.1 0 0.999999999871396  0.9986646166967
1.35   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.1 0 1  0.998855947848699
1.36   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.23E-12 0.1 0 1  0.999014633069463
1.37   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.23E-12 0.1 0 1  0.999144108003755
1.38   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.99E-12 0.1 0 1  0.999247366067417
1.39   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 7.27E-14 0.1 0 1  0.999326939432473
1.4   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.53E-12 0.1 0 1  0.999384889115168
1.41   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.23E-12 0.1 0 1  0.99942280327503
1.42   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 7.27E-14 0.1 0 1  0.99944180304044
1.43   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.84E-12 0.1 0 1  0.999442555424029
1.44   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.37E-11 0.1 0 1  0.999425293139234
1.45   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.53E-12 0.1 0 1  0.999389841339367
1.46   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.14E-11 0.099999999999999 9.99E-15 1  0.999335651438311
1.47   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.1 0 1  0.999261842212519
1.48   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.1 0 0.999999999841401  0.999167248312994
1.49   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.62E-11 0.1 0 0.999999998610673  0.999050476134483
1.5   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.14E-12 0.1 0 0.999999995037658  0.998909966710903
1.51   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.14E-11 0.1 0 0.999999985311304  0.998744064953233
1.52   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.39E-11 0.1 0 0.999999958936339  0.998551094139939
1.53   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.84E-12 0.1 0 0.999999887433165  0.998329434134508
1.54   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.14E-11 0.1 0 0.999999693603535  0.998077601392771
1.55   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.16E-11 0.1 0 0.999999168239775  0.997794328412408
1.56   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.29E-12 0.1 0 0.999997744430308  0.997478639411858
1.57   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.14E-12 0.1 0 0.999993885862433  0.997129917007363
1.58   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.84E-12 0.099999999999999 9.99E-15 0.999983428347217  0.996747942679778
1.59   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.14E-12 0.1 0 0.999955081369792  0.996332792715175
1.6   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 7.27E-14 0.099999999999999 9.99E-15 0.999878222716475  0.99588367237792
1.61   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.14E-11 0.1 0 0.99966978670175  0.995389913305348
1.62   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.1 0 0.999104555095575  0.994773123473405
1.63   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.84E-12 0.1 0 0.997573191216266  0.993643865766702
1.64   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 7.27E-14 0.1 0 0.99343788700633  0.990673316740943
1.65   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.68E-12 0.1 0 0.982376440149476  0.982038532879384
1.66   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 9.14E-12 0.099999999999999 9.99E-15 0.953538363609071  0.957416704509619
1.67   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 3.38E-12 0.099999999999999 9.99E-15 0.88314044086824  0.892111641610806
1.68   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.08E-12 0.099999999999999 9.99E-15 0.73571230349747  0.745921220380503
1.69   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.66E-12 0.1 0 0.506354606473092  0.509714358425443
1.7   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.16E-13 0.099999999999999 9.99E-15 0.274295435126489  0.270489958293159
1.71   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 2.16E-13 0.099999999999999 9.99E-15 0.1222204469413  0.119264881804135
1.72   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 1.08E-13 0.099999999999999 9.99E-15 0.048779814367019  0.050847600962302
1.73   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 5.39E-14 0.099999999999999 9.99E-15 0.018538075392186  0.024888843361808
1.74   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 6.43E-14 0.099999999999999 9.99E-15 0.006912059913179  0.01574918697776
1.75   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 5.39E-14 0.099999999999999 9.99E-15 0.002560343820751  0.01257054371081
1.76   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.56E-14 0.099999999999999 9.99E-15 0.000946911418921  0.011175379849265
1.77   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.56E-14 0.1 0 0.00035036595401  0.010046134829403
1.78   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 0.000129807083255  0.008989324002543
1.79   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.099999999999999 9.99E-15 4.82E-05  0.008018160049141
1.8   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.099999999999999 9.99E-15 1.79E-05  0.007134423757308
1.81   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 6.66E-06  0.00633599772827
1.82   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 2.48E-06  0.005619564167978
1.83   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 9.25E-07  0.004981083250833
1.84   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 3.44E-07  0.004415970798762
1.85   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 5.16E-14 0.1 0 1.28E-07  0.003919239256068
1.86   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 4.70E-08  0.003485632074287
1.87   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 1.69E-08  0.003109751327918
1.88   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 5.74E-09  0.002786175213776
1.89   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 1.61E-09  0.002509562513699
1.9   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 1.83E-10  0.00227474198955
1.91   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 0  0.002076785587479
1.92   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 0  0.001911065166368
1.93   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 0  0.001773293195407
1.94   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 0  0.001659548464589
1.95   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.77E-14 0.1 0 0  0.001566288306804
1.96   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.77E-14 0.1 0 0  0.001490349138917
1.97   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.96E-14 0.1 0 0  0.001428937298812
1.98   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.77E-14 0.1 0 0  0.001379612318777
1.99   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.56E-14 0.1 0 0  0.001340325375314
2   4.82E-05 0 0.1 0 0  0.001204   4.82E-05 4.56E-14 0.1 0 0  0.001340325375314


==> greshkin.dat <==
time k0 k1 k2 k3 k4 k5 k6
0 1 1 1 1 1 1 1
0.001 0.997459723096117 0.999974915170198 0.99992302061513 0.99981592310825 0.99980343077218 0.999803672185973 0.999808733643877
0.002 0.994963820279806 0.999952128321191 0.999891024752058 0.999808188880498 0.999796273507679 0.999796235886293 0.999805009102157
0.003 0.992503760842025 0.999930868574639 0.999874036954079 0.999800262727828 0.99978877536519 0.999788738264237 0.99979685942048
0.004 0.990073743324421 0.99990995243287 0.99986049543342 0.999792410262703 0.999781380614402 0.999781319850879 0.999790119624162
0.005 0.98766974805523 0.999889162743405 0.999845503883542 0.999784561544466 0.999773987913632 0.999773935686723 0.99978164904872
0.006 0.98528895645912 0.999868464653986 0.999828799606352 0.999776712821524 0.999766595063612 0.999766542064361 0.999774849469091
0.007 0.982928826185012 0.999847800194893 0.999811499919 0.999768865555704 0.999759202716269 0.999759151765499 0.999767296216282
0.008 0.980586815955927 0.999827138308161 0.999794330897061 0.999761018818867 0.999751810946763 0.999751759226435 0.999760276390338
0.009 0.978260584908013 0.999806479672078 0.99977740497814 0.999753173417969 0.999744419048047 0.999744384384231 0.999752915321431
0.01 0.975948444243007 0.999785832116071 0.999760583609992 0.999745328441485 0.999737027231978 0.999737010508547 0.999746644057557
0.011 0.97364975079116 0.999765197901989 0.999743755990279 0.999737484762353 0.999729636201537 0.999729626333363 0.999738358750906
0.012 0.971364875204085 0.999744574007682 0.999726898943448 0.999729642064922 0.999722245135502 0.999722231871809 0.999729037644531
0.013 0.969094722033037 0.999723955941751 0.999710031541005 0.999721800242243 0.999714854408084 0.999714844449062 0.999721543821804
0.014 0.966840148242884 0.999703340786034 0.999693171514561 0.999713959301248 0.999707464063003 0.999707455105872 0.999715668799714
0.015 0.964601627931867 0.999682728606256 0.99967632332877 0.99970611919404 0.999700074130896 0.999700060207089 0.999708433430031
0.016 0.962379240753669 0.99966212226692 0.999659484115019 0.999698279702298 0.999692683809466 0.999692678939656 0.999700373448464
0.017 0.960172846520046 0.999641526245626 0.999642650714295 0.999690441350161 0.999685294205343 0.999685298170715 0.999692112234417
0.018 0.957982285077438 0.999620945244486 0.999625822079022 0.999682604304165 0.999677904901573 0.999677914961563 0.99968482200369
0.019 0.95580751498969 0.999600383096402 0.999608998578366 0.999674767893669 0.999670515826955 0.999670532472207 0.999677400714448
0.02 0.953648666151041 0.999579842102254 0.999592180830774 0.999666931830646 0.999663127153074 0.999663153273161 0.999669675172781
0.021 0.951506011860991 0.999559322777899 0.999575369167056 0.999659097397973 0.999655738399593 0.999655768146431 0.999661760460654
0.022 0.949379887459742 0.999538823952807 0.999558563632431 0.99965126351264 0.999648350225878 0.999648386171748 0.999653958027455
0.023 0.94727059752124 0.999518343134001 0.999541764152114 0.999643430937847 0.999640962563402 0.999640995544419 0.999646229877879
0.024 0.945178348611972 0.999497877021831 0.999524970650613 0.999635598907953 0.999633574799523 0.999633605276117 0.99963867672057
0.025 0.943103220048954 0.999477422062398 0.999508183087895 0.999627767545945 0.999626187607013 0.99962621563758 0.999631231188066
0.026 0.94104515969365 0.999456974943272 0.99949140145902 0.999619937288031 0.99961880063505 0.999618816526998 0.999622951795594
0.027 0.939003984136952 0.999436532967408 0.999474625775784 0.99961210813539 0.999611413802194 0.999611423081202 0.99961600779712
0.028 0.936979374477795 0.999416094267307 0.999457856055808 0.999604279766489 0.999604027417347 0.999604050687695 0.999608512335486
0.029 0.934970876552967 0.999395657848533 0.99944109231289 0.999596452096604 0.999596641134211 0.999596647593367 0.999600101768358
0.03 0.932977922378768 0.999375223481124 0.999424334553543 0.999588626197143 0.999589255211886 0.999589256669915 0.999593693569856
0.031 0.930999882302122 0.999354791484331 0.9994075827783 0.999580800698396 0.99958186973096 0.999581880574435 0.999586799162179
0.032 0.929036141364337 0.99933436246708 0.999390836984423 0.999572976425492 0.999574484241319 0.999574504320915 0.999579468166957
0.033 0.927086180013297 0.999313937085831 0.999374097167405 0.999565153076792 0.999567099324048 0.999567121176127 0.99957287482296
0.034 0.925149636365526 0.999293515864476 0.999357363322931 0.999557330706178 0.99955971429711 0.999559748029339 0.999565818830859
0.035 0.923226334836391 0.99927309909355 0.999340635445532 0.999549509172999 0.999552329910943 0.999552363842056 0.999558276063809
0.036 0.921316278218606 0.999252686800752 0.99932391353237 0.999541688250226 0.999544945789169 0.999544987942955 0.999550094025681
0.037 0.919419610238909 0.99923227876985 0.999307197577072 0.999533868249692 0.999537561911259 0.999537601102539 0.999542752283873
0.038 0.917536559620467 0.999211874583798 0.99929048757352 0.999526049708299 0.999530178183871 0.999530227649512 0.999534174415238
0.039 0.915667375569627 0.999191473675276 0.999273783512587 0.999518231684031 0.999522794788073 0.99952285294146 0.999524736479317
0.04 0.913812261749809 0.999171075377907 0.999257085384953 0.999510414437691 0.99951541175163 0.999515463894002 0.999517896791087
0.041 0.911971314095572 0.999150678977434 0.999240393180939 0.999502598139781 0.999508028926709 0.999508072496621 0.999510655951389
0.042 0.910144467914914 0.999130283763496 0.999223706889114 0.99949478298904 0.999500646339846 0.999500692978249 0.999503697191822
0.043 0.908331460331003 0.999109889080513 0.999207026499029 0.999486968715698 0.999493264068827 0.999493317305827 0.999495571854495
0.044 0.906531813506425 0.999089494373539 0.999190351997353 0.999479154949389 0.99948588211353 0.999485937329498 0.999486507996823
0.045 0.90474484154515 0.999069099224819 0.999173683370874 0.999471342441579 0.999478500343526 0.999478566722561 0.999479766367428
0.046 0.902969680126639 0.99904870337785 0.99915702060571 0.999463530937612 0.99947111886139 0.99947118379953 0.999473511951675
0.047 0.901205334209461 0.999028306747992 0.999140363686161 0.999455719636415 0.999463737623168 0.999463808576432 0.999465351228373
0.048 0.899450736792394 0.999007909420576 0.999123712597342 0.999447909846077 0.999456356689902 0.999456417975101 0.999457911412003
0.049 0.897704811199491 0.998987511637931 0.999107067324656 0.999440101075121 0.999448976114758 0.999449041123123 0.999449257837571
0.05 0.895966530327899 0.998967113777062 0.999090427850824 0.999432292931091 0.999441595707654 0.999441656069646 0.999440598874956
0.051 0.894234968042137 0.998946716319739 0.999073794157784 0.999424485695457 0.999434215546054 0.999434279325404 0.999432394055478
0.052 0.892509339767176 0.998926319817099 0.999057166229244 0.999416679356989 0.999426835714387 0.999426905719288 0.999424581266341
0.053 0.890789030976968 0.998905924851917 0.999040544047637 0.999408874542669 0.999419456304362 0.999419528998028 0.999417347043577
0.054 0.889073613608559 0.998885532002336 0.999023927593074 0.999401070399806 0.99941207693632 0.999412151536373 0.999411773660027
0.055 0.887362851456259 0.998865141810714 0.999007316848375 0.999393267031327 0.99940469794383 0.999404781393398 0.999403343478793
0.056 0.88565669627989 0.998844754760795 0.998990711794839 0.999385464721084 0.999397319289462 0.999397421665389 0.999395001865406
0.057 0.883955276613926 0.998824371264389 0.998974112413112 0.999377663036263 0.999389940885515 0.999390043262419 0.999386820674834
0.058 0.882258881057584 0.998803991657248 0.998957518685071 0.999369862703707 0.999382562617352 0.999382667922125 0.999380005086385
0.059 0.880567937253739 0.998783616202088 0.998940930590478 0.999362062714104 0.999375184831481 0.999375282237435 0.999372189662129
0.06 0.878882987063507 0.998763245096065 0.998924348110964 0.999354264132776 0.999367807060853 0.999367902950263 0.99936381218671
0.061 0.87720465790796 0.998742878479819 0.998907771226605 0.999346466364411 0.999360429469271 0.999360534344311 0.999357112746645
0.062 0.875533630115039 0.998722516446022 0.99889119991767 0.999338668974073 0.999353052534784 0.999353155357699 0.99935030832187
0.063 0.873870600463996 0.998702159046359 0.998874634164528 0.999330872599739 0.999345675682045 0.999345782227374 0.999344400415728
0.064 0.872216242869693 0.998681806296498 0.998858073948581 0.999323077505133 0.999338299224625 0.999338421720715 0.999338267449787
0.065 0.870571168073668 0.998661458179758 0.998841519249591 0.999315283296543 0.99933092295763 0.999331048793075 0.999330537810938
0.066 0.868935885038678 0.998641114650026 0.998824970048642 0.999307489894281 0.999323546968516 0.999323671577766 0.999323689545747
0.067 0.867310767245248 0.998620775634657 0.99880842632648 0.99929969792796 0.99931617110311 0.999316313319606 0.999316550293505
0.068 0.86569602711603 0.998600441037815 0.998791888063508 0.999291906406016 0.999308795769738 0.999308932070021 0.999309099467646
0.069 0.864091701306497 0.998580110744201 0.998775355241023 0.999284115866693 0.999301420693221 0.999301571374599 0.999301307369484
0.07 0.862497648652555 0.998559784623167 0.998758827840164 0.999276326143613 0.999294045880357 0.999294190538602 0.999293814486925
0.071 0.860913561286761 0.998539462532863 0.998742305842799 0.999268537709195 0.99928667115665 0.999286802485418 0.999284943469373
0.072 0.85933898800657 0.998519144324164 0.998725789229849 0.999260749754632 0.99927929681505 0.999279433779024 0.999277827131407
0.073 0.857773367610435 0.998498829844323 0.998709277981915 0.999252962876748 0.999271922838476 0.999272065221099 0.99927022022211
0.074 0.856216068819132 0.998478518940352 0.99869277208131 0.999245177105435 0.999264548940227 0.999264697824046 0.999261568287514
0.075 0.854666432746429 0.998458211462282 0.998676271508564 0.999237392171882 0.999257175266889 0.999257317809172 0.999254761729563
0.076 0.853123813780024 0.9984379072666 0.998659776245975 0.999229608567571 0.999249801936228 0.999249945193189 0.999245996725677
0.077 0.851587615191896 0.998417606220151 0.99864328627536 0.999221825634 0.9992424289689 0.999242565532343 0.999239071626278
0.078 0.850057316728074 0.998397308204331 0.998626801578066 0.999214043393049 0.999235056198097 0.999235204389324 0.999232840690065
0.079 0.848532492658847 0.998377013119837 0.998610322136183 0.9992062625344 0.99922768361495 0.99922783848403 0.999224367102446
0.08 0.847012820084891 0.998356720891466 0.998593847932577 0.999198482495325 0.999220311440352 0.999220469156866 0.999216220087489
0.081 0.845498078477762 0.998336431472609 0.99857737894773 0.999190703155986 0.999212939551071 0.999213089647994 0.999208627807039
0.082 0.843988142311967 0.998316144848809 0.99856091516376 0.9991829247504 0.999205567890895 0.99920572208776 0.999200716664267
0.083 0.842482969121832 0.998295861039994 0.998544456563526 0.999175147342811 0.999198196489115 0.999198349335221 0.999193000900928
0.084 0.840982585371704 0.998275580100624 0.998528003127296 0.999167371292221 0.999190825491304 0.99919098483268 0.999184452855626
0.085 0.839487072220355 0.998255302117653 0.998511554837834 0.999159595560695 0.999183454611763 0.99918361739826 0.999177087099795
0.086 0.837996552702171 0.998235027205896 0.99849511167587 0.999151821243786 0.999176083993898 0.999176237176362 0.999170010083314
0.087 0.836511181177926 0.998214755501214 0.998478673623244 0.999144047846921 0.999168713814269 0.999168858276853 0.999162649775234
0.088 0.835031135266893 0.998194487151473 0.998462240659281 0.999136275188519 0.999161343753931 0.999161491679495 0.999154112347311
0.089 0.833556609971812 0.998174222306138 0.998445812768224 0.999128503620918 0.999153973961589 0.999154136991798 0.999145998969785
0.09 0.832087813420049 0.998153961104874 0.998429389929897 0.99912073280901 0.999146604412118 0.99914676437878 0.999139019261866
0.091 0.830624963582781 0.998133703665969 0.998412972124878 0.999112963149547 0.999139235171809 0.999139391503068 0.999131992512461
0.092 0.829168285466925 0.998113450075269 0.998396559333051 0.999105194481311 0.999131866279986 0.999132027042245 0.999124376108166
0.093 0.827718008527642 0.998093200376124 0.998380151535322 0.999097426389973 0.999124497657034 0.999124666440851 0.999116778517072
0.094 0.826274364330465 0.998072954560914 0.998363748709891 0.999089659706201 0.999117129090128 0.999117298851582 0.999110184402378
0.095 0.824837584712887 0.998052712564522 0.998347350837828 0.999081893456768 0.999109761047783 0.999109920740607 0.999103268093203
0.096 0.823407900787976 0.998032474259966 0.998330957896047 0.999074128546746 0.999102393234436 0.999102563571039 0.999096665917947
0.097 0.821985543068613 0.998012239456251 0.998314569865539 0.999066364295724 0.999095025588995 0.999095196121079 0.999089775016691
0.098 0.820570742781683 0.997992007898771 0.998298186723864 0.999058600802029 0.999087658473536 0.999087822246658 0.999082444946562
0.099 0.819163734134626 0.997971779271934 0.998281808447714 0.999050838794499 0.999080291608657 0.999080463864847 0.99907528103855
0.1 0.817764756966198 0.997951553204267 0.998265435016712 0.999043077035365 0.999072924712045 0.99907309314866 0.999067599572747
0.101 0.816374058937889 0.997931329275894 0.998249066405666 0.999035316571361 0.999065558344803 0.999065740377391 0.999059271748232
0.102 0.814991896274717 0.997911107028146 0.998232702592453 0.999027556749865 0.999058192129254 0.999058377484 0.999051467890877
0.103 0.813618532089817 0.9978908859754 0.998216343551415 0.999019798057966 0.999050826445026 0.999051016588583 0.999042208902384
0.104 0.8122542315412 0.997870665618679 0.998199989261302 0.999012040493923 0.999043460788274 0.999043645263794 0.999036427499381
0.105 0.810899253448923 0.997850445460719 0.998183639692952 0.999004283723415 0.999036095258121 0.999036275023377 0.999029298291734
0.106 0.809553838493203 0.997830225021977 0.998167294823744 0.998996528124831 0.999028730178715 0.999028906209977 0.999021651769293
0.107 0.808218194644826 0.997810003856912 0.998150954627208 0.998988772978043 0.999021365285461 0.999021537413644 0.999014818878829
0.108 0.806892480963796 0.997789781569812 0.998134619078062 0.998981019310502 0.999014000732817 0.999014176161444 0.999007799579863
0.109 0.805576791265432 0.997769557829276 0.998118288147463 0.998973266055644 0.999006636457527 0.999006819907463 0.999000755821647
0.11 0.804271139334983 0.99774933238071 0.998101961808978 0.998965514754282 0.998999272459196 0.998999461849136 0.998992461446325
0.111 0.802975447343876 0.997729105055935 0.998085640034923 0.998957763595576 0.998991908609955 0.99899209982603 0.99898523233942
0.112 0.801689538883468 0.997708875779478 0.99806932279578 0.998950013250258 0.998984544971653 0.998984738801834 0.99897735991348
0.113 0.800413137618244 0.997688644571133 0.998053010063624 0.998942264112237 0.998977181758371 0.998977369752835 0.9989694436134
0.114 0.79914587202606 0.997668411544679 0.99803670181011 0.998934515604879 0.998969818736351 0.998970007829076 0.998962477167442
0.115 0.797887286108517 0.997648176903013 0.998020398004357 0.998926768329915 0.998962455959156 0.998962658344175 0.998956120520795
0.116 0.796636855393494 0.997627940929891 0.998004098616482 0.998919021968379 0.998955093531737 0.998955297537229 0.998948786563572
0.117 0.795394007080336 0.997607703979053 0.997987803617103 0.998911276609539 0.998947731268683 0.998947937565956 0.998940837507761
0.118 0.794158142845422 0.997587466461397 0.997971512974655 0.998903532101223 0.998940369239662 0.998940568756141 0.99893467511322
0.119 0.792928662658892 0.997567228831011 0.99795522665706 0.99889578871319 0.998933007382259 0.998933202482955 0.998927001391279
0.12 0.791704987966851 0.997546991570833 0.997938944633372 0.998888046190697 0.998925645897219 0.998925820532018 0.998919995327302
0.121 0.790486582749034 0.997526755178759 0.997922666872232 0.998880304573111 0.998918284878762 0.998918467055988 0.998912521758006
0.122 0.789272971236354 0.997506520154749 0.99790639334016 0.998872564366457 0.998910924018909 0.998911103292122 0.998904188869611
0.123 0.788063751421739 0.997486286989529 0.997890124004945 0.998864824145275 0.998903563383742 0.998903757379432 0.998895809975896
0.124 0.786858603876114 0.997466056155029 0.99787385883349 0.998857085650044 0.998896203056126 0.998896390564825 0.998889817336696
0.125 0.785657295747704 0.997445828096947 0.99785759779357 0.998849347896753 0.998888842816214 0.998889032234025 0.998881906265196
0.126 0.784459680144288 0.997425603229138 0.997841340851428 0.99884161106142 0.998881483100552 0.998881667594591 0.998875621407127
0.127 0.783265691356707 0.997405381930057 0.99782508797369 0.998833874828055 0.998874123506719 0.998874297471427 0.998867326757309
0.128 0.782075336567119 0.997385164540634 0.99780883912614 0.998826139734377 0.998866764216836 0.998866933087784 0.998858793952733
0.129 0.780888684802486 0.997364951363621 0.997792594275063 0.998818405818467 0.998859405276571 0.998859594011712 0.998851787829755
0.13 0.779705853950296 0.997344742663805 0.997776353386872 0.998810672958948 0.998852046678022 0.998852227504882 0.998844194930523
0.131 0.778526996663455 0.997324538668897 0.997760116427131 0.998802940692024 0.998844688243795 0.998844867282682 0.998837320741869
0.132 0.777352285956116 0.997304339570674 0.997743883361562 0.998795209463811 0.998837330028316 0.998837524579724 0.998828856119848
0.133 0.776181901242863 0.997284145526093 0.99772765415599 0.998787479573408 0.998829972089716 0.998830177151988 0.998821136090611
0.134 0.775016015503944 0.997263956658152 0.99771142877585 0.998779749905917 0.998822614365655 0.998822816495613 0.998812523145385
0.135 0.773854784171148 0.99724377305625 0.997695207186995 0.99877202141707 0.998815256964707 0.998815467723722 0.998804878687166
0.136 0.77269833622112 0.997223594776025 0.997678989354725 0.998764293914005 0.998807899622689 0.998808112822887 0.998796735335009
0.137 0.771546767833035 0.99720342183859 0.997662775246617 0.998756567452046 0.998800542618108 0.998800763438988 0.998790788469699
0.138 0.770400138815368 0.997183254229249 0.997646564827429 0.998748841538312 0.998793186019387 0.998793414556517 0.998783692041206
0.139 0.769258471836229 0.997163091895767 0.997630358063392 0.998741116982256 0.998785829799101 0.998786065305157 0.998776525185224
0.14 0.768121754310913 0.997142934746421 0.997614154919365 0.998733393515384 0.998778473743518 0.998778711000181 0.998768553306139
0.141 0.766989942622095 0.997122782648096 0.997597955361953 0.998725670765938 0.998771117968712 0.998771352457768 0.998760617143256
0.142 0.765862968188567 0.997102635424655 0.997581759357915 0.99871794905391 0.998763762481157 0.998763991120986 0.998753708429621
0.143 0.764740744774242 0.997082492855783 0.997565566872995 0.99871022792856 0.998756407233501 0.998756642648266 0.998745939109478
0.144 0.763623176355764 0.997062354676743 0.997549377874261 0.998702507632464 0.998749052123969 0.998749279178239 0.998736820697646
0.145 0.762510164854523 0.997042220579118 0.99753319232795 0.998694789033311 0.99874169729274 0.998741934654852 0.998729802246035
0.146 0.761401617091748 0.997022090212718 0.99751701020144 0.998687070905584 0.998734342892856 0.998734580632806 0.998722263059121
0.147 0.760297450438634 0.997001963188928 0.997500831461165 0.998679354459194 0.998726988579822 0.998727234232178 0.998714534308828
0.148 0.759197596796582 0.996981839085238 0.997484656075278 0.998671638250474 0.998719634419874 0.998719870684167 0.998706909278409
0.149 0.758102004736111 0.996961717451215 0.997468484010613 0.998663923306738 0.998712280838173 0.9987125136673 0.998699886987905
0.15 0.757010639826393 0.996941597815444 0.997452315235632 0.998656208904091 0.998704927406888 0.998705165655657 0.998691957935693
0.151 0.755923483375706 0.996921479693573 0.997436149718297 0.998648496100863 0.998697574071505 0.998697802635773 0.998686525470156
0.152 0.754840529957436 0.996901362596865 0.997419987426597 0.998640783930116 0.998690221173258 0.998690455074671 0.998678182089794
0.153 0.753761784198705 0.996881246041147 0.997403828328799 0.9986330727887 0.998682868518606 0.998683106323885 0.998670824653903
0.154 0.752687257352149 0.996861129555725 0.997387672393826 0.998625362505984 0.998675516144494 0.998675762118495 0.998662591349184
0.155 0.751616964152515 0.996841012691971 0.99737151959262 0.998617653334594 0.99866816392987 0.998668416039526 0.998655256755971
0.156 0.750550920386367 0.996820895031239 0.997355369893629 0.998609944723725 0.998660812121209 0.998661064107975 0.998647912319946
0.157 0.749489141486475 0.996800776191782 0.997339223265864 0.998602237316099 0.998653460461484 0.998653715661244 0.998641872197071
0.158 0.748431642319228 0.996780655834579 0.997323079679722 0.998594531087885 0.998646109112725 0.998646356754727 0.99863511590651
0.159 0.747378438181532 0.996760533667808 0.997306939104811 0.998586825930163 0.99863875779336 0.998638999363718 0.998627190944049
0.16 0.746329546879636 0.996740409449937 0.997290801513941 0.998579121187837 0.998631407003521 0.998631659295558 0.99861847310961
0.161 0.745284991641589 0.996720282991346 0.997274666876321 0.998571417376427 0.99862405658197 0.998624304813979 0.998610216813617
0.162 0.744244804525941 0.996700154154736 0.997258535163945 0.99856371435725 0.998616706273977 0.998616955934644 0.998604005704494
0.163 0.743209029938649 0.996680022854212 0.997242406348315 0.998556012638365 0.998609356328586 0.998609595062232 0.998594723833778
0.164 0.742177727857515 0.996659889053369 0.997226280401377 0.998548311763402 0.998602006564548 0.998602256235048 0.998588257653227
0.165 0.741150976386364 0.996639752762525 0.997210157294753 0.998540611720686 0.998594657074977 0.998594919596682 0.998580690190173
0.166 0.740128873313184 0.996619614035324 0.99719403700136 0.998532912694874 0.998587307842305 0.998587560711211 0.998573381405738
0.167 0.73911153642115 0.996599472964901 0.997177919494394 0.9985252146778 0.998579958838515 0.998580208011229 0.998565311007223
0.168 0.738099102390369 0.996579329679833 0.99716180474584 0.998517517749974 0.998572610217586 0.998572870919278 0.998558599349211
0.169 0.737091724225629 0.996559184340068 0.997145692730471 0.998509821824226 0.998565261739408 0.998565536457083 0.998551971759651
0.17 0.736089567243843 0.996539037132843 0.997129583421452 0.998502126237905 0.998557913601561 0.998558188323387 0.99854411847372
0.171 0.735092803751173 0.996518888268851 0.997113476793118 0.998494431980984 0.998550565717048 0.998550854626009 0.998537694597488
0.172 0.734101606627801 0.996498737978527 0.99709737282019 0.998486738486702 0.998543218035328 0.998543500985328 0.998529081013986
0.173 0.733116142116288 0.996478586508559 0.997081271477135 0.998479046147937 0.998535870487811 0.998536152429638 0.998521221642356
0.174 0.732136562172249 0.996458434118583 0.997065172738957 0.998471354964981 0.998528523297783 0.9985288044876 0.998513725871648
0.175 0.731162996781408 0.996438281077885 0.99704907658159 0.998463664989159 0.998521176496658 0.998521460614919 0.998506465682418
0.176 0.730195546670915 0.996418127662213 0.99703298298038 0.998455975215926 0.998513829911858 0.998514144152831 0.998499274158489
0.177 0.729234276842376 0.996397974150407 0.997016891911602 0.998448286678525 0.998506483657174 0.998506797054492 0.998490881543844
0.178 0.728279211327383 0.996377820820956 0.997000803351091 0.998440599592296 0.998499137550942 0.998499457970132 0.998484415267732
0.179 0.727330329512969 0.996357667948248 0.996984717274919 0.998432912543496 0.998491791804155 0.998492107900481 0.998477069175202
0.18 0.726387564305422 0.996337515798638 0.9969686336611 0.998425226575248 0.998484446190944 0.998484752149322 0.99847015993905
0.181 0.725450802300506 0.996317364626159 0.996952552486699 0.99841754186426 0.998477100707616 0.998477406168718 0.998462370165443
0.182 0.724519886012122 0.996297214668123 0.996936473728874 0.998409858349237 0.998469755688229 0.998470061604074 0.998455589087368
0.183 0.72359461808744 0.996277066140453 0.996920397365523 0.998402175926461 0.998462410916993 0.998462724801881 0.998449582756265
0.184 0.722674767314302 0.996256919233052 0.996904323375712 0.998394493964114 0.998455066332339 0.998455378568539 0.998442391211238
0.185 0.721760076115644 0.996236774105221 0.996888251736094 0.998386813069248 0.998447722136174 0.99844803100124 0.998433497484643
0.186 0.720850269134099 0.996216630881371 0.996872182426753 0.99837913369887 0.998440378061365 0.998440682151619 0.998426414590766
0.187 0.719945062446707 0.996196489647165 0.996856115427023 0.998371454493805 0.998433034138353 0.998433334991174 0.998419498299679
0.188 0.719044172918057 0.996176350446249 0.996840050715063 0.998363776350607 0.998425690438389 0.998426005954276 0.998410236671094
0.189 0.718147327203403 0.996156213277835 0.996823988272235 0.998356099503144 0.998418347192101 0.998418666733403 0.998403541102646
0.19 0.717254269949866 0.996136078095145 0.996807928076664 0.998348423253032 0.998411004053966 0.998411319622245 0.998396491642126
0.191 0.716364770809672 0.996115944805015 0.996791870109774 0.998340747649056 0.998403661315802 0.998403972654749 0.998390716810249
0.192 0.715478629968283 0.99609581326855 0.996775814352254 0.998333073450249 0.998396318650874 0.99839662138055 0.998383642519679
0.193 0.714595681994149 0.996075683303083 0.996759760784757 0.998325400002351 0.998388976324675 0.998389290822428 0.99837693945436
0.194 0.713715797926848 0.996055554685301 0.996743709387737 0.998317727700218 0.998381634204143 0.998381947271534 0.998368433877429
0.195 0.712838885628019 0.996035427155508 0.996727660143047 0.99831005612928 0.998374292414245 0.998374610334935 0.998360796839518
0.196 0.711964888516869 0.996015300423029 0.996711613032667 0.998302385157527 0.998366950831774 0.998367272544252 0.998354133574346
0.197 0.71109378289337 0.995995174172572 0.996695568037913 0.998294715474684 0.998359609617516 0.998359948021602 0.998347754180703
0.198 0.710225574113047 0.995975048071367 0.996679525142172 0.998287046940897 0.998352268512656 0.998352622536032 0.998340617743797
0.199 0.709360291915374 0.995954921776922 0.996663484327272 0.998279379618473 0.998344927822862 0.998345297686861 0.998333839907671
0.2 0.708497985223424 0.995934794945284 0.996647445575588 0.998271712481226 0.998337587362546 0.998337976396935 0.99832530718979
0.201 0.707638716726604 0.99591466723943 0.996631408871624 0.998264046327712 0.998330246954187 0.998330644444599 0.998317657544697
0.202 0.706782557534158 0.995894538337709 0.996615374197719 0.998256381655306 0.998322906987588 0.998323301557488 0.998309813053464
0.203 0.705929582148611 0.995874407942048 0.99659934153762 0.998248717709293 0.998315567456573 0.998315961496142 0.998303026085179
0.204 0.705079863958739 0.995854275785728 0.996583310874707 0.998241054524391 0.998308228036506 0.998308628382348 0.998296368876294
0.205 0.704233471396772 0.995834141640649 0.996567282194599 0.998233392933486 0.998300888840183 0.998301297688819 0.998288714927673
0.206 0.70339046484711 0.99581400532373 0.996551255480207 0.998225731768419 0.998293550119495 0.998293958303086 0.998281326125242
0.207 0.702550894338409 0.995793866702472 0.996535230717169 0.99821807164247 0.998286211412529 0.998286629834571 0.998273548739421
0.208 0.701714798000946 0.995773725699491 0.996519207889426 0.998210412431855 0.998278873017544 0.998279293898341 0.99826468080268
0.209 0.700882201228865 0.995753582295974 0.996503186982071 0.99820275397292 0.998271534981481 0.998271969859438 0.998256765874187
0.21 0.700053116454438 0.995733436533923 0.996487167981974 0.998195096768622 0.998264197105012 0.998264641320671 0.998250496510765
0.211 0.699227543420871 0.995713288517257 0.996471150871824 0.998187440399303 0.998256859499103 0.998257309378807 0.998243205669414
0.212 0.698405469830797 0.995693138411592 0.99645513563958 0.99817978508822 0.998249522030561 0.998249982951732 0.998236554095032
0.213 0.697586872250212 0.99567298644293 0.996439122269739 0.99817213071479 0.998242185232275 0.998242650120458 0.998231160588452
0.214 0.696771717160819 0.995652832895066 0.996423110747684 0.998164477128146 0.998234848394687 0.998235314936902 0.998224303239117
0.215 0.695959962075331 0.9956326781059 0.996407101061602 0.998156824335726 0.99822751171929 0.998227987757413 0.998217253401975
0.216 0.695151556658384 0.995612522462576 0.996391093197975 0.998149172613794 0.99822017562236 0.998220644552136 0.998209944954381
0.217 0.694346443826623 0.995592366395718 0.996375087141649 0.998141521765098 0.998212839580312 0.998213296246689 0.998202692488974
0.218 0.693544560832174 0.995572210372631 0.996359082880828 0.998133871801053 0.998205503858485 0.998205949449683 0.998194708822816
0.219 0.692745840360829 0.995552054889743 0.996343080401323 0.998126223234689 0.998198168213698 0.99819861443676 0.998187459775502
0.22 0.691950211696132 0.99553190046427 0.996327079690442 0.998118575316976 0.998190832898938 0.998191270086855 0.998179060960095
0.221 0.69115760201209 0.995511747625383 0.996311080735293 0.998110928355694 0.998183497809272 0.998183918159991 0.99817120019647
0.222 0.690367937856973 0.995491596904816 0.996295083522699 0.998103281999235 0.998176163029342 0.998176598268407 0.998164433748288
0.223 0.689581146880371 0.995471448827335 0.996279088039414 0.99809563684448 0.998168828511446 0.998169267845597 0.998156414991423
0.224 0.688797159834322 0.995451303900979 0.996263094274199 0.998087992435782 0.998161494169498 0.998161947582941 0.998148207338287
0.225 0.688015912849715 0.99543116260744 0.996247102214062 0.998080349248802 0.998154160069268 0.998154615057954 0.998141978594157
0.226 0.687237349954193 0.995411025392651 0.996231111845635 0.998072706952462 0.998146826301875 0.998147286705286 0.9981341611237
0.227 0.686461425760252 0.995390892657923 0.996215123156681 0.998065065571439 0.998139492864434 0.998139968564461 0.998126748085577
0.228 0.68568810821701 0.995370764751572 0.996199136135695 0.998057425379722 0.998132159577427 0.998132629656656 0.99812027746537
0.229 0.684917381288622 0.995350641961556 0.996183150769471 0.998049785651635 0.998124826515599 0.998125305939059 0.998112654828124
0.23 0.684149247401542 0.99533052450901 0.996167167045244 0.998042147473302 0.998117493700844 0.998117982931396 0.998105284191607
0.231 0.683383729492306 0.995310412542985 0.996151184952094 0.998034509997365 0.998110161320002 0.998110654373492 0.998098118815359
0.232 0.682620872490703 0.995290306136576 0.996135204475932 0.998026873138709 0.998102829128633 0.998103322439265 0.998089792601467
0.233 0.681860744088958 0.995270205284388 0.996119225604786 0.998019237440024 0.99809549711723 0.998095996405492 0.998081093177636
0.234 0.68110343467579 0.995250109901602 0.996103248326472 0.998011602556156 0.998088165343676 0.998088648916045 0.998073242550598
0.235 0.68034905635322 0.995230019824557 0.996087272628419 0.998003969045082 0.998080833788743 0.99808132986338 0.998066669449367
0.236 0.679597741000642 0.995209934812993 0.996071298498797 0.99799633671937 0.998073502625731 0.998073987704553 0.998059606570315
0.237 0.678849637401993 0.995189854553694 0.996055325923841 0.997988704761769 0.998066171705561 0.998066662406389 0.998051875720572
0.238 0.678104907504349 0.995169778665839 0.996039354891169 0.997981073910967 0.998058840961414 0.998059345696206 0.998043533833497
0.239 0.677363721926124 0.995149706707484 0.996023385388864 0.997973443985251 0.998051510540517 0.998052024093696 0.998036006183223
0.24 0.676626254877307 0.995129638183454 0.99600741740365 0.997965814216576 0.99804418044079 0.998044690581204 0.998028920309879
0.241 0.675892678689664 0.99510957255418 0.995991450922152 0.9979581858409 0.998036850520827 0.998037370694916 0.998021631467228
0.242 0.675163158179818 0.995089509245492 0.995975485931082 0.997950558322703 0.998029520715175 0.998030039858191 0.998015049104419
0.243 0.674437845080785 0.995069447658931 0.995959522418162 0.997942931564064 0.998022191181163 0.998022699708562 0.998007981595691
0.244 0.673716872777639 0.995049387182554 0.995943560370692 0.997935306270701 0.998014862068588 0.998015376044987 0.998001090518382
0.245 0.673000351570481 0.995029327201843 0.995927599774735 0.99792768199856 0.998007533041785 0.998008040409565 0.997993825588289
0.246 0.672288364663773 0.995009267110593 0.995911640616453 0.997920058774383 0.998000204196075 0.998000721565055 0.997987113443407
0.247 0.671580965046972 0.994989206321424 0.99589568288259 0.997912436151228 0.997992875713665 0.9979934115659 0.997979508368139
0.248 0.670878173389042 0.9949691442758 0.995879726559205 0.997904814587538 0.997985547461982 0.997986093156019 0.997971344872427
0.249 0.670179977022007 0.994949080453366 0.995863771632789 0.997897194016134 0.997978219523617 0.997978753912888 0.99796329398064
0.25 0.669486330037964 0.99492901438027 0.995847818088955 0.997889574100863 0.997970892020517 0.99797143664093 0.997955962694966
0.251 0.668797154473679 0.994908945636596 0.995831865913306 0.997881954696224 0.997963564581969 0.997964106051325 0.997948318465244
0.252 0.668112342508853 0.994888873862503 0.995815915091245 0.997874336604603 0.99795623747663 0.997956789817169 0.997942253413461
0.253 0.66743175956206 0.994868798763211 0.995799965608711 0.997866719245963 0.997948910521887 0.997949453152998 0.997935173768274
0.254 0.666755248132749 0.99484872011258 0.995784017450819 0.997859103055657 0.997941583905201 0.99794212079228 0.997927892306497
0.255 0.666082632212088 0.994828637755533 0.995768070603957 0.997851487666631 0.997934257672121 0.997934789788632 0.997920421083255
0.256 0.665413722069215 0.994808551608958 0.99575212505215 0.997843873377072 0.997926931566342 0.99792748078296 0.997913363759006
0.257 0.664748319214288 0.994788461661446 0.995736180779578 0.997836259805251 0.997919605509196 0.997920152846743 0.997906287973764
0.258 0.66408622134449 0.994768367971755 0.995720237771154 0.997828647413637 0.997912279889618 0.997912834786206 0.997899081562397
0.259 0.6634272270938 0.994748270666071 0.995704296011506 0.997821035624371 0.997904954590332 0.997905508804412 0.997891676325811
0.26 0.662771140429404 0.994728169934251 0.99568835548559 0.997813424754086 0.997897629427808 0.997898181196437 0.997883685633319
0.261 0.662117774566536 0.994708066024995 0.995672416177003 0.997805814857628 0.997890304451543 0.997890868985563 0.997877250493691
0.262 0.661466955305761 0.994687959240281 0.995656478069841 0.997798205861716 0.997882979698755 0.997883534745878 0.997869269336141
0.263 0.660818523731132 0.994667849928938 0.995640541147741 0.997790597881838 0.997875655337145 0.997876205608204 0.997862155077456
0.264 0.660172338241224 0.994647738479684 0.995624605394208 0.997782990760316 0.997868331155193 0.997868864937849 0.997855163044174
0.265 0.659528275916299 0.994627625313648 0.995608670792955 0.997775385049157 0.99786100736754 0.997861520899504 0.997848257325212
0.266 0.658886233251757 0.994607510876603 0.995592737327828 0.997767779813122 0.997853683557766 0.997854201263229 0.99784006881561
0.267 0.658246126309585 0.994587395630865 0.995576804981055 0.997760175914707 0.99784636019395 0.997846869883414 0.997832260738485
0.268 0.657607890354987 0.994567280047289 0.99556087373604 0.997752572539284 0.997839037089951 0.997839562658024 0.997825010921735
0.269 0.656971479054599 0.994547164597215 0.995544943575383 0.997744969954446 0.997831714412443 0.997832242619682 0.997816907653536
0.27 0.656336863316087 0.994527049744591 0.995529014482494 0.997737368458485 0.997824391758926 0.997824924524131 0.997810419272945
0.271 0.655704029846816 0.994506935938475 0.995513086440274 0.997729768112601 0.997817069423036 0.997817598577495 0.997802546915925
0.272 0.65507297950377 0.994486823605925 0.995497159429491 0.997722168521055 0.997809747378159 0.997810287515988 0.997794234541799
0.273 0.654443725497672 0.994466713145411 0.995481233433227 0.99771456964607 0.997802425474335 0.997802976966474 0.997787932609951
0.274 0.65381629150457 0.994446604920916 0.995465308433412 0.997706971947594 0.997795103863958 0.997795654790496 0.997780280277344
0.275 0.653190709727308 0.994426499256755 0.995449384412667 0.997699375002797 0.997787782469859 0.997788326265282 0.997772408285973
0.276 0.652567018940361 0.994406396433122 0.995433461353136 0.997691779255283 0.997780461236427 0.997781009928889 0.99776680657999
0.277 0.651945262543704 0.994386296682635 0.995417539234912 0.997684184276032 0.997773140351102 0.997773701714488 0.997759971081944
0.278 0.6513254866465 0.994366200187694 0.995401618040773 0.997676589842519 0.997765819631701 0.997766388794567 0.997752509604674
0.279 0.650707738199158 0.994346107078882 0.995385697752103 0.997668996513312 0.997758499287354 0.997759077691277 0.997746059759191
0.28 0.650092063192603 0.994326017434201 0.995369778350323 0.99766140449859 0.997751179312762 0.997751746882134 0.997738016782217
0.281 0.649478504946185 0.994305931279427 0.995353859816293 0.997653813401578 0.99774385959816 0.997744449142561 0.997731041095718
0.282 0.648867102510322 0.994285848589258 0.995337942133053 0.997646222843855 0.997736539992506 0.997737129440115 0.99772338847943
0.283 0.648257889214596 0.994265769289452 0.995322025279884 0.997638633034191 0.997729220653571 0.997729823470912 0.997716523486003
0.284 0.647650891397515 0.994245693259781 0.995306109238057 0.997631045024088 0.997721901486929 0.997722504434737 0.997708436516162
0.285 0.647046127357798 0.994225620337741 0.995290193988698 0.997623457567279 0.997714582667082 0.997715178153242 0.997702164998867
0.286 0.646443606568971 0.99420555032293 0.995274279512861 0.99761587011468 0.997707263904727 0.997707866036432 0.9976945716377
0.287 0.645843329198632 0.994185482982082 0.995258365791853 0.997608284317064 0.997699945435739 0.997700561627294 0.997685801117502
0.288 0.645245285969139 0.994165418054479 0.995242452804999 0.997600699079737 0.997692627428187 0.997693247859223 0.997679127242943
0.289 0.644649458389334 0.994145355257813 0.99522654053388 0.997593114490434 0.99768530956792 0.997685938655746 0.997671308304586
0.29 0.644055819375559 0.994125294294248 0.995210628959293 0.997585531798022 0.997677992041215 0.997678620336664 0.99766404298456
0.291 0.643464334266009 0.994105234856611 0.995194718061315 0.997577949561288 0.997670674639387 0.997671311742429 0.997656050519439
0.292 0.642874962215748 0.994085176634612 0.995178807820243 0.997570367525776 0.99766335756477 0.99766399060469 0.997647780437585
0.293 0.642287657941261 0.99406511932098 0.995162898217272 0.997562786856228 0.997656040713119 0.997656681572026 0.997640721596966
0.294 0.641702373764692 0.994045062617309 0.995146989232794 0.997555207394015 0.997648724066283 0.997649368514512 0.997633844531745
0.295 0.641119061889836 0.99402500623973 0.99513108084631 0.997547628668418 0.997641407688695 0.997642050326101 0.997626413689116
0.296 0.64053767682582 0.99400494992406 0.995115173038916 0.997540051513092 0.997634091638126 0.997634736668377 0.997619666949651
0.297 0.639958177861843 0.993984893430548 0.995099265789995 0.997532475094039 0.997626775708661 0.99762741414892 0.997612385612229
0.298 0.639380531487694 0.993964836548069 0.995083359080191 0.997524898953678 0.997619460091089 0.99762007870265 0.997604719558271
0.299 0.638804713651392 0.993944779097741 0.99506745288999 0.997517323713118 0.997612144703578 0.997612746682616 0.997598073098702
0.3 0.63823071174748 0.993924720935847 0.995051547199062 0.997509749467767 0.997604829498988 0.997605427594405 0.997590401962859
0.301 0.637658526237401 0.993904661956176 0.995035641987803 0.997502176406431 0.997597514636485 0.997598114699115 0.997582682670833
0.302 0.637088171816632 0.99388460209157 0.995019737236797 0.997494603628515 0.997590199833189 0.997590796699835 0.997574861083317
0.303 0.636519678061561 0.993864541314919 0.995003832926177 0.997487032345375 0.99758288549659 0.997583483925168 0.997568060411149
0.304 0.635953089510972 0.993844479639318 0.994987929036186 0.997479461420058 0.997575571446304 0.997576165606852 0.99756138580629
0.305 0.635388465162259 0.993824417117624 0.994972025546346 0.997471891704964 0.997568257463498 0.997568875115831 0.997554207969749
0.306 0.634825877388236 0.993804353841334 0.994956122436543 0.997464322605708 0.99756094368132 0.997561564557582 0.997547014271973
0.307 0.634265410306989 0.993784289938841 0.994940219688662 0.997456755093045 0.997553630155057 0.997554259914135 0.997539570929526
0.308 0.633707157661466 0.993764225573078 0.994924317280343 0.997449188071935 0.997546316997146 0.997546955078715 0.997531087558444
0.309 0.633151220287605 0.993744160938618 0.99490841519331 0.997441621818283 0.997539004149399 0.997539653682551 0.997522901894671
0.31 0.632597703267214 0.993724096258291 0.994892513407296 0.997434056546636 0.997531691336289 0.997532346022883 0.997515692332805
0.311 0.632046712874944 0.993704031779341 0.994876611902226 0.997426492019105 0.997524379042052 0.997525033211611 0.997508684528152
0.312 0.631498353436013 0.993683967769243 0.994860710658069 0.997418928887487 0.997517066830885 0.997517732053157 0.997500979559695
0.313 0.630952724213064 0.993663904511159 0.994844809655669 0.997411366189652 0.997509754947113 0.997510436588779 0.997493922236739
0.314 0.630409916436683 0.993643842299229 0.994828908875056 0.997403804242794 0.997502443408386 0.997503133724086 0.997485393535669
0.315 0.629870010585194 0.993623781433697 0.994813008296363 0.99739624385228 0.997495131990129 0.997495840835685 0.997476551130662
0.316 0.629333074005693 0.993603722215908 0.994797107899167 0.997388683754199 0.997487820730917 0.997488528498616 0.99746837754916
0.317 0.628799158951425 0.993583664943436 0.994781207663483 0.99738112502877 0.997480509663961 0.997481224726308 0.997460570240663
0.318 0.628268301091005 0.993563609905206 0.994765307571607 0.997373566886938 0.997473198890319 0.997473917610372 0.997452909039903
0.319 0.627740518523975 0.993543557376849 0.994749407601926 0.997366009743573 0.997465888400708 0.997466609717469 0.997445535774879
0.32 0.627215811316303 0.993523507616361 0.994733507735117 0.997358453329171 0.997458578246139 0.997459301550903 0.997437229449614
0.321 0.626694161548962 0.993503460860024 0.994717607952067 0.997350897869875 0.997451268296643 0.997451996999484 0.997430082807224
0.322 0.626175533854306 0.993483417318798 0.994701708233285 0.997343343080918 0.997443958554494 0.997444687714078 0.997421659302653
0.323 0.625659876398957 0.993463377175207 0.994685808557813 0.997335789801493 0.99743664910721 0.997437379497444 0.99741441749276
0.324 0.625147122259179 0.993443340580698 0.994669908906879 0.997328236995869 0.997429339907433 0.997430066846017 0.997407031308305
0.325 0.624637191125016 0.993423307653638 0.994654009260737 0.99732068501188 0.997422030863639 0.997422776223877 0.997398479122658
0.326 0.624129991263723 0.993403278477922 0.994638109601232 0.997313134253654 0.997414722242351 0.997415460864169 0.997390042285877
0.327 0.623625421670332 0.993383253102159 0.994622209906729 0.997305583949647 0.997407413756325 0.997408152804435 0.99738219944805
0.328 0.62312337433366 0.993363231539604 0.994606310157809 0.99729803469431 0.997400105341412 0.997400842851697 0.997373430515908
0.329 0.622623736549181 0.993343213768653 0.994590410337071 0.997290486331674 0.997392797443147 0.99739353430597 0.997364734751509
0.33 0.62212639321549 0.993323199733968 0.994574510424103 0.99728293878899 0.997385489848255 0.997386235911266 0.997355900473823
0.331 0.621631229057495 0.993303189348256 0.994558610399894 0.997275392049908 0.997378182364599 0.99737892331923 0.997347553401162
0.332 0.621138130727258 0.993283182494554 0.99454271024531 0.997267846339958 0.997370875033486 0.997371621159336 0.997340770555361
0.333 0.620646988741261 0.993263179029035 0.994526809941046 0.997260301521946 0.99736356810429 0.997364314639602 0.997333702471622
0.334 0.620157699220548 0.993243178784257 0.994510909467034 0.997252757414568 0.997356261551008 0.997357008803344 0.997325385511253
0.335 0.619670165407626 0.993223181572808 0.994495008805962 0.997245214522106 0.997348955179859 0.997349687784994 0.997317909929147
0.336 0.619184298940667 0.993203187191229 0.994479107937806 0.997237672339437 0.997341648879838 0.997342397996266 0.997310793814487
0.337 0.618700020871279 0.993183195424175 0.994463206844207 0.997230131324839 0.997334342915034 0.99733509644043 0.997303235162246
0.338 0.618217262417409 0.99316320604871 0.994447305505553 0.997222590609571 0.997327037232838 0.99732780095399 0.997294565662752
0.339 0.617735965447183 0.993143218838692 0.994431403904019 0.997215051204491 0.997319731834984 0.997320489603973 0.997286921942985
0.34 0.617256082693756 0.993123233569083 0.994415502020626 0.997207512920102 0.997312426581013 0.997313173075671 0.997278495419906
0.341 0.616777577704822 0.993103250020216 0.994399599836768 0.997199975072903 0.997305121562785 0.997305868307253 0.997271300565613
0.342 0.616300424534463 0.993083267981838 0.994383697333002 0.997192437864202 0.997297816836948 0.997298559227504 0.997263302768226
0.343 0.615824607188809 0.993063287256959 0.994367794492464 0.997184901989938 0.997290512305408 0.997291261313818 0.997255461015478
0.344 0.615350118841671 0.993043307665285 0.994351891295824 0.997177367042547 0.997283208012951 0.997283968956703 0.997248533370786
0.345 0.614876960840715 0.993023329046441 0.994335987725082 0.997169832877643 0.997275903991061 0.997276671396858 0.997241528523047
0.346 0.614405141530189 0.993003351262563 0.994320083761922 0.997162299446594 0.997268600366755 0.997269359777501 0.997233641404483
0.347 0.61393467492132 0.99298337420063 0.99430417938846 0.997154766944413 0.997261297009943 0.99726206407638 0.997226114037125
0.348 0.613465579246936 0.992963397774111 0.994288274587027 0.99714723548516 0.997253993747495 0.997254768151882 0.997218205760228
0.349 0.612997875441778 0.992943421924278 0.99427236934009 0.997139704653591 0.997246690512968 0.997247458094369 0.997211863508816
0.35 0.612531585594258 0.992923446620749 0.994256463629674 0.997132175016546 0.997239387629714 0.997240156882109 0.997204531558301
0.351 0.612066731418645 0.992903471861694 0.994240557437529 0.997124645743625 0.997232084981944 0.997232872581914 0.997197711251934
0.352 0.61160333279845 0.992883497673387 0.994224650746551 0.9971171175019 0.997224782649772 0.997225565054554 0.997190511447867
0.353 0.61114140645181 0.992863524109231 0.994208743540015 0.997109590435036 0.997217480681729 0.99721825128212 0.997182723402076
0.354 0.610680964767704 0.99284355124833 0.994192835800691 0.997102064660169 0.997210178958759 0.997210957248908 0.997175291446267
0.355 0.610222014857803 0.992823579193516 0.994176927510782 0.997094538996667 0.997202877438305 0.997203673870704 0.997167675801994
0.356 0.609764557862498 0.992803608068987 0.994161018654465 0.997087014285378 0.997195576186147 0.997196383260284 0.997160247080574
0.357 0.609308588541486 0.992783638017553 0.994145109213955 0.997079490265504 0.997188274970711 0.997189074986498 0.997152379142075
0.358 0.608854095169144 0.992763669197507 0.994129199173784 0.997071967235499 0.997180974128617 0.99718177186044 0.997143893935693
0.359 0.608401059743723 0.992743701779281 0.994113288516746 0.997064445246818 0.997173673567051 0.997174470494554 0.997135684014411
0.36 0.607949458506844 0.992723735941836 0.994097377225727 0.997056924305129 0.997166373046805 0.997167163972906 0.997128121827439
0.361 0.607499262757199 0.992703771868968 0.994081465286895 0.997049404433487 0.997159072817545 0.997159858619074 0.997120199370059
0.362 0.607050439929867 0.992683809745521 0.994065552682571 0.997041885112238 0.997151772941547 0.99715256897727 0.997111813418395
0.363 0.606602954901032 0.992663849753583 0.99404963939671 0.997034366696731 0.997144473285071 0.99714528740631 0.997103755199601
0.364 0.6061567714677 0.992643892068824 0.994033725415484 0.997026849208628 0.997137173865192 0.997137983100916 0.997097042213795
0.365 0.605711853943969 0.992623936856941 0.994017810722784 0.997019332167274 0.99712987477109 0.997130693724665 0.997089746564492
0.366 0.605268168809427 0.992603984270333 0.994001895303207 0.997011816308475 0.997122575965272 0.997123405490489 0.997082994971974
0.367 0.604825686342527 0.992584034445108 0.993985979140716 0.997004301107965 0.997115277476822 0.99711612056648 0.997074946658621
0.368 0.604384382171449 0.992564087498369 0.993970062221783 0.996996786954768 0.997107979036184 0.997108823771835 0.997065971909319
0.369 0.603944238678006 0.992544143525932 0.993954144530609 0.996989273527212 0.997100680742537 0.997101527820037 0.99705917148424
0.37 0.603505246195732 0.992524202600505 0.993938226053294 0.996981761365527 0.997093382817186 0.99709424342143 0.997052000198226
0.371 0.603067403951601 0.992504264770293 0.993922306775328 0.996974249998396 0.997086085373908 0.997086948635386 0.997044880499859
0.372 0.602630720711101 0.992484330058136 0.993906386683335 0.99696673906188 0.997078787905238 0.997079646050432 0.997037055984448
0.373 0.602195215098478 0.992464398461156 0.993890465763477 0.996959229328076 0.997071490601528 0.997072337784378 0.997028442217121
0.374 0.601760915576927 0.992444469950879 0.993874544001372 0.99695172046322 0.997064193507352 0.997065046737074 0.997021532087332
0.375 0.601327860087104 0.992424544473927 0.993858621384466 0.996944212070141 0.99705689684677 0.99705776191539 0.997014688927549
0.376 0.600896095355371 0.992404621953111 0.993842697898278 0.996936704936355 0.997049600357901 0.997050472033085 0.997007809289913
0.377 0.600465675895923 0.992384702289059 0.993826773530565 0.99692919852721 0.997042304156349 0.997043190740101 0.997000882571398
0.378 0.600036662741767 0.99236478536222 0.993810848269365 0.996921693045679 0.997035008255135 0.997035885697689 0.996992694579342
0.379 0.599609121949135 0.992344871035276 0.993794922100027 0.996914188305224 0.997027712495997 0.997028585203328 0.996985295517873
0.38 0.599183122926899 0.992324959155813 0.993778995011503 0.996906684318648 0.997020417088836 0.997021291722124 0.99697761211256
0.381 0.598758736647529 0.992305049559334 0.993763066991939 0.996899181346095 0.997013121849738 0.997013989686468 0.996970204849788
0.382 0.598336033798684 0.992285142072468 0.993747138028186 0.99689167906127 0.99700582687867 0.997006683561706 0.996962670068901
0.383 0.597915082934524 0.992265236516234 0.993731208109731 0.996884178040138 0.996998532047618 0.996999388825728 0.996954065667676
0.384 0.597495948683723 0.992245332709503 0.993715277224487 0.996876677633995 0.996991237378171 0.996992091993433 0.996946265872182
0.385 0.59707869006719 0.992225430472403 0.99369934536133 0.996869177625218 0.996983943214873 0.996984799375779 0.996938292452779
0.386 0.596663358972565 0.992205529629635 0.993683412509135 0.996861679014336 0.99697664915188 0.996977515325371 0.996930574922271
0.387 0.596249998825804 0.992185630013795 0.993667478657053 0.99685418142093 0.996969355338642 0.996970236935408 0.996923033528979
0.388 0.595838643492013 0.99216573146838 0.993651543794561 0.996846684565053 0.996962061876731 0.996962953650116 0.996914519929189
0.389 0.595429316429395 0.992145833850701 0.993635607911372 0.996839188241625 0.996954768573158 0.996955668853266 0.99690605087198
0.39 0.595022030111642 0.992125937034402 0.993619670997015 0.996831692826942 0.996947475495174 0.996948365605935 0.996898148422454
0.391 0.594616785725655 0.992106040911782 0.993603733041656 0.996824198438672 0.996940182640851 0.996941074266011 0.996889640663143
0.392 0.594213573143664 0.99208614539567 0.993587794035154 0.996816704193967 0.996932889984239 0.996933783360254 0.996883334423934
0.393 0.593812371161578 0.992066250421008 0.993571853968737 0.996809211015417 0.996925597709393 0.996926489744952 0.996875851336344
0.394 0.593413147988904 0.992046355945949 0.993555912833248 0.996801719217062 0.996918305627995 0.996919193735528 0.99686798765766
0.395 0.593015861970147 0.992026461952664 0.993539970619561 0.996794227763983 0.996911013826162 0.996911912562465 0.996861248740249
0.396 0.592620462512966 0.992006568447614 0.993524027317722 0.996786737479522 0.996903722202309 0.996904627335071 0.996854049185452
0.397 0.592226891194669 0.991986675461466 0.993508082919156 0.996779248308108 0.996896430888287 0.996897337049512 0.996846883693939
0.398 0.591835083015794 0.991966783048667 0.993492137415864 0.996771759785116 0.996889139828812 0.996890060235744 0.99683843556774
0.399 0.591444967767553 0.991946891286508 0.993476190798434 0.99676427210261 0.996881848992793 0.996882771590145 0.996831233475249
0.4 0.591056471478512 0.991927000273932 0.993460243060686 0.996756785629717 0.996874558337225 0.996875479257302 0.996823903550053
0.401 0.590669517905263 0.991907110129936 0.993444294193199 0.996749299931758 0.996867267956644 0.996868190087496 0.996817732625675
0.402 0.590284030031862 0.99188722099172 0.993428344189754 0.996741814836472 0.996859977761893 0.996860906364651 0.996810327706461
0.403 0.589899931543085 0.991867333012558 0.993412393040307 0.996734330409245 0.996852687913088 0.996853642623385 0.996803312734659
0.404 0.589517148237891 0.99184744635941 0.993396440738808 0.996726846739805 0.996845398221444 0.99684634550687 0.996795823847361
0.405 0.589135609350877 0.991827561210438 0.993380487278892 0.996719364585409 0.996838108773457 0.996839045044856 0.996788380307078
0.406 0.588755248751699 0.991807677752304 0.993364532652125 0.996711883077429 0.996830819681427 0.996831767441524 0.996782071856258
0.407 0.588376005995297 0.991787796177414 0.993348576852543 0.996704402444158 0.996823530746959 0.996824483292011 0.996774233431372
0.408 0.587997827199073 0.991767916681189 0.993332619873468 0.996696922507689 0.996816241944928 0.996817194315827 0.996766928897515
0.409 0.58762066572715 0.991748039459255 0.993316661707365 0.996689443307115 0.996808953481992 0.996809914784061 0.996760082172472
0.41 0.587244482666497 0.991728164704776 0.993300702348797 0.996681965254677 0.996801665255031 0.996802630126024 0.996752463269202
0.411 0.586869247084992 0.991708292605816 0.993284741790419 0.996674488211806 0.996794377294088 0.996795351176683 0.996744359940617
0.412 0.586494936066982 0.991688423342933 0.993268780026252 0.996667011655933 0.996787089437485 0.996788070179491 0.996735778653381
0.413 0.586121534528215 0.991668557086897 0.993252817051502 0.996659535942544 0.996779801844727 0.996780776961051 0.996728433713716
0.414 0.585749034818178 0.991648693996655 0.993236852858626 0.996652060804693 0.996772514689395 0.996773478367506 0.996721170542606
0.415 0.58537743612425 0.991628834217523 0.993220887444449 0.99664458680969 0.996765227637631 0.996766188037074 0.996715415230515
0.416 0.585006743698313 0.991608977879706 0.993204920800808 0.996637113769488 0.996757940816558 0.996758901444251 0.996708037225579
0.417 0.584636967932149 0.991589125097019 0.993188952924434 0.996629641180477 0.996750654232792 0.996751612460484 0.996700795256812
0.418 0.584268123313029 0.991569275965987 0.993172983808273 0.996622169645983 0.996743367947547 0.996744324624282 0.996692632311877
0.419 0.583900227295162 0.991549430565217 0.993157013447643 0.996614698869728 0.996736081832713 0.996737036059755 0.996685196867078
0.42 0.583533299125665 0.991529588955064 0.993141041836799 0.996607229034491 0.996728796128814 0.996729743551443 0.996676685420976
0.421 0.583167358665614 0.991509751177629 0.993125068972513 0.996599760126732 0.996721510327256 0.996722464950972 0.996669961917211
0.422 0.582802425246971 0.991489917257037 0.993109094848551 0.996592291831247 0.996714224966109 0.996715175290908 0.996661907659547
0.423 0.582438516605207 0.991470087199953 0.993093119459234 0.996584824596278 0.996706940000371 0.996707890619694 0.996654930566055
0.424 0.582075647924768 0.991450260996391 0.993077142801638 0.996577358390458 0.996699655123163 0.996700613159322 0.996646510942256
0.425 0.581713831030521 0.991430438620727 0.993061164870201 0.9965698927324 0.996692370399377 0.996693332057902 0.996638348719999
0.426 0.581353073752917 0.991410620032926 0.99304518566097 0.996562427803728 0.996685085984729 0.996686054698051 0.996631146131339
0.427 0.580993379488353 0.991390805179898 0.993029205169157 0.996554964026338 0.996677801926342 0.996678771301384 0.996624516642681
0.428 0.580634746968678 0.991370993997049 0.993013223390118 0.996547501013722 0.996670518112001 0.996671485018552 0.996615775989974
0.429 0.580277170246166 0.99135118640984 0.992997240319095 0.996540039189099 0.996663234304544 0.996664193441929 0.996607415567709
0.43 0.579920638891972 0.991331382335541 0.992981255952609 0.996532577946135 0.996655950922058 0.996656919404739 0.996599305119808
0.431 0.579565138398262 0.991311581684878 0.992965270286363 0.996525117645019 0.996648667809408 0.996649629401389 0.996592645648706
0.432 0.579210650766467 0.991291784363771 0.992949283315749 0.996517657781987 0.996641385027569 0.996642356869199 0.996583570718206
0.433 0.578857155257253 0.991271990275036 0.992933295036907 0.996510198903663 0.99663410237608 0.996635097014844 0.996576065856548
0.434 0.57850462927202 0.991252199319947 0.992917305445512 0.996502741310841 0.996626819928855 0.99662782070774 0.996568439990796
0.435 0.578153049330954 0.991232411399814 0.992901314538906 0.996495283838853 0.996619537795227 0.996620545537884 0.996560421371802
0.436 0.577802392109517 0.991212626417379 0.992885322312023 0.996487827537618 0.996612255696721 0.996613260223469 0.996553298458173
0.437 0.577452635493394 0.991192844278111 0.99286932876241 0.996480372301316 0.996604973869555 0.996605976259647 0.996544998845015
0.438 0.577103759611823 0.991173064891294 0.992853333884789 0.996472917348662 0.996597692369494 0.996598701555522 0.996538059661301
0.439 0.576755747810403 0.991153288171063 0.992837337675419 0.996465463614852 0.996590411196268 0.99659142219635 0.996529124617515
0.44 0.576408587527305 0.991133514037165 0.992821340131259 0.996458010793997 0.996583130079854 0.996584151264019 0.996521152390774
0.441 0.576062271040697 0.991113742415532 0.992805341248237 0.996450558060523 0.996575849183613 0.996576864210314 0.996513681141092
0.442 0.575716796060264 0.991093973238798 0.992789341022189 0.996443106819391 0.99656856860574 0.996569581003742 0.996506694434523
0.443 0.575372166141691 0.991074206446474 0.992773339449506 0.996435656061127 0.99656128821005 0.996562294925306 0.996499169940494
0.444 0.575028390909299 0.991054441985059 0.992757336527674 0.996428206441007 0.996554008219146 0.996555010312081 0.996491243367599
0.445 0.574685486078992 0.99103467980792 0.992741332253183 0.996420757559298 0.996546728402936 0.996547731115393 0.996483642680296
0.446 0.574343473280405 0.99101491987504 0.992725326621311 0.996413309262125 0.99653944863952 0.996540449562732 0.996475997642075
0.447 0.574002379683875 0.990995162152644 0.992709319628399 0.996405862230267 0.996532169239149 0.996533159500368 0.996468092271479
0.448 0.573662237444115 0.990975406612641 0.992693311272195 0.996398415695768 0.996524890043496 0.996525869789527 0.99646156529444
0.449 0.573323082978136 0.990955653231983 0.992677301548583 0.996390970014782 0.996517611200814 0.996518609572957 0.996454256963171
0.45 0.572984956099706 0.990935901991957 0.992661290453814 0.996383525625576 0.996510332523413 0.996511333806876 0.996446968302034
0.451 0.572647899036849 0.990916152877372 0.992645277984665 0.996376082218421 0.996503054090446 0.996504057582552 0.996438169939819
0.452 0.572311955361696 0.99089640587572 0.992629264137365 0.996368638941359 0.996495775852906 0.996496782033387 0.996429788051037
0.453000000000001 0.5719771688642 0.990876660976294 0.992613248909298 0.996361197085265 0.996488497923452 0.996489495547699 0.996422892155403
0.454 0.571643582402094 0.990856918169325 0.992597232296621 0.99635375583268 0.996481220179386 0.996482216221865 0.996414572904887
0.455 0.571311236759639 0.990837177445134 0.992581214296176 0.99634631519217 0.996473942665962 0.996474944703241 0.996405638195143
0.456 0.57098016954679 0.990817438793261 0.992565194903911 0.996338875806921 0.996466665408957 0.996467673410193 0.996397876455887
0.457 0.570650414168709 0.990797702201806 0.992549174116769 0.996331436918661 0.996459388444793 0.996460408403659 0.99639015661315
0.458 0.570321998893028 0.99077796765666 0.992533151932253 0.99632399911353 0.996452111642057 0.996453140549255 0.996383192345508
0.459 0.569994946039322 0.990758235140967 0.992517128346718 0.996316561885132 0.996444834986457 0.996445849383913 0.996375290479034
0.46 0.569669271311383 0.990738504634619 0.992501103356731 0.996309125438965 0.996437558244248 0.996438566436908 0.996367423131579
0.461 0.569344983289041 0.990718776113895 0.992485076957456 0.996301689950546 0.996430282341955 0.996431289037252 0.996359886679619
0.462 0.56902208309163 0.990699049551223 0.992469049148013 0.996294255642391 0.996423006557064 0.996424016916864 0.996351997618043
0.463 0.56870056422087 0.990679324915072 0.992453019924008 0.996286821333427 0.996415731034506 0.996416740286465 0.996344606450062
0.464 0.568380412585925 0.990659602169949 0.992436989281343 0.996279388405899 0.996408455629508 0.996409474336289 0.996336958357589
0.465 0.568061606708899 0.990639881276552 0.992420957217983 0.996271956028639 0.996401180477891 0.99640219329687 0.996329004683987
0.466 0.567744118104248 0.990620162192046 0.992404923729238 0.99626452451133 0.996393905711808 0.996394921564204 0.996320868848684
0.467 0.567427911821175 0.990600444870451 0.99238888881353 0.996257094123666 0.996386631208055 0.996387653469904 0.996312447758031
0.468 0.567112947133952 0.990580729263121 0.992372852466827 0.996249664021622 0.996379356626574 0.996380390205189 0.996304980581235
0.469 0.566799178361289 0.990561015319388 0.992356814685544 0.996242235240386 0.996372082561133 0.996373119807528 0.996296853355466
0.47 0.566486555792517 0.990541302987162 0.992340775465842 0.996234807204779 0.996364808535637 0.99636584158732 0.996288551374912
0.471 0.56617502669567 0.990521592213768 0.992324734804564 0.99622738063288 0.996357534845951 0.996358563117557 0.996280874754163
0.472 0.565864536380338 0.990501882946654 0.992308692699572 0.996219954367544 0.996350261486835 0.996351288823032 0.996273894638699
0.473 0.565555029286847 0.9904821751343 0.992292649146675 0.996212528535295 0.996342988256108 0.996344017793684 0.996265641657546
0.474 0.565246450072603 0.990462468727027 0.992276604143104 0.996205103661897 0.99633571513979 0.996336746348151 0.99625747251225
0.475 0.564938744666551 0.990442763677824 0.992260557684863 0.996197680343798 0.99632844244142 0.99632946171296 0.99625096324207
0.476 0.564631861263809 0.990423059943253 0.992244509769342 0.996190257022152 0.996321169809781 0.996322170652561 0.996243298233906
0.477 0.564325751234219 0.990403357484126 0.992228460392949 0.996182835299919 0.996313897771426 0.996314901031423 0.996235685381646
0.478 0.564020369921168 0.990383656266319 0.992212409552487 0.996175413677792 0.996306625829765 0.996307638461955 0.996227761423743
0.479 0.563715677310486 0.990363956261425 0.992196357244079 0.996167993154996 0.996299354062019 0.996300362330486 0.996220059183131
0.48 0.563411638552991 0.990344257447293 0.992180303465818 0.996160573258054 0.996292082682523 0.996293088344362 0.996213154553179
0.481 0.563108224328991 0.990324559808551 0.992164248212403 0.996153154042137 0.996284811534402 0.996285819630957 0.996205866386912
0.482 0.562805411047823 0.99030486333697 0.992148191482502 0.996145736407614 0.996277540324247 0.996278539482933 0.996198693699113
0.483 0.56250318088076 0.990285168031734 0.992132133271667 0.996138318995737 0.996270269598906 0.996271266323657 0.996191013403758
0.484 0.562201521630811 0.990265473899589 0.992116073576422 0.996130902768639 0.996262998926386 0.996263999457357 0.996183317746561
0.485 0.561900426448097 0.990245780954828 0.99210001239332 0.996123487124961 0.996255728590237 0.996256719265951 0.996176306294727
0.486 0.561599893404339 0.99022608921926 0.992083949720242 0.996116072372102 0.996248458580784 0.996249453577781 0.996168040862164
0.487 0.561299924944369 0.990206398721922 0.992067885552944 0.996108658579143 0.99624118873271 0.996242178948514 0.996160052590419
0.488 0.56100052723624 0.990186709498774 0.992051819887853 0.996101245384559 0.996233919073614 0.996234904242042 0.996151946478417
0.489 0.560701709444815 0.990167021592221 0.992035752722097 0.996093832587188 0.996226649526888 0.996227636707186 0.996143579698648
0.49 0.560403482955361 0.990147335050557 0.992019684052566 0.996086421681831 0.996219380352326 0.996220357822182 0.996136856247735
0.491 0.560105860575377 0.990127649927315 0.992003613875549 0.996079011403541 0.996212111297384 0.996213080350739 0.996129942334178
0.492 0.559808855742648 0.990107966280524 0.991987542188791 0.996071601263994 0.996204842584644 0.996205802458634 0.996121534213722
0.493 0.55951248176699 0.990088284171872 0.9919714689877 0.996064192339346 0.996197574234856 0.996198525234792 0.996114214543473
0.494 0.559216751131271 0.990068603665869 0.991955394268289 0.996056784361625 0.99619030593092 0.996191255546311 0.996106488680478
0.495 0.558921674874699 0.9900489248289 0.991939318028583 0.996049377058809 0.996183037893806 0.99618398439775 0.996099120724509
0.496 0.558627262078018 0.990029247728299 0.991923240264936 0.996041971030141 0.996175770162816 0.996176716004189 0.99609118209564
0.497 0.558333519466058 0.990009572431385 0.991907160973551 0.996034565236086 0.99616850260746 0.996169433747711 0.996082452894646
0.498 0.558040451138834 0.989989899004559 0.99189108015226 0.996027160435937 0.99616123528563 0.996162155102738 0.996074080769366
0.499 0.557748058437374 0.9899702275123 0.991874997796393 0.99601975682394 0.996153968128769 0.996154903892827 0.996065482276149
0.5 0.557456339945601 0.989950558016364 0.991858913903295 0.996012353491665 0.996146701222557 0.996147649179499 0.996058361840441
0.501 0.557165291624809 0.989930890574873 0.991842828469836 0.996004950929802 0.99613943475693 0.996140369622083 0.996051070068655
0.502 0.556874907072559 0.989911225241612 0.991826741491659 0.995997549284404 0.996132168271303 0.996133097297819 0.996043938189865
0.503 0.556585177893679 0.989891562065288 0.991810652966746 0.995990148731094 0.996124902108614 0.996125831797983 0.996036231886004
0.504 0.556296094167301 0.989871901088956 0.991794562890388 0.995982748440522 0.996117636315323 0.996118564142124 0.996029043771118
0.505 0.556007644990913 0.989852242349511 0.99177847125995 0.995975349437452 0.99611037078546 0.996111309703714 0.996022421336727
0.506 0.55571981908002 0.98983258587727 0.991762378073282 0.995967950903056 0.996103105444799 0.99610403386503 0.996015231819086
0.507 0.555432605400555 0.989812931695725 0.991746283325531 0.995960553720088 0.996095840228682 0.996096760718547 0.996007186898361
0.508 0.555145993810449 0.989793279821329 0.991730187013816 0.995953157250441 0.996088575268906 0.9960895074271 0.995999474228685
0.509 0.554859975686848 0.989773630263458 0.991714089135476 0.995945761209653 0.996081310654113 0.996082246012681 0.995991044543469
0.51 0.554574544516351 0.989753983024442 0.991697989687162 0.995938366596564 0.996074046060444 0.996074969103857 0.995983387824119
0.511 0.554289696427231 0.98973433809975 0.991681888665449 0.995930972367094 0.996066781756928 0.996067704974852 0.995976983363452
0.512 0.554005430644734 0.98971469547824 0.991665786066916 0.995923579469794 0.996059517747566 0.996060423481104 0.995969325225381
0.513 0.553721749853442 0.989695055142502 0.991649681888048 0.995916186804263 0.996052253924702 0.996053158777589 0.995960623603513
0.514 0.553438660453625 0.989675417069342 0.991633576125474 0.995908795015085 0.996044990375556 0.996045906673008 0.995953512243668
0.515 0.553156172702293 0.989655781230254 0.99161746877775 0.995901404186335 0.996037727017697 0.996038635917269 0.995945247264543
0.516 0.55287430073304 0.989636147592062 0.991601359840583 0.995894014077668 0.996030463896182 0.996031360523384 0.995937005413698
0.517 0.552593062452818 0.989616516117506 0.991585249310853 0.995886624793167 0.996023201066305 0.996024100991694 0.995929295874751
0.518 0.552312479317271 0.989596886765924 0.991569137184655 0.995879236377513 0.996015938528383 0.996016837867651 0.995921782829867
0.519 0.552032575990166 0.989577259494 0.99155302345911 0.99587184883005 0.996008676004101 0.996009586951706 0.99591366074657
0.52 0.551753379895514 0.989557634256405 0.991536908132083 0.995864462329724 0.996001413987496 0.996002343578658 0.995905298710138
0.521 0.551474920674372 0.989538011006534 0.991520791200302 0.995857076364501 0.995994152047415 0.995995080684352 0.995897356591088
0.522 0.551197229560747 0.989518389697207 0.991504672659614 0.995849691397844 0.995986890386873 0.99598780224996 0.995888855313764
0.523 0.550920338693516 0.989498770281274 0.991488552507403 0.995842307412159 0.995979629061014 0.995980544338824 0.995881142498323
0.524 0.550644280382823 0.98947915271229 0.991472430740436 0.995834924226848 0.995972367912865 0.995973274166809 0.995875994178113
0.525 0.550369086350826 0.989459536945025 0.991456307356151 0.995827541802085 0.995965106908528 0.9959660145419 0.995868257699058
0.526 0.550094786967249 0.989439922935996 0.991440182351261 0.995820159830661 0.995957846002424 0.995958755527736 0.995860453337573
0.527 0.549821410500394 0.989420310643892 0.991424055723354 0.995812778775015 0.995950585419668 0.995951492362286 0.995853293277733
0.528000000000001 0.549548982403796 0.989400700029908 0.991407927468737 0.995805398610548 0.995943325118132 0.995944248136433 0.995846636246368
0.529 0.549277524657776 0.989381091058019 0.99139179758421 0.995798019162931 0.995936064966072 0.995936992956101 0.995839095402903
0.53 0.549007055183674 0.989361483695215 0.991375666067023 0.995790640676766 0.995928805211008 0.995929742350912 0.995832015967649
0.531 0.548737587346529 0.989341877911534 0.991359532913284 0.995783263225401 0.995921545630255 0.99592249010817 0.99582397863886
0.532000000000001 0.548469129559678 0.989322273680133 0.99134339812217 0.99577588614007 0.995914286292233 0.995915222712934 0.995815620728459
0.533 0.548201685001874 0.989302670977229 0.991327261688384 0.995768510216324 0.995907027134924 0.995907959215224 0.995807273294419
0.534 0.547935251454625 0.989283069781927 0.991311123610361 0.995761134770551 0.995899768188745 0.995900695217656 0.995800786865044
0.535 0.547669821263987 0.98926347007605 0.991294983884631 0.995753760379793 0.995892509557886 0.995893433255742 0.995792249473763
0.536000000000001 0.547405381427861 0.989243871843851 0.991278842508898 0.995746386587606 0.995885251088813 0.995886163748157 0.995785211579953
0.537 0.547141913806149 0.989224275071681 0.991262699478952 0.995739014404035 0.995877992814611 0.995878900213086 0.995776166895715
0.538 0.546879395448036 0.989204679747628 0.991246554793274 0.99573164265658 0.995870734801927 0.99587164269016 0.995768711147522
0.539 0.546617799027105 0.989185085861073 0.991230408447936 0.995724271427444 0.995863477028323 0.995864381076317 0.995761593236947
0.540000000000001 0.5463570933723 0.989165493402303 0.99121426044003 0.995716901027118 0.995856219614402 0.99585711519619 0.995754147876428
0.541 0.546097244079958 0.989145902362016 0.991198110766663 0.995709531983251 0.995848962503796 0.995849860492346 0.995746003807698
0.542 0.545838214189917 0.98912631273085 0.991181959425883 0.995702163566547 0.995841705589672 0.995842617328265 0.995738236755801
0.543 0.545579964907168 0.989106724499006 0.991165806413517 0.995694795716021 0.995834448870517 0.995835370264399 0.995731157104597
0.544000000000001 0.545322456349072 0.989087137655715 0.991149651727162 0.995687428736868 0.995827192353316 0.995828106404079 0.995723919226215
0.545 0.545065648297941 0.989067552188878 0.991133495364515 0.995680063029435 0.99581993596369 0.995820857923595 0.995715552147346
0.546 0.544809500938576 0.989047968084699 0.99111733732148 0.995672698088743 0.995812679911447 0.995813602882194 0.995707958441185
0.547 0.544553975561178 0.989028385327351 0.991101177595305 0.995665333940745 0.995805424139002 0.99580634780681 0.995701320245396
0.548000000000001 0.544299035211312 0.989008803898683 0.991085016183728 0.995657970517834 0.995798168675 0.995799090070605 0.995694270725125
0.549 0.54404464527043 0.988989223778014 0.991068853084161 0.995650607419898 0.995790913361187 0.995791838321693 0.995687000996435
0.55 0.543790773952787 0.988969644941971 0.991052688292352 0.995643245622246 0.995783658145891 0.995784584345955 0.995678149051625
0.551 0.543537392707414 0.988950067364404 0.991036521806565 0.995635884365368 0.995776403255659 0.99577731861111 0.995670728917298
0.552000000000001 0.543284476516874 0.988930491016368 0.991020353622421 0.995628524387173 0.995769148743728 0.995770070032817 0.995662006374278
0.553000000000001 0.543032004087792 0.988910915866154 0.991004183737814 0.995621165174814 0.995761894551912 0.995762811908423 0.995654990523769
0.554 0.542779957931776 0.988891341879405 0.990988012149393 0.995613806903002 0.995754640350107 0.995755561798567 0.995646487511214
0.555 0.542528324338503 0.988871769019285 0.990971838854843 0.995606449207699 0.995747386328511 0.995748307060275 0.995638926866547
0.556000000000001 0.54227709324635 0.988852197246735 0.990955663850491 0.995599092349623 0.995740132724862 0.995741057897918 0.995631268944551
0.557000000000001 0.542026258018819 0.988832626520736 0.990939487133883 0.995591736271047 0.995732879117442 0.995733801009684 0.995624569663548
0.558 0.541775815137884 0.988813056798645 0.990923308701793 0.995584380974915 0.995725625946243 0.995726534644384 0.995615358668531
0.559 0.541525763827671 0.988793488036609 0.990907128550268 0.995577026280142 0.995718372889074 0.99571927795184 0.995606415991947
0.56 0.541276105623799 0.988773920189929 0.990890946677562 0.995569672881088 0.995711119960465 0.995712023999749 0.995598899511209
0.561 0.541026843904942 0.988754353213517 0.990874763079826 0.995562320145935 0.995703867346425 0.995704766208198 0.995590862146621
0.562 0.540777983403924 0.988734787062338 0.990858577753517 0.995554968283534 0.995696615042187 0.99569749795059 0.995584152689076
0.563 0.540529529715873 0.988715221691856 0.990842390696504 0.995547617354897 0.995689362775125 0.995690237316294 0.995576336182411
0.564 0.540281488820409 0.988695657058486 0.990826201905728 0.995540267146834 0.99568211088913 0.99568296946699 0.995568843729575
0.565 0.540033866633928 0.988676093120033 0.990810011377242 0.995532917697063 0.995674859274641 0.995675718672286 0.995561566070019
0.566 0.539786668606549 0.98865652983608 0.990793819108225 0.995525568645118 0.995667608090185 0.995668462888149 0.995553071355033
0.567 0.539539899376242 0.988636967168391 0.990777625096103 0.995518220842432 0.995660356921066 0.995661192823397 0.995545608277199
0.568 0.539293562490562 0.98861740508124 0.990761429337128 0.995510873356204 0.995653106048329 0.995653940034271 0.995539090386007
0.569 0.539047660203553 0.988597843541682 0.99074523182823 0.995503526880934 0.995645855360051 0.995646691688127 0.995531663515427
0.57 0.538802193352826 0.988578282519833 0.990729032565887 0.995496181324554 0.995638605006025 0.99563943803796 0.995524856961326
0.571 0.538557161318866 0.988558721989046 0.990712831547107 0.995488836717594 0.99563135471837 0.995632202169463 0.995516697198108
0.572 0.538312562065655 0.988539161926018 0.990696628769106 0.995481492965723 0.995624104789781 0.995624954399186 0.995508341304734
0.573 0.538068392259156 0.988519602310895 0.990680424228846 0.995474149858114 0.995616855012137 0.995617695570454 0.995499970169998
0.574 0.537824647457321 0.988500043127207 0.990664217922119 0.995466807925909 0.995609605448129 0.995610448976758 0.995492231176145
0.575 0.5375813223632 0.988480484361914 0.990648009846819 0.995459466908881 0.995602355939568 0.995603197023371 0.995483599196552
0.576 0.537338411130567 0.988460926005192 0.990631799998625 0.995452126509136 0.995595106851466 0.995595942090787 0.995474916171229
0.577 0.53709590770989 0.988441368050358 0.990615588374934 0.995444787082364 0.995587857936172 0.995588681075718 0.995465986576284
0.578 0.5368538062213 0.988421810493544 0.990599374972928 0.995437448462714 0.995580609188217 0.995581430852648 0.995458827220626
0.579 0.536612101340402 0.988402253333512 0.990583159788426 0.995430110607938 0.995573360785604 0.995574166029844 0.99545132306447
0.58 0.536370788682492 0.988382696571318 0.990566942818398 0.995422773326132 0.995566112484796 0.995566910216153 0.995443585023414
0.581 0.536129865170929 0.98836314020995 0.990550724061035 0.99541543743461 0.995558864478056 0.995559662072183 0.995436625540922
0.582 0.535889329375981 0.988343584253992 0.990534503511704 0.995408102034819 0.995551616769599 0.995552421409317 0.995428975862112
0.583 0.535649181811509 0.988324028709208 0.990518281167854 0.995400767290417 0.995544369235477 0.995545176585187 0.99542151474685
0.584 0.535409425178293 0.988304473582186 0.990502057026495 0.995393433736014 0.99553712200151 0.995537918100854 0.995413933136999
0.585 0.535170064544457 0.98828491887988 0.990485831084062 0.995386100780308 0.995529875024662 0.995530674886943 0.995406644942837
0.586 0.534931107455615 0.988265364609291 0.990469603337661 0.995378768371708 0.995522628128141 0.995523416696983 0.99539964819553
0.587 0.534692563969405 0.988245810777062 0.990453373783726 0.995371437187741 0.995515381470632 0.9955161686916 0.995392251640828
0.588 0.534454446611678 0.988226257389104 0.990437142419898 0.995364106379421 0.995508135192087 0.995508921773243 0.995383012225361
0.589 0.53421677025382 0.988206704450356 0.990420909242531 0.995356776786248 0.99550088911912 0.995501665059321 0.995374677867888
0.59 0.533979551913385 0.988187151964411 0.990404674249489 0.995349448216277 0.995493643222705 0.995494425251254 0.995367584806598
0.591 0.533742810482397 0.988167599933336 0.990388437436248 0.995342120469513 0.995486397597461 0.995487166334897 0.995359856576451
0.592 0.533506566390069 0.988148048357504 0.990372198801354 0.995334792961176 0.995479152185849 0.995479924009575 0.995352534636581
0.593 0.533270841208634 0.988128497235411 0.99035595834099 0.995327466056023 0.995471907076519 0.995472672845702 0.995345725418149
0.594 0.53303565721287 0.988108946563624 0.990339716052387 0.995320140727339 0.995464662036349 0.995465427584925 0.995337169025767
0.595 0.532801036905203 0.988089396336749 0.990323471932999 0.995312815831642 0.995457417268746 0.995458178521208 0.995329795356196
0.596 0.532567002519545 0.988069846547484 0.99030722598001 0.995305491729276 0.995450172820286 0.995450941596541 0.995321744517269
0.597 0.532333575517593 0.988050297186686 0.990290978190755 0.995298168886317 0.995442928699254 0.995443692621951 0.995315457746174
0.598 0.532100776091738 0.988030748243543 0.990274728561034 0.995290846788916 0.995435684608365 0.995436446220792 0.995307836968191
0.599 0.531868622688463 0.988011199705758 0.990258477090234 0.995283525446469 0.99542844069912 0.995429204776364 0.995300197444386
0.6 0.531637131565674 0.987991651559791 0.99024222377488 0.995276205213474 0.99542119715439 0.995421968588244 0.99529256526415
0.601 0.531406316396438 0.987972103791144 0.990225968612411 0.995268885463704 0.99541395377923 0.995414724842676 0.995285196090376
0.602 0.531176187930206 0.987952556384707 0.990209711600281 0.995261566380099 0.995406710588088 0.995407481163348 0.995277160377783
0.603 0.53094675372102 0.987933009325092 0.990193452735308 0.995254248283367 0.995399467667887 0.995400244184381 0.995269021618018
0.604 0.530718017930187 0.987913462596994 0.990177192016317 0.995246931142288 0.995392225043934 0.995393009248185 0.995261714713877
0.605 0.530489981208795 0.987893916185607 0.990160929440216 0.995239614360224 0.995384982673651 0.995385769352734 0.995253224588451
0.606 0.530262640663077 0.987874370076983 0.990144665004928 0.99523229887825 0.995377740511137 0.995378538236207 0.995245839394142
0.607 0.530035989903178 0.98785482425849 0.990128398708905 0.995224984049853 0.995370498551625 0.995371302919305 0.995238464587435
0.608 0.529810019173578 0.987835278719082 0.99011213054823 0.995217669737522 0.995363256640184 0.995364056116994 0.995231086459384
0.609 0.529584715560906 0.987815733449735 0.990095860521829 0.995210356665096 0.995356015179937 0.995356812056525 0.995223338406234
0.61 0.529360063272824 0.987796188443781 0.990079588627786 0.995203044569132 0.995348773857356 0.995349566247128 0.995216195750325
0.611 0.529136043979531 0.987776643697162 0.990063314863815 0.995195732910648 0.99534153288062 0.995342322645293 0.995208979305499
0.612 0.528912637207766 0.987757099208706 0.990047039228807 0.99518842221109 0.995334292098617 0.995335078201602 0.995201542328867
0.613 0.528689820775828 0.987737554980344 0.990030761719452 0.995181112306965 0.995327051564949 0.995327829063027 0.995193745349551
0.614 0.528467571256964 0.987718011017249 0.990014482334411 0.995173803148546 0.995319811317481 0.995320599402367 0.995186825455943
0.615000000000001 0.528245864457994 0.987698467327927 0.989998201072928 0.995166494911328 0.995312571236847 0.995313362850992 0.995179521918896
0.616000000000001 0.528024675899718 0.98767892392427 0.989981917931841 0.995159187562543 0.995305331383311 0.995306128397269 0.995172475267774
0.617000000000001 0.527803981285892 0.987659380821534 0.989965632909733 0.995151880894388 0.995298091666766 0.995298877482107 0.995164309052142
0.618000000000001 0.527583756948128 0.987639838038223 0.989949346006276 0.995144575179157 0.995290852224777 0.995291659099784 0.995156921447865
0.619000000000001 0.52736398025516 0.987620295595994 0.989933057218609 0.99513727063693 0.995283613051256 0.995284430458924 0.995149930274604
0.620000000000001 0.52714462997607 0.987600753519365 0.989916766545771 0.995129966321934 0.995276374005572 0.99527718359931 0.99514280485509
0.621000000000001 0.526925686588885 0.987581211835537 0.989900473987382 0.99512266314719 0.995269135410486 0.995269942105404 0.995134646776835
0.622000000000001 0.526707132527714 0.987561670573994 0.989884179541815 0.995115361200986 0.99526189696388 0.995262704582787 0.995127558288568
0.623000000000001 0.526488952363647 0.987542129766162 0.989867883207117 0.995108059615459 0.99525465858177 0.995255469741582 0.995121147156143
0.624000000000001 0.526271132916827 0.987522589445012 0.989851584982623 0.995100759449731 0.995247420429921 0.99524822589285 0.9951146218771
0.625000000000001 0.526053663299213 0.987503049644561 0.98983528486784 0.99509345994494 0.995240182603521 0.995240986529702 0.995107203067415
0.626000000000001 0.52583653488988 0.987483510399408 0.989818982860033 0.995086160806254 0.995232944879519 0.995233735748769 0.995099845168431
0.627000000000001 0.525619741246436 0.987463971744234 0.989802678960064 0.9950788624099 0.99522570758552 0.995226507133513 0.995093028226445
0.628000000000001 0.52540327795836 0.987444433713252 0.989786373166512 0.995071564587911 0.995218470438937 0.995219264605863 0.995085999017139
0.629000000000001 0.525187142449479 0.98742489633969 0.989770065478797 0.995064268084194 0.995211233706675 0.995212028393725 0.995078672272515
0.630000000000001 0.524971333738299 0.987405359655274 0.989753755895699 0.995056972662574 0.99520399706746 0.995204788873473 0.995071164758491
0.631000000000001 0.524755852165905 0.987385823689677 0.989737444416938 0.995049677773902 0.995196760470266 0.995197546432758 0.995063527284966
0.632000000000001 0.524540699102022 0.987366288470048 0.989721131041343 0.995042384059115 0.995189524172399 0.995190293403486 0.995057060675566
0.633000000000001 0.524325876640041 0.987346754020544 0.98970481576841 0.995035091190655 0.995182288305385 0.995183058525847 0.995049937769155
0.634000000000001 0.524111387291964 0.987327220361849 0.989688498599345 0.995027798984889 0.995175052498334 0.995175824357233 0.99504221706536
0.635000000000001 0.523897233693913 0.987307687510839 0.989672179531239 0.99502050802599 0.995167816924515 0.995168582376212 0.995035256198535
0.636000000000001 0.523683418332157 0.987288155480191 0.98965585856534 0.995013217127234 0.995160581430522 0.995161354967386 0.995028536218759
0.637000000000001 0.52346994329865 0.987268624278101 0.98963953570055 0.995005927304993 0.995153346520718 0.99515412591479 0.995021472571942
0.638000000000001 0.52325681008394 0.98724909390805 0.989623210938007 0.994998638362413 0.995146111796017 0.995146886784556 0.995015077872103
0.639000000000001 0.523044019413806 0.987229564368662 0.989606884275887 0.994991350398074 0.995138877123352 0.995139655339625 0.995008263489332
0.640000000000001 0.522831571134411 0.987210035653532 0.989590555714866 0.994984063642434 0.995131642711569 0.995132418923668 0.995000556693418
0.641000000000001 0.522619464148974 0.987190507751225 0.989574225254937 0.994976777065303 0.995124408538197 0.995125198399265 0.99499282341411
0.642000000000001 0.522407696407234 0.987170980645317 0.989557892895124 0.99496949153607 0.995117174499215 0.995117952017491 0.99498646927844
0.643000000000001 0.522196264947199 0.987151454314458 0.989541558637709 0.994962206808953 0.995109940870239 0.995110711784702 0.994978168633981
0.644000000000001 0.52198516598673 0.987131928732531 0.989525222480587 0.994954922128757 0.995102707358768 0.995103464249871 0.994970440030719
0.645000000000001 0.521774395061165 0.987112403868904 0.989508884424664 0.994947638829636 0.995095474052113 0.995096227576627 0.994963295516407
0.646000000000001 0.521563947201376 0.98709287968864 0.989492544470907 0.994940357042065 0.995088241066813 0.995088982515084 0.994956461288253
0.647000000000001 0.521353817145501 0.98707335615293 0.989476202618773 0.994933075795093 0.995081008390004 0.995081753785801 0.994948365554594
0.648000000000001 0.521143999576503 0.987053833219374 0.98945985886828 0.994925795365694 0.995073775762574 0.995074527206724 0.994940261469689
0.649000000000001 0.520934489376761 0.987034310842466 0.989443513220488 0.994918515569941 0.995066543378424 0.995067295990639 0.994933343279714
0.650000000000001 0.520725281890551 0.987014788974035 0.9894271656757 0.994911236568739 0.995059311248444 0.995060062341167 0.994926550038208
0.651000000000001 0.520516373184735 0.986995267563731 0.989410816234484 0.994903958326766 0.995052079258118 0.995052843157302 0.994918793059557
0.652000000000001 0.520307760298362 0.986975746559542 0.989394464897021 0.994896681061143 0.995044847483824 0.995045598913075 0.994911340889277
0.653000000000001 0.52009944147193 0.986956225908309 0.989378111664141 0.994889404750445 0.99503761599384 0.995038368880708 0.994904994428738
0.654000000000001 0.519891416347855 0.986936705556255 0.989361756536094 0.994882129180141 0.995030384741597 0.995031135241118 0.994897350695817
0.655000000000001 0.519683686134538 0.986917185449537 0.989345399513959 0.99487485438781 0.995023153858253 0.995023893805332 0.99489117737316
0.656 0.519476253727523 0.986897665534735 0.989329040599049 0.994867580739459 0.995015923042517 0.995016666233444 0.994883812761562
0.657000000000001 0.519269123782612 0.986878145759354 0.989312679791884 0.994860307243969 0.995008692434502 0.995009430389351 0.994877359781333
0.658 0.51906230273724 0.986858626072336 0.989296317092735 0.994853034801179 0.995001462131287 0.995002190423492 0.994870955197024
0.659 0.518855798778066 0.986839106424469 0.989279952502297 0.994845762666674 0.994994231964258 0.994994964635316 0.994862156786614
0.66 0.518649621754329 0.986819586768832 0.989263586021639 0.994838492332027 0.99498700220489 0.994987738966436 0.994853473892062
0.661000000000001 0.518443783038299 0.986800067061135 0.989247217652117 0.994831222174055 0.994979772512292 0.994980514084432 0.994846382208686
0.662 0.518238295335693 0.986780547260104 0.989230847394379 0.994823953323552 0.994972543029879 0.994973279305769 0.994838031926224
0.663 0.518033172450605 0.986761027327691 0.989214475249486 0.994816685404682 0.994965313839848 0.994966060424352 0.994830948659388
0.664 0.517828429010756 0.986741507229382 0.989198101219531 0.994809418427901 0.994958084967575 0.994958830163625 0.99482335108473
0.665000000000001 0.51762408016035 0.98672198693432 0.989181725304522 0.994802151894107 0.994950856162121 0.994951600349876 0.994815631287928
0.666 0.517420141228618 0.986702466415464 0.989165347505322 0.994794886593977 0.994943627737813 0.994944366189133 0.994807081439012
0.667 0.517216627383094 0.986682945649656 0.989148967823791 0.994787621900701 0.994936399411936 0.99493713268616 0.994799179108688
0.668 0.517013553277103 0.986663424617662 0.989132586260747 0.99478035809473 0.994929171396156 0.994929900286645 0.99479332169719
0.669000000000001 0.51681093270118 0.986643903304148 0.989116202818466 0.994773095274187 0.994921943410511 0.99492266732356 0.994785779140242
0.67 0.516608778248094 0.986624381697585 0.989099817497767 0.994765833176982 0.994914715811409 0.994915458284425 0.994776367416205
0.671 0.516407101000763 0.986604859790171 0.98908343029912 0.994758572238484 0.994907488227519 0.994908240052087 0.994769062687591
0.672 0.516205910251739 0.986585337577711 0.989067041225086 0.994751312054498 0.99490026104047 0.994901016867911 0.994761654888115
0.673000000000001 0.516005213262075 0.98656581505936 0.989050650276577 0.994744052388251 0.994893034258987 0.99489379252101 0.994755150430778
0.674 0.515805015066145 0.986546292237486 0.989034257454644 0.994736793549077 0.994885807611078 0.994886574323815 0.994747791037815
0.675 0.515605318327799 0.986526769117396 0.989017862760876 0.994729535602788 0.994878581116361 0.994879342663914 0.994740263804877
0.676 0.515406123251692 0.986507245707104 0.989001466197253 0.994722278399428 0.99487135476333 0.994872105705515 0.994733845073047
0.677000000000001 0.515207427552049 0.986487722017073 0.988985067765075 0.994715021814647 0.994864128856308 0.994864874586514 0.994726522799957
0.678000000000001 0.515009226479469 0.986468198059927 0.988968667465914 0.994707766858862 0.994856903174775 0.994857653411387 0.994719823672648
0.679 0.514811512904774 0.986448673850198 0.988952265302314 0.994700512629705 0.994849677725166 0.994850425915802 0.994711245192745
0.68 0.514614277457238 0.986429149404055 0.988935861274002 0.994693258692102 0.994842452268752 0.994843206989206 0.994703658052989
0.681000000000001 0.514417508713065 0.986409624739051 0.988919455384425 0.994686006299026 0.99483522714867 0.994835988019505 0.994696250162335
0.682000000000001 0.514221193428574 0.986390099873877 0.988903047633241 0.994678753848882 0.994828002238417 0.99482874915238 0.994688034151299
0.683 0.514025316811425 0.986370574828126 0.988886638023745 0.994671502554396 0.994820777542794 0.9948215169073 0.994680447279842
0.684 0.513829862822093 0.98635104962212 0.988870226557162 0.994664252257752 0.99481355301472 0.994814289325352 0.994674567271738
0.685000000000001 0.513634814497237 0.986331524276701 0.988853813236506 0.994657002639839 0.994806328777821 0.994807054503366 0.994666499818048
0.686000000000001 0.513440154286016 0.986311998813076 0.988837398061934 0.994649753965073 0.994799104774992 0.994799852970036 0.994659346138998
0.687 0.513245864390193 0.986292473252733 0.988820981035054 0.994642506341934 0.994791881013767 0.994792619139127 0.994653107291773
0.688 0.513051927099037 0.986272947617301 0.988804562158251 0.994635259343437 0.994784657471026 0.994785387299939 0.994644099152332
0.689000000000001 0.512858325110235 0.986253421928502 0.988788141432889 0.994628013357384 0.99477743427308 0.994778164072472 0.994635905840046
0.690000000000001 0.512665041828736 0.986233896208116 0.988771718861188 0.994620768169106 0.994770211159107 0.994770934205157 0.994628468689617
0.691 0.512472061636199 0.986214370477959 0.988755294445494 0.994613523869927 0.994762988231655 0.994763702993784 0.994621221264849
0.692 0.512279370124753 0.98619484475991 0.988738868186452 0.994606279963302 0.994755765482615 0.994756479194402 0.994612990134292
0.693000000000001 0.512086954290019 0.986175319075962 0.988722440087158 0.994599036789679 0.994748543025155 0.994749257701756 0.994605459091116
0.694000000000001 0.511894802679552 0.986155793448247 0.988706010148094 0.994591795066093 0.994741320763245 0.994742033567056 0.994597451819017
0.695 0.511702905494436 0.986136267899144 0.988689578371441 0.994584554301358 0.994734098945819 0.994734811602155 0.994590588613154
0.696 0.511511254642996 0.986116742451368 0.988673144759501 0.994577314385993 0.994726877084899 0.994727590047794 0.994583150360771
0.697000000000001 0.511319843747234 0.986097217128077 0.988656709314797 0.994570075138573 0.99471965546015 0.994720366000492 0.994575311477215
0.698000000000001 0.511128668103876 0.986077691952946 0.98864027203823 0.994562836579864 0.994712434249713 0.994713150128493 0.99456902844845
0.699 0.510937724603209 0.986058166950314 0.988623832931964 0.994555598963302 0.994705213088067 0.994705925340431 0.994561552756022
0.7 0.510747011610151 0.986038642145276 0.988607391998056 0.994548362439053 0.994697992401747 0.994698709619496 0.994554974814365
0.701000000000001 0.510556528812896 0.986019117563806 0.988590949238211 0.994541126155299 0.994690771793981 0.994691480659794 0.994547748530651
0.702000000000001 0.510366277045422 0.985999593232803 0.988574504654085 0.994533891078476 0.994683551458171 0.994684242990573 0.994540165155384
0.703000000000001 0.510176258090628 0.985980069180207 0.988558058248464 0.994526656741614 0.994676331284682 0.994677022247564 0.994534562675329
0.704 0.50998647447139 0.985960545435052 0.988541610023014 0.994519423609347 0.994669111388167 0.994669799085903 0.994527207973683
0.705000000000001 0.509796929236855 0.98594102202748 0.988525159977983 0.994512191272393 0.994661891713769 0.994662563276586 0.994520319239205
0.706000000000001 0.509607625751367 0.985921498988792 0.98850870811613 0.994504959322086 0.994654672308017 0.994655347066366 0.994512740245266
0.707000000000001 0.509418567492864 0.985901976351413 0.988492254440114 0.994497728326087 0.9946474531193 0.99464812153196 0.994504397378869
0.708 0.509229757867425 0.985882454148858 0.988475798952567 0.994490498248429 0.99464023418789 0.994640900715047 0.994497339122596
0.709000000000001 0.509041200045556 0.985862932415683 0.988459341653571 0.99448326906021 0.994633015515122 0.9946336752555 0.994489541076836
0.710000000000001 0.508852896825226 0.985843411187374 0.988442882545896 0.994476040737499 0.994625797128565 0.994626454860352 0.99448160604017
0.711000000000001 0.508664850525436 0.985823890500248 0.988426421630548 0.99446881329283 0.994618578657911 0.994619236633414 0.99447496847848
0.712 0.508477062913153 0.985804370391298 0.988409958910197 0.994461586874872 0.994611360554842 0.994612009473943 0.994468363354976
0.713000000000001 0.508289535165092 0.985784850898012 0.988393494388198 0.994454361133184 0.994604142724199 0.994604796035566 0.994461168836127
0.714000000000001 0.508102267864726 0.985765332058201 0.988377028064443 0.994447136487532 0.99459692490072 0.994597585369941 0.994453585268576
0.715000000000001 0.507915261033658 0.985745813909767 0.988360559941104 0.994439912124249 0.994589707398628 0.994590375068727 0.994445816045953
0.716 0.507728514195265 0.98572629649048 0.988344090020389 0.994432688961242 0.994582490092997 0.994583163027433 0.994439043006906
0.717000000000001 0.507542026467548 0.985706779837728 0.988327618305692 0.994425466526702 0.99457527307343 0.994575942986659 0.994431971466885
0.718000000000001 0.507355796681068 0.985687263988263 0.988311144796438 0.994418245182238 0.994568056228403 0.994568724802821 0.994424722966448
0.719000000000001 0.507169823517033 0.985667748977923 0.988294669496435 0.994411024393142 0.994560839701713 0.994561514988937 0.9944182255947
0.72 0.506984105660007 0.985648234841413 0.988278192405897 0.994403804545702 0.994553623553331 0.994554287217022 0.99441096101482
0.721000000000001 0.506798641959143 0.985628721611975 0.988261713529027 0.994396585210649 0.994546407301926 0.994547062477097 0.994404115169193
0.722000000000001 0.506613431591688 0.985609209321179 0.988245232865814 0.99438936708911 0.994539191407614 0.994539850764008 0.994396325242613
0.723000000000001 0.506428474222323 0.985589697998658 0.988228750419395 0.994382149420854 0.994531975794297 0.994532617923221 0.994389918983084
0.724 0.506243770152176 0.985570187671877 0.988212266191429 0.994374933058075 0.994524760322191 0.994525407612824 0.994382852985018
0.725000000000001 0.506059320451564 0.985550678365924 0.988195780183461 0.994367717704799 0.99451754499769 0.994518191551247 0.994375004172813
0.726000000000001 0.505875127071216 0.985531170103325 0.988179292398457 0.994360502575883 0.994510329952109 0.994510973066667 0.994368043027648
0.727000000000001 0.50569119292725 0.985511662903863 0.98816280283862 0.994353288443987 0.994503115142846 0.994503754702142 0.994361336273423
0.728000000000001 0.505507521956163 0.985492156784453 0.988146311505343 0.994346075746392 0.994495900546705 0.994496540621154 0.994354203557576
0.729000000000001 0.505324119137095 0.98547265175904 0.988129818400013 0.994338863446732 0.994488686104966 0.994489312476942 0.99434711461759
0.730000000000001 0.505140990479502 0.98545314783851 0.988113323525839 0.994331652472773 0.994481471928877 0.994482104758441 0.994338876487947
0.731000000000001 0.504958142975754 0.985433645030677 0.988096826885791 0.994324441569133 0.994474258036392 0.994474898473227 0.994331851899225
0.732000000000001 0.504775584519066 0.985414143340288 0.988080328480317 0.994317231935902 0.994467044320587 0.994467705496533 0.994325357583461
0.733000000000001 0.5045933237884 0.985394642769011 0.988063828312733 0.994310022995388 0.994459830754553 0.994460503777427 0.994317610825388
0.734000000000001 0.504411370103124 0.98537514331554 0.988047326385382 0.99430281509305 0.994452617465901 0.994453283934865 0.994309638983968
0.735000000000001 0.504229733250926 0.985355644975732 0.988030822700442 0.99429560836247 0.994445404435259 0.994446081477378 0.994302039394144
0.736000000000001 0.504048423293699 0.985336147742684 0.988014317260628 0.994288402171398 0.99443819161385 0.994438859282009 0.994293563716082
0.737000000000001 0.503867450356442 0.985316651606939 0.987997810067184 0.994281196631984 0.994430979041591 0.994431660777124 0.994285533725184
0.738000000000001 0.503686824405127 0.985297156556699 0.987981301123394 0.99427399211877 0.994423766680091 0.994424454977877 0.994278580080082
0.739000000000001 0.503506555019625 0.985277662578019 0.987964790431933 0.994266788709065 0.994416554666575 0.994417235266776 0.994271180812175
0.740000000000001 0.503326651168033 0.985258169655085 0.987948277994939 0.994259586197174 0.994409342764659 0.994410022035699 0.99426398133465
0.741000000000001 0.503147120988724 0.985238677770497 0.987931763815007 0.994252384272107 0.994402131083733 0.994402813294495 0.994256424534267
0.742000000000001 0.502967971586306 0.985219186905509 0.987915247895218 0.994245183098679 0.994394919592518 0.994395592137619 0.994250007993725
0.743000000000001 0.502789208847134 0.985199697040374 0.987898730237419 0.99423798297299 0.994387708350746 0.994388391382041 0.994242133097474
0.744000000000001 0.502610837279568 0.985180208154641 0.987882210844419 0.994230783513276 0.994380497490716 0.994381177905697 0.994234799937688
0.745000000000001 0.502432859883454 0.985160720227452 0.987865689720579 0.994223585263755 0.994373286599673 0.994373970281083 0.994226938514459
0.746000000000001 0.502255278052379 0.985141233237872 0.987849166867196 0.994216387571346 0.994366076088276 0.994366757721988 0.994218522095854
0.747000000000001 0.502078091511373 0.98512174716517 0.987832642287562 0.99420919090827 0.994358865705357 0.994359557400593 0.994212325967775
0.748000000000001 0.501901298291702 0.985102261989144 0.987816115985205 0.994201994791654 0.994351655651249 0.994352350001545 0.994204319596007
0.749000000000001 0.501724894743313 0.985082777690387 0.987799587962231 0.994194799705191 0.994344445927085 0.994345138623144 0.994197278992088
0.750000000000001 0.501548875584445 0.985063294250563 0.9877830582225 0.994187605319991 0.994337236199447 0.994337925091536 0.994189000990734
0.751000000000001 0.501373233986861 0.985043811652638 0.987766526769197 0.994180412202321 0.994330026817583 0.994330724762153 0.994182578284192
0.752000000000001 0.501197961694263 0.985024329881118 0.987749993605271 0.994173219620872 0.994322817665824 0.994323514596919 0.994175083975083
0.753000000000001 0.501023049170386 0.985004848922261 0.987733458734814 0.99416602768101 0.994315608765307 0.994316309485663 0.994167261050192
0.754000000000001 0.500848485772681 0.984985368764235 0.987716922160477 0.994158836168176 0.994308400184154 0.994309108515917 0.994159896753673
0.755000000000001 0.500674259946685 0.984965889397241 0.987700383885211 0.994151646319536 0.994301191794114 0.994301901235439 0.994153112021611
0.756000000000001 0.500500359435779 0.984946410813658 0.987683843912713 0.994144457168164 0.994293983432126 0.994294699585987 0.994145262826121
0.757000000000001 0.500326771500721 0.984926933008122 0.987667302247347 0.994137269237148 0.994286775391096 0.994287485737407 0.99413769110337
0.758000000000001 0.500153483143004 0.984907455977553 0.987650758891933 0.994130081907626 0.994279567465281 0.994280274282589 0.994129554673104
0.759000000000001 0.499980481326382 0.984887979721219 0.987634213850502 0.994122895437706 0.994272359838432 0.994273066407005 0.994122448286483
0.760000000000001 0.499807753190836 0.984868504240675 0.987617667126579 0.994115709835874 0.994265152664846 0.994265872448653 0.994114793174618
0.761000000000001 0.49963528625374 0.98484902953978 0.987601118724224 0.994108525347398 0.994257945455959 0.994258674701399 0.994107929682487
0.762000000000001 0.49946306859343 0.98482955562459 0.987584568647513 0.994101341317599 0.994250738479665 0.994251467701987 0.994101134576584
0.763000000000001 0.499291089011041 0.9848100825033 0.98756801690026 0.994094158301174 0.994243531693497 0.994244255065385 0.994093670778568
0.764000000000001 0.499119337167145 0.984790610186112 0.987551463486398 0.994086976186387 0.994236325166142 0.994237048476428 0.994086980350128
0.765000000000001 0.498947803690622 0.984771138685131 0.987534908409857 0.994079794733074 0.994229118840839 0.994229860663728 0.994080206061186
0.766000000000001 0.498776480258033 0.984751668014197 0.987518351674829 0.99407261434302 0.994221912673259 0.994222665410451 0.994073031546529
0.767000000000001 0.498605359642675 0.984732198188735 0.987501793285616 0.994065434563707 0.994214706915887 0.994215454350646 0.994065972786859
0.768000000000001 0.498434435733419 0.984712729225568 0.987485233246642 0.994058255999192 0.994207501160001 0.994208251275518 0.99405866738765
0.769000000000001 0.498263703524354 0.984693261142794 0.987468671562616 0.994051078341474 0.994200295727693 0.994201038867603 0.994049291515456
0.770000000000001 0.498093159077063 0.984673793959527 0.987452108237259 0.994043901227711 0.994193090572908 0.994193824071846 0.994042045136849
0.771000000000001 0.497922799458117 0.984654327695792 0.987435543274014 0.994036725228131 0.994185885503685 0.994186614979039 0.994033948233917
0.772000000000001 0.497752622655099 0.984634862372266 0.987418976678427 0.994029549832703 0.994178680824917 0.994179409179776 0.994026749765737
0.773000000000001 0.497582627474955 0.984615398010187 0.987402408454958 0.994022375723904 0.994171476354199 0.994172193770892 0.994019455885649
0.774000000000001 0.497412813428949 0.984595934631144 0.987385838607775 0.994015201866879 0.994164272117487 0.994164994046317 0.994011893942633
0.775000000000001 0.497243180608709 0.9845764722569 0.987369267141816 0.994008029075008 0.994157067994104 0.994157787062951 0.99400455113421
0.776000000000001 0.497073729558102 0.984557010909309 0.987352694061824 0.994000857400218 0.994149864131382 0.994150574423866 0.993997512463132
0.777000000000001 0.49690446114548 0.984537550610128 0.987336119371791 0.993993685937048 0.994142660539647 0.994143375182633 0.993990249334098
0.778000000000001 0.49673537644089 0.984518091380965 0.987319543077036 0.99398651592579 0.994135457169036 0.994136174845059 0.99398336762153
0.779000000000001 0.496566476602334 0.984498633243123 0.98730296518148 0.993979346150131 0.994128253899384 0.994128984710139 0.993975947877127
0.780000000000001 0.496397762774904 0.984479176217586 0.9872863856908 0.993972177418075 0.994121050935885 0.994121788905935 0.993966830379786
0.781000000000001 0.496229236005918 0.984459720324893 0.987269804609211 0.993965010333362 0.99411384824343 0.994114579691046 0.993960229203489
0.782000000000001 0.496060897178727 0.984440265585183 0.987253221941031 0.99395784362093 0.994106645710654 0.994107361505501 0.993952569474976
0.783000000000001 0.495892746966923 0.984420812018082 0.987236637692352 0.993950677488935 0.994099443373932 0.994100161843233 0.993944424784112
0.784000000000001 0.495724785810182 0.984401359642779 0.987220051866309 0.993943512575857 0.99409224114285 0.994092956862782 0.993935597053657
0.785000000000001 0.495557013911972 0.984381908478007 0.987203464468963 0.993936348585488 0.994085039293132 0.994085744372526 0.993928078672296
0.786000000000001 0.495389431258653 0.984362458542064 0.987186875505881 0.993929185761935 0.994077837569386 0.994078534784031 0.993920201565592
0.787000000000001 0.495222037658818 0.984343009852887 0.987170284979192 0.99392202371474 0.99407063613739 0.994071324108421 0.993913227062025
0.788000000000001 0.495054832800866 0.984323562428078 0.98715369289629 0.993914862900795 0.994063434919449 0.994064128297168 0.993906422536682
0.789000000000001 0.494887816326272 0.984304116284996 0.987137099261147 0.993907702690612 0.994056233916731 0.994056910488015 0.993898648477517
0.790000000000001 0.494720987915413 0.984284671440826 0.987120504078982 0.993900542583801 0.994049033230817 0.994049709104667 0.993891005064862
0.791000000000001 0.49455434738244 0.984265227912662 0.987103907354055 0.99389338377872 0.99404183271205 0.99404250732127 0.993883313904377
0.792000000000001 0.494387894775247 0.984245785717589 0.987087309091108 0.993886225746996 0.9940346323936 0.994035318178656 0.993875133466325
0.793000000000001 0.49422163047653 0.984226344872791 0.987070709295472 0.9938790688281 0.994027432133377 0.994028114621092 0.993868138442084
0.794000000000001 0.494055555301794 0.984206905395615 0.987054107971929 0.993871912465347 0.994020232030543 0.994020909169848 0.993861446616179
0.795000000000001 0.49388967059028 0.984187467303655 0.987037505124955 0.993864757614658 0.994013032308267 0.994013696619327 0.993854530380746
0.796000000000001 0.493723978284991 0.984168030614903 0.987020900759819 0.993857603019457 0.994005832805894 0.994006488156184 0.993846884302817
0.797000000000001 0.493558480998314 0.984148595347736 0.98700429488073 0.993850448979782 0.993998633745604 0.993999295819664 0.993839468898699
0.798000000000001 0.493393182060266 0.984129161521018 0.986987687492647 0.993843296175444 0.993991434792789 0.993992094828552 0.993831672962775
0.799000000000001 0.493228085546816 0.984109729154194 0.986971078601518 0.993836143923972 0.993984236188888 0.993984886036043 0.993824445432609
0.800000000000001 0.493063196286484 0.984090298267284 0.98695446821127 0.993828992663455 0.993977037618072 0.993977672435642 0.993818283750011
0.801000000000001 0.492898519844086 0.984070868880954 0.986937856326216 0.993821842601542 0.993969839395358 0.993970473899669 0.993810658225523
0.802000000000001 0.492734062481104 0.984051441016534 0.986921242951 0.993814693699926 0.993962641280699 0.99396328462806 0.993802662550376
0.803000000000001 0.492569831093107 0.984032014696017 0.986904628090676 0.993807545116595 0.993955443432697 0.993956090559635 0.993795356218395
0.804000000000001 0.492405833125229 0.984012589942087 0.986888011749296 0.993800397465535 0.993948245895916 0.993948894925889 0.993787968930856
0.805000000000001 0.492242076467427 0.983993166778044 0.986871393932312 0.993793250674566 0.993941048540285 0.993941692982557 0.993779817546244
0.806000000000001 0.492078569331964 0.983973745227823 0.986854774644906 0.993786105267948 0.993933851180953 0.99393450806193 0.993771627136183
0.807000000000001 0.491915320116079 0.983954325315971 0.986838153890551 0.993778960676203 0.993926654090165 0.993927296217725 0.993764619413992
0.808000000000001 0.491752337253294 0.983934907067502 0.986821531674014 0.993771816781255 0.993919457240378 0.993920094965146 0.993756803876576
0.809000000000001 0.491589629057195 0.983915490507933 0.986804907999704 0.993764673076657 0.993912260577702 0.993912907065147 0.993749577286556
0.810000000000001 0.491427203561771 0.983896075663128 0.986788282871868 0.993757530889105 0.993905064258214 0.993905714262283 0.993742166025917
0.811000000000001 0.491265068362548 0.983876662559261 0.986771656295124 0.993750389211277 0.993897868156615 0.993898515448043 0.993734731379722
0.812000000000001 0.491103230462744 0.983857251222699 0.986755028274013 0.993743248814862 0.993890672312146 0.993891317023395 0.99372700908178
0.813000000000001 0.490941696128567 0.983837841679899 0.986738398812921 0.993736109276471 0.993883476685129 0.993884122603416 0.993719984422054
0.814000000000001 0.49078047075753 0.983818433957338 0.986721767916376 0.993728970244552 0.993876281204989 0.99387692631708 0.993712859634929
0.815000000000001 0.490619558763268 0.983799028081339 0.98670513558871 0.993721832213702 0.99386908606397 0.99386972113178 0.993705007774241
0.816000000000001 0.49045896347996 0.983779624078024 0.986688501834264 0.993714694520175 0.993861891073221 0.993862532836426 0.99369662220207
0.817000000000001 0.490298687088836 0.983760221973179 0.986671866656003 0.993707558042317 0.99385469636918 0.993855334372008 0.993689487190655
0.818000000000001 0.490138730568641 0.983740821792135 0.986655230060268 0.993700422354381 0.993847501641667 0.993848135327527 0.993681767878318
0.819000000000001 0.489979093671339 0.983721423559693 0.986638592049679 0.993693287909951 0.993840307248181 0.993840935716853 0.993674277010666
0.820000000000001 0.489819774923526 0.983702027300001 0.986621952629184 0.993686154708058 0.993833113078216 0.993833744316531 0.993666069713911
0.821000000000001 0.489660771653392 0.983682633036463 0.986605311802426 0.993679021995076 0.993825919168242 0.993826535092095 0.993658631480855
0.822000000000001 0.489502080042331 0.983663240791653 0.986588669574029 0.993671890124114 0.993818725559725 0.993819356429972 0.993651935089069
0.823000000000001 0.489343695199698 0.983643850587248 0.986572025946846 0.993664758783685 0.99381153216728 0.993812172015027 0.993644546217278
0.824000000000001 0.489185611258493 0.983624462443943 0.986555380926146 0.993657628408386 0.993804338914517 0.993804970556858 0.993636494908479
0.825000000000001 0.489027821489364 0.9836050763814 0.986538734514762 0.993650499014696 0.993797145797131 0.993797779486764 0.993629046282904
0.826000000000001 0.488870318429659 0.983585692418184 0.986522086717726 0.993643370364677 0.993789953007944 0.99379058093842 0.993620955711636
0.827000000000001 0.488713094024137 0.98356631057175 0.986505437538805 0.993636242544165 0.993782760243789 0.993783398970523 0.993613015921366
0.828000000000001 0.488556139773485 0.983546930858386 0.986488786981289 0.993629115773958 0.993775567698554 0.993776203276057 0.993604460116596
0.829000000000001 0.488399446886796 0.98352755329319 0.986472135049847 0.993621989885635 0.993768375684957 0.993768999737918 0.993597570936233
0.830000000000001 0.488243006434055 0.98350817789009 0.986455481747131 0.99361486509103 0.993761183652059 0.993761801628082 0.993590132352972
0.831000000000001 0.488086809494796 0.983488804661814 0.986438827078682 0.993607741001966 0.99375399185891 0.993754600035661 0.993583254313256
0.832000000000001 0.48793084729935 0.983469433619919 0.986422171047328 0.99360061762074 0.993746800265469 0.993747423264304 0.993575027852881
0.833000000000001 0.487775111359275 0.983450064774778 0.986405513656087 0.993593495264027 0.993739608829115 0.993740241303429 0.993568193223376
0.834000000000001 0.487619593584122 0.983430698135662 0.986388854909336 0.993586373818745 0.993732417775912 0.993733041138139 0.993561214386999
0.835000000000001 0.487464286382025 0.983411333710701 0.986372194810589 0.99357925319206 0.993725226905922 0.993725842790462 0.993553008578473
0.836000000000001 0.487309182742203 0.983391971506953 0.986355533363934 0.99357213339239 0.993718036442682 0.993718651414278 0.9935459443532
0.837000000000001 0.487154276298073 0.983372611530464 0.986338870573687 0.993565014272975 0.993710846122583 0.993711451520435 0.993538481828584
0.838000000000001 0.486999561370166 0.983353253786271 0.986322206442011 0.993557896108786 0.993703655879413 0.993704257672896 0.9935318215156
0.839000000000001 0.486845032988827 0.983333898278482 0.986305540972206 0.993550779403991 0.993696465818644 0.993697074973912 0.993523642769697
0.840000000000001 0.486690686897106 0.983314545010308 0.986288874169089 0.993543663761866 0.99368927600814 0.993689877212207 0.993514672792266
0.841000000000001 0.486536519534935 0.983295193984119 0.986272206036067 0.993536547890218 0.993682086476545 0.993682682217638 0.99350667651444
0.842000000000001 0.486382528006241 0.983275845201478 0.986255536576703 0.99352943361077 0.993674897240069 0.993675476738563 0.993498911766154
0.843000000000001 0.486228710030958 0.98325649866323 0.986238865794278 0.99352231986383 0.993667708067394 0.993668306657721 0.993491745461526
0.844000000000001 0.486075063884472 0.983237154369472 0.986222193692058 0.993515207479134 0.993660519188305 0.993661106659272 0.993484912477747
0.845000000000001 0.485921588327236 0.983217812319685 0.986205520273 0.993508095629392 0.993653330553952 0.993653928055826 0.993477970820554
0.846000000000001 0.485768282527555 0.983198472512718 0.986188845541311 0.993500984557365 0.993646142058713 0.993646738201359 0.993471028055015
0.847000000000001 0.485615145980567 0.983179134946821 0.986172169500347 0.993493874620436 0.993638953805461 0.993639543394267 0.993464808288057
0.848000000000001 0.485462178426606 0.983159799619731 0.986155492154007 0.993486765604206 0.993631765733183 0.993632351646949 0.993457191694001
0.849000000000001 0.485309379771928 0.983140466528642 0.986138813504859 0.993479657096207 0.993624577867909 0.993625166883169 0.993450742422302
0.850000000000001 0.485156750014591 0.983121135670267 0.986122133557038 0.993472549684108 0.99361739015662 0.993617983730659 0.993443742400993
0.851000000000001 0.48500428917812 0.983101807040831 0.986105452313806 0.99346544335571 0.993610202755133 0.993610783157603 0.99343444803659
0.852000000000001 0.48485199725515 0.983082480636151 0.986088769777064 0.993458337654951 0.993603015679718 0.993603605076596 0.99342612650051
0.853000000000001 0.484699874162812 0.983063156451583 0.986072085952224 0.993451232506592 0.993595828717184 0.993596411651723 0.993418475046404
0.854000000000001 0.484547919711257 0.983043834482064 0.986055400841532 0.993444128004902 0.993588642006033 0.993589221816497 0.99341014663285
0.855000000000001 0.484396133586108 0.983024514722131 0.986038714448748 0.993437024890674 0.993581455579716 0.993582035407024 0.993403107025147
0.856000000000001 0.484244515345176 0.983005197165934 0.986022026776666 0.993429922929933 0.993574269394119 0.993574847084496 0.993394929154824
0.857000000000001 0.484093064429214 0.982985881807219 0.986005337829242 0.993422822172138 0.993567083364837 0.993567654739344 0.993388187144998
0.858000000000001 0.483941780186035 0.982966568639363 0.98598864760975 0.993415722014123 0.993559897535554 0.993560478123023 0.993380951045476
0.859000000000001 0.483790661906738 0.982947257655387 0.985971956121452 0.993408622116954 0.993552711969595 0.993553298217286 0.993374226536405
0.860000000000001 0.483639708872452 0.982927948847967 0.985955263367848 0.993401523516927 0.993545526569625 0.9935461071159 0.99336639296654
0.861000000000001 0.483488920409621 0.982908642209408 0.985938569350933 0.993394425708698 0.993538341278322 0.993538917723317 0.9933582403784
0.862000000000001 0.483338295951472 0.982889337731734 0.985921874075201 0.993387328514745 0.993531156373696 0.99353173934933 0.99335141461614
0.863000000000001 0.483187835103198 0.982870035406645 0.985905177544858 0.993380232195926 0.993523971643349 0.993524565330227 0.993343951846774
0.864000000000001 0.48303753770815 0.982850735225551 0.985888479761517 0.993373137198399 0.993516787183789 0.993517391855923 0.993337099916136
0.865000000000001 0.482887403912376 0.982831437179652 0.985871780729249 0.993366043017461 0.993509602875192 0.993510208669147 0.993330266631973
0.866000000000001 0.482737434224789 0.98281214125991 0.985855080451902 0.993358949706545 0.993502418749823 0.993503017316143 0.993322217971014
0.867000000000001 0.482587629570492 0.982792847457106 0.985838378932538 0.993351857273819 0.993495234834208 0.99349583049089 0.993315454968933
0.868000000000001 0.482437991334867 0.982773555761917 0.985821676174747 0.993344766122642 0.993488051377815 0.993488659539638 0.993308901674391
0.869000000000001 0.482288521396461 0.982754266164914 0.985804972180742 0.993337675427448 0.9934808677179 0.993481466742008 0.993301225108892
0.870000000000001 0.482139222146952 0.98273497865664 0.985788266954739 0.993330585725406 0.993473684490778 0.993474291775421 0.993293463720474
0.871000000000001 0.481990096496957 0.98271569322767 0.985771560500755 0.993323496779949 0.993466501328096 0.993467104825741 0.993287039666637
0.872000000000001 0.481841147866819 0.982696409868686 0.985754852821327 0.993316408266053 0.993459318476675 0.993459934888444 0.993279903169669
0.873000000000001 0.481692380162079 0.982677128570526 0.985738143920595 0.993309321067953 0.99345213580844 0.993452763216778 0.993271375767991
0.874000000000001 0.481543797733793 0.982657849324247 0.985721433801664 0.99330223488001 0.993444953648724 0.993445578963815 0.993264839495564
0.875000000000001 0.481395405324224 0.982638572121237 0.985704722469111 0.993295149493128 0.993437771593751 0.993438385696394 0.993257954008865
0.876000000000001 0.481247207999121 0.982619296953249 0.985688009925763 0.993288064662806 0.99343058981 0.993431209872214 0.993249609218353
0.877000000000001 0.48109921106803 0.982600023812523 0.985671296175119 0.993280980829026 0.993423408140485 0.993424038128243 0.993241644357948
0.878000000000001 0.480951419994583 0.982580752691832 0.985654581220842 0.99327389823543 0.993416226774725 0.993416848431045 0.993234675763842
0.879000000000001 0.480803840298957 0.982561483584561 0.985637865066246 0.993266816404993 0.993409045744856 0.993409666525981 0.993227748203509
0.880000000000001 0.480656477455006 0.982542216484799 0.985621147716632 0.993259735034658 0.993401864729037 0.993402475781376 0.99322001952992
0.881000000000001 0.480509336784735 0.982522951387436 0.985604429174789 0.993252654958667 0.993394684026946 0.993395293026985 0.993212315921342
0.882000000000001 0.480362423352898 0.982503688288184 0.985587709445959 0.993245576098145 0.993387503530797 0.993388104407586 0.993204628827803
0.883000000000001 0.480215741864424 0.982484427183674 0.985570988532113 0.993238497431704 0.993380323111321 0.993380919674344 0.993197606476559
0.884000000000001 0.480069296567507 0.98246516807153 0.98555426643778 0.99323142006263 0.99337314304618 0.993373745284178 0.993190423033024
0.885000000000001 0.479923091164803 0.9824459109504 0.985537543168307 0.993224342799251 0.993365963180218 0.993366556728118 0.993183249546946
0.886000000000001 0.479777128735195 0.982426655820025 0.98552081872707 0.99321726719465 0.993358783638493 0.993359373049579 0.993176276282358
0.887000000000001 0.479631411668086 0.982407402681285 0.985504093118247 0.993210192296042 0.993351604065032 0.993352182735123 0.993169355945345
0.888000000000001 0.479485941612007 0.982388151536192 0.985487366345925 0.993203118208779 0.99334442477204 0.993344993165041 0.993162170059319
0.889000000000001 0.479340719438784 0.982368902387995 0.985470638414651 0.993196045112923 0.993337245730009 0.993337814537297 0.993155644176009
0.890000000000001 0.479195745224212 0.982349655241094 0.985453909329193 0.993188972980224 0.993330066821086 0.993330633430776 0.993146682766295
0.891000000000001 0.479051018245598 0.982330410101154 0.9854371790943 0.993181901950113 0.993322888168443 0.993323462108528 0.993139052416392
0.892000000000001 0.478906536996184 0.982311166974991 0.985420447714174 0.993174832039095 0.993315709645971 0.99331629224754 0.993132795301007
0.893000000000001 0.478762299215921 0.982291925870656 0.985403715193715 0.993167762052495 0.993308531442904 0.993309115148689 0.993125555953896
0.894000000000001 0.478618301937694 0.982272686797336 0.98538698153743 0.993160693545175 0.99330135349921 0.99330193933319 0.993118190851129
0.895000000000001 0.478474541547622 0.982253449765368 0.985370246750639 0.993153625810859 0.993294175620217 0.993294768061827 0.993110728080121
0.896000000000001 0.478331013857758 0.982234214786158 0.985353510838787 0.993146559066344 0.993286997961085 0.993287586563363 0.993103768628163
0.897000000000001 0.478187714189159 0.982214981872158 0.985336773806562 0.993139493197955 0.993279820472747 0.993280403836089 0.993096079294405
0.898000000000001 0.478044637463089 0.98219575103678 0.985320035659486 0.993132427960446 0.993272643433601 0.993273235841176 0.993088981000149
0.899000000000001 0.477901778297874 0.982176522294317 0.985303296401923 0.993125363805936 0.993265466592896 0.993266057760936 0.993080902897504
0.900000000000001 0.477759131108872 0.982157295659887 0.985286556041431 0.993118300926261 0.993258289978009 0.993258872615802 0.993074913931008
0.901000000000001 0.477616690209082 0.982138071149346 0.985269814581957 0.993111238621778 0.993251113436129 0.993251692402034 0.993067324289371
0.902000000000001 0.477474449907642 0.982118848779134 0.985253072029377 0.99310417690635 0.993243937090192 0.993244516534704 0.993061150985228
0.903000000000001 0.47733240460405 0.982099628566258 0.985236328390187 0.993097116153459 0.993236760950082 0.993237326977235 0.993053370408865
0.904000000000001 0.477190548875706 0.982080410528129 0.985219583669642 0.99309005627402 0.99322958510391 0.993230155534657 0.993047169022196
0.905000000000001 0.477048877556852 0.982061194682476 0.985202837875308 0.993082997146231 0.993222409593812 0.99322298992491 0.993039326987104
0.906000000000001 0.47690738580723 0.98204198104722 0.985186091012722 0.993075938580331 0.993215234265457 0.993215821036145 0.99303221206419
0.907000000000001 0.47676606916912 0.982022769640387 0.985169343087855 0.993068881497929 0.99320805918956 0.993208660024732 0.993024748853505
0.908000000000001 0.476624923611757 0.982003560479945 0.985152594107392 0.993061825340853 0.993200884269144 0.993201472166212 0.993017107380336
0.909000000000001 0.47648394556261 0.981984353583739 0.985135844078909 0.993054770372246 0.993193709363453 0.993194309868085 0.993010602663606
0.910000000000001 0.476343131925302 0.981965148969338 0.985119093007988 0.993047716161376 0.993186534800051 0.993187131781734 0.993003297836952
0.911000000000001 0.476202480084453 0.981945946653948 0.98510234090065 0.993040662715058 0.993179360561097 0.993179951690649 0.992995566479172
0.912000000000001 0.476061987897999 0.981926746654295 0.985085587765956 0.993033610237545 0.99317218658097 0.993172774869291 0.992988954445903
0.913000000000001 0.475921653678035 0.981907548986507 0.985068833611574 0.993026558618832 0.993165012838045 0.993165599507557 0.992981472005683
0.914000000000001 0.475781476161391 0.981888353666027 0.98505207844296 0.993019507668727 0.993157839243138 0.99315843484765 0.992974071251581
0.915000000000001 0.475641454471505 0.981869160707494 0.98503532226832 0.993012457456137 0.993150665751541 0.993151276950533 0.992968018181738
0.916000000000001 0.475501588073418 0.981849970124684 0.985018565095672 0.993005408182936 0.993143492511507 0.993144125678937 0.992959441276704
0.917000000000001 0.475361876723739 0.981830781930394 0.985001806932182 0.992998360132824 0.993136319413229 0.993136961808759 0.992952577772851
0.918000000000001 0.475222320417612 0.981811596136371 0.984985047786029 0.992991312622593 0.993129146448717 0.993129778989724 0.992946032747361
0.919000000000001 0.475082919334704 0.981792412753251 0.984968287665512 0.992984266435902 0.993121973698434 0.993122617221614 0.992937732867952
0.920000000000001 0.474943673786239 0.981773231790456 0.984951526578554 0.992977221085353 0.993114801341074 0.99311544377056 0.992930073544525
0.921000000000001 0.474804584164911 0.981754053256197 0.984934764533257 0.992970176378238 0.993107629217943 0.993108281088421 0.992923145770319
0.922000000000001 0.47466565089939 0.981734877157346 0.984918001538279 0.992963132541163 0.993100457117974 0.993101105859549 0.992915774964949
0.923000000000001 0.474526874414981 0.981715703499458 0.984901237602465 0.99295608959027 0.993093285372711 0.993093921984221 0.992908300818933
0.924000000000001 0.47438825510158 0.981696532286688 0.984884472734768 0.992949047799769 0.993086113968264 0.993086752203644 0.992901598299756
0.925000000000001 0.474249793289959 0.98167736352178 0.984867706943673 0.992942006492652 0.99307894271615 0.993079580361134 0.992894455086662
0.926000000000001 0.474111489236903 0.981658197206051 0.984850940237152 0.992934966452618 0.993071771803959 0.993072412756904 0.992888085173069
0.927000000000001 0.473973343119574 0.981639033339349 0.984834172625313 0.992927927453513 0.993064600962143 0.993065249963154 0.992880391226767
0.928000000000001 0.473835355038942 0.981619871920085 0.984817404117348 0.992920888889817 0.99305743034952 0.993058070739323 0.992873268307959
0.929000000000001 0.473697525031965 0.981600712945173 0.984800634722864 0.992913851589528 0.99305025986676 0.993050900406132 0.992865524410337
0.930000000000001 0.47355985309175 0.981581556410086 0.984783864451455 0.992906815076357 0.993043089551032 0.99304373398065 0.992858095358364
0.931000000000001 0.473422339194702 0.981562402308824 0.984767093312227 0.992899779488413 0.993035919570515 0.993036568632926 0.992850896624219
0.932000000000001 0.47328498333346 0.981543250633963 0.984750321314399 0.992892744560264 0.993028749777771 0.99302940276469 0.99284313132188
0.933000000000001 0.473147785554033 0.981524101376654 0.984733548468728 0.992885710825286 0.993021580371275 0.993022235861055 0.992835671003903
0.934000000000001 0.473010745995678 0.981504954526668 0.984716774784396 0.992878677591859 0.993014410963446 0.993015070849566 0.992828789711309
0.935000000000001 0.472873864931683 0.981485810072382 0.984700000272373 0.992871645453154 0.993007241798815 0.993007921236239 0.992821857083148
0.936000000000001 0.472737142809343 0.98146666800086 0.984683224942307 0.992864614582106 0.993000072863512 0.993000745143576 0.992814314917943
0.937000000000001 0.472600580287372 0.981447528297873 0.984666448803975 0.992857584768927 0.992992904226037 0.992993565970352 0.992807677998341
0.938000000000001 0.472464178269132 0.981428390947938 0.984649671869245 0.99285055549951 0.992985735738297 0.992986395799228 0.992800229781287
0.939000000000001 0.472327937930055 0.981409255934357 0.984632894147207 0.992843527660284 0.992978567540922 0.992979227225345 0.992792300911475
0.940000000000001 0.472191860737986 0.98139012323931 0.984616115648783 0.992836500187933 0.992971399530213 0.992972060467043 0.992784666300077
0.941000000000001 0.472055948465282 0.981370992843832 0.984599336384975 0.992829473638087 0.992964231722662 0.992964892831603 0.992777820158221
0.942000000000001 0.471920203191796 0.981351864727937 0.984582556366061 0.992822448209398 0.992957064120471 0.992957723624781 0.992768992319081
0.943000000000001 0.471784627298174 0.981332738870637 0.984565775602708 0.992815423333834 0.992949896631219 0.992950556630101 0.992761145433247
0.944000000000001 0.471649223449264 0.981313615250027 0.984548994106077 0.992808399567548 0.992942729280282 0.992943384925755 0.992754604306342
0.945000000000001 0.471513994567557 0.981294493843321 0.984532211886162 0.992801376400196 0.992935562319762 0.992936209971319 0.992748855015366
0.946000000000001 0.471378943797179 0.981275374626934 0.984515428954194 0.992794354090929 0.992928395557038 0.992929047749319 0.992742003185676
0.947000000000001 0.471244074459032 0.981256257576562 0.98449864532275 0.992787333287663 0.992921228980955 0.992921878439648 0.992734212201949
0.948000000000001 0.471109389998092 0.981237142667212 0.984481861002668 0.992780312938478 0.99291406278251 0.992914714994333 0.992726444775161
0.949000000000001 0.470974893924066 0.981218029873313 0.984465076004198 0.992773293453699 0.992906896703009 0.992907562016135 0.992719495176604
0.950000000000001 0.470840589746889 0.981198919168781 0.984448290339287 0.992766274757079 0.992899730758059 0.992900402205822 0.992711866705499
0.951000000000001 0.470706480908669 0.981179810527057 0.984431504018498 0.992759256811605 0.992892565038014 0.992893245527054 0.992705123285448
0.952000000000001 0.470572570713832 0.98116070392124 0.984414717054296 0.992752240212684 0.992885399591199 0.992886096014022 0.992698230289623
0.953000000000001 0.470438862259329 0.981141599324108 0.98439792945865 0.992745224408606 0.992878234224949 0.992878926071856 0.992689683316406
0.954000000000001 0.470305358366699 0.981122496708225 0.984381141242284 0.99273820959242 0.992871069306859 0.992871766092553 0.992682210773584
0.955000000000001 0.470172061517866 0.981103396046028 0.984364352415872 0.992731195540302 0.992863904417207 0.992864605502711 0.992674576915218
0.956000000000001 0.470038973796355 0.981084297309852 0.984347562991245 0.99272418209678 0.992856739748453 0.992857448741797 0.99266716027867
0.957000000000001 0.469906096835521 0.981065200472085 0.984330772981059 0.99271716973957 0.992849575506916 0.992850282313412 0.992659035089971
0.958000000000001 0.469773431775191 0.981046105505166 0.984313982396827 0.992710158334053 0.992842411293369 0.992843108162863 0.992650305421554
0.959000000000001 0.469640979227913 0.98102701238172 0.984297191250262 0.99270314782584 0.992835247407333 0.992835935946064 0.992642694947176
0.960000000000001 0.469508739255688 0.981007921074606 0.984280399553247 0.992696138324368 0.992828083761213 0.992828762825799 0.992635385416853
0.961000000000001 0.469376711357815 0.980988831556985 0.984263607317727 0.992689129549465 0.99282092016566 0.992821594255373 0.992628824157679
0.962000000000001 0.469244894470225 0.980969743802396 0.984246814555198 0.99268212136254 0.992813756810417 0.992814417427856 0.992620611444339
0.963000000000001 0.469113286976236 0.980950657784856 0.984230021276849 0.99267511451013 0.992806593534861 0.992807255900242 0.992612572855986
0.964000000000001 0.468981886728514 0.980931573478862 0.984213227496206 0.99266810841161 0.992799430477909 0.992800079630788 0.992604723126532
0.965000000000001 0.468850691081585 0.980912490859519 0.984196433224608 0.992661103865225 0.992792267855863 0.9927929186592 0.992596809144874
0.966000000000001 0.468719696934079 0.98089340990255 0.984179638473294 0.992654099819907 0.992785105341678 0.992785747175528 0.99258909682708
0.967000000000001 0.468588900779547 0.980874330584402 0.984162843255189 0.992647096583378 0.992777943144699 0.992778580334568 0.992582538033381
0.968000000000001 0.468458298764568 0.98085525288223 0.984146047582263 0.992640094439912 0.992770781187159 0.992771400059969 0.992574880452708
0.969000000000001 0.468327886752579 0.980836176774016 0.984129251466388 0.992633092782514 0.992763619356398 0.992764226182944 0.99256714042653
0.970000000000001 0.468197660391857 0.980817102238549 0.98411245491945 0.992626092358809 0.992756457631325 0.992757053282668 0.992559438994918
0.971000000000001 0.468067615185901 0.980798029255509 0.984095657954546 0.992619092528544 0.992749296274051 0.992749883335987 0.992552432506565
0.972000000000001 0.467937746564452 0.980778957805475 0.98407886058318 0.992612094446712 0.992742134978602 0.992742726309997 0.992545422692192
0.973000000000001 0.467808049953513 0.980759887869934 0.984062062817727 0.992605096783466 0.992734974108635 0.992735556975051 0.992538647191572
0.974000000000001 0.46767852084259 0.980740819431351 0.984045264670671 0.992598099758009 0.992727813359603 0.992728376610348 0.992529409289077
0.975000000000001 0.467549154847765 0.980721752473115 0.984028466155019 0.99259110386629 0.992720652884749 0.992721197093151 0.992521114114181
0.976000000000001 0.467419947769083 0.980702686979611 0.984011667281809 0.992584108538741 0.992713492545725 0.992714019907862 0.992513264425324
0.977000000000001 0.467290895641199 0.98068362293616 0.983994868063826 0.992577114170088 0.992706332423992 0.992706857652841 0.992505883027046
0.978000000000001 0.46716199477623 0.980664560329086 0.983978068513437 0.992570120846369 0.992699172440672 0.992699680200772 0.992498079355305
0.979000000000001 0.467033241798169 0.980645499145622 0.98396126864394 0.99256312856972 0.992692012667916 0.992692526921799 0.992490710720333
0.980000000000001 0.466904633668396 0.980626439373956 0.983944468466433 0.992556137022154 0.992684853233634 0.992685362974943 0.992483858905653
0.981000000000001 0.466776167702124 0.980607381003159 0.983927667994332 0.992549146395323 0.992677693907813 0.992678203658001 0.992477138918037
0.982000000000001 0.466647841575847 0.980588324023224 0.983910867240182 0.992542157249624 0.992670534764058 0.992671026846864 0.992471332671879
0.983000000000001 0.466519653326193 0.980569268424957 0.983894066216799 0.992535168455038 0.99266337606991 0.992663862042474 0.992463696860184
0.984000000000001 0.466391601340745 0.980550214199964 0.983877264936972 0.992528180702205 0.99265621745217 0.99265669789773 0.992455746499716
0.985000000000001 0.466263684341636 0.980531161340642 0.983860463412432 0.992521194011423 0.992649059225207 0.992649538075995 0.992448820850577
0.986000000000001 0.466135901362948 0.980512109840072 0.983843661656996 0.992514207825619 0.992641901041495 0.99264238254041 0.99244091755967
0.987000000000001 0.466008251723055 0.98049305969204 0.983826859682938 0.992507222901266 0.99263474309927 0.992635214113474 0.992433236814815
0.988000000000001 0.465880734993126 0.980474010890888 0.983810057503195 0.99250023901347 0.992627585365681 0.992628065143018 0.992427283330805
0.989000000000001 0.465753350963192 0.980454963431554 0.983793255130381 0.992493255652654 0.992620427915535 0.992620890409307 0.992419957033263
0.990000000000001 0.46562609960704 0.980435917309438 0.983776452577747 0.992486273129963 0.992613270575949 0.992613714250898 0.992412100241495
0.991000000000001 0.465498981047338 0.980416872520391 0.983759649857896 0.992479291966723 0.99260611333173 0.992606541641555 0.992404649660268
0.992000000000001 0.465371995522184 0.980397829060622 0.983742846984313 0.992472311356919 0.992598956415044 0.992599387944985 0.99239778462051
0.993000000000001 0.465245143354306 0.98037878692666 0.983726043969311 0.992465331487366 0.992591799799592 0.992592224626626 0.992391011428366
0.994000000000001 0.465118424923914 0.980359746115249 0.983709240827165 0.992458352643892 0.992584643379309 0.992585060867273 0.992383619716822
0.995000000000001 0.464991840646008 0.980340706623359 0.983692437570614 0.992451375066317 0.99257748717776 0.99257790652092 0.992376237706717
0.996000000000001 0.464865390952907 0.980321668448036 0.983675634212728 0.992444398571112 0.992570331184301 0.992570738921849 0.99236901663727
0.997000000000001 0.464739076282347 0.980302631586424 0.983658830767223 0.992437422714791 0.992563175394259 0.992563574127495 0.992362335915887
0.998000000000001 0.464612897071441 0.980283596035648 0.983642027247065 0.992430447665808 0.992556019904308 0.99255641311103 0.99235530165575
0.999000000000001 0.464486853756488 0.980264561792792 0.98362522366527 0.992423473646606 0.992548864542773 0.992549264185664 0.992348770101559
1 0.46436094677835 0.98024552885483 0.983608420035503 0.99241650009333 0.99254170929611 0.992542095986459 0.992341838983008


==> kin1.dat <==
time  k1  k2  k3  k4
0  1  1  1  1
0.001  0.999995596581602  0.999991459950555  0.999979051104093  0.999974915170198
0.002  0.999993484571636  0.999985212162486  0.999960398414304  0.999952128321191
0.003  0.999992905662479  0.999980495804626  0.999943273557835  0.999930868574639
0.004  0.999992661988742  0.999976115920958  0.99992649019985  0.99990995243287
0.005  0.999992537827413  0.999971856496325  0.999909831468334  0.999889162743405
0.006  0.999992501232434  0.999967684993184  0.999893263082868  0.999868464653986
0.007  0.999992494103678  0.999963543338974  0.999876727049892  0.999847800194893
0.008  0.999992485086907  0.999959400239613  0.999860192253864  0.999827138308161
0.009  0.999992475089024  0.999955256555545  0.999843659418853  0.999806479672078
0.01  0.999992471983998  0.999951120153995  0.999827136386012  0.999785832116071
0.011  0.999992477779704  0.999946993097485  0.999810625370941  0.999765197901989
0.012  0.999992489192815  0.999942872157524  0.999794123302487  0.999744574007682
0.013  0.999992501580759  0.999938752722842  0.999777625660812  0.999723955941751
0.014  0.999992511946168  0.99993463181269  0.999761129513368  0.999703340786034
0.015  0.999992520326825  0.999930509471218  0.999744634921761  0.999682728606256
0.016  0.999992529618849  0.999926388588612  0.999728144757913  0.99966212226692
0.017  0.99999254438183  0.999922273707976  0.999711663516444  0.999641526245626
0.018  0.999992569420575  0.999918169613274  0.99969519592045  0.999620945244486
0.019  0.999992608665311  0.99991408021513  0.999678745822866  0.999600383096402
0.02  0.999992664501059  0.999910007881887  0.99966231554227  0.999579842102254
0.021  0.999992737520953  0.999905953191486  0.999645905610935  0.999559322777899
0.022  0.999992826632777  0.999901915036436  0.999629514875059  0.999538823952807
0.023  0.999992929424973  0.99989789098941  0.999613140859134  0.999518343134001
0.024  0.999993042681582  0.999893877818366  0.999596780281561  0.999497877021831
0.025  0.999993162938324  0.999889872041808  0.999580429607695  0.999477422062398
0.026  0.999993286988208  0.999885870432089  0.999564085547283  0.999456974943272
0.027  0.999993412266004  0.99988187039748  0.999547745430243  0.999436532967408
0.028  0.999993537065559  0.999877870198898  0.99953140742144  0.999416094267307
0.029  0.99999366057582  0.999873868987811  0.999515070563039  0.999395657848533
0.03  0.999993782757462  0.999869866686278  0.999498734663427  0.999375223481124
0.031  0.999993904113138  0.999865863760565  0.999482400079468  0.999354791484331
0.032  0.999994025420144  0.999861860955427  0.999466067455372  0.99933436246708
0.033  0.999994147490295  0.9998578590532  0.999449737480775  0.999313937085831
0.034  0.99999427099921  0.999853858700654  0.999433410711901  0.999293515864476
0.035  0.999994396397379  0.99984986031699  0.999417087472578  0.99927309909355
0.036  0.999994523889294  0.999845864070837  0.999400767826076  0.999252686800752
0.037  0.999994653454039  0.999841869900413  0.999384451594296  0.99923227876985
0.038  0.99999478488241  0.999837877552203  0.999368138399989  0.999211874583798
0.039  0.999994917816348  0.999833886623141  0.999351827715573  0.999191473675276
0.04  0.999995051787354  0.999829896602311  0.99933551891233  0.999171075377907
0.041  0.999995186257274  0.999825906914248  0.999319211310031  0.999150678977434
0.042  0.999995320663814  0.999821916966126  0.999302904227744  0.999130283763496
0.043  0.999995454470016  0.999817926197506  0.999286597034417  0.999109889080513
0.044  0.999995587212866  0.999813934128261  0.999270289195227  0.999089494373539
0.045  0.999995718545421  0.99980994039931  0.999253980308937  0.999069099224819
0.046  0.99999584826843  0.999805944802227  0.99923767013311  0.99904870337785
0.047  0.999995976349441  0.999801947296181  0.999221358595937  0.999028306747992
0.048  0.99999610292931  0.999797948012301  0.999205045795664  0.999007909420576
0.049  0.999996228316533  0.999793947246039  0.999188731988682  0.998987511637931
0.05  0.999996352969407  0.999789945438322  0.999172417567923  0.998967113777062
0.051  0.999996477466819  0.999785943146109  0.999156103033069  0.998946716319739
0.052  0.999996602469296  0.999781941004465  0.999139788954684  0.998926319817099
0.053  0.999996728674046  0.999777939683517  0.999123475935457  0.998905924851917
0.054  0.999996856769272  0.99977393984528  0.999107164572585  0.998885532002336
0.055  0.999996987393897  0.999769942105806  0.999090855425293  0.998865141810714
0.056  0.999997121107691  0.999765947007211  0.999074548991007  0.998844754760795
0.057  0.999997258374656  0.999761955001894  0.99905824569159  0.998824371264389
0.058  0.999997399559648  0.999757966449011  0.999041945869292  0.998803991657248
0.059  0.999997544935661  0.999753981620651  0.999025649790457  0.998783616202088
0.06  0.999997694697696  0.999750000713977  0.999009357653878  0.998763245096065
0.061  0.999997848978771  0.999746023865387  0.998993069600826  0.998742878479819
0.062  0.999998007864539  0.999742051163508  0.998976785724534  0.998722516446022
0.063  0.999998171404494  0.999738082659167  0.998960506077627  0.998702159046359
0.064  0.99999833961899  0.999734118371949  0.998944230677498  0.998681806296498
0.065  0.999998512502897  0.99973015829372  0.998927959509851  0.998661458179758
0.066  0.999998690026908  0.999726202390427  0.998911692531437  0.998641114650026
0.067  0.999998872137854  0.999722250603093  0.998895429672557  0.998620775634657
0.068  0.999999058759177  0.999718302849044  0.998879170840016  0.998600441037815
0.069  0.999999249791814  0.999714359023658  0.998862915920461  0.998580110744201
0.07  0.999999445115957  0.999710419002738  0.998846664784221  0.998559784623167
0.071  0.999999644593426  0.9997064826454  0.998830417289158  0.998539462532863
0.072  0.999999848070464  0.99970254979721  0.998814173284499  0.998519144324164
0.073  1.0000000553809  0.999698620293497  0.998797932614407  0.998498829844323
0.074  1.00000026634963  0.999694693962744  0.998781695121362  0.998478518940352
0.075  1.00000048079638  0.999690770630247  0.998765460649479  0.998458211462282
0.076  1.00000069854016  0.999686850122215  0.998749229048089  0.9984379072666
0.077  1.00000091940414  0.999682932270375  0.998733000175713  0.998417606220151
0.078  1.00000114322126  0.999679016917177  0.99871677390447  0.998397308204331
0.079  1.00000136984014  0.9996751039213  0.998700550124974  0.998377013119837
0.08  1.000001599131  0.999671193163366  0.998684328751286  0.998356720891466
0.081  1.00000183099109  0.999667284551058  0.998668109725521  0.998336431472609
0.082  1.00000206534902  0.999663378023259  0.998651893021623  0.998316144848809
0.083  1.00000230216721  0.999659473552583  0.998635678647595  0.998295861039994
0.084  1.00000254144236  0.999655571145711  0.998619466645739  0.998275580100624
0.085  1.00000278320319  0.999651670841325  0.998603257090689  0.998255302117653
0.086  1.00000302750565  0.999647772705449  0.998587050084804  0.998235027205896
0.087  1.00000327442562  0.999643876824359  0.998570845751311  0.998214755501214
0.088  1.00000352404979  0.999639983295558  0.998554644225377  0.998194487151473
0.089  1.00000377646491  0.999636092217206  0.998538445643647  0.998174222306138
0.09  1.00000403174648  0.999632203676821  0.998522250132924  0.998153961104874
0.091  1.00000428994761  0.99962831774005  0.998506057798683  0.998133703665969
0.092  1.0000045510885  0.99962443444  0.998489868714056  0.998113450075269
0.093  1.00000481514737  0.999620553767907  0.998473682909962  0.998093200376124
0.094  1.00000508205315  0.999616675665447  0.998457500366719  0.998072954560914
0.095  1.00000535168015  0.999612800019062  0.998441321007734  0.998052712564522
0.096  1.00000562384486  0.999608926656398  0.998425144695198  0.998032474259966
0.097  1.00000589830488  0.999605055344897  0.998408971228172  0.998012239456251
0.098  1.00000617475985  0.999601185792592  0.998392800342937  0.997992007898771
0.099  1.00000645285435  0.999597317650984  0.998376631715799  0.997971779271934
0.1  1.00000673218288  0.999593450520008  0.998360464968109  0.997951553204267
0.101  1.00000701229663  0.999589583955139  0.998344299673698  0.997931329275894
0.102  1.00000729271244  0.999585717476527  0.998328135368487  0.997911107028146
0.103  1.00000757292354  0.999581850580187  0.998311971562165  0.9978908859754
0.104  1.00000785241238  0.99957798275101  0.998295807751728  0.997870665618679
0.105  1.00000813066503  0.999574113477437  0.998279643436499  0.997850445460719
0.106  1.00000840718687  0.999570242267235  0.998263478134054  0.997830225021977
0.107  1.00000868151902  0.99956636866383  0.998247311396552  0.997810003856912
0.108  1.00000895325453  0.999562492262394  0.998231142826539  0.997789781569812
0.109  1.00000922205371  0.999558612724826  0.998214972091555  0.997769557829276
0.11  1.00000948765729  0.999554729792693  0.998198798936599  0.99774933238071
0.111  1.00000974989693  0.999550843297361  0.998182623193845  0.997729105055935
0.112  1.00001000870196  0.999546953166553  0.998166444788935  0.997708875779478
0.113  1.00001026410213  0.999543059427034  0.998150263743539  0.997688644571133
0.114  1.00001051622616  0.999539162203112  0.998134080174023  0.997668411544679
0.115  1.00001076529605  0.999535261711189  0.998117894286415  0.997648176903013
0.116  1.00001101161794  0.999531358250893  0.998101706368055  0.997627940929891
0.117  1.00001125556989  0.999527452193184  0.998085516776561  0.997607703979053
0.118  1.00001149758765  0.999523543966635  0.998069325926767  0.997587466461397
0.119  1.0000117381494  0.999519634042415  0.998053134276594  0.997567228831011
0.12  1.00001197776018  0.999515722919217  0.998036942312588  0.997546991570833
0.121  1.00001221693712  0.999511811108616  0.998020750535838  0.997526755178759
0.122  1.000012456196  0.9995078991218  0.998004559449062  0.997506520154749
0.123  1.00001269603956  0.999503987457994  0.997988369545158  0.997486286989529
0.124  1.00001293694805  0.999500076594902  0.997972181297709  0.997466056155029
0.125  1.00001317937196  0.999496166981329  0.997955995153484  0.997445828096947
0.126  1.00001342372682  0.999492259031903  0.997939811526902  0.997425603229138
0.127  1.00001367039007  0.99948835312371  0.997923630796485  0.997405381930057
0.128  1.0000139196994  0.999484449594565  0.997907453302797  0.997385164540634
0.129  1.00001417195258  0.999480548742603  0.99789127934784  0.997364951363621
0.13  1.00001442740799  0.999476650826808  0.997875109195328  0.997344742663805
0.131  1.00001468628586  0.999472756068118  0.997858943071621  0.997324538668897
0.132  1.00001494876961  0.999468864650756  0.997842781166896  0.997304339570674
0.133  1.00001521500725  0.999464976723562  0.997826623636365  0.997284145526093
0.134  1.0000154851123  0.999461092400936  0.997810470601092  0.997263956658152
0.135  1.00001575916441  0.999457211763422  0.997794322148494  0.99724377305625
0.136  1.00001603720934  0.999453334857678  0.997778178332155  0.997223594776025
0.137  1.00001631925843  0.999449461695888  0.997762039171152  0.99720342183859
0.138  1.00001660528748  0.999445592254662  0.997745904648767  0.997183254229249
0.139  1.00001689523533  0.999441726473492  0.997729774710868  0.997163091895767
0.14  1.00001718900221  0.999437864253071  0.997713649263983  0.997142934746421
0.141  1.00001748644805  0.999434005453569  0.997697528173447  0.997122782648096
0.142  1.0000177873912  0.999430149893179  0.997681411261803  0.997102635424655
0.143  1.00001809160752  0.999426297347252  0.997665298307733  0.997082492855783
0.144  1.00001839883038  0.999422447548164  0.997649189045823  0.997062354676743
0.145  1.00001870875163  0.9994186001863  0.997633083167366  0.997042220579118
0.146  1.00001902102371  0.999414754912087  0.99761698032233  0.997022090212718
0.147  1.00001933526313  0.999410911339445  0.997600880122701  0.997001963188928
0.148  1.0000196510552  0.999407069050558  0.997584782147133  0.996981839085238
0.149  1.00001996796005  0.999403227601829  0.997568685946826  0.996961717451215
0.15  1.00002028551977  0.99939938653109  0.997552591052687  0.996941597815444
0.151  1.00002060326656  0.999395545365636  0.99753649698324  0.996921479693573
0.152  1.00002092073139  0.999391703630986  0.997520403253325  0.996901362596865
0.153  1.00002123745315  0.999387860859949  0.997504309383043  0.996881246041147
0.154  1.00002155298776  0.999384016601641  0.997488214906705  0.996861129555725
0.155  1.00002186691681  0.999380170430242  0.997472119381442  0.996841012691971
0.156  1.0000221788557  0.99937632195292  0.997456022395141  0.996820895031239
0.157  1.00002248846066  0.999372470816935  0.997439923573393  0.996800776191782
0.158  1.00002279543462  0.999368616715396  0.997423822585282  0.996780655834579
0.159  1.00002309953159  0.999364759391727  0.997407719147883  0.996760533667808
0.16  1.00002340055972  0.999360898642626  0.997391613029262  0.996740409449937
0.161  1.00002369838265  0.999357034319554  0.997375504050128  0.996720282991346
0.162  1.00002399291957  0.999353166328859  0.99735939208413  0.996700154154736
0.163  1.00002428414387  0.999349294630508  0.99734327705689  0.996680022854212
0.164  1.00002457208077  0.99934541923582  0.997327158944001  0.996659889053369
0.165  1.00002485680385  0.999341540204263  0.997311037768154  0.996639752762525
0.166  1.00002513843116  0.99933765763957  0.997294913595642  0.996619614035324
0.167  1.00002541712064  0.999333771685451  0.997278786532431  0.996599472964901
0.168  1.00002569306559  0.999329882521089  0.997262656720022  0.996579329679833
0.169  1.00002596648986  0.999325990356583  0.997246524331206  0.996559184340068
0.17  1.0000262376434  0.999322095428485  0.997230389565951  0.996539037132843
0.171  1.00002650679786  0.999318197995556  0.997214252647421  0.996518888268851
0.172  1.00002677424252  0.999314298334757  0.997198113818197  0.996498737978527
0.173  1.00002704028051  0.99931039673743  0.997181973336706  0.996478586508559
0.174  1.00002730522511  0.999306493505712  0.997165831473769  0.996458434118583
0.175  1.00002756939627  0.999302588949007  0.997149688509314  0.996438281077885
0.176  1.00002783311713  0.999298683380545  0.99713354472905  0.996418127662213
0.177  1.0000280967104  0.999294777113747  0.997117400421027  0.996397974150407
0.178  1.0000283604946  0.999290870458577  0.997101255872141  0.996377820820956
0.179  1.00002862478004  0.999286963717471  0.997085111364294  0.996357667948248
0.18  1.00002888986449  0.999283057181141  0.997068967170375  0.996337515798638
0.181  1.00002915602857  0.999279151124025  0.997052823549967  0.996317364626159
0.182  1.00002942353091  0.999275245799499  0.997036680744764  0.996297214668123
0.183  1.00002969260306  0.999271341435004  0.997020538973915  0.996277066140453
0.184  1.00002996344446  0.999267438227011  0.997004398429325  0.996256919233052
0.185  1.00003023621752  0.999263536336238  0.996988259270996  0.996236774105221
0.186  1.00003051104288  0.999259635883061  0.996972121622683  0.996216630881371
0.187  1.0000307879953  0.999255736943453  0.996955985568011  0.996196489647165
0.188  1.00003106710017  0.99925183954556  0.996939851147183  0.996176350446249
0.189  1.00003134833089  0.999247943667142  0.996923718354521  0.996156213277835
0.19  1.00003163160726  0.999244049234003  0.996907587136909  0.996136078095145
0.191  1.00003191679505  0.999240156119581  0.996891457393419  0.996115944805015
0.192  1.00003220370681  0.999236264145695  0.996875328975987  0.99609581326855
0.193  1.00003249210394  0.999232373084647  0.996859201691395  0.996075683303083
0.194  1.0000327817001  0.999228482662493  0.996843075304445  0.996055554685301
0.195  1.00003307216583  0.999224592563677  0.996826949542292  0.996035427155508
0.196  1.00003336313434  0.999220702436657  0.996810824099935  0.996015300423029
0.197  1.00003365420831  0.999216811900628  0.996794698646622  0.995995174172572
0.198  1.0000339449676  0.999212920553127  0.996778572833097  0.995975048071367
0.199  1.00003423497758  0.99920902797817  0.9967624462995  0.995954921776922
0.2  1.00003452379796  0.999205133755028  0.996746318683682  0.995934794945284
0.201  1.00003481099184  0.999201237467065  0.996730189629748  0.99591466723943
0.202  1.00003509613484  0.999197338710728  0.996714058796567  0.995894538337709
0.203  1.00003537882394  0.999193437104251  0.99669792586616  0.995874407942048
0.204  1.00003565868597  0.999189532295988  0.996681790551597  0.995854275785728
0.205  1.00003593538553  0.999185623972167  0.996665652604323  0.995834141640649
0.206  1.00003620863207  0.999181711863835  0.996649511820731  0.99581400532373
0.207  1.00003647818613  0.999177795752965  0.996633368047869  0.995793866702472
0.208  1.00003674386448  0.999173875477432  0.996617221188077  0.995773725699491
0.209  1.00003700554422  0.999169950934995  0.996601071202506  0.995753582295974
0.21  1.00003726316557  0.999166022086003  0.996584918113581  0.995733436533923
0.211  1.00003751673356  0.999162088954914  0.996568762006108  0.995713288517257
0.212  1.00003776631835  0.999158151630563  0.996552603027256  0.995693138411592
0.213  1.00003801205442  0.999154210265213  0.996536441385274  0.99567298644293
0.214  1.00003825413846  0.999150265072339  0.99652027734705  0.995652832895066
0.215  1.00003849282608  0.999146316323314  0.996504111234441  0.9956326781059
0.216  1.00003872842747  0.999142364342899  0.996487943419595  0.995612522462576
0.217  1.00003896130192  0.99913840950377  0.996471774319159  0.995592366395718
0.218  1.00003919185146  0.999134452220005  0.996455604387645  0.995572210372631
0.219  1.0000394205136  0.999130492939769  0.996439434109844  0.995552054889743
0.22  1.00003964775327  0.999126532137231  0.996423263992615  0.99553190046427
0.221  1.00003987405422  0.999122570303877  0.996407094556053  0.995511747625383
0.222  1.00004009990987  0.999118607939318  0.996390926324159  0.995491596904816
0.223  1.00004032581389  0.999114645541826  0.996374759815325  0.995471448827335
0.224  1.00004055225056  0.999110683598692  0.996358595532592  0.995451303900979
0.225  1.00004077968514  0.999106722576607  0.996342433954042  0.99543116260744
0.226  1.00004100855456  0.999102762912278  0.996326275523399  0.995411025392651
0.227  1.00004123925832  0.999098805003452  0.996310120641111  0.995390892657923
0.228  1.00004147215018  0.999094849200567  0.996293969656047  0.995370764751572
0.229  1.00004170753051  0.999090895799165  0.996277822858014  0.995350641961556
0.23  1.00004194563971  0.99908694503337  0.996261680471309  0.99533052450901
0.231  1.00004218665268  0.999082997070424  0.99624554264946  0.995310412542985
0.232  1.00004243067469  0.999079052006602  0.996229409471217  0.995290306136576
0.233  1.00004267773857  0.999075109864508  0.996213280938047  0.995270205284388
0.234  1.00004292780354  0.999071170591908  0.996197156973135  0.995250109901602
0.235  1.00004318075545  0.9990672340621  0.996181037421904  0.995230019824557
0.236  1.00004343640874  0.999063300075887  0.996164922054165  0.995209934812993
0.237  1.00004369450982  0.999059368365081  0.996148810567814  0.995189854553694
0.238  1.00004395474205  0.99905543859748  0.996132702593973  0.995169778665839
0.239  1.00004421673207  0.999051510383249  0.996116597703552  0.995149706707484
0.24  1.00004448005728  0.99904758328248  0.996100495414969  0.995129638183454
0.241  1.00004474425444  0.999043656813867  0.996084395202996  0.99510957255418
0.242  1.00004500882918  0.999039730464187  0.996068296508467  0.995089509245492
0.243  1.00004527326602  0.999035803698407  0.996052198748485  0.995069447658931
0.244  1.00004553703885  0.999031875970235  0.996036101327237  0.995049387182554
0.245  1.00004579962154  0.999027946732747  0.996020003646773  0.995029327201843
0.246  1.00004606049847  0.999024015449008  0.996003905117825  0.995009267110593
0.247  1.00004631917467  0.999020081602263  0.995987805170266  0.994989206321424
0.248  1.00004657518553  0.999016144705717  0.995971703263068  0.9949691442758
0.249  1.00004682810563  0.999012204311486  0.9959555988935  0.994949080453366
0.25  1.00004707755674  0.999008260018658  0.995939491605461  0.99492901438027
0.251  1.00004732321476  0.99900431148029  0.995923380996731  0.994908945636596
0.252  1.00004756481538  0.999000358409268  0.9959072667251  0.994888873862503
0.253  1.00004780215858  0.998996400582898  0.995891148513242  0.994868798763211
0.254  1.00004803511183  0.99899243784615  0.995875026152235  0.99484872011258
0.255  1.00004826361184  0.998988470113618  0.995858899503853  0.994828637755533
0.256  1.00004848766511  0.998984497370155  0.995842768501423  0.994808551608958
0.257  1.00004870734708  0.998980519670194  0.995826633149477  0.994788461661446
0.258  1.00004892280022  0.99897653713585  0.995810493522128  0.994768367971755
0.259  1.00004913423073  0.998972549953882  0.995794349760268  0.994748270666071
0.26  1.00004934190439  0.998968558371543  0.995778202067702  0.994728169934251
0.261  1.00004954614137  0.998964562691515  0.995762050706334  0.994708066024995
0.262  1.00004974731015  0.998960563266008  0.995745895990441  0.994687959240281
0.263  1.00004994582092  0.998956560490126  0.995729738280253  0.994667849928938
0.264  1.00005014211819  0.998952554794624  0.995713577974913  0.994647738479684
0.265  1.0000503366731  0.998948546638263  0.995697415504961  0.994627625313648
0.266  1.00005052997543  0.998944536499838  0.995681251324499  0.994607510876603
0.267  1.00005072252531  0.998940524869985  0.995665085903125  0.994587395630865
0.268  1.00005091482504  0.998936512243025  0.995648919717842  0.994567280047289
0.269  1.000051107371  0.998932499108803  0.995632753244952  0.994547164597215
0.27  1.00005130064563  0.998928485944831  0.995616586952264  0.994527049744591
0.271  1.00005149510999  0.998924473208682  0.995600421291502  0.994506935938475
0.272  1.00005169119658  0.998920461330929  0.995584256691218  0.994486823605925
0.273  1.00005188930283  0.998916450708577  0.995568093550239  0.994466713145411
0.274  1.00005208978532  0.998912441699226  0.995551932231732  0.994446604920916
0.275  1.00005229295461  0.998908434615888  0.995535773058027  0.994426499256755
0.276  1.00005249907106  0.99890442972282  0.995519616306279  0.994406396433122
0.277  1.00005270834145  0.99890042723203  0.995503462204936  0.994386296682635
0.278  1.00005292091665  0.998896427300861  0.995487310931207  0.994366200187694
0.279  1.00005313689013  0.998892430030593  0.995471162609446  0.994346107078882
0.28  1.00005335629761  0.998888435465882  0.995455017310481  0.994326017434201
0.281  1.00005357911765  0.998884443595275  0.995438875052005  0.994305931279427
0.282  1.00005380527313  0.998880454352714  0.995422735799761  0.994285848589258
0.283  1.00005403463379  0.998876467619893  0.995406599469795  0.994265769289452
0.284  1.00005426701947  0.998872483229477  0.995390465931413  0.994245693259781
0.285  1.00005450220434  0.99886850096917  0.99537433501098  0.994225620337741
0.286  1.00005473992165  0.998864520586394  0.995358206496437  0.99420555032293
0.287  1.00005497986914  0.998860541793606  0.995342080142296  0.994185482982082
0.288  1.000055221715  0.998856564274139  0.995325955675236  0.994165418054479
0.289  1.00005546510411  0.998852587688354  0.99530983279999  0.994145355257813
0.29  1.00005570966456  0.998848611680024  0.99529371120549  0.994125294294248
0.291  1.00005595501434  0.998844635882955  0.99527759057117  0.994105234856611
0.292  1.00005620076797  0.998840659927504  0.99526147057325  0.994085176634612
0.293  1.00005644654308  0.998836683447014  0.995245350890934  0.99406511932098
0.294  1.00005669196675  0.998832706084125  0.995229231212408  0.994045062617309
0.295  1.00005693668152  0.998828727496647  0.995213111240484  0.99402500623973
0.296  1.000057180351  0.998824747363089  0.995196990697912  0.99400494992406
0.297  1.00005742266503  0.998820765387736  0.995180869332178  0.993984893430548
0.298  1.00005766334418  0.998816781305062  0.995164746919756  0.993964836548069
0.299  1.00005790214383  0.998812794883698  0.995148623269789  0.993944779097741
0.3  1.00005813885734  0.998808805929606  0.995132498227099  0.993924720935847
0.301  1.00005837331878  0.998804814288631  0.995116371674558  0.993904661956176
0.302  1.00005860540475  0.998800819848329  0.995100243534728  0.99388460209157
0.303  1.00005883503565  0.998796822539143  0.995084113770863  0.993864541314919
0.304  1.00005906217611  0.998792822334745  0.995067982387118  0.993844479639318
0.305  1.00005928683475  0.998788819251811  0.995051849428179  0.993824417117624
0.306  1.00005950906332  0.998784813349001  0.995035714978147  0.993804353841334
0.307  1.00005972895507  0.998780804725375  0.995019579158816  0.993784289938841
0.308  1.00005994664255  0.998776793518134  0.995003442127351  0.993764225573078
0.309  1.00006016229491  0.998772779899795  0.994987304073421  0.993744160938618
0.31  1.00006037611449  0.998768764074882  0.994971165215788  0.993724096258291
0.311  1.00006058833311  0.998764746276122  0.994955025798495  0.993704031779341
0.312  1.00006079920789  0.998760726760197  0.994938886086668  0.993683967769243
0.313  1.00006100901669  0.998756705803317  0.99492274636198  0.993663904511159
0.314  1.00006121805333  0.998752683696336  0.994906606917936  0.993643842299229
0.315  1.00006142662266  0.998748660739861  0.99489046805491  0.993623781433697
0.316  1.00006163503547  0.998744637239195  0.994874330075224  0.993603722215908
0.317  1.0000618436034  0.998740613499261  0.994858193278174  0.993583664943436
0.318  1.00006205263392  0.998736589819664  0.994842057955139  0.993563609905206
0.319  1.0000622624255  0.998732566489859  0.994825924384914  0.993543557376849
0.32  1.00006247326296  0.998728543784611  0.994809792829292  0.993523507616361
0.321  1.00006268541322  0.998724521959742  0.994793663528989  0.993503460860024
0.322  1.00006289912133  0.998720501248338  0.994777536699954  0.993483417318798
0.323  1.00006311460711  0.998716481857347  0.994761412530197  0.993463377175207
0.324  1.00006333206217  0.998712463964819  0.994745291177154  0.993443340580698
0.325  1.00006355164759  0.998708447717563  0.994729172765585  0.993423307653638
0.326  1.00006377349223  0.998704433229577  0.994713057386148  0.993403278477922
0.327  1.00006399769156  0.998700420581031  0.994696945094533  0.993383253102159
0.328  1.00006422430726  0.998696409817855  0.994680835911337  0.993363231539604
0.329  1.0000644533674  0.998692400952122  0.994664729822533  0.993343213768653
0.33  1.0000646848673  0.998688393962902  0.99464862678052  0.993323199733968
0.331  1.00006491877093  0.998684388797839  0.994632526705886  0.993303189348256
0.332  1.00006515501298  0.998680385375218  0.994616429489635  0.993283182494554
0.333  1.00006539350133  0.998676383586598  0.994600334995969  0.993263179029035
0.334  1.00006563412012  0.998672383299894  0.994584243065464  0.993243178784257
0.335  1.00006587673311  0.998668384362847  0.99456815351873  0.993223181572808
0.336  1.00006612118739  0.998664386606776  0.994552066160287  0.993203187191229
0.337  1.0000663673174  0.998660389850674  0.994535980782675  0.993183195424175
0.338  1.00006661494898  0.998656393905328  0.994519897170752  0.99316320604871
0.339  1.00006686390367  0.998652398577612  0.99450381510608  0.993143218838692
0.34  1.00006711400289  0.998648403674758  0.994487734371158  0.993123233569083
0.341  1.00006736507206  0.998644409008516  0.994471654753729  0.993103250020216
0.342  1.00006761694465  0.998640414399144  0.994455576050809  0.993083267981838
0.343  1.00006786946584  0.998636419679226  0.994439498072477  0.993063287256959
0.344  1.00006812249606  0.998632424697117  0.9944234206454  0.993043307665285
0.345  1.00006837591409  0.998628429320088  0.994407343615927  0.993023329046441
0.346  1.00006862961975  0.998624433436986  0.994391266852816  0.993003351262563
0.347  1.00006888353614  0.998620436960539  0.994375190249461  0.99298337420063
0.348  1.00006913761142  0.998616439829082  0.994359113725634  0.992963397774111
0.349  1.00006939182012  0.998612442007794  0.994343037228676  0.992943421924278
0.35  1.00006964616376  0.9986084434894  0.994326960734221  0.992923446620749
0.351  1.00006990067118  0.998604444294398  0.994310884246258  0.992903471861694
0.352  1.00007015539805  0.998600444470586  0.994294807796787  0.992883497673387
0.353  1.00007041042613  0.998596444092237  0.994278731444789  0.992863524109231
0.354  1.0000706658618  0.99859244325867  0.994262655274835  0.99284355124833
0.355  1.00007092183426  0.998588442092339  0.994246579395164  0.992823579193516
0.356  1.00007117849327  0.998584440736574  0.994230503935229  0.992803608068987
0.357  1.00007143600638  0.998580439352792  0.994214429043065  0.992783638017553
0.358  1.00007169455601  0.998576438117501  0.99419835488207  0.992763669197507
0.359  1.00007195433613  0.998572437218934  0.99418228162773  0.992743701779281
0.36  1.00007221554867  0.998568436853543  0.994166209463989  0.992723735941836
0.361  1.00007247840001  0.998564437222264  0.994150138579551  0.992703771868968
0.362  1.0000727430971  0.998560438526795  0.994134069164103  0.992683809745521
0.363  1.00007300984386  0.998556440965841  0.994118001404517  0.992663849753583
0.364  1.00007327883746  0.9985524447314  0.994101935481186  0.992643892068824
0.365  1.00007355026479  0.99854845000527  0.994085871564436  0.992623936856941
0.366  1.00007382429926  0.998544456955713  0.994069809811279  0.992603984270333
0.367  1.00007410109772  0.998540465734448  0.994053750362279  0.992584034445108
0.368  1.00007438079784  0.998536476473928  0.99403769333898  0.992564087498369
0.369  1.00007466351578  0.998532489285084  0.994021638841497  0.992544143525932
0.37  1.00007494934444  0.99852850425546  0.994005586946776  0.992524202600505
0.371  1.00007523835203  0.998524521447786  0.99398953770712  0.992504264770293
0.372  1.00007553058121  0.998520540899142  0.993973491149384  0.992484330058136
0.373  1.00007582604876  0.99851656262056  0.993957447274522  0.992464398461156
0.374  1.00007612474568  0.998512586597109  0.993941406057807  0.992444469950879
0.375  1.00007642663791  0.998508612788588  0.993925367449406  0.992424544473927
0.376  1.00007673166738  0.998504641130605  0.993909331375551  0.992404621953111
0.377  1.00007703975368  0.998500671536134  0.993893297740114  0.992384702289059
0.378  1.00007735079602  0.998496703897543  0.993877266426573  0.99236478536222
0.379  1.00007766467559  0.998492738088928  0.993861237300471  0.992344871035276
0.38  1.00007798125835  0.998488773968814  0.993845210212027  0.992324959155813
0.381  1.00007830039788  0.998484811383082  0.993829184999188  0.992305049559334
0.382  1.0000786219386  0.998480850168155  0.993813161490754  0.992285142072468
0.383  1.00007894571909  0.998476890154261  0.993797139509695  0.992265236516234
0.384  1.00007927157539  0.998472931168842  0.993781118876596  0.992245332709503
0.385  1.00007959934443  0.998468973039876  0.993765099413002  0.992225430472403
0.386  1.00007992886729  0.998465015599235  0.993749080944788  0.992205529629635
0.387  1.00008025999247  0.998461058685891  0.993733063305438  0.992185630013795
0.388  1.0000805925788  0.998457102148925  0.993717046339037  0.99216573146838
0.389  1.00008092649829  0.998453145850359  0.993701029903183  0.992145833850701
0.39  1.00008126163866  0.998449189667674  0.993685013871526  0.992125937034402
0.391  1.00008159790543  0.998445233496049  0.993668998136031  0.992106040911782
0.392  1.00008193522385  0.998441277250213  0.99365298260891  0.99208614539567
0.393  1.0000822735403  0.998437320865952  0.993636967224121  0.992066250421008
0.394  1.00008261282339  0.998433364301236  0.993620951938568  0.992046355945949
0.395  1.00008295306457  0.998429407536868  0.993604936732797  0.992026461952664
0.396  1.00008329427839  0.99842545057683  0.993588921611337  0.992006568447614
0.397  1.00008363650236  0.998421493448143  0.993572906602621  0.991986675461466
0.398  1.00008397979632  0.99841753620035  0.993556891758502  0.991966783048667
0.399  1.00008432424153  0.998413578904628  0.993540877153373  0.991946891286508
0.4  1.00008466993936  0.998409621652521  0.993524862882986  0.991927000273932
0.401  1.00008501700962  0.998405664554386  0.993508849062815  0.991907110129936
0.402  1.0000853655887  0.998401707737498  0.993492835826274  0.99188722099172
0.403  1.00008571582729  0.998397751343943  0.993476823322541  0.991867333012558
0.404  1.00008606788806  0.998393795528216  0.993460811714231  0.99184744635941
0.405  1.00008642194308  0.998389840454792  0.993444801174893  0.991827561210438
0.406  1.00008677817106  0.998385886295409  0.993428791886344  0.991807677752304
0.407  1.00008713675475  0.998381933226424  0.993412784035944  0.991787796177414
0.408  1.00008749787804  0.998377981426041  0.99339677781387  0.991767916681189
0.409  1.00008786172323  0.998374031071623  0.993380773410316  0.991748039459255
0.41  1.00008822846847  0.998370082337056  0.99336477101287  0.991728164704776
0.411  1.00008859828505  0.99836613539021  0.993348770803922  0.991708292605816
0.412  1.0000889713352  0.998362190390613  0.993332772958243  0.991688423342933
0.413  1.00008934776977  0.998358247487276  0.993316777640783  0.991668557086897
0.414  1.00008972772634  0.998354306816716  0.993300785004609  0.991648693996655
0.415  1.00009011132755  0.998350368501347  0.993284795189192  0.991628834217523
0.416  1.0000904986797  0.99834643264801  0.993268808318888  0.991608977879706
0.417  1.00009088987166  0.998342499346954  0.993252824501794  0.991589125097019
0.418  1.00009128497407  0.998338568670942  0.993236843828775  0.991569275965987
0.419  1.0000916840389  0.99833464067485  0.993220866372952  0.991549430565217
0.42  1.00009208709931  0.998330715395445  0.993204892189356  0.991529588955064
0.421  1.00009249416982  0.998326792851577  0.993188921315008  0.991509751177629
0.422  1.00009290524673  0.998322873044497  0.99317295376919  0.991489917257037
0.423  1.00009332030892  0.99831895595866  0.993156989553998  0.991470087199953
0.424  1.00009373931878  0.998315041562608  0.993141028655236  0.991450260996391
0.425  1.00009416222347  0.998311129810139  0.993125071043418  0.991430438620727
0.426  1.00009458895632  0.998307220641686  0.993109116675008  0.991410620032926
0.427  1.00009501943842  0.998303313985864  0.993093165493878  0.991390805179898
0.428  1.00009545358031  0.998299409761069  0.993077217432821  0.991370993997049
0.429  1.00009589128383  0.998295507877255  0.99306127241518  0.99135118640984
0.43  1.00009633244394  0.998291608237751  0.993045330356595  0.991331382335541
0.431  1.00009677695064  0.998287710741088  0.993029391166697  0.991311581684878
0.432  1.00009722469085  0.998283815282778  0.993013454750836  0.991291784363771
0.433  1.00009767555022  0.998279921757134  0.992997521011845  0.991271990275036
0.434  1.00009812941496  0.998276030058978  0.992981589851582  0.991252199319947
0.435  1.00009858617343  0.998272140085216  0.992965661172508  0.991232411399814
0.436  1.00009904571776  0.998268251736321  0.992949734879137  0.991212626417379
0.437  1.00009950794519  0.998264364917692  0.99293381087927  0.991192844278111
0.438  1.00009997275933  0.998260479540814  0.992917889085168  0.991173064891294
0.439  1.0001004400712  0.998256595524253  0.992901969414477  0.991153288171063
0.44  1.00010090980012  0.998252712794442  0.992886051791079  0.991133514037165
0.441  1.00010138187435  0.998248831286351  0.992870136145626  0.991113742415532
0.442  1.00010185623162  0.998244950943846  0.992854222415997  0.991093973238798
0.443  1.00010233281933  0.998241071719945  0.992838310547506  0.991074206446474
0.444  1.00010281159471  0.998237193576851  0.992822400493005  0.991054441985059
0.445  1.00010329252468  0.998233316485791  0.992806492212677  0.99103467980792
0.446  1.0001037755856  0.998229440426726  0.99279058567384  0.99101491987504
0.447  1.00010426076281  0.998225565387826  0.992774680850447  0.990995162152644
0.448  1.00010474805009  0.998221691364913  0.992758777722582  0.990975406612641
0.449  1.00010523744892  0.998217818360676  0.992742876275752  0.990955653231983
0.45  1.00010572896773  0.998213946383855  0.992726976500112  0.990935901991957
0.451  1.00010622262096  0.998210075448322  0.99271107838967  0.990916152877372
0.452  1.00010671842809  0.998206205572099  0.992695181941352  0.99089640587572
0.453000000000001  1.00010721641272  0.998202336776351  0.992679287154122  0.990876660976294
0.454  1.0001077166015  0.998198469084342  0.992663394028034  0.990856918169325
0.455  1.00010821902314  0.998194602520486  0.99264750256334  0.990837177445134
0.456  1.00010872370743  0.998190737109285  0.992631612759646  0.990817438793261
0.457  1.00010923068433  0.998186872874471  0.992615724615096  0.990797702201806
0.458  1.00010973998306  0.998183009838103  0.992599838125615  0.99077796765666
0.459  1.00011025163137  0.998179148019848  0.992583953284334  0.990758235140967
0.46  1.00011076565482  0.99817528743625  0.992568070080996  0.990738504634619
0.461  1.00011128207618  0.998171428100284  0.992552188501563  0.990718776113895
0.462  1.00011180091503  0.998167570020804  0.992536308527982  0.990699049551223
0.463  1.00011232218737  0.99816371320233  0.992520430137907  0.990679324915072
0.464  1.0001128459054  0.998159857644864  0.992504553304797  0.990659602169949
0.465  1.00011337207746  0.998156003343826  0.992488677997927  0.990639881276552
0.466  1.00011390070808  0.998152150290164  0.992472804182653  0.990620162192046
0.467  1.00011443179807  0.998148298470583  0.992456931820766  0.990600444870451
0.468  1.00011496534485  0.998144447867813  0.992441060870939  0.990580729263121
0.469  1.00011550134277  0.998140598461124  0.99242519128929  0.990561015319388
0.47  1.00011603978359  0.998136750226801  0.992409323030024  0.990541302987162
0.471  1.00011658065699  0.998132903138717  0.992393456046165  0.990521592213768
0.472  1.00011712395116  0.99812905716906  0.99237759029031  0.990501882946654
0.473  1.00011766965343  0.998125212288971  0.992361725715445  0.9904821751343
0.474  1.0001182177509  0.998121368469319  0.992345862275776  0.990462468727027
0.475  1.00011876823114  0.99811752568141  0.992329999927539  0.990442763677824
0.476  1.00011932108282  0.998113683897728  0.992314138629846  0.990423059943253
0.477  1.00011987629632  0.998109843092641  0.992298278345427  0.990403357484126
0.478  1.00012043386435  0.998106003243056  0.992282419041369  0.990383656266319
0.479  1.00012099378248  0.998102164329046  0.992266560689798  0.990363956261425
0.48  1.00012155604957  0.998098326334353  0.992250703268405  0.990344257447293
0.481  1.0001221206682  0.99809448924686  0.992234846760996  0.990324559808551
0.482  1.00012268764496  0.998090653058967  0.992218991157816  0.99030486333697
0.483  1.00012325699062  0.99808681776784  0.992203136455882  0.990285168031734
0.484  1.00012382872026  0.998082983375575  0.992187282659101  0.990265473899589
0.485  1.00012440285328  0.998079149889217  0.992171429778318  0.990245780954828
0.486  1.00012497941324  0.998075317320759  0.992155577831244  0.99022608921926
0.487  1.00012555842771  0.998071485686926  0.992139726842253  0.990206398721922
0.488  1.00012613992789  0.998067655008911  0.992123876842062  0.990186709498774
0.489  1.00012672394828  0.998063825312006  0.992108027867283  0.990167021592221
0.49  1.00012731052609  0.998059996625122  0.992092179959937  0.990147335050557
0.491  1.00012789970073  0.99805616898024  0.99207633316679  0.990127649927315
0.492  1.00012849151318  0.998052342411779  0.992060487538646  0.990107966280524
0.493  1.0001290860052  0.99804851695591  0.9920446431296  0.990088284171872
0.494  1.00012968321867  0.998044692649821  0.992028799996183  0.990068603665869
0.495  1.0001302831948  0.998040869530936  0.992012958196477  0.9900489248289
0.496  1.00013088597333  0.998037047636137  0.99199711778926  0.990029247728299
0.497  1.00013149159178  0.998033227000953  0.991981278833033  0.990009572431385
0.498  1.00013210008463  0.998029407658792  0.991965441385175  0.989989899004559
0.499  1.00013271148266  0.998025589640192  0.991949605501024  0.9899702275123
0.5  1.00013332581223  0.998021772972094  0.991933771233074  0.989950558016364
0.501  1.00013394309466  0.99801795767719  0.991917938630143  0.989930890574873
0.502  1.0001345633457  0.998014143773356  0.99190210773667  0.989911225241612
0.503  1.00013518657507  0.998010331273091  0.991886278592095  0.989891562065288
0.504  1.00013581278607  0.99800652018319  0.991870451230247  0.989871901088956
0.505  1.00013644197538  0.998002710504318  0.991854625678939  0.989852242349511
0.506  1.00013707413284  0.997998902230891  0.991838801959568  0.98983258587727
0.507  1.00013770924146  0.997995095350912  0.991822980086901  0.989812931695725
0.508  1.00013834727753  0.997991289846006  0.991807160068938  0.989793279821329
0.509  1.0001389882107  0.997987485691518  0.991791341906865  0.989773630263458
0.51  1.00013963200445  0.997983682856734  0.991775525595171  0.989753983024442
0.511  1.00014027861637  0.997979881305253  0.991759711121814  0.98973433809975
0.512  1.00014092799877  0.997976080995337  0.991743898468557  0.98971469547824
0.513  1.00014158009924  0.997972281880504  0.991728087611316  0.989695055142502
0.514  1.00014223486138  0.997968483910056  0.991712278520653  0.989675417069342
0.515  1.00014289222551  0.997964687029775  0.991696471162335  0.989655781230254
0.516  1.00014355212959  0.99796089118264  0.991680665497897  0.989636147592062
0.517  1.00014421450996  0.997957096309569  0.991664861485347  0.989616516117506
0.518  1.00014487930236  0.99795330235021  0.991649059079846  0.989596886765924
0.519  1.00014554644272  0.997949509243741  0.991633258234387  0.989577259494
0.52  1.00014621586818  0.997945716929675  0.991617458900541  0.989557634256405
0.521  1.00014688751789  0.997941925348602  0.991601661029178  0.989538011006534
0.522  1.00014756133393  0.997938134443006  0.99158586457112  0.989518389697207
0.523  1.00014823726211  0.997934344157911  0.991570069477819  0.989498770281274
0.524  1.00014891525266  0.99793055444157  0.991554275701984  0.98947915271229
0.525  1.00014959526104  0.997926765246038  0.991538483198093  0.989459536945025
0.526  1.00015027724846  0.997922976527674  0.991522691922941  0.989439922935996
0.527  1.00015096118244  0.997919188247606  0.991506901835975  0.989420310643892
0.528000000000001  1.00015164703723  0.997915400372047  0.991491112899735  0.989400700029908
0.529  1.00015233479414  0.997911612872523  0.991475325079998  0.989381091058019
0.53  1.00015302444176  0.997907825726081  0.991459538346059  0.989361483695215
0.531  1.00015371597612  0.997904038915284  0.991443752670707  0.989341877911534
0.532000000000001  1.00015440940068  0.997900252428224  0.991427968030303  0.989322273680133
0.533  1.00015510472629  0.997896466258352  0.991412184404646  0.989302670977229
0.534  1.00015580197097  0.997892680404292  0.991396401776841  0.989283069781927
0.535  1.00015650115972  0.997888894869504  0.991380620133023  0.98926347007605
0.536000000000001  1.00015720232414  0.997885109661959  0.991364839462077  0.989243871843851
0.537  1.00015790550202  0.99788132479367  0.991349059755292  0.989224275071681
0.538  1.00015861073689  0.997877540280222  0.991333281005918  0.989204679747628
0.539  1.00015931807746  0.997873756140198  0.991317503208744  0.989185085861073
0.540000000000001  1.00016002757711  0.997869972394673  0.991301726359593  0.989165493402303
0.541  1.00016073929324  0.997866189066583  0.991285950454894  0.989145902362016
0.542  1.00016145328669  0.997862406180153  0.991270175491122  0.98912631273085
0.543  1.00016216962112  0.997858623760301  0.991254401464346  0.989106724499006
0.544000000000001  1.00016288836239  0.997854841832042  0.991238628369744  0.989087137655715
0.545  1.00016360957798  0.997851060419972  0.991222856201201  0.989067552188878
0.546  1.00016433333645  0.997847279547728  0.991207084950832  0.989047968084699
0.547  1.00016505970685  0.997843499237528  0.991191314608674  0.989028385327351
0.548000000000001  1.0001657887583  0.997839719509751  0.991175545162381  0.989008803898683
0.549  1.00016652055953  0.997835940382582  0.991159776596936  0.988989223778014
0.55  1.00016725517851  0.997832161871735  0.991144008894531  0.988969644941971
0.551  1.00016799268216  0.997828383990172  0.991128242034393  0.988950067364404
0.552000000000001  1.00016873313609  0.997824606748056  0.991112475992766  0.988930491016368
0.553000000000001  1.00016947660441  0.997820830152544  0.991096710742921  0.988910915866154
0.554  1.00017022314963  0.997817054207866  0.99108094625527  0.988891341879405
0.555  1.00017097283262  0.997813278915361  0.991065182497494  0.988871769019285
0.556000000000001  1.00017172571253  0.997809504273589  0.991049419434797  0.988852197246735
0.557000000000001  1.00017248184697  0.997805730278496  0.991033657030132  0.988832626520736
0.558  1.00017324129201  0.997801956923687  0.991017895244571  0.988813056798645
0.559  1.00017400410239  0.997798184200674  0.99100213403766  0.988793488036609
0.56  1.00017477033165  0.99779441209921  0.990986373367805  0.988773920189929
0.561  1.00017554003234  0.997790640607611  0.990970613192704  0.988754353213517
0.562  1.00017631325627  0.99778686971312  0.990954853469806  0.988734787062338
0.563  1.00017709005466  0.997783099402321  0.990939094156736  0.988715221691856
0.564  1.00017787047841  0.997779329661433  0.990923335211762  0.988695657058486
0.565  1.00017865457827  0.997775560476745  0.990907576594207  0.988676093120033
0.566  1.00017944240502  0.997771791834909  0.990891818264855  0.98865652983608
0.567  1.00018023400963  0.99776802372324  0.990876060186361  0.988636967168391
0.568  1.00018102944338  0.997764256130068  0.990860302323575  0.98861740508124
0.569  1.00018182875789  0.997760489044898  0.990844544643822  0.988597843541682
0.57  1.00018263200516  0.997756722458604  0.990828787117181  0.988578282519833
0.571  1.00018343923757  0.997752956363622  0.990813029716664  0.988558721989046
0.572  1.00018425050772  0.997749190753985  0.990797272418319  0.988539161926018
0.573  1.00018506586835  0.997745425625311  0.99078151520137  0.988519602310895
0.574  1.00018588537213  0.997741660974853  0.990765758048181  0.988500043127207
0.575  1.00018670907136  0.997737896801317  0.990750000944199  0.988480484361914
0.576  1.00018753701771  0.997734133104784  0.990734243877884  0.988460926005192
0.577  1.00018836926185  0.997730369886447  0.990718486840543  0.988441368050358
0.578  1.00018920585304  0.99772660714839  0.990702729826064  0.988421810493544
0.579  1.00019004683869  0.997722844893294  0.990686972830731  0.988402253333512
0.58  1.00019089226395  0.997719083124095  0.990671215852858  0.988382696571318
0.581  1.00019174217112  0.997715321843613  0.990655458892504  0.98836314020995
0.582  1.00019259659922  0.997711561054196  0.990639701951084  0.988343584253992
0.583  1.00019345558346  0.997707800757308  0.990623945030987  0.988324028709208
0.584  1.00019431915474  0.997704040953117  0.990608188135231  0.988304473582186
0.585  1.00019518733915  0.997700281640122  0.990592431267027  0.98828491887988
0.586  1.0001960601575  0.997696522814748  0.990576674429415  0.988265364609291
0.587  1.00019693762487  0.997692764470981  0.990560917624924  0.988245810777062
0.588  1.00019781975026  0.997689006600047  0.990545160855204  0.988226257389104
0.589  1.00019870653615  0.997685249190102  0.99052940412074  0.988206704450356
0.59  1.00019959797829  0.997681492225992  0.990513647420559  0.988187151964411
0.591  1.00020049406542  0.99767773568901  0.990497890752016  0.988167599933336
0.592  1.00020139477907  0.997673979556789  0.990482134110641  0.988148048357504
0.593  1.00020230009351  0.997670223803177  0.990466377489972  0.988128497235411
0.594  1.00020320997571  0.997666468398216  0.990450620881504  0.988108946563624
0.595  1.00020412438533  0.997662713308178  0.990434864274688  0.988089396336749
0.596  1.00020504327491  0.997658958495618  0.990419107656979  0.988069846547484
0.597  1.00020596658998  0.997655203919592  0.990403351013918  0.988050297186686
0.598  1.00020689426941  0.997651449535815  0.990387594329288  0.988030748243543
0.599  1.00020782624564  0.997647695296948  0.990371837585365  0.988011199705758
0.6  1.00020876244516  0.997643941152933  0.990356080763113  0.987991651559791
0.601  1.00020970278887  0.997640187051333  0.990340323842542  0.987972103791144
0.602  1.00021064719263  0.997636432937786  0.990324566802986  0.987952556384707
0.603  1.00021159556781  0.997632678756396  0.990308809623518  0.987933009325092
0.604  1.0002125478218  0.997628924450218  0.990293052283307  0.987913462596994
0.605  1.00021350385866  0.997625169961768  0.990277294762004  0.987893916185607
0.606  1.00021446357973  0.997621415233472  0.990261537040194  0.987874370076983
0.607  1.00021542688422  0.997617660208194  0.990245779099748  0.98785482425849
0.608  1.00021639366989  0.997613904829716  0.990230020924234  0.987835278719082
0.609  1.00021736383358  0.997610149043171  0.990214262499296  0.987815733449735
0.61  1.00021833727189  0.997606392795523  0.990198503812972  0.987796188443781
0.611  1.0002193138817  0.997602636035956  0.99018274485604  0.987776643697162
0.612  1.00022029356068  0.997598878716272  0.990166985622235  0.987757099208706
0.613  1.00022127620784  0.997595120791126  0.990151226108502  0.987737554980344
0.614  1.0002222617239  0.997591362218406  0.990135466315155  0.987718011017249
0.615000000000001  1.00022325001178  0.997587602959386  0.990119706245972  0.987698467327927
0.616000000000001  1.00022424097682  0.997583842978837  0.990103945908265  0.98767892392427
0.617000000000001  1.00022523452714  0.997580082245227  0.990088185312832  0.987659380821534
0.618000000000001  1.00022623057381  0.997576320730624  0.99007242447391  0.987639838038223
0.619000000000001  1.00022722903104  0.997572558410761  0.990056663409021  0.987620295595994
0.620000000000001  1.00022822981626  0.997568795264865  0.990040902138766  0.987600753519365
0.621000000000001  1.00022923285014  0.997565031275536  0.99002514068657  0.987581211835537
0.622000000000001  1.0002302380566  0.997561266428514  0.990009379078376  0.987561670573994
0.623000000000001  1.00023124536273  0.997557500712409  0.989993617342252  0.987542129766162
0.624000000000001  1.00023225469867  0.997553734118424  0.989977855508  0.987522589445012
0.625000000000001  1.00023326599745  0.997549966639932  0.989962093606712  0.987503049644561
0.626000000000001  1.00023427919481  0.997546198272143  0.989946331670266  0.987483510399408
0.627000000000001  1.00023529422899  0.997542429011677  0.989930569730845  0.987463971744234
0.628000000000001  1.00023631104045  0.997538658856116  0.989914807820403  0.987444433713252
0.629000000000001  1.00023732957167  0.997534887803571  0.98989904597014  0.98742489633969
0.630000000000001  1.00023834976683  0.997531115852248  0.989883284209991  0.987405359655274
0.631000000000001  1.00023937157164  0.997527342999992  0.989867522568075  0.987385823689677
0.632000000000001  1.00024039493301  0.997523569243879  0.989851761070263  0.987366288470048
0.633000000000001  1.00024141979886  0.997519794579798  0.989835999739634  0.987346754020544
0.634000000000001  1.00024244611794  0.997516019002106  0.989820238596095  0.987327220361849
0.635000000000001  1.00024347383959  0.99751224250328  0.989804477655973  0.987307687510839
0.636000000000001  1.00024450291368  0.997508465073614  0.989788716931636  0.987288155480191
0.637000000000001  1.00024553329049  0.997504686701016  0.989772956431268  0.987268624278101
0.638000000000001  1.00024656492062  0.997500907370787  0.989757196158553  0.98724909390805
0.639000000000001  1.00024759775503  0.997497127065484  0.989741436112584  0.987229564368662
0.640000000000001  1.00024863174509  0.997493345764899  0.989725676287682  0.987210035653532
0.641000000000001  1.00024966684266  0.997489563445977  0.989709916673397  0.987190507751225
0.642000000000001  1.00025070300026  0.997485780082929  0.989694157254539  0.987170980645317
0.643000000000001  1.00025174017125  0.997481995647278  0.989678398011206  0.987151454314458
0.644000000000001  1.00025277831011  0.997478210108078  0.98966263891902  0.987131928732531
0.645000000000001  1.00025381737271  0.997474423432126  0.989646879949298  0.987112403868904
0.646000000000001  1.00025485731666  0.99747063558421  0.989631121069311  0.98709287968864
0.647000000000001  1.00025589810167  0.997466846527435  0.989615362242633  0.98707335615293
0.648000000000001  1.00025693968998  0.997463056223633  0.989599603429536  0.987053833219374
0.649000000000001  1.00025798204678  0.997459264633707  0.989583844587349  0.987034310842466
0.650000000000001  1.00025902514067  0.99745547171807  0.989568085670959  0.987014788974035
0.651000000000001  1.00026006894406  0.997451677437109  0.989552326633279  0.986995267563731
0.652000000000001  1.00026111343375  0.997447881751623  0.98953656742573  0.986975746559542
0.653000000000001  1.00026215859127  0.997444084623345  0.98952080799877  0.986956225908309
0.654000000000001  1.00026320440341  0.99744028601532  0.989505048302397  0.986936705556255
0.655000000000001  1.00026425086262  0.997436485892466  0.989489288286689  0.986917185449537
0.656  1.00026529796742  0.99743268422193  0.989473527902286  0.986897665534735
0.657000000000001  1.00026634572276  0.997428880973567  0.989457767100877  0.986878145759354
0.658  1.00026739414038  0.997425076120304  0.989442005835682  0.986858626072336
0.659  1.00026844323908  0.997421269638496  0.989426244061868  0.986839106424469
0.66  1.00026949304497  0.997417461508222  0.989410481736945  0.986819586768832
0.661000000000001  1.00027054359164  0.997413651713611  0.989394718821136  0.986800067061135
0.662  1.00027159492029  0.997409840242982  0.989378955277684  0.986780547260104
0.663  1.00027264707982  0.997406027089078  0.989363191073088  0.986761027327691
0.664  1.0002737001268  0.997402212249145  0.989347426177381  0.986741507229382
0.665000000000001  1.00027475412543  0.997398395724969  0.989331660564202  0.98672198693432
0.666  1.00027580914745  0.997394577522925  0.989315894210985  0.986702466415464
0.667  1.00027686527188  0.99739075765388  0.989300127098978  0.986682945649656
0.668  1.00027792258485  0.997386936133148  0.98928435921325  0.986663424617662
0.669000000000001  1.00027898117931  0.997383112980233  0.989268590542661  0.986643903304148
0.67  1.0002800411546  0.997379288218754  0.98925282107977  0.986624381697585
0.671  1.00028110261613  0.997375461876077  0.989237050820711  0.986604859790171
0.672  1.00028216567495  0.997371633983148  0.989221279765002  0.986585337577711
0.673000000000001  1.00028323044718  0.997367804574074  0.989205507915403  0.98656581505936
0.674  1.00028429705358  0.997363973685864  0.989189735277622  0.986546292237486
0.675  1.00028536561903  0.997360141358019  0.989173961860094  0.986526769117396
0.676  1.0002864362719  0.997356307632164  0.989158187673733  0.986507245707104
0.677000000000001  1.00028750914354  0.997352472551674  0.989142412731618  0.986487722017073
0.678000000000001  1.00028858436772  0.997348636161282  0.989126637048743  0.986468198059927
0.679  1.00028966208002  0.997344798506686  0.989110860641708  0.986448673850198
0.68  1.00029074241732  0.997340959634205  0.989095083528463  0.986429149404055
0.681000000000001  1.00029182551719  0.997337119590378  0.989079305728025  0.986409624739051
0.682000000000001  1.00029291151745  0.997333278421647  0.989063527260228  0.986390099873877
0.683  1.0002940005556  0.997329436174056  0.989047748145512  0.986370574828126
0.684  1.00029509276837  0.997325592892948  0.989031968404694  0.98635104962212
0.685000000000001  1.00029618829129  0.997321748622739  0.989016188058783  0.986331524276701
0.686000000000001  1.00029728725828  0.997317903406661  0.989000407128845  0.986311998813076
0.687  1.00029838980125  0.997314057286639  0.988984625635861  0.986292473252733
0.688  1.00029949604989  0.997310210303095  0.988968843600648  0.986272947617301
0.689000000000001  1.00030060613123  0.997306362494878  0.988953061043808  0.986253421928502
0.690000000000001  1.00030172016952  0.997302513899197  0.988937277985627  0.986233896208116
0.691  1.00030283828599  0.997298664551576  0.988921494446198  0.986214370477959
0.692  1.00030396059866  0.997294814485898  0.988905710445337  0.98619484475991
0.693000000000001  1.00030508722229  0.997290963734405  0.988889926002683  0.986175319075962
0.694000000000001  1.00030621826821  0.997287112327782  0.988874141137771  0.986155793448247
0.695  1.00030735384434  0.997283260295274  0.988858355870123  0.986136267899144
0.696  1.0003084940551  0.997279407664797  0.988842570219354  0.986116742451368
0.697000000000001  1.00030963900148  0.997275554463061  0.988826784205301  0.986097217128077
0.698000000000001  1.00031078878098  0.997271700715743  0.988810997848133  0.986077691952946
0.699  1.00031194348773  0.99726784644764  0.988795211168508  0.986058166950314
0.7  1.00031310321251  0.99726399168283  0.988779424187703  0.986038642145276
0.701000000000001  1.0003142680428  0.997260136444874  0.988763636927704  0.986019117563806
0.702000000000001  1.00031543806283  0.99725628075691  0.988747849411366  0.985999593232803
0.703000000000001  1.00031661335374  0.997252424641904  0.988732061662483  0.985980069180207
0.704  1.00031779399351  0.997248568122697  0.988716273705889  0.985960545435052
0.705000000000001  1.00031898005715  0.997244711222232  0.988700485567524  0.98594102202748
0.706000000000001  1.00032017161666  0.997240853963531  0.988684697274459  0.985921498988792
0.707000000000001  1.00032136874108  0.997236996369932  0.988668908854932  0.985901976351413
0.708  1.00032257149658  0.997233138465023  0.988653120338327  0.985882454148858
0.709000000000001  1.0003237799464  0.997229280272764  0.988637331755145  0.985862932415683
0.710000000000001  1.00032499415086  0.997225421817451  0.988621543136932  0.985843411187374
0.711000000000001  1.00032621416735  0.997221563123734  0.98860575451619  0.985823890500248
0.712  1.00032744005032  0.997217704216549  0.988589965926233  0.985804370391298
0.713000000000001  1.00032867185115  0.99721384512106  0.988574177401088  0.985784850898012
0.714000000000001  1.0003299096182  0.997209985862571  0.988558388975289  0.985765332058201
0.715000000000001  1.00033115339659  0.997206126466433  0.988542600683675  0.985745813909767
0.716  1.00033240322825  0.997202266957873  0.988526812561219  0.98572629649048
0.717000000000001  1.00033365915173  0.997198407361875  0.988511024642762  0.985706779837728
0.718000000000001  1.00033492120216  0.997194547703004  0.988495236962807  0.985687263988263
0.719000000000001  1.00033618941114  0.997190688005243  0.988479449555241  0.985667748977923
0.72  1.0003374638066  0.997186828291838  0.988463662453104  0.985648234841413
0.721000000000001  1.00033874441277  0.997182968585081  0.988447875688326  0.985628721611975
0.722000000000001  1.00034003125007  0.997179108906153  0.988432089291521  0.985609209321179
0.723000000000001  1.00034132433508  0.997175249274973  0.988416303291682  0.985589697998658
0.724  1.00034262368042  0.997171389709989  0.988400517716037  0.985570187671877
0.725000000000001  1.00034392929479  0.997167530228085  0.988384732589772  0.985550678365924
0.726000000000001  1.00034524118295  0.99716367084444  0.988368947935873  0.985531170103325
0.727000000000001  1.0003465593457  0.997159811572393  0.988353163775007  0.985511662903863
0.728000000000001  1.00034788377998  0.997155952423399  0.988337380125304  0.985492156784453
0.729000000000001  1.00034921447895  0.997152093406928  0.988321597002331  0.98547265175904
0.730000000000001  1.00035055143203  0.997148234530486  0.988305814418965  0.98545314783851
0.731000000000001  1.00035189462513  0.997144375799561  0.988290032385406  0.985433645030677
0.732000000000001  1.00035324404076  0.997140517217689  0.988274250909096  0.985414143340288
0.733000000000001  1.00035459965827  0.997136658786511  0.988258469994825  0.985394642769011
0.734000000000001  1.00035596145408  0.997132800505818  0.988242689644763  0.98537514331554
0.735000000000001  1.00035732940196  0.997128942373758  0.988226909858546  0.985355644975732
0.736000000000001  1.00035870347328  0.997125084386872  0.988211130633414  0.985336147742684
0.737000000000001  1.00036008363743  0.997121226540366  0.988195351964386  0.985316651606939
0.738000000000001  1.00036146986203  0.997117368828262  0.988179573844434  0.985297156556699
0.739000000000001  1.00036286211344  0.997113511243619  0.98816379626469  0.985277662578019
0.740000000000001  1.00036426035705  0.997109653778761  0.988148019214695  0.985258169655085
0.741000000000001  1.00036566455772  0.997105796425582  0.988132242682653  0.985238677770497
0.742000000000001  1.00036707468015  0.997101939175741  0.98811646665571  0.985219186905509
0.743000000000001  1.00036849068939  0.997098082020998  0.988100691120197  0.985199697040374
0.744000000000001  1.00036991255111  0.997094224953433  0.988084916061965  0.985180208154641
0.745000000000001  1.00037134023212  0.997090367965764  0.988069141466665  0.985160720227452
0.746000000000001  1.00037277370077  0.997086511051613  0.988053367320006  0.985141233237872
0.747000000000001  1.0003742129273  0.997082654205743  0.988037593608083  0.98512174716517
0.748000000000001  1.00037565788422  0.997078797424344  0.988021820317612  0.985102261989144
0.749000000000001  1.00037710854674  0.997074940705245  0.98800604743626  0.985082777690387
0.750000000000001  1.00037856489304  0.997071084048155  0.987990274952779  0.985063294250563
0.751000000000001  1.0003800269046  0.997067227454826  0.987974502857332  0.985043811652638
0.752000000000001  1.00038149456652  0.99706337092927  0.987958731141666  0.985024329881118
0.753000000000001  1.00038296786775  0.997059514477862  0.987942959799256  0.985004848922261
0.754000000000001  1.00038444680132  0.99705565810949  0.987927188825503  0.984985368764235
0.755000000000001  1.00038593136455  0.997051801835637  0.987911418217829  0.984965889397241
0.756000000000001  1.00038742155923  0.997047945670424  0.987895647975771  0.984946410813658
0.757000000000001  1.00038891739173  0.997044089630656  0.987879878101056  0.984926933008122
0.758000000000001  1.00039041887308  0.997040233735834  0.987864108597607  0.984907455977553
0.759000000000001  1.0003919260191  0.997036378008078  0.987848339471586  0.984887979721219
0.760000000000001  1.00039343885037  0.997032522472148  0.987832570731335  0.984868504240675
0.761000000000001  1.0003949573923  0.997028667155274  0.98781680238732  0.98484902953978
0.762000000000001  1.00039648167507  0.997024812087114  0.987801034452081  0.98482955562459
0.763000000000001  1.00039801173362  0.997020957299583  0.987785266940093  0.9848100825033
0.764000000000001  1.00039954760758  0.997017102826738  0.987769499867674  0.984790610186112
0.765000000000001  1.00040108934116  0.997013248704588  0.987753733252823  0.984771138685131
0.766000000000001  1.0004026369831  0.997009394970909  0.987737967115054  0.984751668014197
0.767000000000001  1.00040419058655  0.997005541665107  0.987722201475266  0.984732198188735
0.768000000000001  1.00040575020892  0.997001688827939  0.987706436355503  0.984712729225568
0.769000000000001  1.00040731591179  0.99699783650138  0.987690671778815  0.984693261142794
0.770000000000001  1.00040888776079  0.996993984728426  0.987674907769071  0.984673793959527
0.771000000000001  1.00041046582545  0.99699013355284  0.987659144350727  0.984654327695792
0.772000000000001  1.00041205017908  0.996986283019028  0.987643381548693  0.984634862372266
0.773000000000001  1.00041364089867  0.99698243317181  0.987627619388142  0.984615398010187
0.774000000000001  1.00041523806478  0.996978584056286  0.987611857894321  0.984595934631144
0.775000000000001  1.00041684176142  0.996974735717675  0.987596097092405  0.9845764722569
0.776000000000001  1.00041845207603  0.996970888201157  0.98758033700738  0.984557010909309
0.777000000000001  1.0004200690993  0.996967041551778  0.987564577663902  0.984537550610128
0.778000000000001  1.00042169292523  0.996963195814354  0.98754881908617  0.984518091380965
0.779000000000001  1.00042332365102  0.996959351033367  0.987533061297863  0.984498633243123
0.780000000000001  1.00042496137707  0.996955507252931  0.987517304322058  0.984479176217586
0.781000000000001  1.00042660620698  0.996951664516751  0.987501548181202  0.984459720324893
0.782000000000001  1.00042825824756  0.996947822868105  0.98748579289702  0.984440265585183
0.783000000000001  1.00042991760882  0.996943982349853  0.987470038490602  0.984420812018082
0.784000000000001  1.00043158440406  0.996940143004458  0.987454284982316  0.984401359642779
0.785000000000001  1.00043325874989  0.996936304874047  0.987438532391883  0.984381908478007
0.786000000000001  1.0004349407663  0.996932468000463  0.987422780738424  0.984362458542064
0.787000000000001  1.00043663057674  0.996928632425345  0.987407030040492  0.984343009852887
0.788000000000001  1.00043832830818  0.996924798190206  0.987391280316148  0.984323562428078
0.789000000000001  1.00044003409123  0.996920965336565  0.987375531583082  0.984304116284996
0.790000000000001  1.00044174806016  0.996917133906037  0.987359783858637  0.984284671440826
0.791000000000001  1.00044347035306  0.99691330394046  0.987344037159947  0.984265227912662
0.792000000000001  1.0004452011119  0.996909475482011  0.987328291504056  0.984245785717589
0.793000000000001  1.00044694048256  0.996905648573337  0.987312546907986  0.984226344872791
0.794000000000001  1.00044868861496  0.996901823257668  0.987296803388846  0.984206905395615
0.795000000000001  1.00045044566311  0.996897999578948  0.987281060963969  0.984187467303655
0.796000000000001  1.00045221178513  0.996894177581939  0.987265319650963  0.984168030614903
0.797000000000001  1.00045398714334  0.99689035731233  0.987249579467837  0.984148595347736
0.798000000000001  1.00045577190419  0.996886538816849  0.987233840433073  0.984129161521018
0.799000000000001  1.00045756623837  0.996882722143298  0.987218102565703  0.984109729154194
0.800000000000001  1.00045937032069  0.996878907340688  0.987202365885341  0.984090298267284
0.801000000000001  1.00046118433015  0.996875094459248  0.987186630412305  0.984070868880954
0.802000000000001  1.0004630084498  0.996871283550498  0.987170896167563  0.984051441016534
0.803000000000001  1.00046484286668  0.99686747466725  0.98715516317284  0.984032014696017
0.804000000000001  1.00046668777178  0.996863667863627  0.987139431450565  0.984012589942087
0.805000000000001  1.00046854335986  0.996859863195055  0.987123701023896  0.983993166778044
0.806000000000001  1.00047040982933  0.996856060718249  0.987107971916689  0.983973745227823
0.807000000000001  1.00047228738211  0.996852260491156  0.98709224415348  0.983954325315971
0.808000000000001  1.00047417622345  0.996848462572916  0.987076517759425  0.983934907067502
0.809000000000001  1.00047607656173  0.996844667023789  0.987060792760253  0.983915490507933
0.810000000000001  1.00047798860827  0.996840873905054  0.987045069182158  0.983896075663128
0.811000000000001  1.00047991257712  0.996837083278943  0.987029347051785  0.983876662559261
0.812000000000001  1.00048184868476  0.996833295208515  0.987013626396098  0.983857251222699
0.813000000000001  1.00048379714997  0.99682950975756  0.986997907242292  0.983837841679899
0.814000000000001  1.0004857581935  0.99682572699046  0.986982189617702  0.983818433957338
0.815000000000001  1.00048773203784  0.996821946972077  0.986966473549677  0.983799028081339
0.816000000000001  1.00048971890698  0.996818169767621  0.986950759065512  0.983779624078024
0.817000000000001  1.00049171902609  0.996814395442489  0.986935046192301  0.983760221973179
0.818000000000001  1.00049373262135  0.99681062406219  0.986919334956865  0.983740821792135
0.819000000000001  1.00049575991963  0.996806855692157  0.986903625385641  0.983721423559693
0.820000000000001  1.00049780114824  0.996803090397651  0.986887917504547  0.983702027300001
0.821000000000001  1.00049985653471  0.996799328243626  0.986872211338938  0.983682633036463
0.822000000000001  1.00050192630653  0.99679556929461  0.986856506913516  0.983663240791653
0.823000000000001  1.00050401069094  0.996791813614595  0.986840804252186  0.983643850587248
0.824000000000001  1.00050610991466  0.996788061266943  0.986825103378085  0.983624462443943
0.825000000000001  1.00050822420376  0.99678431231425  0.986809404313433  0.9836050763814
0.826000000000001  1.00051035378338  0.996780566818318  0.986793707079528  0.983585692418184
0.827000000000001  1.0005124988776  0.996776824840057  0.986778011696689  0.98356631057175
0.828000000000001  1.00051465970923  0.996773086439376  0.986762318184199  0.983546930858386
0.829000000000001  1.00051683649972  0.996769351675173  0.98674662656035  0.98352755329319
0.830000000000001  1.0005190294689  0.996765620605293  0.986730936842344  0.98350817789009
0.831000000000001  1.00052123883495  0.996761893286435  0.986715249046342  0.983488804661814
0.832000000000001  1.00052346481423  0.996758169774186  0.986699563187479  0.983469433619919
0.833000000000001  1.0005257076212  0.996754450122952  0.986683879279794  0.983450064774778
0.834000000000001  1.00052796746831  0.996750734385977  0.986668197336361  0.983430698135662
0.835000000000001  1.00053024456589  0.996747022615303  0.986652517369234  0.983411333710701
0.836000000000001  1.00053253912212  0.996743314861818  0.9866368393895  0.983391971506953
0.837000000000001  1.00053485134298  0.996739611175211  0.986621163407324  0.983372611530464
0.838000000000001  1.00053718143212  0.996735911604002  0.986605489431986  0.983353253786271
0.839000000000001  1.00053952959091  0.996732216195549  0.986589817471891  0.983333898278482
0.840000000000001  1.00054189601832  0.99672852499607  0.986574147534664  0.983314545010308
0.841000000000001  1.00054428091094  0.996724838050665  0.986558479627154  0.983295193984119
0.842000000000001  1.00054668446293  0.996721155403312  0.986542813755469  0.983275845201478
0.843000000000001  1.00054910686601  0.996717477096884  0.986527149925057  0.98325649866323
0.844000000000001  1.00055154830945  0.99671380317318  0.986511488140709  0.983237154369472
0.845000000000001  1.00055400898004  0.996710133672939  0.986495828406602  0.983217812319685
0.846000000000001  1.0005564890621  0.996706468635817  0.986480170726359  0.983198472512718
0.847000000000001  1.00055898873747  0.996702808100454  0.986464515103032  0.983179134946821
0.848000000000001  1.0005615081855  0.99669915210442  0.986448861539157  0.983159799619731
0.849000000000001  1.00056404758307  0.99669550068426  0.986433210036807  0.983140466528642
0.850000000000001  1.00056660710459  0.9966918538755  0.986417560597527  0.983121135670267
0.851000000000001  1.00056918692199  0.996688211712585  0.986401913222442  0.983101807040831
0.852000000000001  1.00057178720474  0.996684574228962  0.986386267912183  0.983082480636151
0.853000000000001  1.00057440811992  0.996680941457021  0.986370624666987  0.983063156451583
0.854000000000001  1.00057704983213  0.996677313428079  0.986354983486608  0.983043834482064
0.855000000000001  1.00057971250363  0.996673690172408  0.986339344370407  0.983024514722131
0.856000000000001  1.0005823962943  0.996670071719229  0.986323707317281  0.983005197165934
0.857000000000001  1.00058510136169  0.99666645809666  0.986308072325741  0.982985881807219
0.858000000000001  1.0005878278611  0.996662849331751  0.986292439393819  0.982966568639363
0.859000000000001  1.00059057594557  0.99665924545047  0.986276808519192  0.982947257655387
0.860000000000001  1.00059334576599  0.996655646477691  0.986261179699056  0.982927948847967
0.861000000000001  1.00059613747115  0.996652052437208  0.986245552930239  0.982908642209408
0.862000000000001  1.00059895120779  0.996648463351736  0.986229928209137  0.982889337731734
0.863000000000001  1.00060178712073  0.996644879242917  0.986214305531787  0.982870035406645
0.864000000000001  1.00060464535294  0.996641300131346  0.986198684893842  0.982850735225551
0.865000000000001  1.00060752604563  0.99663772603657  0.986183066290599  0.982831437179652
0.866000000000001  1.00061042933841  0.99663415697715  0.98616744971704  0.98281214125991
0.867000000000001  1.00061335536932  0.996630592970653  0.98615183516785  0.982792847457106
0.868000000000001  1.00061630427509  0.996627034033721  0.986136222637461  0.982773555761917
0.869000000000001  1.00061927619118  0.996623480182107  0.986120612120087  0.982754266164914
0.870000000000001  1.00062227125196  0.996619931430731  0.986105003609784  0.98273497865664
0.871000000000001  1.00062528959091  0.996616387793739  0.986089397100487  0.98271569322767
0.872000000000001  1.00062833134071  0.996612849284539  0.986073792586086  0.982696409868686
0.873000000000001  1.00063139663347  0.996609315915937  0.986058190060472  0.982677128570526
0.874000000000001  1.00063448560089  0.996605787700129  0.986042589517615  0.982657849324247
0.875000000000001  1.00063759837445  0.996602264648854  0.986026990951617  0.982638572121237
0.876000000000001  1.00064073508558  0.996598746773421  0.986011394356797  0.982619296953249
0.877000000000001  1.00064389586585  0.996595234084833  0.98599579972779  0.982600023812523
0.878000000000001  1.0006470808472  0.996591726593853  0.985980207059562  0.982580752691832
0.879000000000001  1.00065029016207  0.996588224311107  0.985964616347533  0.982561483584561
0.880000000000001  1.00065352394364  0.996584727247154  0.985949027587654  0.982542216484799
0.881000000000001  1.00065678232595  0.996581235412605  0.985933440776435  0.982522951387436
0.882000000000001  1.00066006544416  0.996577748818161  0.985917855911069  0.982503688288184
0.883000000000001  1.00066337343465  0.996574267474752  0.985902272989461  0.982484427183674
0.884000000000001  1.00066670643524  0.996570791393579  0.985886692010307  0.98246516807153
0.885000000000001  1.00067006458531  0.996567320586193  0.985871112973148  0.9824459109504
0.886000000000001  1.00067344802599  0.99656385506458  0.985855535878425  0.982426655820025
0.887000000000001  1.00067685690026  0.996560394841204  0.98583996072749  0.982407402681285
0.888000000000001  1.00068029135308  0.996556939929089  0.985824387522698  0.982388151536192
0.889000000000001  1.00068375153155  0.996553490341837  0.985808816267381  0.982368902387995
0.890000000000001  1.00068723758495  0.996550046093691  0.985793246965894  0.982349655241094
0.891000000000001  1.00069074966489  0.996546607199558  0.985777679623614  0.982330410101154
0.892000000000001  1.00069428792533  0.99654317367503  0.985762114246944  0.982311166974991
0.893000000000001  1.00069785252271  0.996539745536412  0.9857465508433  0.982291925870656
0.894000000000001  1.00070144361594  0.996536322800705  0.985730989421079  0.982272686797336
0.895000000000001  1.00070506136647  0.996532905485617  0.985715429989645  0.982253449765368
0.896000000000001  1.00070870593834  0.996529493609572  0.985699872559305  0.982234214786158
0.897000000000001  1.00071237749812  0.996526087191633  0.985684317141206  0.982214981872158
0.898000000000001  1.00071607621502  0.996522686251534  0.985668763747315  0.98219575103678
0.899000000000001  1.00071980226081  0.9965192908096  0.98565321239038  0.982176522294317
0.900000000000001  1.0007235558098  0.996515900886754  0.985637663083788  0.982157295659887
0.901000000000001  1.00072733703891  0.996512516504406  0.985622115841547  0.982138071149346
0.902000000000001  1.00073114612754  0.996509137684459  0.985606570678156  0.982118848779134
0.903000000000001  1.0007349832576  0.996505764449207  0.985591027608546  0.982099628566258
0.904000000000001  1.00073884861346  0.996502396821319  0.985575486647984  0.982080410528129
0.905000000000001  1.00074274238192  0.996499034823716  0.985559947811926  0.982061194682476
0.906000000000001  1.00074666475218  0.996495678479564  0.985544411115963  0.98204198104722
0.907000000000001  1.00075061591578  0.996492327812164  0.985528876575728  0.982022769640387
0.908000000000001  1.00075459606659  0.99648898284492  0.98551334420674  0.982003560479945
0.909000000000001  1.00075860540081  0.996485643601232  0.985497814024326  0.981984353583739
0.910000000000001  1.00076264411688  0.996482310104476  0.985482286043539  0.981965148969338
0.911000000000001  1.00076671241552  0.996478982377901  0.985466760279026  0.981945946653948
0.912000000000001  1.00077081049969  0.996475660444606  0.985451236744936  0.981926746654295
0.913000000000001  1.00077493857464  0.99647234432744  0.98543571545484  0.981907548986507
0.914000000000001  1.00077909684785  0.996469034049002  0.985420196421619  0.981888353666027
0.915000000000001  1.00078328552911  0.996465729631548  0.985404679657393  0.981869160707494
0.916000000000001  1.00078750483051  0.996462431096972  0.985389165173452  0.981849970124684
0.917000000000001  1.00079175496652  0.996459138466777  0.985373652980133  0.981830781930394
0.918000000000001  1.000796036154  0.996455851761992  0.985358143086808  0.981811596136371
0.919000000000001  1.0008003486123  0.996452571003226  0.985342635501771  0.981792412753251
0.920000000000001  1.00080469256332  0.996449296210577  0.985327130232244  0.981773231790456
0.921000000000001  1.00080906823158  0.99644602740365  0.985311627284246  0.981754053256197
0.922000000000001  1.00081347584437  0.996442764601543  0.985296126662614  0.981734877157346
0.923000000000001  1.00081791563177  0.99643950782282  0.985280628370955  0.981715703499458
0.924000000000001  1.00082238782686  0.996436257085578  0.98526513241159  0.981696532286688
0.925000000000001  1.00082689266575  0.996433012407343  0.985249638785557  0.98167736352178
0.926000000000001  1.00083143038779  0.996429773805179  0.985234147492598  0.981658197206051
0.927000000000001  1.00083600123563  0.996426541295656  0.985218658531111  0.981639033339349
0.928000000000001  1.00084060545541  0.996423314894866  0.985203171898201  0.981619871920085
0.929000000000001  1.0008452432969  0.99642009461844  0.985187687589634  0.981600712945173
0.930000000000001  1.00084991501359  0.996416880481599  0.985172205599875  0.981581556410086
0.931000000000001  1.00085462086289  0.996413672499142  0.985156725922074  0.981562402308824
0.932000000000001  1.00085936110624  0.996410470685489  0.985141248548112  0.981543250633963
0.933000000000001  1.00086413600927  0.996407275054711  0.98512577346859  0.981524101376654
0.934000000000001  1.0008689458419  0.996404085620534  0.985110300672893  0.981504954526668
0.935000000000001  1.00087379087849  0.996400902396409  0.985094830149178  0.981485810072382
0.936000000000001  1.00087867139798  0.996397725395496  0.985079361884431  0.98146666800086
0.937000000000001  1.00088358768396  0.996394554630714  0.985063895864509  0.981447528297873
0.938000000000001  1.00088854002481  0.996391390114746  0.985048432074156  0.981428390947938
0.939000000000001  1.00089352871375  0.996388231860108  0.985032970497051  0.981409255934357
0.940000000000001  1.000898554049  0.996385079879135  0.985017511115879  0.98139012323931
0.941000000000001  1.00090361633377  0.996381934183972  0.985002053912332  0.981370992843832
0.942000000000001  1.00090871587636  0.996378794786705  0.984986598867198  0.981351864727937
0.943000000000001  1.0009138529902  0.996375661699251  0.984971145960389  0.981332738870637
0.944000000000001  1.00091902799386  0.996372534933463  0.984955695170992  0.981313615250027
0.945000000000001  1.00092424121113  0.996369414501096  0.984940246477352  0.981294493843321
0.946000000000001  1.00092949297092  0.996366300413847  0.98492479985708  0.981275374626934
0.947000000000001  1.00093478360738  0.996363192683359  0.984909355287151  0.981256257576562
0.948000000000001  1.00094011345977  0.996360091321222  0.984893912743948  0.981237142667212
0.949000000000001  1.00094548287248  0.996356996338975  0.984878472203305  0.981218029873313
0.950000000000001  1.00095089219496  0.996353907748168  0.984863033640612  0.981198919168781
0.951000000000001  1.0009563417817  0.996350825560267  0.984847597030808  0.981179810527057
0.952000000000001  1.00096183199212  0.99634774978675  0.984832162348509  0.98116070392124
0.953000000000001  1.00096736319052  0.996344680439046  0.984816729568046  0.981141599324108
0.954000000000001  1.00097293574595  0.99634161752857  0.98480129866352  0.981122496708225
0.955000000000001  1.00097855003219  0.996338561066718  0.984785869608869  0.981103396046028
0.956000000000001  1.00098420642756  0.996335511064848  0.98477044237792  0.981084297309852
0.957000000000001  1.00098990531491  0.996332467534289  0.984755016944517  0.981065200472085
0.958000000000001  1.0009956470814  0.996329430486354  0.984739593282472  0.981046105505166
0.959000000000001  1.00100143211849  0.996326399932289  0.984724171365733  0.98102701238172
0.960000000000001  1.00100726082176  0.996323375883311  0.984708751168384  0.981007921074606
0.961000000000001  1.00101313359081  0.996320358350602  0.984693332664726  0.980988831556985
0.962000000000001  1.00101905082917  0.996317347345264  0.984677915829328  0.980969743802396
0.963000000000001  1.00102501294412  0.996314342878357  0.984662500637097  0.980950657784856
0.964000000000001  1.00103102034666  0.996311344960853  0.984647087063318  0.980931573478862
0.965000000000001  1.00103707345137  0.996308353603667  0.9846316750837  0.980912490859519
0.966000000000001  1.00104317267628  0.996305368817601  0.984616264674451  0.98089340990255
0.967000000000001  1.00104931844283  0.996302390613372  0.984600855812289  0.980874330584402
0.968000000000001  1.00105551117575  0.996299419001579  0.984585448474523  0.98085525288223
0.969000000000001  1.00106175130298  0.996296453992706  0.984570042639046  0.980836176774016
0.970000000000001  1.00106803925561  0.996293495597095  0.984554638284402  0.980817102238549
0.971000000000001  1.00107437546783  0.996290543824931  0.984539235389794  0.980798029255509
0.972000000000001  1.00108076037683  0.99628759868625  0.984523833935126  0.980778957805475
0.973000000000001  1.00108719442281  0.996284660190893  0.984508433901021  0.980759887869934
0.974000000000001  1.00109367804894  0.996281728348492  0.984493035268801  0.980740819431351
0.975000000000001  1.00110021170133  0.996278803168466  0.984477638020542  0.980721752473115
0.976000000000001  1.00110679582899  0.996275884660006  0.984462242139042  0.980702686979611
0.977000000000001  1.0011134308839  0.996272972832027  0.984446847607851  0.98068362293616
0.978000000000001  1.00112011732096  0.996270067693168  0.984431454411226  0.980664560329086
0.979000000000001  1.00112685559805  0.996267169251762  0.984416062534145  0.980645499145622
0.980000000000001  1.00113364617604  0.996264277515812  0.984400671962296  0.980626439373956
0.981000000000001  1.00114048951888  0.996261392492961  0.984385282682019  0.980607381003159
0.982000000000001  1.00114738609358  0.99625851419049  0.984369894680308  0.980588324023224
0.983000000000001  1.00115433637032  0.996255642615269  0.984354507944775  0.980569268424957
0.984000000000001  1.00116134082255  0.996252777773747  0.984339122463612  0.980550214199964
0.985000000000001  1.00116839992703  0.996249919671922  0.984323738225536  0.980531161340642
0.986000000000001  1.00117551416392  0.996247068315313  0.984308355219793  0.980512109840072
0.987000000000001  1.00118268401691  0.996244223708964  0.98429297343604  0.98049305969204
0.988000000000001  1.00118990997331  0.996241385857381  0.984277592864354  0.980474010890888
0.989000000000001  1.00119719252415  0.996238554764537  0.984262213495185  0.980454963431554
0.990000000000001  1.00120453216434  0.996235730433879  0.984246835319259  0.980435917309438
0.991000000000001  1.00121192939275  0.996232912868244  0.984231458327553  0.980416872520391
0.992000000000001  1.00121938471241  0.996230102069917  0.984216082511258  0.980397829060622
0.993000000000001  1.00122689863052  0.996227298040576  0.984200707861687  0.98037878692666
0.994000000000001  1.00123447165877  0.996224500781279  0.984185334370266  0.980359746115249
0.995000000000001  1.0012421043133  0.996221710292514  0.984169962028443  0.980340706623359
0.996000000000001  1.001249797115  0.996218926574113  0.98415459082767  0.980321668448036
0.997000000000001  1.00125755058956  0.996216149625347  0.984139220759338  0.980302631586424
0.998000000000001  1.00126536526767  0.996213379444815  0.984123851814721  0.980283596035648
0.999000000000001  1.00127324168516  0.996210616030585  0.984108483984966  0.980264561792792
1  1.00128118038316  0.996207859380067  0.984093117261036  0.98024552885483


==> kin2.dat <==
x y  presx1 presy1  presx2 presy2  presx3 presy3  presx4 presy4  presx1norm presy1norm  presx2norm presy2norm  presx3norm presy3norm  presx4norm presy4norm   presxok  presyok
0.01 0.01  714285150302.138 714285268044.392  714283954114.244 714285730951.517  714285387227.21 714285306237.559  714285696615.849 714285678977.056  2.38877666626141E-06 1.24901769169801E-06  3.39104687608929E-06 7.11712960525507E-07  1.91807232192447E-06 1.17397014368928E-06  1.50332943775763E-06 3.13858146939352E-07   714285714286.529  714285714286.525
0.02 0.02  714285716801.477 714286020864.683  714285676013.43 714285488099.416  714285736961.025 714286001350.052  714285730466.183 714285687798.282  1.59567885983032E-06 1.95069942235287E-07  9.80390249860645E-07 1.05170565194838E-06  1.42844569578508E-06 2.00813239955499E-07  1.45593904025065E-06 3.01508433871931E-07   714285714286.527  714285714286.529
0.03 0.03  714285150302.27 714285268035.441  714283954114.514 714285730959.365  714285387227.271 714285306235.226  714285696615.846 714285678971.604  2.3887764813496E-06 1.24903022298901E-06  3.3910464980623E-06 7.11701973302138E-07  1.91807223647538E-06 1.17397340989825E-06  1.50332944203008E-06 3.13865779774248E-07   714285714286.527  714285714286.525
0.04 0.04  714285720050.523 714286048733.035  714285674948.803 714285482198.616  714285737700.157 714286030038.927  714285729072.434 714285684148.692  1.59113020284674E-06 1.56054273720919E-07  9.8188072638453E-07 1.05996676594444E-06  1.42741091255485E-06 1.60648839162721E-07  1.45789028599837E-06 3.06617858473014E-07   714285714286.525  714285714286.527
0.05 0.05  714285150302.052 714285268026.254  714283954113.945 714285730967.205  714285387227.25 714285306232.793  714285696615.847 714285678966.153  2.38877678657372E-06 1.24904308479739E-06  3.39104729479007E-06 7.11690997358057E-07  1.91807226586987E-06 1.17397681607295E-06  1.503329440492E-06 3.13873411241957E-07   714285714286.529  714285714286.525
0.06 0.06  714285723299.568 714286076601.383  714285673884.177 714285476297.814  714285738439.289 714286058727.812  714285727678.685 714285680499.103  1.58658154705944E-06 1.17038610846196E-07  9.8337120137033E-07 1.06822788267488E-06  1.42637612932463E-06 1.2048442435628E-07  1.45984153157518E-06 3.1172728170691E-07   714285714286.526  714285714286.525
0.07 0.07  714285150302.054 714285268017.215  714283954114.251 714285730975.054  714285387227.219 714285306230.348  714285696615.843 714285678960.701  2.38877678383935E-06 1.24905573947699E-06  3.39104686634809E-06 7.11680008767501E-07  1.91807230927801E-06 1.1739802389957E-06  1.50332944613164E-06 3.13881043905954E-07   714285714286.529  714285714286.525
0.08 0.08  714285726548.613 714286104469.733  714285672819.551 714285470397.013  714285739178.421 714286087416.694  714285726284.936 714285676849.514  1.58203289127214E-06 7.80229452370999E-08  9.84861676356131E-07 1.07648899803813E-06  1.4253413459235E-06 8.03200138222972E-08  1.46179277732289E-06 3.16836704940806E-07   714285714286.528  714285714286.525
0.09 0.09  714285150302.165 714285268008.249  714283954114.219 714285730982.899  714285387227.221 714285306227.941  714285696615.842 714285678955.25  2.38877662832202E-06 1.24906829178849E-06  3.39104691112344E-06 7.11669025645692E-07  1.91807230654363E-06 1.17398360876906E-06  1.50332944749883E-06 3.13888675373663E-07   714285714286.527  714285714286.525
0.1 0.1  714285729797.658 714286132338.085  714285671754.924 714285464496.211  714285739917.553 714286116105.575  714285724891.187 714285673199.925  1.57748423565575E-06 3.90072768936302E-08  9.86352152880016E-07 1.08475011459767E-06  1.42430656269327E-06 4.01556046555011E-08  1.46374402307061E-06 3.21946128174702E-07   714285714286.526  714285714286.525
0.11 0.11  714285150302.143 714285267999.172  714283954114.214 714285730990.725  714285387227.29 714285306226.347  714285696615.756 714285678949.793  2.38877665925459E-06 1.24908099961747E-06  3.39104691813027E-06 7.11658069354917E-07  1.91807220981526E-06 1.17398584035951E-06  1.50332956798205E-06 3.13896315215392E-07   714285714286.526  714285714286.525
0.12 0.12  714285732808.152 714286160200.443  714285671021.278 714285458595.142  714285740716.293 714286144788.167  714285723450.873 714285669550.235  1.57326955076991E-06 0  9.87379256322617E-07 1.09301160525361E-06  1.42318832833978E-06 0  1.4657604596399E-06 3.27055692912467E-07   714285714286.528  714285714286.525
0.13 0.13  714285213565.131 714285311255.656  714283989937.866 714285730241.081  714285397060.363 714285293886.172  714285694749.803 714285677846.498  2.30020861764095E-06 1.188521959811E-06  3.34089385184407E-06 7.12707570072744E-07  1.90430592771943E-06 1.19126207501542E-06  1.50594189832357E-06 3.15440927697581E-07   714285714286.529  714285714286.525
0.14 0.14  714285722164.263 714285219286.24  714285624664.231 714285191778.39  714285699317.407 714285360751.288  714285727308.27 714285665956.168  1.58817097159282E-06 1.31727906185231E-06  1.05227906196873E-06 1.46655478341672E-06  1.48114668409025E-06 1.09765096908164E-06  1.4603601118631E-06 3.32087385405198E-07   714285714286.527  714285714286.524
0.15 0.15  714285144205.377 714285269069.802  714283951008.663 714285731174.271  714285392922.18 714285299860.743  714285695742.13 714285679053  2.39731211799235E-06 1.24758211854636E-06  3.39539468553626E-06 7.11401105115086E-07  1.91009937543663E-06 1.18289768059378E-06  1.5045526425408E-06 3.13751825409849E-07   714285714286.524  714285714286.523
0.16 0.16  714285995426.391 714285049171.846  714285377904.173 714285333855.81  714285661820.413 714285365815.523  714285880610.572 714285897857.553  1.20560460412183E-06 1.55543906483379E-06  1.39774282296623E-06 1.26764654156182E-06  1.53364239906233E-06 1.09056104437527E-06  1.24573720640047E-06 7.42553224059697E-09   714285714286.524  714285714286.522
0.17 0.17  714285567182.525 714285264477.72  714284210019.063 714285731448.643  714286158513.879 714285303252.519  714285343092.478 714285678906.337  1.80514505768816E-06 1.25401102937666E-06  3.03278046157656E-06 7.11016984669893E-07  8.3827256194642E-07 1.17814919705434E-06  1.99826142531459E-06 3.13957153504969E-07   714285714286.52  714285714286.521
0.18 0.18  714285700240.22 714285254116.081  714285525024.514 714285339130.466  714285414825.378 714285396068.689  714285857211.336 714285485588.567  1.61886458266374E-06 1.26851731480309E-06  1.19177453636946E-06 1.26026202875247E-06  1.87943494301536E-06 1.04820663748054E-06  1.27849608831007E-06 5.8460195996676E-07   714285714286.518  714285714286.517
0.19 0.19  714284472506.665 714285271017.036  714284563477.186 714285731075.827  714284823160.966 714285302344.914  714285512403.054 714285678947.801  3.33768881081835E-06 1.24485599263592E-06  2.53793954793442E-06 7.11538926571398E-07  2.70776391044815E-06 1.17941984343207E-06  1.76122696949345E-06 3.13899103935358E-07   714285714286.511  714285714286.514
0.2 0.2  714285793394.353 714285159792.469  714285274654.867 714285552036.124  714285982095.689 714285245588.124  714286285585.532 714285662166.872  1.48844900494549E-06 1.40057028924974E-06  1.54229171743926E-06 9.62194326532349E-07  1.08525766738931E-06 1.25887930142537E-06  6.787731007648E-07 3.37392398431125E-07   714285714286.51  714285714286.509
0.21 0.21  714285225108.988 714285267759.298  714283770085.974 714285731122.958  714285890385.43 714285307115.858  714286133115.253 714285678915.51  2.28404724360835E-06 1.24941682304063E-06  3.64868621533393E-06 7.11472943245876E-07  1.21365184238459E-06 1.1727405257292E-06  8.92231175649933E-07 3.13944311345279E-07   714285714286.501  714285714286.502
0.22 0.22  714285883965.053 714285076071.401  714285593876.426 714285776901.855  714285730359.49 714285375880.455  714285364769.021 714285711438.164  1.3616502277909E-06 1.5177797112686E-06  1.09538194892484E-06 6.4738253459353E-07  1.43768783133763E-06 1.07647014805833E-06  1.9679143100294E-06 2.68412607882121E-07   714285714286.491  714285714286.493
0.23 0.23  714284312923.125 714285267003.218  714284341572.34 714285731007.474  714285654642.638 714285305101.516  714285800869.286 714285678857.671  3.56110540958444E-06 1.2504753343183E-06  2.84860604450268E-06 7.1163462073934E-07  1.54369126942322E-06 1.17556060288696E-06  1.35737484174879E-06 3.14025285908828E-07   714285714286.481  714285714286.483
0.24 0.24  714285608793.892 714285261720.371  714285803142.972 714285874692.77  714285366426.205 714285350041.241  714284900826.679 714285799654.137  1.74688923713037E-06 1.25787131556539E-06  8.02409056026326E-07 5.10475354171865E-07  1.94719368640849E-06 1.11264502584057E-06  2.61743262851303E-06 1.44910278307916E-07   714285714286.469  714285714286.469
0.25 0.25  714285298051.712 714285266877.053  714284132646.038 714285731046.757  714284947465.761 714285306219.943  714285785558.004 714285678865.692  2.18192759331982E-06 1.25065196526272E-06  3.1411025962167E-06 7.11579624637187E-07  2.53373745149888E-06 1.17399480602793E-06  1.37881060482939E-06 3.14014056517266E-07   714285714286.452  714285714286.453
0.26 0.26  714286035020.792 714285304450.087  714285633353.089 714285853471.065  714285737553.676 714285508922.761  714285918671.527 714285645964.849  1.15017253136762E-06 1.1980497504206E-06  1.04011467199769E-06 5.40185719442766E-07  1.42761598559525E-06 8.90211031874958E-07  1.19245194824925E-06 3.600752245621E-07   714285714286.431  714285714286.433
0.27 0.27  714284694404.77 714285268373.571  714283506490.787 714285731022.065  714285760701.837 714285307349.423  714285874014.364 714285678831.425  3.02703196064921E-06 1.2485568412777E-06  4.01771913512695E-06 7.11614193435019E-07  1.39520860750125E-06 1.17241353500831E-06  1.25497188395707E-06 3.14062030259464E-07   714285714286.405  714285714286.409
0.28 0.28  714285395555.202 714285364139.745  714285656077.074 714285897822.491  714285915799.572 714285420678.862  714285717795.214 714285580933.31  2.04542292563223E-06 1.11448428144633E-06  1.00830112250331E-06 4.78093768647635E-07  1.17807209558302E-06 1.01375241591223E-06  1.47367837061319E-06 4.51119355004257E-07   714285714286.38  714285714286.382
0.29 0.29  714284945507.77 714285268278.996  714283417692.168 714285730987.056  714285271557.603 714285306035.223  714286144142.708 714285678763.927  2.67548832283902E-06 1.24868924629758E-06  4.14203708653381E-06 7.11663205874579E-07  2.08000953517188E-06 1.17425341383105E-06  8.767927615386E-07 3.14156527500101E-07   714285714286.342  714285714286.349
0.3 0.3  714285964997.08 714285507550.045  714284841281.249 714285905922.235  714285928325.717 714285490181.642  714285755714.06 714285594510.002  1.24820557144343E-06 9.13709986717469E-07  2.14901422021069E-06 4.66754135356806E-07  1.16053551816246E-06 9.16448582687472E-07  1.4205920646092E-06 4.32111991377956E-07   714285714286.293  714285714286.311
0.31 0.31  714285143851.459 714285267838.342  714284041163.154 714285731181.813  714285333252.916 714285304694.024  714285004657.611 714285678706.911  2.39780760235622E-06 1.24930616141538E-06  3.26917851499025E-06 7.11390546333785E-07  1.99363622311001E-06 1.17613109126382E-06  2.47206953863643E-06 3.14236349866689E-07   714285714286.232  714285714286.266
0.32 0.32  714285469083.598 714285617303.855  714286120360.928 714285963438.007  714285806053.361 714285393463.103  714285533344.432 714285662329.866  1.94248333585905E-06 7.60054748730324E-07  3.58304329321346E-07 3.86232113782445E-07  1.3317165667158E-06 1.05185445559449E-06  1.73190908357023E-06 3.37164206865489E-07   714285714286.217  714285714286.216
0.33 0.33  714285656733.213 714285267798.127  714284211371.204 714285731147.907  714285608573.837 714285305853.846  714285829703.895 714285678571.512  1.67977429499793E-06 1.24936246250328E-06  3.03088746594331E-06 7.11438014707097E-07  1.60818749651092E-06 1.17450734158328E-06  1.31700644882494E-06 3.14425908483557E-07   714285714286.18  714285714286.17
0.34 0.34  714285562449.421 714285676835.872  714285402960.365 714286128823.756  714285095153.909 714285429121.4  714285218481.65 714285676559.816  1.81177139269678E-06 6.76709977005967E-07  1.36266418665422E-06 1.54692235342003E-07  2.32697434611316E-06 1.0019328698865E-06  2.17271632657075E-06 3.17242282030827E-07   714285714286.131  714285714286.126
0.35 0.35  714285302450.117 714285268215.86  714284443926.684 714285731126.161  714285341968.691 714285306797.599  714285813754.032 714285678545.357  2.17576983629721E-06 1.24877763662326E-06  2.705310095719E-06 7.1146845904507E-07  1.98143415589321E-06 1.17318608810715E-06  1.33933622406023E-06 3.14462525343992E-07   714285714286.086  714285714286.084
0.36 0.36  714285411969.322 714285634163.36  714284699501.591 714286181135.299  714285245957.032 714285532931.546  714286145703.375 714285754921.277  2.02244319438833E-06 7.36451456458566E-07  2.34750555756042E-06 8.14561290176317E-08  2.11585028230036E-06 8.56598753085342E-07  8.74607830980163E-07 2.07536265727462E-07   714285714286.049  714285714286.044
0.37 0.37  714284706344.128 714285266593.968  714284319898.438 714285731261.377  714285754694.209 714285305923.267  714284970352.404 714285678781.266  3.0103168861349E-06 1.25104828396062E-06  2.87894947914864E-06 7.1127915686488E-07  1.40361927449251E-06 1.17441015221315E-06  2.52009675729653E-06 3.14132252921559E-07   714285714286.011  714285714286.008
0.38 0.38  714286017664.336 714285711924.16  714285508763.256 714286162721.997  714285376753.787 714285680560.236  714284990553.883 714285767790.566  1.17447153081424E-06 6.27586404352548E-07  1.21454027654924E-06 1.07234732871917E-07  1.93273509267708E-06 6.49918711734144E-07  2.49181472850869E-06 1.89519265804127E-07   714285714285.974  714285714285.973
0.39 0.39  714284995381.661 714285268072.641  714283614553.937 714285731201.001  714285562314.967 714285306201.896  714285393537.2 714285678898.647  2.60566498711305E-06 1.24897814308988E-06  3.86643086530825E-06 7.11363683169937E-07  1.67294981993858E-06 1.1740200718086E-06  1.92763891904323E-06 3.1396791959099E-07   714285714285.947  714285714285.942
0.4 0.4  714285503599.742 714285570055.217  714286025497.185 714286081455.426  714286757280.869 714285650729.551  714285438893.625 714285658553.568  1.89416081164734E-06 8.26202800550611E-07  4.91113446320424E-07 2.2100784853548E-07  0 6.91681645474613E-07  1.86414001786396E-06 3.42451022630603E-07   714285714285.912  714285714285.913
0.41 0.41  714285028769.266 714285267491.395  714283404497.236 714285731046.614  714285703066.777 714285305552.482  714285806848.359 714285678853.319  2.55892241489128E-06 1.24979188694223E-06  4.16050997422252E-06 7.1157982475911E-07  1.4758975737618E-06 1.17492925077724E-06  1.34900415192838E-06 3.14031378778311E-07   714285714285.892  714285714285.886
0.42 0.42  714286856573.914 714285801314.879  714285908970.446 714286174036.686  714285761750.429 714285924570.873  714285006524.437 714285459251.544  0 5.02439475887554E-07  6.54250729742305E-07 9.13941797937658E-08  1.39374058095833E-06 3.08304025707543E-07  2.46945598603108E-06 6.21473782516692E-07   714285714285.866  714285714285.862
0.43 0.43  714285546383.796 714285257738.079  714284407272.63 714285730886.903  714285413694.061 714285310932.739  714285094858.53 714285678838.246  1.83426323172775E-06 1.26344652087396E-06  2.75662572369627E-06 7.11803420078156E-07  1.88101878452589E-06 1.1673968955758E-06  2.34578843866055E-06 3.14052480969996E-07   714285714285.841  714285714285.841
0.44 0.44  714284776819.832 714285789476.406  714286236539.888 714286239318.291  714285487776.97 714285423886.498  714285507959.045 714285633028.201  2.91165105835035E-06 5.19013327772264E-07  1.95653936122038E-07 0  1.77730286346141E-06 1.00926172823793E-06  1.76744857276981E-06 3.78186526901905E-07   714285714285.82  714285714285.822
0.45 0.45  714285293016.845 714285269298.849  714283392455.566 714285731043.773  714285382769.482 714285300093.242  714285837323.327 714285678987.648  2.18897639593895E-06 1.24726145295064E-06  4.17736829648869E-06 7.11583802246421E-07  1.92431313187907E-06 1.18257218232804E-06  1.30633925978781E-06 3.1384331825675E-07   714285714285.804  714285714285.805
0.46 0.46  714285370843.712 714285817308.356  714285605658.051 714286233433.61  714285306022.461 714285452424.056  714286206921.688 714285629321.461  2.08001895629246E-06 4.80048622165534E-07  1.07888768921189E-06 8.23854738667474E-09  2.03175880438215E-06 9.69309171140714E-07  7.88902319520211E-07 3.83375961516011E-07   714285714285.794  714285714285.792
0.47 0.47  714285439220.143 714285267520.73  714283103438.658 714285730519.395  714284628886.627 714285305857.546  714285857507.35 714285679163.075  1.98429210610769E-06 1.24975081802256E-06  4.58199159279326E-06 7.12317930808365E-07  2.97974758788439E-06 1.17450216148387E-06  1.27808166944041E-06 3.13597720518958E-07   714285714285.782  714285714285.78
0.48 0.48  714284987476.259 714285845624.517  714286376292.829 714286227016.316  714285183996.2 714285480946.574  714285326691.161 714285625740.808  2.61673253218235E-06 4.40406021498603E-07  0 1.72227523063119E-08  2.20259532047959E-06 9.29377670085496E-07  2.02122323518664E-06 3.88388874497107E-07   714285714285.773  714285714285.772
0.49 0.49  714284964969.641 714285267447.213  714284368278.516 714285730286.272  714285141306.096 714285305805.471  714285872695.786 714285679170.523  2.64824174705149E-06 1.24985374171319E-06  2.81121743271928E-06 7.12644302834092E-07  2.26236137881507E-06 1.17457506654246E-06  1.25681789043168E-06 3.1358729332445E-07   714285714285.764  714285714285.765
0.5 0.5  714285873462.426 714285873462.426  714286221068.421 714286221068.421  714285509793.31 714285509793.31  714285622184.077 714285622184.077  1.37635388201114E-06 4.01432973148057E-07  2.17313969733826E-07 2.55497992128964E-08  1.74648003234565E-06 8.88992263908341E-07  1.60753376444347E-06 3.93368296520262E-07   714285714285.763  714285714285.763
0.51 0.51  714285186514.944 714285292684.771  714284142842.943 714285731242.611  714285367822.402 714285185618.746  714285697875.224 714285678022.112  2.3380788188952E-06 1.21452118259386E-06  3.1268269424065E-06 7.11305429233264E-07  1.94523901343261E-06 1.34283638009661E-06  1.50156631536457E-06 3.15195068143453E-07   714285714285.761  714285714285.76
0.52 0.52  714285595339.42 714285901330.976  714285593928.995 714286215167.647  714285699454.121 714285538487.762  714285747871.603 714285618534.332  1.76572546770077E-06 3.62417027607495E-07  1.09530835243543E-06 3.38108768076198E-08  1.48095528478476E-06 8.48820055454254E-07  1.43157148821884E-06 3.98477938162303E-07   714285714285.765  714285714285.763
0.53 0.53  714285376094.91 714285267332.643  714284610605.053 714285730832.893  714285515001.081 714285306080.093  714285903258.723 714285679098.389  2.07266729085201E-06 1.25001413970876E-06  2.47196059536367E-06 7.11879034036248E-07  1.7391891635972E-06 1.17419059587575E-06  1.21402984188142E-06 3.13688280773332E-07   714285714285.764  714285714285.765
0.54 0.54  714285721720.009 714285929229.368  714285920430.617 714286209601.46  714285592987.473 714285567012.646  714286171727.525 714285614997.786  1.58879292606694E-06 3.23359303064694E-07  6.3820650535444E-07 4.16035328960684E-08  1.63000837426736E-06 8.08885241876619E-07  8.38174074816711E-07 4.03429101281797E-07   714285714285.773  714285714285.774
0.55 0.55  714284485047.005 714285267648.784  714284768286.874 714285730818.538  714285926491.267 714285306336.585  714286439069.339 714285679141.478  3.32013236294254E-06 1.24957154242647E-06  2.2512062504981E-06 7.11899130994132E-07  1.1631037445149E-06 1.17383150737147E-06  4.63896088671058E-07 3.13627956204322E-07   714285714285.779  714285714285.781
0.56 0.56  714286322029.649 714285956803.179  714286124315.806 714286203649.257  714285471598.345 714285596064.83  714285171524.477 714285611190.781  7.48360774068456E-07 2.84755991885673E-07  3.52767505180469E-07 4.99366109749775E-08  1.79995290538797E-06 7.6821220884645E-07  2.23845627153115E-06 4.08758906879293E-07   714285714285.793  714285714285.794
0.57 0.57  714286240724.592 714285271367.838  714283560766.126 714285730612.155  714285394418.639 714285306819.171  714285768377.834 714285679041.074  8.62187671845655E-07 1.24436487013978E-06  3.94173373096602E-06 7.12188066890149E-07  1.90800433591767E-06 1.17315588729527E-06  1.40286280732748E-06 3.13768521840981E-07   714285714285.807  714285714285.806
0.58 0.58  714286674516.248 714285984636.774  714285515190.428 714286197736.881  714285651561.897 714285624729.007  714286770424.178 714285607510.404  2.54880324645475E-07 2.45788983082139E-07  1.20554224409281E-06 5.82139312579571E-08  1.54800430047888E-06 7.28082385230098E-07  0 4.13911433251206E-07   714285714285.822  714285714285.825
0.59 0.59  714285180618.785 714285267283.72  714284671374.71 714285730658.599  714285197773.161 714285309729.71  714285549090.315 714285679118.288  2.34633342820417E-06 1.25008263182908E-06  2.38688315443889E-06 7.12123045380326E-07  2.18330760315999E-06 1.16908113523454E-06  1.70986488005626E-06 3.13660422284605E-07   714285714285.841  714285714285.843
0.6 0.6  714285469008.136 714285661808.245  714285928727.331 714286140486.964  714285610570.81 714285779438.672  714285653453.255 714285745799.842  1.94258898254068E-06 6.97748641606311E-07  6.26591116363839E-07 1.38363756133243E-07  1.60539173836182E-06 5.11488984716997E-07  1.56375698000163E-06 2.20306271261872E-07   714285714285.87  714285714285.865
0.61 0.61  714284586695.282 714285266533.648  714284388443.054 714285730171.43  714285116269.011 714285299422.077  714285222884.076 714285679153.629  3.17782500275241E-06 1.25113273200361E-06  2.78298710573401E-06 7.12805081402436E-07  2.29741324657788E-06 1.18351181264552E-06  2.16655293924835E-06 3.13610944807453E-07   714285714285.888  714285714285.889
0.62 0.62  714285687678.541 714285504118.93  714285912215.187 714285789835.027  714285637629.426 714285583846.214  714285503294.673 714285858320.794  1.63645090507675E-06 9.18513544705029E-07  6.49708096598947E-07 6.29276107106682E-07  1.56750973132335E-06 7.85318260890089E-07  1.77397868401287E-06 6.27769802507133E-08   714285714285.911  714285714285.917
0.63 0.63  714284937567.073 714285271127.667  714284278266.254 714285730609.374  714285754616.877 714285306415.291  714285721974.79 714285679282.241  2.68660528089082E-06 1.24470110935859E-06  2.93723448267347E-06 7.1219196029549E-07  1.40372753917817E-06 1.17372131896132E-06  1.4678269727953E-06 3.13430888141198E-07   714285714285.945  714285714285.945
0.64 0.64  714285647300.911 714285454956.772  714285715332.113 714285774178.673  714285865310.222 714285686620.411  714285286626.299 714285903161.506  1.69297949668286E-06 9.87340523051157E-07  9.25344144701166E-07 6.51194986600775E-07  1.2487570823351E-06 6.41434471779265E-07  2.07731395913601E-06 0   714285714285.976  714285714285.978
0.65 0.65  714285598685.859 714285269468.861  714284429600.78 714285730696.44  714285021687.35 714285306693.348  714286274077.433 714285679239.696  1.76104046064226E-06 1.24702343635119E-06  2.7253663426336E-06 7.12070068099931E-07  2.4298273786427E-06 1.17333203938637E-06  6.94884415541341E-07 3.13490451016073E-07   714285714286.015  714285714286.011
0.66 0.66  714285842462.886 714285603329.2  714286149648.206 714285705282.21  714286263402.224 714285698816.646  714285800888.914 714285796556.456  1.41975316866153E-06 7.79619253557598E-07  3.17302178015907E-07 7.47649963919741E-07  6.91429093407272E-07 6.24359753090764E-07  1.35734736268786E-06 1.49247030432649E-07   714285714286.055  714285714286.049
0.67 0.67  714285701014.536 714285267936.672  714283389477.397 714285730955.701  714284853857.142 714285306192.839  714285295979.543 714285679146.773  1.61778054194129E-06 1.24916849956285E-06  4.18153772931875E-06 7.11707102814969E-07  2.66478932676379E-06 1.17403275161053E-06  2.06421943687151E-06 3.13620543315657E-07   714285714286.089  714285714286.087
0.68 0.68  714286094649.837 714285644502.782  714286058978.85 714285711024.31  714285815714.434 714285728442.708  714286327690.543 714285792043.175  1.06669200180846E-06 7.21976274699243E-07  4.44239158880191E-07 7.39611029692005E-07  1.31819108426835E-06 5.82883291272364E-07  6.19826172542506E-07 1.55565622170052E-07   714285714286.14  714285714286.131
0.69 0.69  714285465935.125 714285266786.755  714283938012.419 714285730773.031  714285352453.084 714285305831.445  714285150299.708 714285679161.551  1.94689119104143E-06 1.25077838234689E-06  3.41358941029918E-06 7.11962840688513E-07  1.96675602720404E-06 1.17453870296575E-06  2.26817090425544E-06 3.13599854014488E-07   714285714286.19  714285714286.173
0.7 0.7  714286001125.88 714285643266.573  714286013231.074 714285713445.222  714285473432.97 714285785587.07  714285627461.803 714285744757  1.19762533226317E-06 7.2370696619693E-07  5.08285985922321E-07 7.3622175540105E-07  1.79738443413843E-06 5.02881232776012E-07  1.60014495903551E-06 2.21766249733237E-07   714285714286.228  714285714286.222
0.71 0.71  714284538431.769 714285266756.525  714284029064.616 714285730658.849  714285066107.171 714285306006.677  714286228098.925 714285679018.393  3.24539381281137E-06 1.25082070429313E-06  3.28611645261231E-06 7.12122695380583E-07  2.36763971998581E-06 1.17429337823568E-06  7.59254231472926E-07 3.13800275274968E-07   714285714286.25  714285714286.269
0.72 0.72  714285999617.58 714285660755.808  714286345482.645 714285671919.831  714286036937.355 714285820383.063  714285820626.756 714285705798.788  1.19973694895462E-06 6.99222052502895E-07  4.31342175667228E-08 7.94357260056498E-07  1.00847944707847E-06 4.54166871877536E-07  1.32971442468833E-06 2.76307732161631E-07   714285714286.304  714285714286.316
0.73 0.73  714285034794.443 714285268550.828  714283851731.239 714285730897.751  714285568891.542 714285307557.526  714285490779.587 714285679066.883  2.5504871805782E-06 1.24830868169141E-06  3.53438295025083E-06 7.11788232857874E-07  1.66374262845121E-06 1.17212219094563E-06  1.79149977841878E-06 3.13732389135692E-07   714285714286.35  714285714286.352
0.74 0.74  714285458567.992 714285682209.118  714285518578.996 714285665920.626  714285832182.043 714285874643.42  714285282458.421 714285715187.272  1.9572051608266E-06 6.69187437170892E-07  1.20079825329916E-06 8.02756140992312E-07  1.29513646532025E-06 3.78202417783643E-07  2.08314897960994E-06 2.6316385802491E-07   714285714286.381  714285714286.387
0.75 0.75  714285613959.431 714285267776.796  714283786430.296 714285730902.417  714285307829.39 714285306520.012  714285435473.549 714285679157.822  1.7396574940079E-06 1.2493923257903E-06  3.62580418571114E-06 7.117817004408E-07  2.02922910753889E-06 1.17357470972351E-06  1.86892811725403E-06 3.13605074618576E-07   714285714286.413  714285714286.412
0.76 0.76  714285791384.188 714285705739.324  714285515401.926 714285653827.15  714285901313.672 714285903041.171  714285942082.267 714285694064.52  1.49126323149966E-06 6.36245169430448E-07  1.20524614710161E-06 8.1968699488037E-07  1.19835232600414E-06 3.38445590378032E-07  1.15967696072382E-06 2.92735702939717E-07   714285714286.44  714285714286.438
0.77 0.77  714285502667.62 714285270319.731  714283851053.127 714285730786.821  714285423289.006 714285305794.754  714285835218.828 714285679249.602  1.89546578028797E-06 1.24583221910168E-06  3.53533230625572E-06 7.11943534648017E-07  1.86758588121572E-06 1.17459007021995E-06  1.30928555406425E-06 3.13476582611537E-07   714285714286.459  714285714286.455
0.78 0.78  714285380467.711 714285723504.334  714285281707.692 714285619500.536  714285495934.239 714285926477.601  714285943509.402 714285691657.526  2.06654537920664E-06 6.11374170943258E-07  1.53241777148799E-06 8.67744219175259E-07  1.76588270347689E-06 3.05634608249027E-07  1.15767897466436E-06 2.96105493674633E-07   714285714286.475  714285714286.474
0.79 0.79  714284933971.025 714285269100.215  714284272185.031 714285730945.592  714285109666.622 714285302956.813  714285164344.336 714285679241.321  2.69163974000278E-06 1.24753954042352E-06  2.94574818701432E-06 7.11721255416871E-07  2.30665657773415E-06 1.17856318528139E-06  2.24850845405575E-06 3.13488176016674E-07   714285714286.484  714285714286.485
0.8 0.8  714285529747.529 714285776338.475  714285013448.91 714285643867.571  714285795949.756 714285930060.044  714285775191.73 714285704769.354  1.857553968236E-06 5.37406419732196E-07  1.90797971818883E-06 8.33630395202624E-07  1.34586159303398E-06 3.00619191081406E-07  1.39332336703791E-06 2.77748939324484E-07   714285714286.495  714285714286.497
0.81 0.81  714285095036.535 714285270663.926  714283867150.654 714285730792.804  714285444956.202 714285308803.504  714285329806.652 714285679163.844  2.46614838659567E-06 1.2453503463068E-06  3.51279578920333E-06 7.11935158579955E-07  1.83725185104637E-06 1.17037782275868E-06  2.01686155428228E-06 3.13596643859086E-07   714285714286.506  714285714286.504
0.82 0.82  714285605515.318 714285751908.318  714285587645.057 714285670293.606  714285825322.154 714285981749.734  714285587823.509 714285680669.713  1.75147923335449E-06 5.71608618155817E-07  1.10410585746541E-06 7.96633973519728E-07  1.30474029577922E-06 2.28253668607488E-07  1.65563848850655E-06 3.11488427790577E-07   714285714286.512  714285714286.513
0.83 0.83  714285502285.692 714285268092.59  714284027237.063 714285730940.439  714285526929.721 714285306346.556  714285478860.576 714285679092.789  1.8960004786028E-06 1.24895021454287E-06  3.28867502441093E-06 7.11728469718208E-07  1.72248909213292E-06 1.17381754788281E-06  1.80818636912695E-06 3.13696120907977E-07   714285714286.519  714285714286.516
0.84 0.84  714285737530.989 714285823125.965  714285371284.191 714285579658.692  714286052315.673 714285912741.958  714285652146.245 714285694336.587  1.56665758949319E-06 4.71903974637775E-07  1.40701078908362E-06 9.23522759767285E-07  9.86949833325439E-07 3.24864496781177E-07  1.56558679130976E-06 2.92354809217193E-07   714285714286.52  714285714286.522
0.85 0.85  714284721747.096 714285262781.481  714283119891.836 714285731200.397  714284794053.535 714285308843.402  714286363955.6 714285679010.5  2.98875276556661E-06 1.2563857625133E-06  4.55895716480098E-06 7.11364528774784E-07  2.74851425421626E-06 1.17032196566344E-06  5.69055167802631E-07 3.13811325394116E-07   714285714286.522  714285714286.522
0.86 0.86  714285626332.418 714285811787.378  714285618585.11 714285661185.105  714285248139.275 714285934466.266  714286044223.958 714285695635.321  1.72233533999568E-06 4.87777986407625E-07  1.06078982344122E-06 8.09385865513694E-07  2.11279514650266E-06 2.94450483935049E-07  1.01667880470396E-06 2.90536582085675E-07   714285714286.526  714285714286.526
0.87 0.87  714285156203.604 714285269262.528  714283971450.454 714285730997.958  714285372905.232 714285305259.851  714285697403.084 714285678978.714  2.38051462698386E-06 1.24731230238179E-06  3.36677620463828E-06 7.11647943117243E-07  1.9381230617139E-06 1.17533893407524E-06  1.50222731040774E-06 3.13855825797388E-07   714285714286.526  714285714286.525
0.88 0.88  714285681135.492 714285832346.534  714285688434.313 714285649941.115  714285723930.919 714285875158.694  714285744086.146 714285616789.095  1.64561115912881E-06 4.58995185967966E-07  9.63001029868749E-07 8.25127439929247E-07  1.4466878176588E-06 3.77481034722329E-07  1.43687112022659E-06 4.00921269400988E-07   714285714286.527  714285714286.528
0.89 0.89  714285149073.739 714285264823.94  714283795257.278 714285727956.007  714285405607.795 714285351195.173  714285695044.771 714285678096.883  2.39049642200727E-06 1.25352632172027E-06  3.61344642245741E-06 7.1590667145661E-07  1.89233954038309E-06 1.11102952200467E-06  1.50552894370955E-06 3.15090388776601E-07   714285714286.527  714285714286.526
0.9 0.9  714285697068.683 714285853648.681  714285682729.918 714285523503.955  714285732583.583 714285829210.396  714285738776.226 714285709695.711  1.62330472734528E-06 4.2917219882416E-07  9.70987175494453E-07 1.00213933386528E-06  1.43457410565966E-06 4.41808613114963E-07  1.44430499729643E-06 2.70852041270274E-07   714285714286.53  714285714286.528
0.91 0.91  714285150302.236 714285268089.549  714283317262.809 714285753423.602  714285773468.032 714285914645.401  714285728868.168 714285689348.061  2.38877652903018E-06 1.24895447196208E-06  4.28263805883573E-06 6.80252064534489E-07  1.37733596067396E-06 3.22199678196843E-07  1.45817625796323E-06 2.99338743771826E-07   714285714286.523  714285714286.526
0.92 0.92  714285700556.245 714285881522.927  714285681336.549 714285517603.422  714285733265.363 714285857905.639  714285737434.933 714285706046.226  1.61842214833711E-06 3.90148278825686E-07  9.72937890312488E-07 1.01040007393584E-06  1.43361961501239E-06 4.0163529706877E-07  1.44618280467616E-06 2.75961319069638E-07   714285714286.528  714285714286.528
0.93 0.93  714285150302.177 714285268080.544  714283954114.192 714285730920.124  714285387226.051 714285306246.423  714285696615.877 714285678998.844  2.388776611574E-06 1.24896707896105E-06  3.39104694889196E-06 7.11756910615272E-07  1.91807394443187E-06 1.17395773407762E-06  1.50332939862194E-06 3.13827643798004E-07   714285714286.527  714285714286.526
0.94 0.94  714285703805.289 714285909391.278  714285680271.922 714285511702.621  714285734004.5 714285886594.523  714285736041.185 714285702396.638  1.61387349408789E-06 3.51132611849403E-07  9.74428366665475E-07 1.01866118929909E-06  1.43258482477533E-06 3.61470883800413E-07  1.44813404888579E-06 2.81070740936347E-07   714285714286.526  714285714286.528
0.95 0.95  714285150302.184 714285268071.507  714283954114.257 714285730927.98  714285387227.266 714285306244.773  714285696615.868 714285678993.41  2.3887766018328E-06 1.24897973073538E-06  3.39104685797407E-06 7.11745912283512E-07  1.9180722434822E-06 1.17396004411041E-06  1.50332941109751E-06 3.13835251339938E-07   714285714286.526  714285714286.526
0.96 0.96  714285707054.336 714285937259.629  714285679207.296 714285505801.82  714285734743.631 714285915283.406  714285734647.436 714285698747.048  1.60932483539533E-06 3.12116944702221E-07  9.75918841651275E-07 1.02692230466234E-06  1.43155004291229E-06 3.21306471728346E-07  1.45008529463351E-06 2.8618016553743E-07   714285714286.527  714285714286.529
0.97 0.97  714285150302.192 714285268062.468  714283954114.282 714285730935.826  714285387227.273 714285306242.371  714285696615.87 714285678987.959  2.38877659055352E-06 1.24899238524408E-06  3.39104682293993E-06 7.11734927794516E-07  1.91807223374101E-06 1.17396340687693E-06  1.50332940836314E-06 3.13842882807646E-07   714285714286.53  714285714286.526
0.98 0.98  714285710303.381 714285965127.98  714285678142.669 714285499901.019  714285735482.763 714285943972.288  714285733253.686 714285695097.46  1.60477617977893E-06 2.73101277725938E-07  9.7740931817516E-07 1.03518341985469E-06  1.43051525968206E-06 2.81142061194363E-07  1.4520365417484E-06 2.91289587404139E-07   714285714286.527  714285714286.528
0.99 0.99  714285150302.147 714285268053.43  714283954114.27 714285730943.671  714285387227.208 714285306239.958  714285696615.85 714285678982.507  2.38877665361495E-06 1.24900503838559E-06  3.39104683968796E-06 7.11723944843605E-07  1.91807232465884E-06 1.17396678502431E-06  1.50332943639044E-06 3.13850515642542E-07   714285714286.526  714285714286.525
1 1  714285713552.426 714285992996.331  714285677078.043 714285494000.217  714285736221.894 714285972661.169  714285731859.937 714285691447.871  1.60022752399163E-06 2.34085610578757E-07  9.78899793160961E-07 1.04344453658513E-06  1.42948047764812E-06 2.40977652027567E-07  1.45398778749612E-06 2.96399010638035E-07   714285714286.527  714285714286.529


==> osc1.dat <==
x y  presx1 presy1  presx2 presy2  presx3 presy3  presx4 presy4  presx1norm presy1norm  presx2norm presy2norm  presx3norm presy3norm  presx4norm presy4norm   presxok  presyok
0.01 0.01  714285714426.671 714285714448.038  714285714291.75 714285714291.828  714285714286.59 714285714286.566  714285714286.529 714285714286.525  5.29942382679838E-11 1.90315917921878E-11  6.15917968744416E-13 1.32958984373844E-13  0 1.94824218749764E-14  0 5.63964843749357E-15   714285714286.529  714285714286.525
0.02 0.02  714285714442.924 714285714461.632  714285714291.921 714285714291.92  714285714286.58 714285714286.58  714285714286.527 714285714286.529  3.02401367111799E-11 0  3.76489257809087E-13 4.10156249996435E-15  1.40136718749828E-14 0  4.27246093749512E-15 0   714285714286.527  714285714286.529
0.03 0.03  714285714458.963 714285714448.038  714285714291.769 714285714291.827  714285714286.575 714285714286.565  714285714286.527 714285714286.525  7.78544921680104E-12 1.90315917921878E-11  5.89257812494658E-13 1.34326171873832E-13  2.10205078124742E-14 2.10205078124745E-14  4.27246093749512E-15 5.63964843749357E-15   714285714286.527  714285714286.525
0.04 0.04  714285714451.021 714285714461.511  714285714291.827 714285714291.888  714285714286.581 714285714286.58  714285714286.525 714285714286.527  1.89042724562051E-11 1.69360351520789E-13  5.08081054682894E-13 4.90478515620737E-14  1.24755859374847E-14 0  7.006835937492E-15 0   714285714286.525  714285714286.527
0.05 0.05  714285714424.396 714285714448.037  714285714291.882 714285714291.827  714285714286.584 714285714286.565  714285714286.529 714285714286.525  5.61792724468739E-11 1.90329589796875E-11  4.31176757808591E-13 1.34326171873832E-13  8.37402343748973E-15 2.10205078124745E-14  0 5.63964843749357E-15   714285714286.529  714285714286.525
0.06 0.06  714285714451.714 714285714461.129  714285714291.934 714285714291.907  714285714286.571 714285714286.578  714285714286.526 714285714286.525  1.79340820267605E-11 7.04101562326591E-13  3.58374023434251E-13 2.23876953123054E-14  2.64892578124675E-14 0  5.63964843749356E-15 5.63964843749357E-15   714285714286.526  714285714286.525
0.07 0.07  714285714435.951 714285714448.037  714285714291.702 714285714291.827  714285714286.583 714285714286.565  714285714286.529 714285714286.525  4.00021972556111E-11 1.90329589796875E-11  6.83081054681307E-13 1.34326171873832E-13  9.74121093748806E-15 2.10205078124745E-14  0 5.63964843749357E-15   714285714286.529  714285714286.525
0.08 0.08  714285714453.264 714285714461.026  714285714292.16 714285714291.906  714285714286.575 714285714286.576  714285714286.528 714285714286.525  1.57640136679287E-11 8.48339843541067E-13  4.18701171871204E-14 2.37548828122935E-14  2.10205078124742E-14 5.46874999999337E-15  0 5.63964843749357E-15   714285714286.528  714285714286.525
0.09 0.09  714285714438.485 714285714448.037  714285714291.885 714285714291.826  714285714286.573 714285714286.564  714285714286.527 714285714286.525  3.64546874908742E-11 1.90329589796875E-11  4.2690429687113E-13 1.35693359373821E-13  2.37548828124709E-14 2.23876953124729E-14  4.27246093749512E-15 5.63964843749357E-15   714285714286.527  714285714286.525
0.1 0.1  714285714449.623 714285714461.095  714285714291.812 714285714291.9  714285714286.576 714285714286.573  714285714286.526 714285714286.525  2.08614013619652E-11 7.51782226377348E-13  5.29101562495203E-13 3.21289062497207E-14  1.94824218749761E-14 9.74121093748819E-15  5.63964843749356E-15 5.63964843749357E-15   714285714286.526  714285714286.525
0.11 0.11  714285714446.41 714285714448.036  714285714291.875 714285714291.825  714285714286.577 714285714286.564  714285714286.526 714285714286.525  2.53596191342766E-11 1.90343261671871E-11  4.40917968746003E-13 1.37231445311307E-13  1.81152343749778E-14 2.23876953124729E-14  5.63964843749356E-15 5.63964843749357E-15   714285714286.526  714285714286.525
0.12 0.12  714285714430.49 714285714461.03  714285714292.021 714285714291.901  714285714286.569 714285714286.573  714285714286.528 714285714286.525  4.76476806521347E-11 8.42700195104956E-13  2.36523437497856E-13 3.07617187497326E-14  2.9394531249964E-14 9.74121093748819E-15  0 5.63964843749357E-15   714285714286.528  714285714286.525
0.13 0.13  714285714440.531 714285714448.036  714285714292.111 714285714291.824  714285714286.579 714285714286.564  714285714286.529 714285714286.525  3.35902587806537E-11 1.90343261671871E-11  1.10571289061498E-13 1.38598632811295E-13  1.53808593749811E-14 2.23876953124729E-14  0 5.63964843749357E-15   714285714286.529  714285714286.525
0.14 0.14  714285714448.49 714285714461.207  714285714292.044 714285714291.908  714285714286.577 714285714286.573  714285714286.527 714285714286.524  2.24476806584431E-11 5.94897460790986E-13  2.04394531248147E-13 2.10205078123173E-14  1.81152343749778E-14 9.74121093748819E-15  4.27246093749512E-15 7.00683593749201E-15   714285714286.527  714285714286.524
0.15 0.15  714285714444.071 714285714448.035  714285714291.869 714285714291.823  714285714286.573 714285714286.562  714285714286.524 714285714286.523  2.86342040943944E-11 1.90356933546868E-11  4.49291992183427E-13 1.39965820311283E-13  2.37548828124709E-14 2.51220703124696E-14  8.37402343749044E-15 8.54492187499025E-15   714285714286.524  714285714286.523
0.16 0.16  714285714451.402 714285714461.16  714285714292.19 714285714291.904  714285714286.567 714285714286.57  714285714286.524 714285714286.522  1.83708984329011E-11 6.60693359212281E-13  0 2.64892578122697E-14  3.21289062499606E-14 1.4013671874983E-14  8.37402343749044E-15 9.91210937498869E-15   714285714286.524  714285714286.522
0.17 0.17  714285714438.572 714285714448.033  714285714291.802 714285714291.819  714285714286.558 714285714286.559  714285714286.52 714285714286.521  3.63328369049672E-11 1.90385986281236E-11  5.43115234370076E-13 1.45605468748734E-13  4.47753906249451E-14 2.93945312499644E-14  1.4013671874984E-14 1.12792968749871E-14   714285714286.52  714285714286.521
0.18 0.18  714285714433.727 714285714461.188  714285714291.761 714285714291.897  714285714286.555 714285714286.566  714285714286.518 714285714286.517  4.31157958876442E-11 6.2155761703442E-13  6.00537109369556E-13 3.64013671871836E-14  4.88769531249401E-14 1.94824218749764E-14  1.69189453124807E-14 1.69189453124807E-14   714285714286.518  714285714286.517
0.19 0.19  714285714435.549 714285714448.027  714285714291.858 714285714291.812  714285714286.565 714285714286.552  714285714286.511 714285714286.514  4.05651367085952E-11 1.9046972651559E-11  4.64672851558287E-13 1.5534667968615E-13  3.5034179687457E-14 3.91357421874526E-14  2.66601562499696E-14 2.1020507812476E-14   714285714286.511  714285714286.514
0.2 0.2  714285714422.284 714285714461.14  714285714291.794 714285714291.885  714285714286.549 714285714286.554  714285714286.51 714285714286.509  5.91359863133213E-11 6.88720702955379E-13  5.54394531244974E-13 5.3149414062038E-14  5.74218749999296E-14 3.64013671874559E-14  2.8027343749968E-14 2.8027343749968E-14   714285714286.51  714285714286.509
0.21 0.21  714285714441.292 714285714448.017  714285714291.551 714285714291.799  714285714286.555 714285714286.54  714285714286.501 714285714286.502  3.25248779215454E-11 1.90609863234306E-11  8.94482421866891E-13 1.73632812498491E-13  4.88769531249401E-14 5.58837890624323E-14  4.06738281249536E-14 3.79394531249567E-14   714285714286.501  714285714286.502
0.22 0.22  714285714425.72 714285714461.11  714285714291.676 714285714291.871  714285714286.548 714285714286.54  714285714286.491 714285714286.493  5.43257079942129E-11 7.30761718570025E-13  7.19482421868477E-13 7.28027343743672E-14  5.87890624999279E-14 5.58837890624323E-14  5.46874999999375E-14 5.04150390624425E-14   714285714286.491  714285714286.493
0.23 0.23  714285714444.742 714285714447.999  714285714291.833 714285714291.779  714285714286.538 714285714286.52  714285714286.481 714285714286.483  2.76949462821295E-11 1.90861083937369E-11  4.9970703124547E-13 2.01489257810749E-13  7.28027343749107E-14 8.39111328123983E-14  6.87011718749215E-14 6.44287109374265E-14   714285714286.481  714285714286.483
0.24 0.24  714285714419.303 714285714461.151  714285714291.913 714285714291.845  714285714286.52 714285714286.517  714285714286.469 714285714286.469  6.3309497054464E-11 6.73339843584167E-13  3.87768554683984E-13 1.09204101561551E-13  9.792480468738E-14 8.81835937498931E-14  8.54492187499024E-14 8.40820312499041E-14   714285714286.469  714285714286.469
0.25 0.25  714285714427.871 714285714447.971  714285714291.799 714285714291.749  714285714286.499 714285714286.49  714285714286.452 714285714286.453  5.13143066277793E-11 1.91254150343522E-11  5.47387695307537E-13 2.43530273435383E-13  1.27319335937344E-13 1.25952148437347E-13  1.09204101562375E-13 1.06469726562379E-13   714285714286.452  714285714286.453
0.26 0.26  714285714426.583 714285714461.102  714285714291.794 714285714291.808  714285714286.479 714285714286.481  714285714286.431 714285714286.433  5.31174560413904E-11 7.41870117004789E-13  5.54394531244974E-13 1.60986328123601E-13  1.5534667968731E-13 1.38598632812332E-13  1.38598632812342E-13 1.34497070312347E-13   714285714286.431  714285714286.433
0.27 0.27  714285714439.022 714285714447.931  714285714291.69 714285714291.705  714285714286.457 714285714286.447  714285714286.405 714285714286.409  3.57029052644999E-11 1.91812988234009E-11  6.99999999993654E-13 3.05224609372347E-13  1.86108398437272E-13 1.86108398437274E-13  1.749999999998E-13 1.67993164062308E-13   714285714286.405  714285714286.409
0.28 0.28  714285714425.94 714285714461.062  714285714291.782 714285714291.754  714285714286.434 714285714286.427  714285714286.38 714285714286.382  5.4017749009915E-11 7.97924804490983E-13  5.71142578119822E-13 2.36523437497944E-13  2.18408203124732E-13 2.1413574218724E-13  2.1003417968726E-13 2.05932617187265E-13   714285714286.38  714285714286.382
0.29 0.29  714285714451.091 714285714447.873  714285714291.67 714285714291.644  714285714286.382 714285714286.387  714285714286.342 714285714286.349  1.88063476515421E-11 1.92624755811934E-11  7.27856445305901E-13 3.90502929684106E-13  2.91210937499643E-13 2.70190429687173E-13  2.63183593749699E-13 2.52075195312212E-13   714285714286.342  714285714286.349
0.3 0.3  714285714433.472 714285714461.01  714285714291.685 714285714291.68  714285714286.325 714285714286.356  714285714286.293 714285714286.311  4.34728027234923E-11 8.70727538848053E-13  7.06835937493592E-13 3.40087890622044E-13  3.71020507812045E-13 3.1359863281212E-13  3.31884765624621E-13 3.05224609374652E-13   714285714286.293  714285714286.311
0.31 0.31  714285714431.017 714285714447.793  714285714291.575 714285714291.56  714285714286.278 714285714286.304  714285714286.232 714285714286.266  4.69099120976319E-11 1.93745849561658E-11  8.60986328117194E-13 5.08081054683084E-13  4.36816406249464E-13 3.86401367187032E-13  4.17163085937024E-13 3.6828613281208E-13   714285714286.232  714285714286.266
0.32 0.32  714285714427.765 714285714460.963  714285714291.479 714285714291.587  714285714286.269 714285714286.261  714285714286.217 714285714286.216  5.14626464714922E-11 9.36523437269349E-13  9.95312499990976E-13 4.70312499995912E-13  4.49291992186949E-13 4.46557617186959E-13  4.381835937495E-13 4.38354492187E-13   714285714286.217  714285714286.216
0.33 0.33  714285714444.557 714285714447.701  714285714291.61 714285714291.464  714285714286.222 714285714286.208  714285714286.18 714285714286.17  2.79538574148772E-11 1.95032714795716E-11  8.11938476555139E-13 6.42578124994415E-13  5.15087890624369E-13 5.20727539061869E-13  4.8996582031194E-13 5.02612304686927E-13   714285714286.18  714285714286.17
0.34 0.34  714285714426.74 714285714460.892  714285714291.49 714285714291.492  714285714286.185 714285714286.17  714285714286.131 714285714286.126  5.28976806508204E-11 1.03598632786985E-12  9.79931640616116E-13 6.03442382807255E-13  5.66870117186805E-13 5.73876953124305E-13  5.58666992186862E-13 5.64306640624356E-13   714285714286.131  714285714286.126
0.35 0.35  714285714438.204 714285714447.617  714285714291.336 714285714291.377  714285714286.127 714285714286.122  714285714286.086 714285714286.084  3.68480956939007E-11 1.96210205029801E-11  1.19543457030166E-12 7.64428710930855E-13  6.48217773436705E-13 6.41210937499223E-13  6.2155761718679E-13 6.23095703124289E-13   714285714286.086  714285714286.084
0.36 0.36  714285714454.042 714285714460.837  714285714291.332 714285714291.411  714285714286.103 714285714286.088  714285714286.049 714285714286.044  1.46748779260139E-11 1.11289062472591E-12  1.20107421873911E-12 7.1674804686877E-13  6.81713867186664E-13 6.88720703124165E-13  6.73510742186731E-13 6.79150390624225E-13   714285714286.049  714285714286.044
0.37 0.37  714285714446.924 714285714447.546  714285714291.449 714285714291.301  714285714286.055 714285714286.047  714285714286.011 714285714286.008  2.46401367125817E-11 1.97203124951432E-11  1.0373535156156E-12 8.70727539054932E-13  7.48876953124082E-13 7.46142578124096E-13  7.2666015624917E-13 7.29394531249168E-13   714285714286.011  714285714286.008
0.38 0.38  714285714426.684 714285714460.774  714285714291.186 714285714291.34  714285714286.024 714285714286.017  714285714285.974 714285714285.973  5.29761230336133E-11 1.20107421845419E-12  1.40546874998726E-12 8.16210937492905E-13  7.92285156249029E-13 7.88183593749045E-13  7.78442382811611E-13 7.78442382811612E-13   714285714285.974  714285714285.973
0.39 0.39  714285714409.811 714285714447.483  714285714291.297 714285714291.235  714285714286.001 714285714285.981  714285714285.947 714285714285.942  7.65982177542624E-11 1.98084960888715E-11  1.25012207030117E-12 9.63183593741628E-13  8.24584960936489E-13 8.38598632811484E-13  8.16210937499068E-13 8.21850585936562E-13   714285714285.947  714285714285.942
0.4 0.4  714285714426.017 714285714460.746  714285714291.186 714285714291.278  714285714285.961 714285714285.958  714285714285.912 714285714285.913  5.39099120958795E-11 1.24038085906951E-12  1.40546874998726E-12 9.03027343742151E-13  8.80468749998921E-13 8.70727539061445E-13  8.65258789061512E-13 8.62524414061516E-13   714285714285.912  714285714285.913
0.41 0.41  714285714436.566 714285714447.431  714285714291.222 714285714291.178  714285714285.93 714285714285.924  714285714285.892 714285714285.886  3.91412109277016E-11 1.98812988232285E-11  1.35505371092522E-12 1.04299316405343E-12  9.23876953123867E-13 9.18408203123887E-13  8.9328613281148E-13 9.00292968748973E-13   714285714285.892  714285714285.886
0.42 0.42  714285714437.892 714285714460.679  714285714291.432 714285714291.23  714285714285.908 714285714285.908  714285714285.866 714285714285.862  3.72849121000413E-11 1.33420410123391E-12  1.06110839842788E-12 9.70190429679067E-13  9.54809570311329E-13 9.4079589843636E-13  9.29687499998938E-13 9.33789062498935E-13   714285714285.866  714285714285.862
0.43 0.43  714285714451.053 714285714447.39  714285714291.414 714285714291.134  714285714285.89 714285714285.88  714285714285.841 714285714285.841  1.88594970655913E-11 1.99387206982144E-11  1.08640136717765E-12 1.1045166015529E-12  9.79931640623799E-13 9.79931640623812E-13  9.64721679686398E-13 9.63354492186401E-13   714285714285.841  714285714285.841
0.44 0.44  714285714428.521 714285714460.657  714285714291.031 714285714291.19  714285714285.871 714285714285.867  714285714285.82 714285714285.822  5.04042724483196E-11 1.36496581997633E-12  1.62250976561029E-12 1.02624511717858E-12  1.00659179687377E-12 9.9821777343629E-13  9.94116210936365E-13 9.89843749998871E-13   714285714285.82  714285714285.822
0.45 0.45  714285714456.354 714285714447.359  714285714290.94 714285714291.098  714285714285.853 714285714285.844  714285714285.804 714285714285.805  1.14380615205742E-11 1.99821289013287E-11  1.74999999998413E-12 1.15493164061496E-12  1.03171386718624E-12 1.03034667968625E-12  1.01650390624884E-12 1.01359863281134E-12   714285714285.804  714285714285.805
0.46 0.46  714285714429.999 714285714460.639  714285714291.162 714285714291.161  714285714285.845 714285714285.836  714285714285.794 714285714285.792  4.83350341675876E-11 1.39008789028264E-12  1.43913574217445E-12 1.06674804686573E-12  1.04299316406122E-12 1.04145507812374E-12  1.03051757812382E-12 1.03188476562382E-12   714285714285.794  714285714285.792
0.47 0.47  714285714431.309 714285714447.346  714285714291.068 714285714291.074  714285714285.834 714285714285.82  714285714285.782 714285714285.78  4.65011230352342E-11 2.00004150341367E-11  1.57072753904826E-12 1.18859863280217E-12  1.0583740234362E-12 1.06401367187371E-12  1.0472656249988E-12 1.0486328124988E-12   714285714285.782  714285714285.78
0.48 0.48  714285714434.272 714285714460.642  714285714291.085 714285714291.143  714285714285.826 714285714285.817  714285714285.773 714285714285.772  4.23529052628351E-11 1.38598632778365E-12  1.54697265623598E-12 1.09204101561551E-12  1.06948242187369E-12 1.06811523437371E-12  1.05991210937379E-12 1.05991210937379E-12   714285714285.773  714285714285.772
0.49 0.49  714285714440.909 714285714447.321  714285714291.294 714285714291.06  714285714285.813 714285714285.806  714285714285.764 714285714285.765  3.30609863198487E-11 2.00352783153781E-11  1.25439453123863E-12 1.208081054677E-12  1.08776855468617E-12 1.08349609374869E-12  1.07238769531128E-12 1.06965332031128E-12   714285714285.764  714285714285.765
0.5 0.5  714285714460.65 714285714460.65  714285714291.135 714285714291.135  714285714285.808 714285714285.808  714285714285.763 714285714285.763  5.42363281114228E-12 1.37470703091143E-12  1.47690429686161E-12 1.10314941405291E-12  1.09477539062366E-12 1.08076171874869E-12  1.07392578124877E-12 1.07255859374878E-12   714285714285.763  714285714285.763
0.51 0.51  714285714421.969 714285714447.319  714285714291.173 714285714291.056  714285714285.804 714285714285.801  714285714285.761 714285714285.76  5.95770751803984E-11 2.00381835888149E-11  1.42375488279959E-12 1.21372070311445E-12  1.10041503906115E-12 1.09050292968618E-12  1.07666015624877E-12 1.07666015624877E-12   714285714285.761  714285714285.76
0.52 0.52  714285714406.634 714285714460.646  714285714291.072 714285714291.137  714285714285.81 714285714285.809  714285714285.765 714285714285.763  8.1046020487524E-11 1.38034667934754E-12  1.56508789061081E-12 1.10041503905294E-12  1.09187011718616E-12 1.07939453124869E-12  1.07102050781128E-12 1.07255859374878E-12   714285714285.765  714285714285.763
0.53 0.53  714285714436.306 714285714447.321  714285714290.999 714285714291.062  714285714285.82 714285714285.807  714285714285.764 714285714285.765  3.95052245994855E-11 2.00352783153781E-11  1.66728515623488E-12 1.20534667967702E-12  1.07802734374868E-12 1.08212890624869E-12  1.07238769531128E-12 1.06965332031128E-12   714285714285.764  714285714285.765
0.54 0.54  714285714444.3 714285714460.67  714285714291.456 714285714291.148  714285714285.822 714285714285.82  714285714285.773 714285714285.774  2.83135986257247E-11 1.34667968716833E-12  1.02744140624069E-12 1.08503417967807E-12  1.07512207031118E-12 1.06401367187371E-12  1.05991210937379E-12 1.05700683593629E-12   714285714285.773  714285714285.774
0.55 0.55  714285714432.41 714285714447.336  714285714291.101 714285714291.078  714285714285.835 714285714285.822  714285714285.779 714285714285.781  4.49596191293701E-11 2.00142578075708E-11  1.52458496092368E-12 1.18295898436472E-12  1.0570068359362E-12 1.06110839843621E-12  1.0513671874988E-12 1.04726562499881E-12   714285714285.779  714285714285.781
0.56 0.56  714285714440.882 714285714460.726  714285714291.111 714285714291.17  714285714285.837 714285714285.84  714285714285.793 714285714285.794  3.30989257729642E-11 1.26840820281261E-12  1.51057128904881E-12 1.05410156249084E-12  1.05410156249871E-12 1.03598632812374E-12  1.03188476562382E-12 1.02915039062383E-12   714285714285.793  714285714285.794
0.57 0.57  714285714452.089 714285714447.359  714285714290.955 714285714291.104  714285714285.852 714285714285.848  714285714285.807 714285714285.806  1.74090820268919E-11 1.99821289013287E-11  1.72897949217183E-12 1.14655761717753E-12  1.03308105468623E-12 1.02470703124876E-12  1.01223144531134E-12 1.01223144531135E-12   714285714285.807  714285714285.806
0.58 0.58  714285714463.497 714285714460.781  714285714291.367 714285714291.205  714285714285.869 714285714285.872  714285714285.822 714285714285.825  1.43793945276504E-12 1.19133300751909E-12  1.15219726561455E-12 1.00522460936626E-12  1.00932617187376E-12 9.91210937498799E-13  9.91210937498868E-13 9.85742187498876E-13   714285714285.822  714285714285.825
0.59 0.59  714285714424.874 714285714447.396  714285714291.343 714285714291.141  714285714285.897 714285714285.885  714285714285.841 714285714285.843  5.55100341657915E-11 1.9930346674779E-11  1.18569335936425E-12 1.09477539061548E-12  9.70190429686311E-13 9.72924804686321E-13  9.64721679686398E-13 9.60449218748904E-13   714285714285.841  714285714285.843
0.6 0.6  714285714420.044 714285714460.829  714285714291.256 714285714291.248  714285714285.927 714285714285.914  714285714285.87 714285714285.865  6.22721435390987E-11 1.12416992159813E-12  1.30754394530065E-12 9.44897460929287E-13  9.28149414061362E-13 9.3242187499887E-13  9.24047851561445E-13 9.2968749999894E-13   714285714285.87  714285714285.865
0.61 0.61  714285714426.007 714285714447.442  714285714291.323 714285714291.187  714285714285.939 714285714285.93  714285714285.888 714285714285.889  5.3923925767751E-11 1.98659179638573E-11  1.213720703114E-12 1.03034667967854E-12  9.11401367186383E-13 9.09863281248897E-13  8.98925781248973E-13 8.96020507811478E-13   714285714285.888  714285714285.889
0.62 0.62  714285714444.404 714285714460.868  714285714291.189 714285714291.298  714285714285.973 714285714285.965  714285714285.911 714285714285.917  2.81679931570111E-11 1.0694824216116E-12  1.4013671874873E-12 8.74999999992394E-13  8.63720703123941E-13 8.60986328123957E-13  8.6662597656151E-13 8.56884765624023E-13   714285714285.911  714285714285.917
0.63 0.63  714285714456.509 714285714447.489  714285714291.458 714285714291.245  714285714285.999 714285714285.987  714285714285.945 714285714285.945  1.12210205050035E-11 1.9800122065436E-11  1.02470703124071E-12 9.4916992186675E-13  8.27319335936486E-13 8.30053710936494E-13  8.19116210936564E-13 8.17749023436567E-13   714285714285.945  714285714285.945
0.64 0.64  714285714428.347 714285714460.946  714285714291.351 714285714291.36  714285714286.03 714285714286.025  714285714285.976 714285714285.978  5.06478027216962E-11 9.60278320075998E-13  1.17458496092685E-12 7.88183593743149E-13  7.83911132811539E-13 7.76904296874058E-13  7.75708007811614E-13 7.7143554687412E-13   714285714285.976  714285714285.978
0.65 0.65  714285714420.474 714285714447.559  714285714291.257 714285714291.312  714285714286.066 714285714286.054  714285714286.015 714285714286.011  6.16700683439369E-11 1.97021972607726E-11  1.30617675780066E-12 8.55346679680065E-13  7.33496093749101E-13 7.36401367186608E-13  7.21020507811677E-13 7.25292968749173E-13   714285714286.015  714285714286.011
0.66 0.66  714285714437.904 714285714461.028  714285714291.576 714285714291.433  714285714286.106 714285714286.097  714285714286.055 714285714286.049  3.72679931547331E-11 8.4560546854174E-13  8.59448242179708E-13 6.85986328119037E-13  6.77612304686669E-13 6.76074218749181E-13  6.64965820311741E-13 6.72143554686733E-13   714285714286.055  714285714286.049
0.67 0.67  714285714449.224 714285714447.632  714285714291.384 714285714291.388  714285714286.139 714285714286.13  714285714286.089 714285714286.087  2.14200683540128E-11 1.95999999951728E-11  1.12827148436477E-12 7.49047851555989E-13  6.31298828124226E-13 6.29931640624237E-13  6.17456054686795E-13 6.18823242186794E-13   714285714286.089  714285714286.087
0.68 0.68  714285714425.444 714285714461.109  714285714291.704 714285714291.516  714285714286.197 714285714286.179  714285714286.14 714285714286.131  5.47121093613037E-11 7.32128906069688E-13  6.80346679681332E-13 5.69775390620047E-13  5.50122070311826E-13 5.6140136718682E-13  5.46020507811876E-13 5.57299804686864E-13   714285714286.14  714285714286.131
0.69 0.69  714285714420.084 714285714447.715  714285714291.65 714285714291.475  714285714286.251 714285714286.216  714285714286.19 714285714286.173  6.22160888516127E-11 1.94837890577014E-11  7.55883789055647E-13 6.27197265619548E-13  4.74584960936918E-13 5.09619140624382E-13  4.76123046874456E-13 4.98510742186931E-13   714285714286.19  714285714286.173
0.7 0.7  714285714425.602 714285714461.207  714285714291.67 714285714291.608  714285714286.293 714285714286.271  714285714286.228 714285714286.222  5.44907958847966E-11 5.94897460790986E-13  7.27856445305901E-13 4.40917968746167E-13  4.1579589843699E-13 4.32543945311976E-13  4.22802734374517E-13 4.2980957031201E-13   714285714286.228  714285714286.222
0.71 0.71  714285714449.269 714285714447.808  714285714291.509 714285714291.572  714285714286.303 714285714286.312  714285714286.25 714285714286.269  2.13570068305911E-11 1.93535644483585E-11  9.53271484366358E-13 4.91333007808229E-13  4.01782226562007E-13 3.75122070312045E-13  3.92041015624552E-13 3.64013671874585E-13   714285714286.25  714285714286.269
0.72 0.72  714285714454.55 714285714461.302  714285714291.511 714285714291.704  714285714286.357 714285714286.366  714285714286.304 714285714286.316  1.39635986293169E-11 4.61938476448732E-13  9.50537109366382E-13 3.06591796872335E-13  3.260742187496E-13 2.99584960937137E-13  3.16503906249639E-13 2.9821777343716E-13   714285714286.304  714285714286.316
0.73 0.73  714285714453.24 714285714447.887  714285714291.571 714285714291.656  714285714286.403 714285714286.395  714285714286.35 714285714286.352  1.57976806601078E-11 1.92429931593232E-11  8.66455078117145E-13 3.73754882809251E-13  2.61816406249679E-13 2.58911132812186E-13  2.52075195312212E-13 2.47802734374717E-13   714285714286.35  714285714286.352
0.74 0.74  714285714448.16 714285714461.381  714285714291.72 714285714291.776  714285714286.434 714285714286.437  714285714286.381 714285714286.387  2.29096191348899E-11 3.51367187413464E-13  6.57958984369035E-13 2.05761718748211E-13  2.18408203124732E-13 2.00122070312257E-13  2.08666992187262E-13 1.98925781249773E-13   714285714286.381  714285714286.387
0.75 0.75  714285714438.328 714285714447.946  714285714291.614 714285714291.717  714285714286.464 714285714286.455  714285714286.413 714285714286.412  3.66744628814442E-11 1.91602783155936E-11  8.0629882811769E-13 2.88305664059994E-13  1.76367187499784E-13 1.74999999999788E-13  1.63891601562313E-13 1.63891601562313E-13   714285714286.413  714285714286.412
0.76 0.76  714285714442.262 714285714461.423  714285714291.762 714285714291.827  714285714286.488 714285714286.488  714285714286.44 714285714286.438  3.11669189375104E-11 2.92578124927942E-13  5.99169921869568E-13 1.34326171873832E-13  1.42700195312325E-13 1.28686523437344E-13  1.26123046874856E-13 1.27490234374855E-13   714285714286.44  714285714286.438
0.77 0.77  714285714439.932 714285714447.983  714285714291.881 714285714291.76  714285714286.507 714285714286.498  714285714286.459 714285714286.455  3.44288574132563E-11 1.91084960890439E-11  4.32543945308579E-13 2.28149414060517E-13  1.16210937499858E-13 1.14672851562361E-13  9.94628906248864E-14 1.03735351562382E-13   714285714286.459  714285714286.455
0.78 0.78  714285714426.754 714285714461.481  714285714291.71 714285714291.863  714285714286.515 714285714286.525  714285714286.475 714285714286.474  5.28780273305129E-11 2.11401367135435E-13  6.71972656243908E-13 8.39111328117706E-14  1.04931640624871E-13 7.69042968749068E-14  7.7075195312412E-14 7.70751953124121E-14   714285714286.475  714285714286.474
0.79 0.79  714285714448.198 714285714448.009  714285714291.921 714285714291.789  714285714286.539 714285714286.527  714285714286.484 714285714286.485  2.28564697208408E-11 1.90720947218653E-11  3.76489257809087E-13 1.87646484373369E-13  7.14355468749124E-14 7.41699218749101E-14  6.44287109374264E-14 6.16943359374296E-14   714285714286.484  714285714286.485
0.8 0.8  714285714406.444 714285714461.508  714285714291.762 714285714291.89  714285714286.544 714285714286.549  714285714286.495 714285714286.497  8.13121093546449E-11 1.73461914019779E-13  5.99169921869568E-13 4.61425781245989E-14  6.4428710937421E-14 4.34082031249474E-14  4.9047851562444E-14 4.49462890624487E-14   714285714286.495  714285714286.497
0.81 0.81  714285714439.167 714285714448.026  714285714291.673 714285714291.809  714285714286.549 714285714286.546  714285714286.506 714285714286.504  3.54998779208007E-11 1.90483398390587E-11  7.23754882805938E-13 1.59619140623613E-13  5.74218749999296E-14 4.75097656249424E-14  3.36669921874615E-14 3.503417968746E-14   714285714286.506  714285714286.504
0.82 0.82  714285714430.044 714285714461.525  714285714292.039 714285714291.904  714285714286.565 714285714286.564  714285714286.512 714285714286.513  4.82721435426034E-11 1.49707031213129E-13  2.11401367185583E-13 2.64892578122697E-14  3.5034179687457E-14 2.23876953124729E-14  2.52929687499711E-14 2.25585937499743E-14   714285714286.512  714285714286.513
0.83 0.83  714285714428.532 714285714448.036  714285714291.785 714285714291.821  714285714286.562 714285714286.558  714285714286.519 714285714286.516  5.03888915889485E-11 1.90343261671871E-11  5.66870117182361E-13 1.4270019531126E-13  3.9135742187452E-14 3.07617187499627E-14  1.53808593749824E-14 1.82861328124791E-14   714285714286.519  714285714286.516
0.84 0.84  714285714464.524 714285714461.558  714285714291.875 714285714291.914  714285714286.573 714285714286.573  714285714286.52 714285714286.522  0 1.03564453099494E-13  4.40917968746003E-13 1.26464843748901E-14  2.37548828124709E-14 9.74121093748819E-15  1.4013671874984E-14 9.91210937498869E-15   714285714286.52  714285714286.522
0.85 0.85  714285714437.073 714285714448.041  714285714291.943 714285714291.827  714285714286.578 714285714286.565  714285714286.522 714285714286.522  3.84314697169418E-11 1.90273193312514E-11  3.45727539059366E-13 1.34326171873832E-13  1.67480468749795E-14 2.10205078124745E-14  1.12792968749871E-14 9.91210937498869E-15   714285714286.522  714285714286.522
0.86 0.86  714285714456.223 714285714461.57  714285714291.864 714285714291.92  714285714286.574 714285714286.578  714285714286.526 714285714286.526  1.16214355439658E-11 8.68164062286185E-14  4.56298828120863E-13 4.10156249996435E-15  2.23876953124726E-14 0  5.63964843749356E-15 4.27246093749513E-15   714285714286.526  714285714286.526
0.87 0.87  714285714435.972 714285714448.042  714285714291.867 714285714291.83  714285714286.576 714285714286.567  714285714286.526 714285714286.525  3.99728027243685E-11 1.90259521437517E-11  4.521972656209E-13 1.30224609373868E-13  1.94824218749761E-14 1.8115234374978E-14  5.63964843749356E-15 5.63964843749357E-15   714285714286.526  714285714286.525
0.88 0.88  714285714437.195 714285714461.581  714285714291.808 714285714291.923  714285714286.575 714285714286.579  714285714286.527 714285714286.528  3.8260742177922E-11 7.12646484199486E-14  5.34741210932652E-13 0  2.10205078124742E-14 0  4.27246093749512E-15 0   714285714286.527  714285714286.528
0.89 0.89  714285714430.05 714285714448.042  714285714291.801 714285714291.83  714285714286.576 714285714286.568  714285714286.527 714285714286.526  4.82635986207305E-11 1.90259521437517E-11  5.44482421870064E-13 1.30224609373868E-13  1.94824218749761E-14 1.67480468749797E-14  4.27246093749512E-15 4.27246093749513E-15   714285714286.527  714285714286.526
0.9 0.9  714285714438.378 714285714461.582  714285714292.007 714285714291.923  714285714286.584 714285714286.58  714285714286.53 714285714286.528  3.66043945220867E-11 6.98974609202853E-14  2.56176757810177E-13 0  8.37402343748973E-15 0  0 0   714285714286.53  714285714286.528
0.91 0.91  714285714442.955 714285714448.04  714285714291.818 714285714291.83  714285714286.587 714285714286.567  714285714286.523 714285714286.526  3.01967285080657E-11 1.9028686518751E-11  5.20727539057779E-13 1.30224609373868E-13  4.10156249999497E-15 1.8115234374978E-14  9.91210937498868E-15 4.27246093749513E-15   714285714286.523  714285714286.526
0.92 0.92  714285714435.27 714285714461.592  714285714291.902 714285714291.921  714285714286.577 714285714286.58  714285714286.528 714285714286.528  4.09556396381849E-11 5.58837890487367E-14  4.03149414058845E-13 0  1.81152343749778E-14 0  0 0   714285714286.528  714285714286.528
0.93 0.93  714285714437.183 714285714448.04  714285714291.806 714285714291.829  714285714286.571 714285714286.567  714285714286.527 714285714286.526  3.82774902247929E-11 1.9028686518751E-11  5.37475585932627E-13 1.31591796873856E-13  2.64892578124675E-14 1.8115234374978E-14  4.27246093749512E-15 4.27246093749513E-15   714285714286.527  714285714286.526
0.94 0.94  714285714437.07 714285714461.61  714285714291.932 714285714291.922  714285714286.576 714285714286.579  714285714286.526 714285714286.528  3.84357421778782E-11 3.07617187424239E-14  3.61108398434226E-13 0  1.94824218749761E-14 0  5.63964843749356E-15 0   714285714286.526  714285714286.528
0.95 0.95  714285714428.934 714285714448.04  714285714292.136 714285714291.829  714285714286.579 714285714286.567  714285714286.526 714285714286.526  4.98261230344018E-11 1.9028686518751E-11  7.55371093743152E-14 1.31591796873856E-13  1.53808593749811E-14 1.8115234374978E-14  5.63964843749356E-15 4.27246093749513E-15   714285714286.526  714285714286.526
0.96 0.96  714285714432.38 714285714461.612  714285714291.832 714285714291.921  714285714286.566 714285714286.58  714285714286.527 714285714286.529  4.50016601449846E-11 2.78564453056394E-14  5.01074218745457E-13 0  3.34960937499589E-14 0  4.27246093749512E-15 0   714285714286.527  714285714286.529
0.97 0.97  714285714438.98 714285714448.039  714285714291.839 714285714291.829  714285714286.575 714285714286.567  714285714286.53 714285714286.526  3.57616943269851E-11 1.90302246046881E-11  4.91333007808046E-13 1.31591796873856E-13  2.10205078124742E-14 1.8115234374978E-14  0 4.27246093749513E-15   714285714286.53  714285714286.526
0.98 0.98  714285714449.93 714285714461.617  714285714291.938 714285714291.921  714285714286.572 714285714286.58  714285714286.527 714285714286.528  2.04315917917603E-11 2.1020507807323E-14  3.52734374996802E-13 0  2.51220703124692E-14 0  4.27246093749512E-15 0   714285714286.527  714285714286.528
0.99 0.99  714285714434.418 714285714448.039  714285714291.911 714285714291.828  714285714286.583 714285714286.566  714285714286.526 714285714286.525  4.21485107316363E-11 1.90302246046881E-11  3.9050292968396E-13 1.32958984373844E-13  9.74121093748806E-15 1.94824218749764E-14  5.63964843749356E-15 5.63964843749357E-15   714285714286.526  714285714286.525
1 1  714285714442.605 714285714461.621  714285714292.079 714285714291.92  714285714286.577 714285714286.58  714285714286.527 714285714286.529  3.06866943282556E-11 1.53808593712119E-14  1.55346679686092E-13 4.10156249996435E-15  1.81152343749778E-14 0  4.27246093749512E-15 0   714285714286.527  714285714286.529


==> osc2.dat <==
time  k1  k2  k3  k4
0  1  1  1  1
0.001  0.999995596581602  0.999995596776479  0.999995597374957  0.99999559754309
0.002  0.999993484571636  0.999993485158801  0.99999348694443  0.999993487445382
0.003  0.999992905662479  0.999992906697284  0.99999290983071  0.999992910709281
0.004  0.999992661988742  0.999992663419467  0.999992667741927  0.999992668953541
0.005  0.999992537827413  0.999992539592255  0.999992544907239  0.999992546396411
0.006  0.999992501232434  0.99999250331332  0.999992509531006  0.999992511271186
0.007  0.999992494103678  0.99999249653522  0.999992503685916  0.999992505682654
0.008  0.999992485086907  0.999992487937136  0.999992496127453  0.999992498406716
0.009  0.999992475089024  0.999992478423581  0.999992487777406  0.999992490370976
0.01  0.999992471983998  0.999992475831605  0.999992486438195  0.999992489371205
0.011  0.999992477779704  0.999992482119938  0.999992494009626  0.999992497294267
0.012  0.999992489192815  0.999992493970072  0.999992507122328  0.999992510758734
0.013  0.999992501580759  0.999992506728274  0.99999252109488  0.999992525075678
0.014  0.999992511946168  0.999992517401828  0.999992532924397  0.999992537238386
0.015  0.999992520326825  0.999992526035493  0.999992542650105  0.999992547283475
0.016  0.999992529618849  0.999992535527733  0.999992553162311  0.999992558098356
0.017  0.99999254438183  0.999992550437334  0.999992569010162  0.999992574229202
0.018  0.999992569420575  0.99999257557038  0.999992594993667  0.999992600473886
0.019  0.999992608665311  0.999992614864263  0.999992635051343  0.99999264077045
0.02  0.999992664501059  0.99999267071719  0.999992691589851  0.999992697526671
0.021  0.999992737520953  0.999992743738516  0.99999276523155  0.999992771367104
0.022  0.999992826632777  0.999992832851413  0.999992854913343  0.999992861231215
0.023  0.999992929424973  0.99999293565589  0.999992958246699  0.999992964732725
0.024  0.999993042681582  0.999993048942432  0.999993072029887  0.999993078671645
0.025  0.999993162938324  0.999993169248504  0.999993192804489  0.999993199590636
0.026  0.999993286988208  0.999993293365436  0.999993317363282  0.999993324283167
0.027  0.999993412266004  0.999993418724488  0.999993443137559  0.999993450180948
0.028  0.999993537065559  0.999993543615458  0.999993568416822  0.999993575573876
0.029  0.99999366057582  0.999993667223613  0.999993692386381  0.999993699647733
0.03  0.999993782757462  0.999993789506778  0.999993815004722  0.999993822361528
0.031  0.999993904113138  0.999993910965687  0.999993936773583  0.999993944217591
0.032  0.999994025420144  0.999994032376635  0.999994058470234  0.99999406599362
0.033  0.999994147490295  0.999994154550914  0.999994180906474  0.999994188501629
0.034  0.99999427099921  0.999994278163914  0.999994304757386  0.999994312416625
0.035  0.999994396397379  0.999994403665851  0.999994430472019  0.999994438187317
0.036  0.999994523889294  0.99999453126076  0.999994558252485  0.999994566015269
0.037  0.999994653454039  0.999994660926923  0.999994688074821  0.999994695875867
0.038  0.99999478488241  0.999994792454059  0.999994819726555  0.999994827556091
0.039  0.999994917816348  0.999994925482743  0.999994952846551  0.999994960694416
0.04  0.999995051787354  0.999995059543006  0.999995086964091  0.999995094820033
0.041  0.999995186257274  0.999995194095242  0.999995221539978  0.999995229394089
0.042  0.999995320663814  0.999995328576008  0.999995356012717  0.999995363855827
0.043  0.999995454470016  0.99999546244766  0.999995489848291  0.999995497672489
0.044  0.999995587212866  0.9999955952472  0.999995622589072  0.999995630388164
0.045  0.999995718545421  0.999995726628565  0.999995753896058  0.999995761666
0.046  0.99999584826843  0.999995856394262  0.999995883580244  0.999995891319504
0.047  0.999995976349441  0.99999598451432  0.999996011621293  0.999996019331123
0.048  0.99999610292931  0.999996111132766  0.999996138173407  0.999996145857939
0.049  0.999996228316533  0.999996236561509  0.999996263558821  0.999996271225068
0.05  0.999996352969407  0.999996361262319  0.999996388249241  0.999996395906991
0.051  0.999996477466819  0.99999648581731  0.999996512835853  0.999996520497396
0.052  0.999996602469296  0.999996610889754  0.999996637989814  0.999996645669635
0.053  0.999996728674046  0.999996737178994  0.999996764416816  0.999996772131174
0.054  0.999996856769272  0.99999686537469  0.999996892811174  0.999996900577642
0.055  0.999996987393897  0.999996996116554  0.999997023815328  0.99999703165227
0.056  0.999997121107691  0.99999712996451  0.999997157990016  0.999997165916037
0.057  0.999997258374656  0.999997267382157  0.999997295797679  0.999997303831058
0.058  0.999997399559648  0.999997408733504  0.999997437599299  0.999997445757466
0.059  0.999997544935661  0.99999755429041  0.999997583661991  0.999997591961007
0.06  0.999997694697696  0.999997704246483  0.999997734173232  0.999997742627365
0.061  0.999997848978771  0.999997858733239  0.999997889257327  0.999997897878727
0.062  0.999998007864539  0.999998017834827  0.999998048990531  0.999998057789024
0.063  0.999998171404494  0.999998181599207  0.999998213412707  0.999998222395705
0.064  0.99999833961899  0.999998350045293  0.999998382534904  0.999998391707464
0.065  0.999998512502897  0.999998523166615  0.999998556343362  0.999998565708397
0.066  0.999998690026908  0.999998700932638  0.999998734801277  0.999998744359848
0.067  0.999998872137854  0.999998883289119  0.999998917849447  0.999998927601138
0.068  0.999999058759177  0.999999070158566  0.999999105406915  0.999999115350301
0.069  0.999999249791814  0.999999261441146  0.999999297372009  0.999999307505168
0.07  0.999999445115957  0.999999457016464  0.999999493624159  0.999999503945168
0.071  0.999999644593426  0.999999656745896  0.999999694026127  0.999999704533563
0.072  0.999999848070464  0.999999860475424  0.99999989842673  0.999999909120072
0.073  1.0000000553809  1.00000006803878  1.00000010666371  1.00000011754372
0.074  1.00000026634963  1.00000027926088  1.00000031856693  1.00000032963592
0.075  1.00000048079638  1.00000049396168  1.00000053396189  1.00000054522393
0.076  1.00000069854016  1.00000071196049  1.00000075267391  1.00000076413486
0.077  1.00000091940414  1.00000093308105  1.00000097453271  1.00000098620035
0.078  1.00000114322126  1.00000115715698  1.00000119937794  1.00000121126183
0.079  1.00000136984014  1.00000138403786  1.00000142706487  1.00000143917624
0.08  1.000001599131  1.0000016135951  1.00000165747025  1.00000166982192
0.081  1.00000183099109  1.00000184572739  1.00000189049765  1.00000190310379
0.082  1.00000206534902  1.00000208036497  1.00000212608166  1.00000213895765
0.083  1.00000230216721  1.00000231747219  1.00000236419031  1.00000237735251
0.084  1.00000254144236  1.00000255704766  1.00000260482534  1.00000261829084
0.085  1.00000278320319  1.00000279912212  1.00000284801974  1.00000286180617
0.086  1.00000302750565  1.00000304375334  1.00000309383276  1.000003107958
0.087  1.00000327442562  1.00000329101888  1.00000334234245  1.00000335682437
0.088  1.00000352404979  1.00000354100666  1.00000359363617  1.00000360849234
0.089  1.00000377646491  1.00000379380421  1.00000384779976  1.00000386304719
0.09  1.00000403174648  1.00000404948729  1.00000410490614  1.00000412056091
0.091  1.00000428994761  1.00000430810861  1.00000436500403  1.00000438108103
0.092  1.0000045510885  1.00000456968742  1.0000046281076  1.00000464462026
0.093  1.00000481514737  1.00000483420048  1.0000048941875  1.00000491114752
0.094  1.00000508205315  1.00000510157479  1.0000051631639  1.00000518058103
0.095  1.00000535168015  1.00000537168248  1.00000543490139  1.0000054527833
0.096  1.00000562384486  1.00000564433766  1.00000570920625  1.0000057275584
0.097  1.00000589830488  1.00000591929552  1.00000598582563  1.00000600465121
0.098  1.00000617475985  1.00000619625338  1.0000062644489  1.00000628374884
0.099  1.00000645285435  1.00000647485371  1.00000654471079  1.00000656448384
0.1  1.00000673218288  1.00000675468914  1.00000682619656  1.00000684643933
0.101  1.00000701229663  1.00000703530927  1.00000710844895  1.00000712915602
0.102  1.00000729271244  1.00000731622956  1.00000739097704  1.00000741214115
0.103  1.00000757292354  1.00000759694216  1.00000767326718  1.00000769487929
0.104  1.00000785241238  1.00000787692853  1.0000079547956  1.00000797684513
0.105  1.00000813066503  1.00000815567389  1.00000823504287  1.0000082575178
0.106  1.00000840718687  1.00000843268284  1.0000085135095  1.00000853639657
0.107  1.00000868151902  1.0000087074957  1.00000878973233  1.00000881301726
0.108  1.00000895325453  1.00000897970475  1.00000906330083  1.00000908696849
0.109  1.00000922205371  1.00000924896946  1.0000093338724  1.00000935790706
0.11  1.00000948765729  1.00000951502981  1.00000960118571  1.00000962557129
0.111  1.00000974989693  1.00000977771667  1.00000986507126  1.0000098897916
0.112  1.00001000870196  1.00001003695869  1.00001012545829  1.00001015049748
0.113  1.00001026410213  1.00001029278512  1.0000103823776  1.00001040772025
0.114  1.00001051622616  1.00001054532426  1.00001063596014  1.00001066159174
0.115  1.00001076529605  1.000010794798  1.00001088643145  1.0000109123386
0.116  1.00001101161794  1.00001104151253  1.00001113410231  1.0000111602731
0.117  1.00001125556989  1.00001128584624  1.0000113793566  1.00001140578079
0.118  1.00001149758765  1.0000115282355  1.00001162263688  1.00001164930613
0.119  1.0000117381494  1.00001176915928  1.00001186442894  1.00001189133698
0.12  1.00001197776018  1.00001200912372  1.00001210524614  1.00001213238886
0.121  1.00001221693712  1.00001224864728  1.00001234561435  1.0000123729899
0.122  1.000012456196  1.00001248824721  1.00001258605839  1.00001261366712
0.123  1.00001269603956  1.00001272842798  1.00001282709014  1.00001285493461
0.124  1.00001293694805  1.00001296967167  1.00001306919895  1.0000130972838
0.125  1.00001317937196  1.00001321243076  1.00001331284417  1.00001334117604
0.126  1.00001342372682  1.00001345712286  1.00001355844991  1.00001358703729
0.127  1.00001367039007  1.00001370412757  1.00001380640179  1.00001383525483
0.128  1.0000139196994  1.00001395378482  1.0000140570452  1.00001408617558
0.129  1.00001417195258  1.00001420639455  1.00001431068502  1.00001434010574
0.13  1.00001442740799  1.00001446221735  1.0000145675862  1.00001459731139
0.131  1.00001468628586  1.00001472147552  1.00001482797486  1.00001485801966
0.132  1.00001494876961  1.00001498435451  1.00001509203966  1.00001512242001
0.133  1.00001521500725  1.00001525100414  1.0000153599331  1.00001539066559
0.134  1.0000154851123  1.00001552153958  1.00001563177249  1.00001566287423
0.135  1.00001575916441  1.00001579604188  1.00001590764052  1.00001593912895
0.136  1.00001603720934  1.000016074558  1.0000161875852  1.00001621947803
0.137  1.00001631925843  1.0000163571001  1.00001647161934  1.00001650393437
0.138  1.00001660528748  1.0000166436446  1.00001675971947  1.00001679247446
0.139  1.00001689523533  1.00001693413063  1.00001705182434  1.00001708503693
0.14  1.00001718900221  1.00001722845841  1.00001734783333  1.00001738152092
0.141  1.00001748644805  1.00001752648754  1.00001764760481  1.00001768178446
0.142  1.0000177873912  1.00001782803582  1.00001795095484  1.00001798564312
0.143  1.00001809160752  1.00001813287821  1.00001825765632  1.00001829286929
0.144  1.00001839883038  1.00001844074704  1.00001856743908  1.00001860319211
0.145  1.00001870875163  1.00001875133283  1.00001887999085  1.00001891629861
0.146  1.00001902102371  1.00001906428659  1.00001919495953  1.00001923183589
0.147  1.00001933526313  1.00001937922322  1.0000195119567  1.00001954941466
0.148  1.0000196510552  1.00001969572632  1.00001983056246  1.00001986861411
0.149  1.00001996796005  1.00002001335428  1.00002015033156  1.00002018898805
0.15  1.00002028551977  1.00002033164745  1.00002047080064  1.00002051007216
0.151  1.00002060326656  1.00002065013623  1.00002079149643  1.0000208313922
0.152  1.00002092073139  1.00002096834992  1.0000211119446  1.00002115247289
0.153  1.00002123745315  1.0000212858258  1.00002143167888  1.00002147284702
0.154  1.00002155298776  1.00002160211823  1.00002175025028  1.00002179206468
0.155  1.00002186691681  1.00002191680741  1.00002206723581  1.00002210970206
0.156  1.0000221788557  1.00002222950745  1.0000223822466  1.00002242536947
0.157  1.00002248846066  1.00002253987349  1.00002269493503  1.00002273871853
0.158  1.00002279543462  1.00002284760739  1.00002300500048  1.00002304944793
0.159  1.00002309953159  1.00002315246237  1.00002331219389  1.00002335730796
0.16  1.00002340055972  1.00002345424585  1.00002361632061  1.00002366210338
0.161  1.00002369838265  1.0000237528209  1.00002391724188  1.0000239636949
0.162  1.00002399291957  1.00002404810625  1.00002421487479  1.00002426199911
0.163  1.00002428414387  1.00002434007498  1.00002450919094  1.00002455698716
0.164  1.00002457208077  1.00002462875211  1.00002480021399  1.00002484868228
0.165  1.00002485680385  1.00002491421112  1.00002508801621  1.00002513715635
0.166  1.00002513843116  1.00002519657004  1.0000253727145  1.00002542252589
0.167  1.00002541712064  1.00002547598693  1.00002565446586  1.00002570494752
0.168  1.00002569306559  1.00002575265519  1.00002593346269  1.0000259846133
0.169  1.00002596648986  1.00002602679893  1.00002620992813  1.00002626174603
0.17  1.0000262376434  1.00002629866834  1.00002648411146  1.00002653659464
0.171  1.00002650679786  1.00002656853538  1.00002675628372  1.00002680942988
0.172  1.00002677424252  1.00002683668967  1.00002702673373  1.00002708054021
0.173  1.00002704028051  1.00002710343467  1.00002729576415  1.00002735022805
0.174  1.00002730522511  1.00002736908402  1.00002756368793  1.0000276188061
0.175  1.00002756939627  1.00002763395801  1.00002783082483  1.00002788659386
0.176  1.00002783311713  1.00002789838013  1.0000280974979  1.00002815391426
0.177  1.0000280967104  1.00002816267343  1.00002836402997  1.00002842108999
0.178  1.0000283604946  1.00002842715677  1.00002863073987  1.00002868843991
0.179  1.00002862478004  1.00002869214079  1.0000288979385  1.00002895627495
0.18  1.00002888986449  1.00002895792361  1.00002916592448  1.00002922489389
0.181  1.00002915602857  1.00002922478619  1.00002943497959  1.00002949457875
0.182  1.00002942353091  1.00002949298753  1.00002970536391  1.00002976558995
0.183  1.00002969260306  1.00002976275955  1.00002997731079  1.00003003816129
0.184  1.00002996344446  1.00003003430214  1.00003025102178  1.00003031249481
0.185  1.00003023621752  1.00003030777812  1.00003052666161  1.00003058875588
0.186  1.00003051104288  1.00003058330861  1.00003080435359  1.00003086706844
0.187  1.0000307879953  1.00003086096888  1.00003108417529  1.00003114751081
0.188  1.00003106710017  1.00003114078485  1.00003136615506  1.00003143011209
0.189  1.00003134833089  1.00003142273046  1.00003165026939  1.00003171484956
0.19  1.00003163160726  1.00003170672607  1.00003193644118  1.00003200164687
0.191  1.00003191679505  1.00003199263802  1.00003222453928  1.00003229037368
0.192  1.00003220370681  1.00003228027943  1.00003251437923  1.00003258084626
0.193  1.00003249210394  1.00003256941222  1.00003280572533  1.0000328728296
0.194  1.0000327817001  1.0000328597506  1.00003309829395  1.00003316604073
0.195  1.00003307216583  1.00003315096558  1.00003339175811  1.00003346015329
0.196  1.00003336313434  1.00003344269086  1.00003368575334  1.00003375480334
0.197  1.00003365420831  1.00003373452953  1.0000339798844  1.00003404959609
0.198  1.0000339449676  1.00003402606184  1.00003427373299  1.00003434411366
0.199  1.00003423497758  1.00003431685352  1.00003456686612  1.00003463792344
0.2  1.00003452379796  1.00003460646457  1.00003485884494  1.00003493058684
0.201  1.00003481099184  1.00003489445839  1.00003514923384  1.00003522166854
0.202  1.00003509613484  1.00003518041084  1.00003543760955  1.00003551074547
0.203  1.00003537882394  1.00003546391912  1.00003572357008  1.00003579741582
0.204  1.00003565868597  1.00003574461029  1.00003600674323  1.00003608130756
0.205  1.00003593538553  1.00003602214911  1.0000362867945  1.00003636208633
0.206  1.00003620863207  1.00003629624526  1.00003656343425  1.00003663946265
0.207  1.00003647818613  1.00003656665944  1.00003683642394  1.00003691319813
0.208  1.00003674386448  1.00003683320865  1.00003710558131  1.00003718311069
0.209  1.00003700554422  1.00003709577013  1.00003737078445  1.0000374490786
0.21  1.00003726316557  1.00003735428437  1.00003763197469  1.0000377110434
0.211  1.00003751673356  1.00003760875659  1.00003788915819  1.00003796901147
0.212  1.00003776631835  1.00003785925718  1.00003814240633  1.00003822305448
0.213  1.00003801205442  1.00003810592086  1.00003839185482  1.0000384733084
0.214  1.00003825413846  1.00003834894452  1.00003863770164  1.0000387199715
0.215  1.00003849282608  1.00003858858401  1.00003888020362  1.00003896330095
0.216  1.00003872842747  1.00003882514967  1.00003911967217  1.00003920360847
0.217  1.00003896130192  1.00003905900101  1.00003935646769  1.00003944125476
0.218  1.00003919185146  1.00003929054013  1.00003959099318  1.00003967664313
0.219  1.0000394205136  1.00003952020462  1.00003982368694  1.00003991021212
0.22  1.00003964775327  1.00003974845941  1.00004005501442  1.00004014242746
0.221  1.00003987405422  1.00003997578817  1.00004028545967  1.00004037377334
0.222  1.00004009990987  1.00004020268417  1.00004051551606  1.00004060474327
0.223  1.00004032581389  1.00004042964084  1.00004074567683  1.00004083583054
0.224  1.00004055225056  1.0000406571421  1.00004097642547  1.00004106751861
0.225  1.00004077968514  1.00004088565282  1.00004120822607  1.00004130027141
0.226  1.00004100855456  1.00004111560934  1.00004144151389  1.00004153452401
0.227  1.00004123925832  1.0000413474106  1.00004167668642  1.00004177067356
0.228  1.00004147215018  1.00004158140964  1.00004191409494  1.00004200907093
0.229  1.00004170753051  1.00004181790606  1.00004215403699  1.00004225001311
0.23  1.00004194563971  1.00004205713945  1.00004239674971  1.00004249373664
0.231  1.00004218665268  1.0000422992838  1.00004264240446  1.00004274041215
0.232  1.00004243067469  1.00004254444348  1.00004289110264  1.00004299014024
0.233  1.00004267773857  1.00004279265042  1.00004314287302  1.0000432429488
0.234  1.00004292780354  1.00004304386287  1.00004339767056  1.00004349879185
0.235  1.00004318075545  1.00004329796579  1.00004365537672  1.00004375754986
0.236  1.00004343640874  1.00004355477272  1.00004391580152  1.00004401903185
0.237  1.00004369450982  1.00004381402921  1.000044178687  1.0000442829788
0.238  1.00004395474205  1.00004407541785  1.00004444371221  1.00004454906879
0.239  1.00004421673207  1.00004433856452  1.00004471049966  1.0000448169233
0.24  1.00004448005728  1.00004460304597  1.00004497862284  1.0000450861149
0.241  1.00004474425444  1.00004486839842  1.00004524761499  1.00004535617592
0.242  1.00004500882918  1.00004513412699  1.00004551697848  1.00004562660796
0.243  1.00004527326602  1.00004539971582  1.00004578619505  1.00004589689203
0.244  1.00004553703885  1.0000456646385  1.00004605473627  1.00004616649915
0.245  1.00004579962154  1.00004592836872  1.0000463220742  1.00004643490091
0.246  1.00004606049847  1.00004619039076  1.00004658769193  1.00004670158007
0.247  1.00004631917467  1.00004645020966  1.00004685109379  1.00004696604082
0.248  1.00004657518553  1.00004670736092  1.00004711181505  1.00004722781837
0.249  1.00004682810563  1.00004696141932  1.0000473694307  1.00004748648786
0.25  1.00004707755674  1.00004721200695  1.00004762356355  1.00004774167233
0.251  1.00004732321476  1.00004745880005  1.00004787389099  1.00004799304958
0.252  1.00004756481538  1.0000477015348  1.00004812015079  1.00004824035792
0.253  1.00004780215858  1.00004794001174  1.00004836214543  1.00004848340047
0.254  1.00004803511183  1.00004817409893  1.00004859974532  1.00004872204839
0.255  1.00004826361184  1.00004840373377  1.00004883289045  1.00004895624251
0.256  1.00004848766511  1.00004862892343  1.00004906159091  1.00004918599382
0.257  1.00004870734708  1.00004884974418  1.00004928592599  1.00004941138257
0.258  1.00004892280022  1.00004906633921  1.00004950604211  1.00004963255618
0.259  1.00004913423073  1.00004927891555  1.00004972214956  1.00004984972594
0.26  1.00004934190439  1.00004948773976  1.00004993451819  1.00005006316273
0.261  1.00004954614137  1.00004969313278  1.00005014347223  1.00005027319173
0.262  1.00004974731015  1.00004989546389  1.00005034938409  1.00005048018635
0.263  1.00004994582092  1.00005009514397  1.00005055266771  1.00005068456141
0.264  1.00005014211819  1.00005029261822  1.00005075377113  1.00005088676582
0.265  1.0000503366731  1.00005048835843  1.00005095316877  1.00005108727479
0.266  1.00005052997543  1.0000506828549  1.00005115135333  1.00005128658169
0.267  1.00005072252531  1.00005087660827  1.00005134882759  1.00005148518994
0.268  1.00005091482504  1.00005107012127  1.00005154609611  1.00005168360466
0.269  1.000051107371  1.00005126389061  1.00005174365717  1.00005188232453
0.27  1.00005130064563  1.00005145839901  1.00005194199477  1.00005208183394
0.271  1.00005149510999  1.00005165410772  1.00005214157112  1.00005228259538
0.272  1.00005169119658  1.00005185144937  1.00005234281958  1.00005248504242
0.273  1.00005188930283  1.00005205082145  1.00005254613814  1.00005268957315
0.274  1.00005208978532  1.00005225258056  1.00005275188359  1.00005289654444
0.275  1.00005229295461  1.00005245703721  1.0000529603665  1.00005310626688
0.276  1.00005249907106  1.00005266445168  1.000053171847  1.00005331900055
0.277  1.00005270834145  1.00005287503065  1.00005338653147  1.00005353495176
0.278  1.00005292091665  1.00005308892484  1.00005360457022  1.0000537542707
0.279  1.00005313689013  1.00005330622758  1.00005382605609  1.00005397705011
0.28  1.00005335629761  1.00005352697446  1.0000540510241  1.00005420332486
0.281  1.00005357911765  1.00005375114387  1.00005427945205  1.00005443307262
0.282  1.00005380527313  1.00005397865857  1.00005451126211  1.00005466621543
0.283  1.00005403463379  1.00005420938815  1.00005474632329  1.00005490262217
0.284  1.00005426701947  1.00005444315239  1.00005498445479  1.00005514211196
0.285  1.00005450220434  1.00005467972536  1.00005522543018  1.00005538445829
0.286  1.00005473992165  1.00005491884023  1.0000554689822  1.00005562939383
0.287  1.00005497986914  1.00005516019475  1.00005571480818  1.00005587661588
0.288  1.000055221715  1.00005540345707  1.00005596257596  1.0000561257923
0.289  1.00005546510411  1.00005564827208  1.00005621193017  1.00005637656776
0.29  1.00005570966456  1.00005589426789  1.00005646249877  1.00005662857025
0.291  1.00005595501434  1.00005614106256  1.00005671389966  1.00005688141774
0.292  1.00005620076797  1.00005638827065  1.00005696574735  1.00005713472488
0.293  1.00005644654308  1.00005663550987  1.00005721765952  1.00005738810945
0.294  1.00005669196675  1.00005688240737  1.00005746926332  1.00005764119877
0.295  1.00005693668152  1.00005712860576  1.0000577202014  1.00005789363561
0.296  1.000057180351  1.00005737376873  1.00005797013747  1.00005814508386
0.297  1.00005742266503  1.00005761758618  1.00005821876149  1.00005839523364
0.298  1.00005766334418  1.00005785977878  1.00005846579412  1.00005864380579
0.299  1.00005790214383  1.00005810010194  1.00005871099076  1.00005889055584
0.3  1.00005813885734  1.00005833834908  1.00005895414477  1.00005913527732
0.301  1.00005837331878  1.00005857435428  1.00005919509011  1.00005937780433
0.302  1.00005860540475  1.00005880799417  1.00005943370324  1.00005961801344
0.303  1.00005883503565  1.00005903918916  1.00005966990429  1.00005985582489
0.304  1.00005906217611  1.0000592679038  1.00005990365754  1.00006009120302
0.305  1.00005928683475  1.0000594941467  1.00006013497113  1.00006032415605
0.306  1.00005950906332  1.00005971796949  1.00006036389623  1.00006055473514
0.307  1.00005972895507  1.00005993946531  1.0000605905254  1.00006078303286
0.308  1.00005994664255  1.00006015876659  1.00006081499038  1.0000610091809
0.309  1.00006016229491  1.00006037604226  1.00006103745936  1.00006123334741
0.31  1.00006037611449  1.00006059149444  1.00006125813363  1.00006145573355
0.311  1.00006058833311  1.00006080535469  1.00006147724388  1.00006167656991
0.312  1.00006079920789  1.00006101787982  1.00006169504593  1.00006189611211
0.313  1.00006100901669  1.00006122934735  1.00006191181627  1.00006211463649
0.314  1.00006121805333  1.00006144005071  1.00006212784731  1.00006233243522
0.315  1.00006142662266  1.00006165029435  1.00006234344237  1.00006254981137
0.316  1.00006163503547  1.00006186038859  1.00006255891067  1.00006276707394
0.317  1.0000618436034  1.0000620706446  1.00006277456226  1.00006298453266
0.318  1.00006205263392  1.00006228136936  1.000062990703  1.00006320249314
0.319  1.0000622624255  1.00006249286083  1.00006320762978  1.00006342125192
0.32  1.00006247326296  1.0000627054033  1.00006342562585  1.00006364109201
0.321  1.00006268541322  1.00006291926317  1.00006364495664  1.00006386227849
0.322  1.00006289912133  1.00006313468499  1.00006386586579  1.00006408505476
0.323  1.00006311460711  1.00006335188809  1.00006408857184  1.00006430963907
0.324  1.00006333206217  1.00006357106363  1.00006431326526  1.00006453622165
0.325  1.00006355164759  1.00006379237228  1.00006454010616  1.00006476496245
0.326  1.00006377349223  1.00006401594253  1.00006476922263  1.00006499598936
0.327  1.00006399769156  1.00006424186957  1.00006500070959  1.00006522939724
0.328  1.00006422430726  1.0000644702148  1.00006523462842  1.0000654652474
0.329  1.0000644533674  1.00006470100618  1.00006547100716  1.0000657035679
0.33  1.0000646848673  1.0000649342389  1.00006570984135  1.00006594435441
0.331  1.00006491877093  1.00006516987697  1.00006595109552  1.00006618757163
0.332  1.00006515501298  1.00006540785516  1.00006619470518  1.00006643315534
0.333  1.00006539350133  1.00006564808155  1.00006644057935  1.00006668101492
0.334  1.00006563412012  1.00006589044051  1.00006668860361  1.00006693103643
0.335  1.00006587673311  1.0000661347962  1.00006693864347  1.00006718308592
0.336  1.00006612118739  1.00006638099613  1.00006719054804  1.00006743701316
0.337  1.0000663673174  1.00006662887526  1.00006744415404  1.00006769265562
0.338  1.00006661494898  1.00006687826003  1.00006769928989  1.00006794984256
0.339  1.00006686390367  1.00006712897265  1.00006795577991  1.00006820839922
0.34  1.00006711400289  1.00006738083523  1.00006821344848  1.00006846815099
0.341  1.00006736507206  1.00006763367398  1.00006847212419  1.00006872892755
0.342  1.00006761694465  1.00006788732314  1.00006873164375  1.00006899056675
0.343  1.00006786946584  1.00006814162875  1.00006899185577  1.00006925291838
0.344  1.00006812249606  1.00006839645206  1.00006925262409  1.00006951584751
0.345  1.00006837591409  1.00006865167271  1.00006951383094  1.00006977923762
0.346  1.00006862961975  1.00006890719134  1.00006977537957  1.00007004299325
0.347  1.00006888353614  1.00006916293185  1.00007003719644  1.00007030704211
0.348  1.00006913761142  1.00006941884324  1.00007029923297  1.00007057133689
0.349  1.00006939182012  1.00006967490075  1.00007056146679  1.00007083585644
0.35  1.00006964616376  1.0000699311066  1.00007082390241  1.00007110060644
0.351  1.00006990067118  1.00007018749025  1.00007108657134  1.00007136561958
0.352  1.00007015539805  1.00007044410797  1.00007134953178  1.00007163095512
0.353  1.00007041042613  1.00007070104199  1.00007161286771  1.00007189669804
0.354  1.0000706658618  1.0000709583991  1.00007187668746  1.00007216295766
0.355  1.00007092183426  1.00007121630885  1.00007214112188  1.00007242986569
0.356  1.00007117849327  1.0000714749212  1.00007240632206  1.000072697574
0.357  1.00007143600638  1.00007173440388  1.0000726724566  1.00007296625194
0.358  1.00007169455601  1.00007199493935  1.00007293970863  1.00007323608328
0.359  1.00007195433613  1.00007225672153  1.00007320827249  1.00007350726296
0.36  1.00007221554867  1.00007251995227  1.00007347835028  1.00007377999358
0.361  1.00007247840001  1.00007278483768  1.00007375014817  1.00007405448178
0.362  1.0000727430971  1.0000730515845  1.00007402387267  1.00007433093455
0.363  1.00007300984386  1.00007332039623  1.00007429972704  1.00007460955548
0.364  1.00007327883746  1.00007359146961  1.00007457790751  1.00007489054126
0.365  1.00007355026479  1.00007386499109  1.00007485859994  1.00007517407808
0.366  1.00007382429926  1.00007414113351  1.00007514197647  1.00007546033847
0.367  1.00007410109772  1.00007442005317  1.00007542819259  1.00007574947835
0.368  1.00007438079784  1.00007470188708  1.00007571738452  1.00007604163437
0.369  1.00007466351578  1.00007498675084  1.00007600966689  1.0000763369217
0.37  1.00007494934444  1.00007527473667  1.0000763051311  1.00007663543227
0.371  1.00007523835203  1.00007556591214  1.00007660384383  1.00007693723337
0.372  1.00007553058121  1.0000758603193  1.00007690584627  1.00007724236693
0.373  1.00007582604876  1.00007615797431  1.00007721115379  1.00007755084911
0.374  1.00007612474568  1.0000764588676  1.00007751975611  1.00007786267054
0.375  1.00007642663791  1.00007676296455  1.00007783161797  1.00007817779695
0.376  1.00007673166738  1.0000770702066  1.00007814668031  1.00007849617034
0.377  1.00007703975368  1.00007738051287  1.00007846486181  1.0000788177106
0.378  1.00007735079602  1.00007769378217  1.00007878606101  1.00007914231754
0.379  1.00007766467559  1.00007800989538  1.00007911015862  1.00007946987324
0.38  1.00007798125835  1.00007832871815  1.00007943702027  1.00007980024475
0.381  1.00007830039788  1.00007865010388  1.00007976649947  1.00008013328708
0.382  1.0000786219386  1.00007897389683  1.00008009844072  1.00008046884632
0.383  1.00007894571909  1.00007929993549  1.00008043268289  1.0000808067629
0.384  1.00007927157539  1.00007962805593  1.00008076906253  1.00008114687503
0.385  1.00007959934443  1.0000799580951  1.00008110741722  1.00008148902191
0.386  1.00007992886729  1.00008028989424  1.00008144758892  1.00008183304713
0.387  1.00008025999247  1.000080623302  1.0000817894271  1.00008217880178
0.388  1.0000805925788  1.00008095817748  1.00008213279178  1.00008252614748
0.389  1.00008092649829  1.000081294393  1.00008247755628  1.00008287495905
0.39  1.00008126163866  1.00008163183659  1.00008282360969  1.00008322512709
0.391  1.00008159790543  1.00008197041418  1.0000831708591  1.00008357656007
0.392  1.00008193522385  1.00008231005147  1.00008351923134  1.00008392918617
0.393  1.0000822735403  1.0000826506953  1.0000838686745  1.00008428295473
0.394  1.00008261282339  1.00008299231477  1.00008421915893  1.00008463783722
0.395  1.00008295306457  1.00008333490189  1.00008457067786  1.00008499382797
0.396  1.00008329427839  1.00008367847174  1.00008492324768  1.00008535094433
0.397  1.00008363650236  1.00008402306237  1.00008527690771  1.0000857092265
0.398  1.00008397979632  1.00008436873419  1.00008563171962  1.00008606873694
0.399  1.00008432424153  1.00008471556902  1.00008598776649  1.00008642955946
0.4  1.00008466993936  1.00008506366878  1.00008634515146  1.00008679179782
0.401  1.00008501700962  1.00008541315383  1.00008670399609  1.00008715557417
0.402  1.0000853655887  1.00008576416107  1.00008706443841  1.00008752102704
0.403  1.00008571582729  1.00008611684169  1.00008742663073  1.0000878883092
0.404  1.00008606788806  1.00008647135884  1.00008779073723  1.00008825758528
0.405  1.00008642194308  1.00008682788499  1.00008815693137  1.00008862902912
0.406  1.00008677817106  1.00008718659931  1.00008852539324  1.00008900282115
0.407  1.00008713675475  1.00008754768486  1.00008889630671  1.00008937914565
0.408  1.00008749787804  1.00008791132584  1.00008926985677  1.00008975818795
0.409  1.00008786172323  1.00008827770486  1.00008964622667  1.00009014013166
0.41  1.00008822846847  1.00008864700027  1.00009002559534  1.0000905251561
0.411  1.00008859828505  1.00008901938354  1.00009040813478  1.00009091343371
0.412  1.0000889713352  1.00008939501703  1.00009079400773  1.00009130512762
0.413  1.00008934776977  1.00008977405167  1.00009118336549  1.00009170038964
0.414  1.00008972772634  1.00009015662509  1.00009157634594  1.00009209935819
0.415  1.00009011132755  1.00009054285994  1.00009197307192  1.00009250215669
0.416  1.0000904986797  1.00009093286249  1.00009237364984  1.00009290889221
0.417  1.00009088987166  1.00009132672154  1.00009277816859  1.00009331965441
0.418  1.00009128497407  1.00009172450762  1.00009318669882  1.00009373451471
0.419  1.0000916840389  1.00009212627259  1.00009359929244  1.00009415352598
0.42  1.00009208709931  1.00009253204949  1.00009401598256  1.00009457672237
0.421  1.00009249416982  1.00009294185267  1.00009443678365  1.00009500411948
0.422  1.00009290524673  1.00009335567829  1.00009486169203  1.00009543571493
0.423  1.00009332030892  1.00009377350505  1.00009529068667  1.00009587148908
0.424  1.00009373931878  1.00009419529519  1.00009572373011  1.00009631140608
0.425  1.00009416222347  1.00009462099573  1.00009616076984  1.00009675541515
0.426  1.00009458895632  1.00009505053987  1.00009660173962  1.00009720345196
0.427  1.00009501943842  1.00009548384856  1.00009704656116  1.00009765544032
0.428  1.00009545358031  1.00009592083226  1.00009749514582  1.00009811129388
0.429  1.00009589128383  1.00009636139272  1.00009794739641  1.00009857091795
0.43  1.00009633244394  1.00009680542487  1.00009840320912  1.00009903421143
0.431  1.00009677695064  1.00009725281866  1.00009886247538  1.00009950106865
0.432  1.00009722469085  1.00009770346104  1.00009932508379  1.00009997138133
0.433  1.00009767555022  1.0000981572377  1.00009979092189  1.00010044504036
0.434  1.00009812941496  1.0000986140349  1.00010025987798  1.00010092193762
0.435  1.00009858617343  1.00009907374111  1.00010073184276  1.00010140196758
0.436  1.00009904571776  1.00009953624856  1.00010120671091  1.0001018850289
0.437  1.00009950794519  1.00010000145464  1.00010168438236  1.00010237102574
0.438  1.00009997275933  1.0001004692631  1.00010216476364  1.00010285986903
0.439  1.0001004400712  1.00010093958516  1.00010264776881  1.00010335147746
0.44  1.00010090980012  1.00010141234032  1.0001031333204  1.00010384577838
0.441  1.00010138187435  1.00010188745704  1.00010362134999  1.00010434270838
0.442  1.00010185623162  1.00010236487324  1.0001041117987  1.0001048422138
0.443  1.00010233281933  1.00010284453653  1.00010460461746  1.00010534425097
0.444  1.00010281159471  1.00010332640432  1.00010509976704  1.00010584878624
0.445  1.00010329252468  1.00010381044372  1.00010559721799  1.00010635579593
0.446  1.0001037755856  1.00010429663126  1.00010609695029  1.00010686526601
0.447  1.00010426076281  1.00010478495244  1.00010659895298  1.00010737719165
0.448  1.00010474805009  1.00010527540115  1.00010710322349  1.00010789157666
0.449  1.00010523744892  1.00010576797901  1.00010760976703  1.00010840843276
0.45  1.00010572896773  1.00010626269451  1.00010811859568  1.00010892777882
0.451  1.00010622262096  1.00010675956216  1.00010862972755  1.00010944963991
0.452  1.00010671842809  1.00010725860147  1.00010914318585  1.00010997404638
0.453000000000001  1.00010721641272  1.00010775983602  1.0001096589978  1.00011050103291
0.454  1.0001077166015  1.00010826329244  1.00011017719376  1.00011103063744
0.455  1.00010821902314  1.0001087689994  1.0001106978061  1.00011156290022
0.456  1.00010872370743  1.0001092769866  1.00011122086828  1.00011209786281
0.457  1.00010923068433  1.00010978728389  1.00011174641394  1.00011263556717
0.458  1.00010973998306  1.00011029992037  1.000112274476  1.0001131760548
0.459  1.00011025163137  1.00011081492366  1.00011280508589  1.00011371936593
0.46  1.00011076565482  1.00011133231914  1.00011333827288  1.00011426553883
0.461  1.00011128207618  1.00011185212945  1.00011387406345  1.00011481460929
0.462  1.00011180091503  1.00011237437398  1.0001144124809  1.00011536661001
0.463  1.00011232218737  1.00011289906853  1.00011495354492  1.00011592157037
0.464  1.0001128459054  1.00011342622517  1.00011549727145  1.00011647951614
0.465  1.00011337207746  1.00011395585205  1.00011604367252  1.00011704046935
0.466  1.00011390070808  1.00011448795354  1.00011659275634  1.00011760444835
0.467  1.00011443179807  1.00011502253033  1.00011714452736  1.00011817146788
0.468  1.00011496534485  1.00011555957969  1.00011769898664  1.00011874153934
0.469  1.00011550134277  1.00011609909588  1.00011825613207  1.00011931467112
0.47  1.00011603978359  1.00011664107058  1.00011881595898  1.00011989086903
0.471  1.00011658065699  1.00011718549341  1.00011937846048  1.00012047013678
0.472  1.00011712395116  1.00011773235254  1.00011994362816  1.00012105247657
0.473  1.00011766965343  1.00011828163529  1.00012051145271  1.00012163788965
0.474  1.0001182177509  1.00011883332881  1.00012108192447  1.00012222637705
0.475  1.00011876823114  1.00011938742075  1.00012165503424  1.00012281794013
0.476  1.00011932108282  1.00011994389984  1.00012223077382  1.00012341258131
0.477  1.00011987629632  1.00012050275661  1.00012280913668  1.0001240103047
0.478  1.00012043386435  1.00012106398395  1.00012339011859  1.00012461111664
0.479  1.00012099378248  1.00012162757759  1.00012397371813  1.00012521502635
0.48  1.00012155604957  1.00012219353662  1.00012455993717  1.00012582204635
0.481  1.0001221206682  1.00012276186389  1.00012514878134  1.00012643219294
0.482  1.00012268764496  1.00012333256622  1.00012574026024  1.0001270454865
0.483  1.00012325699062  1.00012390565469  1.00012633438777  1.00012766195177
0.484  1.00012382872026  1.0001244811447  1.00012693118221  1.00012828161796
0.485  1.00012440285328  1.00012505905595  1.00012753066625  1.00012890451889
0.486  1.00012497941324  1.00012563941238  1.00012813286688  1.00012953069284
0.487  1.00012555842771  1.00012622224188  1.00012873781526  1.00013016018245
0.488  1.00012613992789  1.00012680757603  1.00012934554638  1.00013079303446
0.489  1.00012672394828  1.00012739544968  1.00012995609873  1.00013142929933
0.49  1.00012731052609  1.0001279859004  1.00013056951376  1.0001320690308
0.491  1.00012789970073  1.00012857896799  1.00013118583535  1.00013271228536
0.492  1.00012849151318  1.00012917469377  1.00013180510922  1.00013335912164
0.493  1.0001290860052  1.00012977311984  1.00013242738216  1.00013400959973
0.494  1.00012968321867  1.00013037428846  1.00013305270138  1.00013466378043
0.495  1.0001302831948  1.00013097824115  1.00013368111368  1.00013532172456
0.496  1.00013088597333  1.00013158501799  1.00013431266468  1.0001359834921
0.497  1.00013149159178  1.00013219465679  1.00013494739806  1.00013664914143
0.498  1.00013210008463  1.00013280719233  1.00013558535477  1.00013731872853
0.499  1.00013271148266  1.00013342265567  1.00013622657223  1.00013799230626
0.5  1.00013332581223  1.00013404107345  1.00013687108373  1.00013866992357
0.501  1.00013394309466  1.00013466246719  1.00013751891771  1.00013935162492
0.502  1.0001345633457  1.00013528685289  1.00013817009718  1.0001400374496
0.503  1.00013518657507  1.00013591424047  1.00013882463931  1.00014072743129
0.504  1.00013581278607  1.00013654463342  1.00013948255494  1.00014142159761
0.505  1.00013644197538  1.00013717802857  1.00014014384836  1.00014211996978
0.506  1.00013707413284  1.00013781441592  1.00014080851706  1.00014282256247
0.507  1.00013770924146  1.00013845377861  1.00014147655171  1.0001435293837
0.508  1.00013834727753  1.000139096093  1.00014214793622  1.00014424043485
0.509  1.0001389882107  1.00013974132888  1.00014282264785  1.00014495571083
0.51  1.00013963200445  1.00014038944976  1.0001435006575  1.0001456752004
0.511  1.00014027861637  1.00014104041331  1.00014418193018  1.00014639888652
0.512  1.00014092799877  1.00014169417184  1.00014486642542  1.0001471267469
0.513  1.00014158009924  1.00014235067298  1.00014555409789  1.00014785875459
0.514  1.00014223486138  1.0001430098603  1.00014624489809  1.00014859487869
0.515  1.00014289222551  1.00014367167412  1.00014693877311  1.00014933508518
0.516  1.00014355212959  1.00014433605234  1.00014763566747  1.00015007933774
0.517  1.00014421450996  1.00014500293127  1.00014833552392  1.00015082759868
0.518  1.00014487930236  1.00014567224655  1.00014903828444  1.0001515798299
0.519  1.00014554644272  1.00014634393405  1.0001497438911  1.00015233599391
0.52  1.00014621586818  1.00014701793079  1.00015045228697  1.00015309605473
0.521  1.00014688751789  1.00014769417583  1.00015116341712  1.00015385997895
0.522  1.00014756133393  1.00014837261111  1.00015187722943  1.00015462773667
0.523  1.00014823726211  1.00014905318229  1.00015259367544  1.00015539930239
0.524  1.00014891525266  1.00014973583951  1.00015331271123  1.00015617465592
0.525  1.00014959526104  1.00015042053803  1.00015403429803  1.00015695378312
0.526  1.00015027724846  1.00015110723894  1.00015475840299  1.00015773667674
0.527  1.00015096118244  1.00015179590959  1.00015548499966  1.00015852333694
0.528000000000001  1.00015164703723  1.00015248652407  1.00015621406853  1.00015931377191
0.529  1.00015233479414  1.00015317906355  1.00015694559737  1.00016010799834
0.53  1.00015302444176  1.0001538735165  1.00015767958157  1.00016090604173
0.531  1.00015371597612  1.00015456987879  1.00015841602428  1.00016170793669
0.532000000000001  1.00015440940068  1.00015526815376  1.00015915493647  1.00016251372704
0.533  1.00015510472629  1.00015596835216  1.00015989633701  1.00016332346595
0.534  1.00015580197097  1.00015667049194  1.00016064025244  1.00016413721582
0.535  1.00015650115972  1.00015737459803  1.00016138671686  1.00016495504818
0.536000000000001  1.00015720232414  1.000158080702  1.0001621357716  1.00016577704347
0.537  1.00015790550202  1.00015878884164  1.00016288746491  1.00016660329079
0.538  1.00015861073689  1.00015949906054  1.00016364185151  1.00016743388749
0.539  1.00015931807746  1.00016021140745  1.0001643989921  1.00016826893877
0.540000000000001  1.00016002757711  1.0001609259359  1.00016515895289  1.00016910855731
0.541  1.00016073929324  1.00016164270344  1.00016592180501  1.00016995286264
0.542  1.00016145328669  1.00016236177114  1.00016668762398  1.00017080198076
0.543  1.00016216962112  1.00016308320292  1.0001674564891  1.00017165604354
0.544000000000001  1.00016288836239  1.00016380706497  1.00016822848289  1.00017251518824
0.545  1.00016360957798  1.00016453342518  1.00016900369053  1.00017337955697
0.546  1.00016433333645  1.00016526235252  1.00016978219933  1.00017424929625
0.547  1.00016505970685  1.00016599391657  1.00017056409817  1.00017512455647
0.548000000000001  1.0001657887583  1.00016672818703  1.00017134947715  1.00017600549158
0.549  1.00016652055953  1.00016746523326  1.00017213842704  1.00017689225863
0.55  1.00016725517851  1.00016820512395  1.000172931039  1.00017778501751
0.551  1.00016799268216  1.0001689479268  1.00017372740428  1.00017868393067
0.552000000000001  1.00016873313609  1.00016969370824  1.00017452761392  1.00017958916289
0.553000000000001  1.00016947660441  1.00017044253331  1.00017533175864  1.00018050088125
0.554  1.00017022314963  1.0001711944655  1.00017613992866  1.00018141925497
0.555  1.00017097283262  1.00017194956666  1.00017695221368  1.00018234445542
0.556000000000001  1.00017172571253  1.00017270789708  1.00017776870288  1.00018327665623
0.557000000000001  1.00017248184697  1.00017346951549  1.00017858948496  1.00018421603338
0.558  1.00017324129201  1.00017423447919  1.00017941464823  1.00018516276534
0.559  1.00017400410239  1.00017500284415  1.00018024428079  1.00018611703331
0.56  1.00017477033165  1.0001757746652  1.00018107847065  1.00018707902146
0.561  1.00017554003234  1.00017654999625  1.00018191730599  1.00018804891721
0.562  1.00017631325627  1.00017732889045  1.0001827608753  1.00018902691151
0.563  1.00017709005466  1.00017811140042  1.00018360926766  1.00019001319911
0.564  1.00017787047841  1.00017889757848  1.00018446257286  1.00019100797886
0.565  1.00017865457827  1.00017968747684  1.00018532088172  1.00019201145397
0.566  1.00017944240502  1.00018048114771  1.00018618428612  1.00019302383224
0.567  1.00018023400963  1.00018127864352  1.0001870528792  1.00019404532621
0.568  1.00018102944338  1.00018208001698  1.00018792675546  1.00019507615332
0.569  1.00018182875789  1.00018288532116  1.00018880601078  1.00019611653599
0.57  1.00018263200516  1.00018369460947  1.00018969074238  1.00019716670153
0.571  1.00018343923757  1.0001845079357  1.00019058104876  1.00019822688211
0.572  1.00018425050772  1.00018532535381  1.00019147702954  1.00019929731457
0.573  1.00018506586835  1.00018614691787  1.00019237878529  1.00020037824009
0.574  1.00018588537213  1.00018697268182  1.00019328641716  1.00020146990391
0.575  1.00018670907136  1.00018780269919  1.00019420002663  1.00020257255477
0.576  1.00018753701771  1.00018863702283  1.00019511971502  1.0002036864444
0.577  1.00018836926185  1.00018947570451  1.00019604558306  1.00020481182691
0.578  1.00018920585304  1.00019031879453  1.00019697773034  1.00020594895804
0.579  1.00019004683869  1.00019116634128  1.00019791625473  1.00020709809436
0.58  1.00019089226395  1.00019201839076  1.0001988612518  1.00020825949246
0.581  1.00019174217112  1.00019287498607  1.00019981281414  1.00020943340803
0.582  1.00019259659922  1.00019373616698  1.0002007710307  1.00021062009499
0.583  1.00019345558346  1.0001946019693  1.00020173598615  1.0002118198045
0.584  1.00019431915474  1.00019547242445  1.00020270776021  1.00021303278406
0.585  1.00019518733915  1.00019634755896  1.00020368642697  1.00021425927663
0.586  1.0001960601575  1.00019722739397  1.00020467205431  1.00021549951974
0.587  1.00019693762487  1.00019811194483  1.0002056647033  1.00021675374467
0.588  1.00019781975026  1.00019900122066  1.00020666442769  1.00021802217578
0.589  1.00019870653615  1.000199895224  1.00020767127344  1.00021930502976
0.59  1.00019959797829  1.00020079395058  1.00020868527834  1.00022060251524
0.591  1.00020049406542  1.00020169738899  1.00020970647169  1.00022191483224
0.592  1.00020139477907  1.00020260552056  1.0002107348741  1.00022324217202
0.593  1.00020230009351  1.00020351831928  1.00021177049734  1.00022458471684
0.594  1.00020320997571  1.00020443575174  1.00021281334435  1.00022594264006
0.595  1.00020412438533  1.00020535777716  1.00021386340932  1.00022731610626
0.596  1.00020504327491  1.00020628434758  1.00021492067781  1.00022870527158
0.597  1.00020596658998  1.00020721540797  1.0002159851271  1.00023011028423
0.598  1.00020689426941  1.00020815089657  1.00021705672659  1.00023153128512
0.599  1.00020782624564  1.0002090907452  1.00021813543818  1.00023296840863
0.6  1.00020876244516  1.00021003487962  1.00021922121693  1.00023442178356
0.601  1.00020970278887  1.00021098322002  1.00022031401168  1.00023589153416
0.602  1.00021064719263  1.00021193568153  1.00022141376575  1.00023737778136
0.603  1.00021159556781  1.00021289217475  1.00022252041774  1.00023888064395
0.604  1.0002125478218  1.0002138526063  1.00022363390237  1.00024040024001
0.605  1.00021350385866  1.0002148168795  1.00022475415135  1.00024193668829
0.606  1.00021446357973  1.00021578489492  1.00022588109426  1.00024349010966
0.607  1.00021542688422  1.00021675655105  1.00022701465947  1.0002450606286
0.608  1.00021639366989  1.00021773174492  1.00022815477507  1.00024664837475
0.609  1.00021736383358  1.00021871037272  1.00022930136975  1.00024825348427
0.61  1.00021833727189  1.00021969233039  1.00023045437366  1.00024987610139
0.611  1.0002193138817  1.00022067751419  1.00023161371931  1.00025151637975
0.612  1.00022029356068  1.00022166582127  1.00023277934226  1.00025317448372
0.613  1.00022127620784  1.0002226571501  1.00023395118196  1.00025485058967
0.614  1.0002222617239  1.00022365140099  1.00023512918228  1.00025654488708
0.615000000000001  1.00022325001178  1.00022464847641  1.00023631329224  1.00025825757962
0.616000000000001  1.00022424097682  1.00022564828141  1.00023750346644  1.00025998888602
0.617000000000001  1.00022523452714  1.00022665072381  1.00023869966552  1.00026173904094
0.618000000000001  1.00022623057381  1.00022765571448  1.00023990185646  1.0002635082956
0.619000000000001  1.00022722903104  1.00022866316748  1.00024111001286  1.0002652969184
0.620000000000001  1.00022822981626  1.00022967300013  1.00024232411514  1.00026710519536
0.621000000000001  1.00022923285014  1.00023068513308  1.0002435441506  1.00026893343043
0.622000000000001  1.0002302380566  1.00023169949027  1.00024477011341  1.00027078194575
0.623000000000001  1.00023124536273  1.00023271599888  1.0002460020046  1.00027265108185
0.624000000000001  1.00023225469867  1.00023373458917  1.00024723983192  1.0002745411977
0.625000000000001  1.00023326599745  1.00023475519438  1.00024848360964  1.0002764526707
0.626000000000001  1.00023427919481  1.00023577775045  1.00024973335837  1.00027838589676
0.627000000000001  1.00023529422899  1.0002368021959  1.00025098910479  1.00028034129018
0.628000000000001  1.00023631104045  1.0002378284715  1.00025225088136  1.0002823192837
0.629000000000001  1.00023732957167  1.00023885652005  1.0002535187261  1.00028432032845
0.630000000000001  1.00023834976683  1.00023988628614  1.00025479268222  1.00028634489401
0.631000000000001  1.00023937157164  1.00024091771582  1.00025607279793  1.00028839346848
0.632000000000001  1.00024039493301  1.00024195075643  1.00025735912618  1.00029046655872
0.633000000000001  1.00024141979886  1.00024298535632  1.00025865172446  1.00029256469059
0.634000000000001  1.00024244611794  1.00024402146466  1.00025995065463  1.00029468840939
0.635000000000001  1.00024347383959  1.00024505903123  1.00026125598286  1.00029683828032
0.636000000000001  1.00024450291368  1.00024609800637  1.00026256777958  1.00029901488925
0.637000000000001  1.00024553329049  1.00024713834076  1.00026388611953  1.00030121884342
0.638000000000001  1.00024656492062  1.00024817998547  1.00026521108185  1.00030345077249
0.639000000000001  1.00024759775503  1.00024922289188  1.00026654275033  1.00030571132961
0.640000000000001  1.00024863174509  1.00025026701179  1.00026788121362  1.00030800119266
0.641000000000001  1.00024966684266  1.0002513122975  1.00026922656563  1.00031032106565
0.642000000000001  1.00025070300026  1.00025235870191  1.00027057890592  1.00031267168025
0.643000000000001  1.00025174017125  1.00025340617879  1.00027193834025  1.00031505379736
0.644000000000001  1.00025277831011  1.00025445468302  1.00027330498107  1.00031746820887
0.645000000000001  1.00025381737271  1.00025550417084  1.0002746789482  1.00031991573937
0.646000000000001  1.00025485731666  1.00025655460024  1.00027606036946  1.00032239724802
0.647000000000001  1.00025589810167  1.00025760593132  1.00027744938136  1.00032491363035
0.648000000000001  1.00025693968998  1.00025865812667  1.00027884612985  1.00032746582007
0.649000000000001  1.00025798204678  1.00025971115187  1.000280250771  1.00033005479083
0.650000000000001  1.00025902514067  1.00026076497587  1.0002816634718  1.00033268155794
0.651000000000001  1.00026006894406  1.00026181957148  1.00028308441079  1.00033534717996
0.652000000000001  1.00026111343375  1.00026287491586  1.00028451377876  1.00033805276016
0.653000000000001  1.00026215859127  1.00026393099096  1.0002859517794  1.00034079944782
0.654000000000001  1.00026320440341  1.00026498778398  1.00028739862985  1.00034358843939
0.655000000000001  1.00026425086262  1.0002660452878  1.00028885456119  1.00034642097941
0.656  1.00026529796742  1.00026710350138  1.00029031981889  1.00034929836124
0.657000000000001  1.00026634572276  1.00026816243018  1.00029179466314  1.00035222192754
0.658  1.00026739414038  1.00026922208643  1.00029327936904  1.00035519307057
0.659  1.00026844323908  1.00027028248949  1.00029477422678  1.00035821323222
0.66  1.00026949304497  1.00027134366601  1.00029627954165  1.00036128390375
0.661000000000001  1.00027054359164  1.0002724056502  1.00029779563393  1.00036440662548
0.662  1.00027159492029  1.00027346848392  1.00029932283875  1.00036758298606
0.663  1.00027264707982  1.00027453221673  1.00030086150573  1.00037081462168
0.664  1.0002737001268  1.00027559690593  1.00030241199863  1.00037410321513
0.665000000000001  1.00027475412543  1.00027666261649  1.00030397469483  1.00037745049458
0.666  1.00027580914745  1.00027772942094  1.00030554998478  1.00038085823232
0.667  1.00027686527188  1.00027879739915  1.00030713827127  1.00038432824353
0.668  1.00027792258485  1.00027986663813  1.0003087399688  1.00038786238473
0.669000000000001  1.00027898117931  1.00028093723173  1.00031035550275  1.00039146255248
0.67  1.0002800411546  1.00028200928028  1.00031198530855  1.00039513068194
0.671  1.00028110261613  1.00028308289017  1.00031362983087  1.00039886874551
0.672  1.00028216567495  1.00028415817347  1.00031528952275  1.00040267875159
0.673000000000001  1.00028323044718  1.00028523524735  1.00031696484473  1.00040656274338
0.674  1.00028429705358  1.00028631423369  1.00031865626399  1.00041052279793
0.675  1.00028536561903  1.00028739525847  1.00032036425359  1.00041456102523
0.676  1.0002864362719  1.00028847845122  1.00032208929164  1.00041867956761
0.677000000000001  1.00028750914354  1.00028956394447  1.00032383186061  1.00042288059921
0.678000000000001  1.00028858436772  1.00029065187319  1.00032559244661  1.00042716632578
0.679  1.00028966208002  1.00029174237418  1.00032737153885  1.00043153898466
0.68  1.00029074241732  1.00029283558556  1.00032916962906  1.00043600084498
0.681000000000001  1.00029182551719  1.00029393164621  1.00033098721114  1.00044055420807
0.682000000000001  1.00029291151745  1.00029503069521  1.00033282478067  1.00044520140811
0.683  1.0002940005556  1.00029613287138  1.00033468283473  1.00044994481304
0.684  1.00029509276837  1.0002972383128  1.00033656187167  1.00045478682549
0.685000000000001  1.00029618829129  1.00029834715633  1.00033846239103  1.00045972988413
0.686000000000001  1.00029728725828  1.00029945953728  1.00034038489348  1.00046477646494
0.687  1.00029838980125  1.00030057558899  1.00034232988088  1.00046992908274
0.688  1.00029949604989  1.00030169544251  1.0003442978564  1.00047519029283
0.689000000000001  1.00030060613123  1.00030281922635  1.00034628932469  1.00048056269265
0.690000000000001  1.00030172016952  1.00030394706624  1.00034830479207  1.00048604892349
0.691  1.00030283828599  1.00030507908487  1.00035034476688  1.00049165167228
0.692  1.00030396059866  1.00030621540181  1.00035240975969  1.00049737367335
0.693000000000001  1.00030508722229  1.00030735613334  1.00035450028369  1.00050321771017
0.694000000000001  1.00030621826821  1.00030850139236  1.000356616855  1.00050918661704
0.695  1.00030735384434  1.0003096512884  1.00035875999305  1.00051528328074
0.696  1.0003084940551  1.0003108059275  1.00036093022087  1.00052151064208
0.697000000000001  1.00030963900148  1.00031196541228  1.00036312806547  1.00052787169738
0.698000000000001  1.00031078878098  1.00031312984197  1.00036535405815  1.00053436949988
0.699  1.00031194348773  1.00031429931237  1.00036760873475  1.000541007161
0.7  1.00031310321251  1.00031547391598  1.00036989263597  1.00054778785162
0.701000000000001  1.0003142680428  1.00031665374205  1.00037220630759  1.00055471480316
0.702000000000001  1.00031543806283  1.0003178388766  1.00037455030065  1.00056179130873
0.703000000000001  1.00031661335374  1.00031902940254  1.00037692517166  1.00056902072411
0.704  1.00031779399351  1.0003202253997  1.00037933148271  1.00057640646887
0.705000000000001  1.00031898005715  1.00032142694489  1.00038176980166  1.00058395202737
0.706000000000001  1.00032017161666  1.00032263411194  1.0003842407022  1.00059166094992
0.707000000000001  1.00032136874108  1.0003238469718  1.00038674476395  1.00059953685399
0.708  1.00032257149658  1.00032506559244  1.00038928257259  1.00060758342557
0.709000000000001  1.0003237799464  1.00032629003898  1.00039185471997  1.00061580442073
0.710000000000001  1.00032499415086  1.00032752037358  1.00039446180421  1.00062420366741
0.711000000000001  1.00032621416735  1.00032875665552  1.00039710442993  1.00063278506748
0.712  1.00032744005032  1.00032999894105  1.0003997832084  1.00064155259917
0.713000000000001  1.00032867185115  1.00033124728341  1.00040249875785  1.00065051031984
0.714000000000001  1.0003299096182  1.00033250173272  1.00040525170383  1.00065966236917
0.715000000000001  1.00033115339659  1.00033376233592  1.00040804267958  1.00066901297293
0.716  1.00033240322825  1.0003350291367  1.00041087232664  1.00067856644706
0.717000000000001  1.00033365915173  1.00033630217532  1.00041374129543  1.00068832720248
0.718000000000001  1.00033492120216  1.00033758148864  1.00041665024602  1.00069829975032
0.719000000000001  1.00033618941114  1.00033886710987  1.00041959984897  1.00070848870782
0.72  1.0003374638066  1.00034015906861  1.00042259078641  1.00071889880476
0.721000000000001  1.00033874441277  1.00034145739066  1.00042562375309  1.00072953489053
0.722000000000001  1.00034003125007  1.00034276209801  1.00042869945769  1.00074040194173
0.723000000000001  1.00034132433508  1.0003440732087  1.00043181862423  1.00075150507032
0.724  1.00034262368042  1.00034539073684  1.00043498199357  1.0007628495324
0.725000000000001  1.00034392929479  1.00034671469253  1.0004381903251  1.00077444073738
0.726000000000001  1.00034524118295  1.00034804508193  1.00044144439844  1.00078628425761
0.727000000000001  1.0003465593457  1.00034938190718  1.00044474501538  1.00079838583846
0.728000000000001  1.00034788377998  1.0003507251665  1.00044809300178  1.00081075140871
0.729000000000001  1.00034921447895  1.0003520748543  1.00045148920964  1.00082338709114
0.730000000000001  1.00035055143203  1.00035343096123  1.00045493451909  1.00083629921339
0.731000000000001  1.00035189462513  1.00035479347439  1.00045842984065  1.0008494943189
0.732000000000001  1.00035324404076  1.00035616237742  1.00046197611724  1.00086297917786
0.733000000000001  1.00035459965827  1.00035753765083  1.00046557432634  1.00087676079813
0.734000000000001  1.00035596145408  1.0003589192721  1.00046922548215  1.00089084643606
0.735000000000001  1.00035732940196  1.00036030721609  1.00047293063759  1.00090524360703
0.736000000000001  1.00035870347328  1.00036170145523  1.00047669088631  1.00091996009582
0.737000000000001  1.00036008363743  1.0003631019599  1.0004805073646  1.00093500396655
0.738000000000001  1.00036146986203  1.00036450869879  1.00048438125325  1.00095038357224
0.739000000000001  1.00036286211344  1.00036592163922  1.00048831377916  1.00096610756403
0.740000000000001  1.00036426035705  1.00036734074758  1.000492306217  1.00098218489971
0.741000000000001  1.00036566455772  1.00036876598971  1.00049635989054  1.00099862485196
0.742000000000001  1.00036707468015  1.00037019733131  1.00050047617401  1.00101543701591
0.743000000000001  1.00036849068939  1.00037163473835  1.00050465649317  1.00103263131621
0.744000000000001  1.00036991255111  1.00037307817749  1.00050890232631  1.00105021801361
0.745000000000001  1.00037134023212  1.00037452761649  1.00051321520502  1.00106820771099
0.746000000000001  1.00037277370077  1.00037598302465  1.00051759671488  1.00108661135895
0.747000000000001  1.0003742129273  1.00037744437315  1.00052204849594  1.00110544026091
0.748000000000001  1.00037565788422  1.00037891163547  1.00052657224311  1.00112470607787
0.749000000000001  1.00037710854674  1.00038038478773  1.00053116970637  1.00114442083283
0.750000000000001  1.00037856489304  1.00038186380903  1.00053584269095  1.00116459691499
0.751000000000001  1.0003800269046  1.00038334868178  1.00054059305731  1.00118524708366
0.752000000000001  1.00038149456652  1.00038483939199  1.0005454227211  1.00120638447218
0.753000000000001  1.00038296786775  1.00038633592948  1.00055033365306  1.00122802259172
0.754000000000001  1.00038444680132  1.00038783828821  1.00055532787887  1.00125017533516
0.755000000000001  1.00038593136455  1.00038934646634  1.00056040747894  1.00127285698113
0.756000000000001  1.00038742155923  1.0003908604665  1.00056557458826  1.00129608219816
0.757000000000001  1.00038891739173  1.00039238029588  1.0005708313962  1.00131986604921
0.758000000000001  1.00039041887308  1.00039390596631  1.00057618014642  1.00134422399645
0.759000000000001  1.0003919260191  1.0003954374944  1.00058162313672  1.00136917190649
0.760000000000001  1.00039343885037  1.00039697490147  1.00058716271912  1.00139472605602
0.761000000000001  1.0003949573923  1.00039851821364  1.00059280129984  1.00142090313798
0.762000000000001  1.00039648167507  1.0004000674618  1.00059854133946  1.00144772026814
0.763000000000001  1.00039801173362  1.00040162268155  1.00060438535321  1.00147519499233
0.764000000000001  1.00039954760758  1.00040318391313  1.00061033591131  1.00150334529408
0.765000000000001  1.00040108934116  1.00040475120139  1.00061639563937  1.00153218960282
0.766000000000001  1.0004026369831  1.00040632459564  1.00062256721904  1.00156174680255
0.767000000000001  1.00040419058655  1.00040790414954  1.00062885338857  1.001592036241
0.768000000000001  1.00040575020892  1.00040948992108  1.00063525694366  1.00162307773902
0.769000000000001  1.00040731591179  1.00041108197232  1.00064178073813  1.00165489160051
0.770000000000001  1.00040888776079  1.00041268036937  1.00064842768497  1.00168749862243
0.771000000000001  1.00041046582545  1.00041428518224  1.00065520075714  1.00172092010499
0.772000000000001  1.00041205017908  1.00041589648469  1.00066210298859  1.00175517786196
0.773000000000001  1.00041364089867  1.00041751435417  1.00066913747521  1.00179029423085
0.774000000000001  1.00041523806478  1.00041913887169  1.00067630737576  1.001826292083
0.775000000000001  1.00041684176142  1.00042077012174  1.00068361591277  1.00186319483335
0.776000000000001  1.00041845207603  1.00042240819217  1.00069106637338  1.00190102644991
0.777000000000001  1.0004200690993  1.00042405317422  1.00069866211006  1.00193981146266
0.778000000000001  1.00042169292523  1.00042570516234  1.00070640654126  1.00197957497194
0.779000000000001  1.00042332365102  1.00042736425429  1.0007143031519  1.00202034265625
0.780000000000001  1.00042496137707  1.00042903055101  1.0007223554937  1.00206214077914
0.781000000000001  1.00042660620698  1.00043070415672  1.00073056718536  1.00210499619556
0.782000000000001  1.00042825824756  1.00043238517886  1.00073894191252  1.00214893635724
0.783000000000001  1.00042991760882  1.00043407372814  1.00074748342767  1.00219398931731
0.784000000000001  1.00043158440406  1.00043576991862  1.00075619554969  1.00224018373422
0.785000000000001  1.00043325874989  1.00043747386772  1.00076508216332  1.00228754887479
0.786000000000001  1.0004349407663  1.0004391856963  1.00077414721848  1.0023361146168
0.787000000000001  1.00043663057674  1.00044090552875  1.00078339472936  1.00238591145084
0.788000000000001  1.00043832830818  1.00044263349309  1.0007928287735  1.00243697048192
0.789000000000001  1.00044003409123  1.000444369721  1.00080245349064  1.00248932343094
0.790000000000001  1.00044174806016  1.00044611434794  1.00081227308164  1.00254300263597
0.791000000000001  1.00044347035306  1.00044786751328  1.00082229180729  1.002598041054
0.792000000000001  1.0004452011119  1.00044962936028  1.00083251398727  1.00265447226306
0.793000000000001  1.00044694048256  1.0004514000363  1.00084294399905  1.00271233046529
0.794000000000001  1.00044868861496  1.00045317969279  1.00085358627709  1.00277165049099
0.795000000000001  1.00045044566311  1.00045496848533  1.00086444531212  1.00283246780422
0.796000000000001  1.00045221178513  1.00045676657377  1.00087552565079  1.00289481851014
0.797000000000001  1.00045398714334  1.00045857412221  1.00088683189557  1.0029587393644
0.798000000000001  1.00045577190419  1.00046039129898  1.00089836870508  1.003024267785
0.799000000000001  1.00045756623837  1.00046221827673  1.00091014079482  1.00309144186686
0.800000000000001  1.00045937032069  1.00046405523236  1.00092215293846  1.00316030039936
0.801000000000001  1.00046118433015  1.000465902347  1.00093440996966  1.00323088288719
0.802000000000001  1.0004630084498  1.00046775980592  1.0009469167844  1.00330322957464
0.803000000000001  1.00046484286668  1.00046962779852  1.00095967834402  1.00337738147362
0.804000000000001  1.00046668777178  1.00047150651818  1.00097269967892  1.00345338039546
0.805000000000001  1.00046854335986  1.00047339616214  1.00098598589278  1.00353126898658
0.806000000000001  1.00047040982933  1.00047529693141  1.00099954216765  1.00361109076818
0.807000000000001  1.00047228738211  1.00047720903056  1.0010133737695  1.00369289017979
0.808000000000001  1.00047417622345  1.0004791326676  1.00102748605461  1.0037767126267
0.809000000000001  1.00047607656173  1.00048106805372  1.0010418844764  1.00386260453108
0.810000000000001  1.00047798860827  1.00048301540316  1.00105657459299  1.00395061338673
0.811000000000001  1.00047991257712  1.00048497493293  1.00107156207524  1.00404078781708
0.812000000000001  1.00048184868476  1.00048694686261  1.00108685271522  1.00413317763622
0.813000000000001  1.00048379714997  1.00048893141411  1.00110245243523  1.00422783391275
0.814000000000001  1.0004857581935  1.0004909288114  1.00111836729711  1.00432480903595
0.815000000000001  1.00048773203784  1.00049293928029  1.00113460351177  1.00442415678397
0.816000000000001  1.00048971890698  1.00049496304813  1.00115116744909  1.00452593239372
0.817000000000001  1.00049171902609  1.00049700034358  1.0011680656478  1.00463019263194
0.818000000000001  1.00049373262135  1.00049905139634  1.0011853048255  1.00473699586718
0.819000000000001  1.00049575991963  1.0005011164369  1.00120289188864  1.00484640214222
0.820000000000001  1.00049780114824  1.00050319569629  1.00122083394242  1.00495847324669
0.821000000000001  1.00049985653471  1.0005052894058  1.00123913830057  1.00507327278938
0.822000000000001  1.00050192630653  1.00050739779679  1.00125781249481  1.00519086627027
0.823000000000001  1.00050401069094  1.00050952110043  1.00127686428424  1.0053113211516
0.824000000000001  1.00050610991466  1.00051165954748  1.00129630166424  1.00543470692826
0.825000000000001  1.00050822420376  1.00051381336812  1.00131613287518  1.00556109519704
0.826000000000001  1.00051035378338  1.00051598279165  1.00133636641074  1.00569055972476
0.827000000000001  1.0005124988776  1.00051816804644  1.00135701102588  1.00582317651542
0.828000000000001  1.00051465970923  1.00052036935967  1.00137807574449  1.00595902387614
0.829000000000001  1.00051683649972  1.00052258695717  1.00139956986669  1.00609818248227
0.830000000000001  1.0005190294689  1.00052482106334  1.00142150297582  1.00624073544176
0.831000000000001  1.00052123883495  1.00052707190092  1.00144388494527  1.00638676835887
0.832000000000001  1.00052346481423  1.00052933969099  1.00146672594493  1.0065363693978
0.833000000000001  1.0005257076212  1.00053162465274  1.00149003644763  1.00668962934623
0.834000000000001  1.00052796746831  1.00053392700346  1.0015138272354  1.0068466416794
0.835000000000001  1.00053024456589  1.00053624695842  1.0015381094057  1.00700750262485
0.836000000000001  1.00053253912212  1.0005385847308  1.0015628943777  1.00717231122845
0.837000000000001  1.00053485134298  1.00054094053166  1.00158819389868  1.00734116942185
0.838000000000001  1.00053718143212  1.00054331456979  1.00161402005046  1.00751418209207
0.839000000000001  1.00053952959091  1.0005457070518  1.00164038525625  1.00769145715311
0.840000000000001  1.00054189601832  1.00054811818196  1.00166730228757  1.00787310562044
0.841000000000001  1.00054428091094  1.00055054816223  1.00169478427163  1.00805924168827
0.842000000000001  1.00054668446293  1.00055299719223  1.00172284469905  1.00824998280997
0.843000000000001  1.00054910686601  1.00055546546919  1.00175149743187  1.00844544978196
0.844000000000001  1.00055154830945  1.00055795318794  1.00178075671211  1.0086457668309
0.845000000000001  1.00055400898004  1.00056046054096  1.00181063717062  1.00885106170454
0.846000000000001  1.0005564890621  1.00056298771823  1.00184115383641  1.00906146576601
0.847000000000001  1.00055898873747  1.00056553490738  1.00187232214631  1.00927711409152
0.848000000000001  1.0005615081855  1.0005681022936  1.00190415795499  1.00949814557139
0.849000000000001  1.00056404758307  1.00057069005964  1.00193667754528  1.0097247030139
0.850000000000001  1.00056660710459  1.00057329838584  1.00196989763867  1.00995693325205
0.851000000000001  1.00056918692199  1.00057592745016  1.00200383540609  1.01019498725254
0.852000000000001  1.00057178720474  1.00057857742811  1.00203850847858  1.01043902022654
0.853000000000001  1.00057440811992  1.00058124849284  1.00207393495814  1.01068919174207
0.854000000000001  1.00057704983213  1.00058394081516  1.00211013342829  1.01094566583706
0.855000000000001  1.00057971250363  1.00058665456349  1.00214712296455  1.01120861113283
0.856000000000001  1.0005823962943  1.00058938990397  1.00218492314453  1.01147820094734
0.857000000000001  1.00058510136169  1.00059214700047  1.00222355405754  1.01175461340759
0.858000000000001  1.0005878278611  1.00059492601461  1.00226303631383  1.01203803156068
0.859000000000001  1.00059057594557  1.00059772710585  1.00230339105298  1.01232864348299
0.860000000000001  1.00059334576599  1.00060055043154  1.00234463995185  1.01262664238701
0.861000000000001  1.00059613747115  1.00060339614693  1.00238680523147  1.01293222672526
0.862000000000001  1.00059895120779  1.00060626440533  1.00242990966327  1.01324560029129
0.863000000000001  1.00060178712073  1.00060915535814  1.00247397657428  1.01356697231694
0.864000000000001  1.00060464535294  1.00061206915496  1.00251902985156  1.01389655756631
0.865000000000001  1.00060752604563  1.00061500594371  1.00256509394544  1.01423457642583
0.866000000000001  1.00061042933841  1.00061796587069  1.0026121938721  1.01458125499082
0.867000000000001  1.00061335536932  1.00062094908079  1.00266035521503  1.01493682514856
0.868000000000001  1.00061630427509  1.00062395571752  1.00270960412574  1.01530152465811
0.869000000000001  1.00061927619118  1.00062698592326  1.00275996732371  1.01567559722747
0.870000000000001  1.00062227125196  1.0006300398393  1.00281147209555  1.01605929258841
0.871000000000001  1.00062528959091  1.00063311760607  1.00286414629368  1.01645286656977
0.872000000000001  1.00062833134071  1.00063621936331  1.00291801833459  1.01685658116992
0.873000000000001  1.00063139663347  1.0006393452502  1.00297311719671  1.01727070462921
0.874000000000001  1.00063448560089  1.00064249540556  1.00302947241829  1.01769551150354
0.875000000000001  1.00063759837445  1.00064566996801  1.00308711409523  1.01813128273983
0.876000000000001  1.00064073508558  1.00064886907622  1.00314607287925  1.01857830575462
0.877000000000001  1.00064389586585  1.000652092869  1.00320637997642  1.01903687451702
0.878000000000001  1.0006470808472  1.00065534148557  1.00326806714642  1.01950728963686
0.879000000000001  1.00065029016207  1.00065861506572  1.00333116670251  1.0199898584595
0.880000000000001  1.00065352394364  1.00066191374994  1.00339571151264  1.02048489516825
0.881000000000001  1.00065678232595  1.00066523767972  1.00346173500165  1.02099272089541
0.882000000000001  1.00066006544416  1.0006685869976  1.00352927115493  1.02151366384314
0.883000000000001  1.00066337343465  1.00067196184742  1.00359835452348  1.02204805941504
0.884000000000001  1.00066670643524  1.00067536237449  1.00366902023074  1.02259625035897
0.885000000000001  1.00067006458531  1.00067878872565  1.00374130398109  1.02315858692235
0.886000000000001  1.00067344802599  1.00068224104954  1.00381524207017  1.02373542702004
0.887000000000001  1.00067685690026  1.00068571949665  1.00389087139723  1.02432713641559
0.888000000000001  1.00068029135308  1.00068922421948  1.00396822947924  1.02493408891593
0.889000000000001  1.00068375153155  1.00069275537262  1.00404735446714  1.02555666657985
0.890000000000001  1.00068723758495  1.00069631311289  1.00412828516383  1.02619525994022
0.891000000000001  1.00069074966489  1.00069989759939  1.00421106104423  1.02685026823981
0.892000000000001  1.00069428792533  1.0007035089936  1.00429572227706  1.0275220996805
0.893000000000001  1.00069785252271  1.00070714745943  1.00438230974835  1.02821117168565
0.894000000000001  1.00070144361594  1.00071081316324  1.00447086508672  1.02891791117498
0.895000000000001  1.00070506136647  1.00071450627394  1.00456143069004  1.02964275485162
0.896000000000001  1.00070870593834  1.00071822696293  1.00465404975354  1.03038614950063
0.897000000000001  1.00071237749812  1.0007219754042  1.00474876629925  1.03114855229852
0.898000000000001  1.00071607621502  1.00072575177423  1.00484562520645  1.031930431133
0.899000000000001  1.00071980226081  1.00072955625209  1.00494467224314  1.03273226493251
0.900000000000001  1.0007235558098  1.00073338901933  1.00504595409848  1.03355454400484
0.901000000000001  1.00072733703891  1.00073725026002  1.00514951841576  1.03439777038441
0.902000000000001  1.00073114612754  1.00074114016067  1.00525541382618  1.0352624581879
0.903000000000001  1.0007349832576  1.00074505891025  1.00536368998306  1.03614913397767
0.904000000000001  1.00073884861346  1.00074900670011  1.00547439759652  1.03705833713307
0.905000000000001  1.00074274238192  1.00075298372393  1.00558758846868  1.03799062022949
0.906000000000001  1.00074666475218  1.00075699017777  1.00570331552909  1.03894654942513
0.907000000000001  1.00075061591578  1.0007610262599  1.00582163287065  1.03992670485608
0.908000000000001  1.00075459606659  1.00076509217088  1.00594259578601  1.04093168103975
0.909000000000001  1.00075860540081  1.00076918811348  1.00606626080425  1.04196208728754
0.910000000000001  1.00076264411688  1.00077331429263  1.00619268572832  1.04301854812736
0.911000000000001  1.00076671241552  1.0007774709155  1.00632192967302  1.04410170373688
0.912000000000001  1.00077081049969  1.00078165819136  1.0064540531038  1.04521221038854
0.913000000000001  1.00077493857464  1.0007858763317  1.00658911787641  1.04635074090749
0.914000000000001  1.00077909684785  1.00079012555017  1.00672718727779  1.04751798514361
0.915000000000001  1.00078328552911  1.00079440606262  1.00686832606803  1.04871465045901
0.916000000000001  1.00078750483051  1.00079871808713  1.0070126005239  1.04994146223234
0.917000000000001  1.00079175496652  1.00080306184408  1.00716007848391  1.05119916438121
0.918000000000001  1.000796036154  1.00080743755619  1.0073108293952  1.05248851990432
0.919000000000001  1.0008003486123  1.00081184544858  1.00746492436242  1.05381031144444
0.920000000000001  1.00080469256332  1.00081628574882  1.00762243619873  1.05516534187387
0.921000000000001  1.00080906823158  1.00082075868714  1.00778343947913  1.0565544349033
0.922000000000001  1.00081347584437  1.00082526449641  1.00794801059618  1.05797843571561
0.923000000000001  1.00081791563177  1.0008298034123  1.00811622781837  1.05943821162531
0.924000000000001  1.00082238782686  1.00083437567341  1.00828817135105  1.0609346527651
0.925000000000001  1.00082689266575  1.00083898152141  1.00846392340016  1.06246867279969
0.926000000000001  1.00083143038779  1.00084362120114  1.00864356823868  1.0640412096681
0.927000000000001  1.00083600123563  1.0008482949608  1.00882719227594  1.06565322635464
0.928000000000001  1.00084060545541  1.00085300305206  1.00901488412956  1.067305711689
0.929000000000001  1.0008452432969  1.00085774573029  1.00920673470027  1.06899968117551
0.930000000000001  1.00084991501359  1.0008625232546  1.00940283724923  1.07073617785163
0.931000000000001  1.00085462086289  1.0008673358881  1.00960328747793  1.07251627317541
0.932000000000001  1.00085936110624  1.00087218389797  1.00980818361047  1.07434106794157
0.933000000000001  1.00086413600927  1.00087706755573  1.01001762647804  1.07621169322577
0.934000000000001  1.0008689458419  1.00088198713725  1.01023171960543  1.07812931135609
0.935000000000001  1.00087379087849  1.00088694292298  1.01045056929931  1.08009511691137
0.936000000000001  1.00087867139798  1.00089193519809  1.01067428473817  1.08211033774502
0.937000000000001  1.00088358768396  1.00089696425253  1.01090297806347  1.08417623603359
0.938000000000001  1.00088854002481  1.00090203038124  1.01113676447186  1.08629410934884
0.939000000000001  1.00089352871375  1.00090713388415  1.01137576230823  1.08846529175207
0.940000000000001  1.000898554049  1.00091227506642  1.0116200931592  1.09069115490967
0.941000000000001  1.00090361633377  1.00091745423835  1.01186988194688  1.09297310922833
0.942000000000001  1.00090871587636  1.00092267171562  1.01212525702247  1.09531260500911
0.943000000000001  1.0009138529902  1.00092792781922  1.01238635025969  1.0977111336186
0.944000000000001  1.00091902799386  1.00093322287554  1.01265329714742  1.1001702286765
0.945000000000001  1.00092424121113  1.00093855721644  1.0129262368817  1.10269146725815
0.946000000000001  1.00092949297092  1.00094393117918  1.01320531245651  1.10527647111126
0.947000000000001  1.00093478360738  1.0009493451065  1.01349067075342  1.10792690788577
0.948000000000001  1.00094011345977  1.00095479934654  1.01378246262971  1.11064449237624
0.949000000000001  1.00094548287248  1.00096029425285  1.014080843005  1.11343098777616
0.950000000000001  1.00095089219496  1.00096583018434  1.01438597094606  1.11628820694375
0.951000000000001  1.0009563417817  1.00097140750525  1.01469800974995  1.11921801367908
0.952000000000001  1.00096183199212  1.00097702658501  1.01501712702528  1.12222232401272
0.953000000000001  1.00096736319052  1.00098268779825  1.01534349477163  1.12530310750587
0.954000000000001  1.00097293574595  1.00098839152467  1.01567728945711  1.12846238856279
0.955000000000001  1.00097855003219  1.00099413814896  1.01601869209429  1.13170224775615
0.956000000000001  1.00098420642756  1.00099992806068  1.01636788831426  1.13502482316643
0.957000000000001  1.00098990531491  1.00100576165415  1.01672506843937  1.13843231173653
0.958000000000001  1.0009956470814  1.00101163932837  1.01709042755439  1.14192697064331
0.959000000000001  1.00100143211849  1.00101756148686  1.01746416557669  1.14551111868776
0.960000000000001  1.00100726082176  1.00102352853758  1.01784648732527  1.14918713770594
0.961000000000001  1.00101313359081  1.00102954089278  1.01823760258924  1.1529574740029
0.962000000000001  1.00101905082917  1.00103559896887  1.01863772619573  1.15682463981223
0.963000000000001  1.00102501294412  1.00104170318634  1.01904707807772  1.16079121478389
0.964000000000001  1.00103102034666  1.00104785396961  1.01946588334192  1.16485984750331
0.965000000000001  1.00103707345137  1.00105405174692  1.01989437233718  1.16903325704472
0.966000000000001  1.00104317267628  1.00106029695025  1.02033278072359  1.17331423456226
0.967000000000001  1.00104931844283  1.00106659001518  1.02078134954264  1.17770564492193
0.968000000000001  1.00105551117575  1.00107293138081  1.02124032528871  1.18221042837812
0.969000000000001  1.00106175130298  1.00107932148967  1.02170995998232  1.18683160229818
0.970000000000001  1.00106803925561  1.00108576078766  1.02219051124516  1.19157226293884
0.971000000000001  1.00107437546783  1.00109224972396  1.02268224237744  1.19643558727807
0.972000000000001  1.00108076037683  1.00109878875097  1.02318542243759  1.2014248349063
0.973000000000001  1.00108719442281  1.00110537832426  1.0237003263247  1.20654334998085
0.974000000000001  1.00109367804894  1.00111201890255  1.02422723486378  1.21179456324741
0.975000000000001  1.00110021170133  1.00111871094767  1.02476643489403  1.21718199413251
0.976000000000001  1.00110679582899  1.00112545492453  1.02531821936037  1.22270925291125
0.977000000000001  1.0011134308839  1.00113225130112  1.02588288740823  1.22838004295403
0.978000000000001  1.00112011732096  1.00113910054855  1.02646074448183  1.23419816305692
0.979000000000001  1.00112685559805  1.00114600314103  1.02705210242587  1.24016750985978
0.980000000000001  1.00113364617604  1.00115295955592  1.02765727959091  1.24629208035689
0.981000000000001  1.00114048951888  1.00115997027373  1.02827660094234  1.25257597450479
0.982000000000001  1.00114738609358  1.00116703577826  1.0289103981731  1.25902339793269
0.983000000000001  1.00115433637032  1.00117415655653  1.02955900982011  1.26563866476073
0.984000000000001  1.00116134082255  1.00118133309899  1.03022278138461  1.27242620053217
0.985000000000001  1.00116839992703  1.00118856589948  1.03090206545628  1.27939054526607
0.986000000000001  1.00117551416392  1.00119585545542  1.03159722184152  1.2865363566374
0.987000000000001  1.00118268401691  1.00120320226785  1.03230861769577  1.2938684132925
0.988000000000001  1.00118990997331  1.00121060684151  1.03303662766007  1.3013916183085
0.989000000000001  1.00119719252415  1.00121806968506  1.03378163400218  1.30911100280628
0.990000000000001  1.00120453216434  1.00122559131109  1.0345440267625  1.31703172972732
0.991000000000001  1.00121192939275  1.00123317223628  1.03532420390483  1.32515909778647
0.992000000000001  1.00121938471241  1.00124081298157  1.03612257147268  1.33349854561329
0.993000000000001  1.00122689863052  1.00124851407226  1.03693954375141  1.34205565609634
0.994000000000001  1.00123447165877  1.00125627603816  1.03777554343653  1.35083616094629
0.995000000000001  1.0012421043133  1.00126409941375  1.03863100180902  1.35984594549535
0.996000000000001  1.001249797115  1.00127198473829  1.03950635891798  1.36909105375176
0.997000000000001  1.00125755058956  1.00127993255603  1.04040206377159  1.37857769373098
0.998000000000001  1.00126536526767  1.0012879434163  1.04131857453692  1.38831224308599
0.999000000000001  1.00127324168516  1.00129601787375  1.0422563587494  1.39830125506236
1  1.00128118038316  1.00130415648839  1.043215893533  1.40855146480524


==> pres1.dat <==
x y  presx  presy  presxnorm  presynorm
0.01 0.01  72.1998375229779  72.1998522074475  6.70380369761573E-08  7.25327954271402E-08
0.02 0.02  72.1998350304798  72.1998392732197  1.01560246666856E-07  2.51677578662119E-07
0.03 0.03  72.1998423631136  72.1998377333532  0  2.73005411473011E-07
0.04 0.04  72.1998354019536  72.1998194466969  9.64151689122391E-08  5.26283699640603E-07
0.05 0.05  72.1998383259048  72.1998126794349  5.59171414294665E-08  6.20013275393252E-07
0.06 0.06  72.1998276601898  72.1997882451165  2.0364204858659E-07  9.58439406274339E-07
0.07 0.07  72.1998273492941  72.1997759009027  2.07948092618258E-07  1.12941223416388E-06
0.08 0.08  72.1998147849371  72.1997445549345  3.8197003756724E-07  1.5635677755427E-06
0.09 0.09  72.1998150231577  72.1997272320228  3.7867057616017E-07  1.80349777423813E-06
0.1 0.1  72.1998054602273  72.1996888837525  5.11121424920134E-07  2.33463830071279E-06
0.11 0.11  72.1998076621948  72.1996695195336  4.80623193452266E-07  2.6028413081121E-06
0.12 0.12  72.1997799466671  72.1996079543329  8.64495606274553E-07  3.45554660248418E-06
0.13 0.13  72.1996859559452  72.1994856949999  2.16630900130993E-06  5.14889250840309E-06
0.14 0.14  72.199371596322  72.1991338618601  6.52032990931388E-06  1.00219373071395E-05
0.15 0.15  72.1987200811797  72.1984506248282  1.5544105044693E-05  1.94850727771018E-05
0.16 0.16  72.1975128695212  72.1972085557742  3.22645246326557E-05  3.668827923716E-05
0.17 0.17  72.1956194220893  72.1952782015821  5.84896155738285E-05  6.34245396735011E-05
0.18 0.18  72.1927682627702  72.1923878575648  9.79794430550777E-05  0.00010345708433
0.19 0.19  72.1888309457184  72.1883736674567  0.000152513039292  0.000159055395049
0.2 0.2  72.1835212097753  72.1829264841522  0.000226055248933  0.000234501296154
0.21 0.21  72.1767178919212  72.1759098324689  0.000320284233809  0.000331685029358
0.22 0.22  72.1679809582646  72.1670697943938  0.000441294659464  0.000454123471594
0.23 0.23  72.1570386766343  72.1561633200086  0.000592850137595  0.000605182971865
0.24 0.24  72.1435635516442  72.1427502909862  0.00077948662528  0.000790959363914
0.25 0.25  72.1274837654261  72.1266536461632  0.001002198832008  0.001013905023265
0.26 0.26  72.1081619962002  72.1073898320234  0.001269813948517  0.001280717380265
0.27 0.27  72.0850399263099  72.0844434500186  0.001590064923221  0.001598534933056
0.28 0.28  72.0575029749206  72.0571589328385  0.001971463974632  0.001976437579209
0.29 0.29  72.0251606954005  72.0251090666219  0.002419418962642  0.002420342419899
0.3 0.3  71.9877309861903  71.9879786526017  0.002937837119596  0.002934615097637
0.31 0.31  71.9457902681093  71.9462596065921  0.003518734760203  0.003512442360548
0.32 0.32  71.9006148027106  71.9012097236827  0.004144435093059  0.004136403189614
0.33 0.33  71.854659381575  71.855215176567  0.004780938160537  0.004773448036291
0.34 0.34  71.810010740213  71.810490947798  0.005399341745651  0.005392898411293
0.35 0.35  71.7679031170849  71.7682807994564  0.00598255109556  0.005977527658992
0.36 0.36  71.7282250574856  71.7285804551756  0.00653210990761  0.006527395008957
0.37 0.37  71.6912241471041  71.6914894980935  0.007044589009648  0.007041121190629
0.38 0.38  71.6568619995018  71.6570959823473  0.007520520070958  0.007517486615211
0.39 0.39  71.6249997351487  71.6251408485121  0.007961826634937  0.007960079370465
0.4 0.4  71.5953967550388  71.5955124818761  0.008371841105066  0.008370445369578
0.41 0.41  71.5685980259701  71.5686471142492  0.008743015448272  0.008742542608795
0.42 0.42  71.5445041401488  71.5445750774948  0.00907672650681  0.009075950978375
0.43 0.43  71.5228202489253  71.5228168572184  0.009377058065908  0.009377311965039
0.44 0.44  71.503663606192  71.5036650189765  0.009642386106888  0.009642573406264
0.45 0.45  71.4871252731969  71.4870819941992  0.009871449390876  0.00987225564338
0.46 0.46  71.4731098474067  71.473071462203  0.010065569285483  0.010066307716226
0.47 0.47  71.4616859934443  71.4615842163832  0.010223794755076  0.010225411158066
0.48 0.48  71.4527820352358  71.4526817047494  0.010347118545227  0.010348714886757
0.49 0.49  71.4463738736542  71.4462417265606  0.010435874439587  0.010437911436678
0.5 0.5  71.4424297471866  71.4424297471866  0.010490502349268  0.010490709039179
0.51 0.51  71.4410022708939  71.4411967316761  0.010510273532223  0.010507786850052
0.52 0.52  71.4421907412382  71.4425781553478  0.010493812688191  0.010488653520422
0.53 0.53  71.4459190464553  71.4463208260319  0.010442173999032  0.01043681587397
0.54 0.54  71.4523243322798  71.4526122575921  0.010353457935189  0.010349676760641
0.55 0.55  71.4612976556941  71.4614872012943  0.010229173406019  0.010226754860012
0.56 0.56  71.4728586786053  71.4729581675568  0.010069048085342  0.010067876897249
0.57 0.57  71.4868855251642  71.4869945132552  0.009874770007997  0.009873467293197
0.58 0.58  71.5034526018807  71.5035349428353  0.009645308610655  0.009644375018425
0.59 0.59  71.5226188424134  71.5226819074077  0.009379847635875  0.009379181079681
0.6 0.6  71.5444220730632  71.5443696028337  0.009077863172528  0.009078796893428
0.61 0.61  71.5685120642613  71.5685172747918  0.008744206056257  0.008744340942781
0.62 0.62  71.5953546613501  71.5953966894238  0.008372424121418  0.008372049146323
0.63 0.63  71.6249732718637  71.6250008549713  0.007962193163231  0.007962018343002
0.64 0.64  71.6569343460109  71.6568159295106  0.007519518039558  0.007521365471023
0.65 0.65  71.6913245526991  71.6911828233853  0.007043198347401  0.007045368771151
0.66 0.66  71.7284032794261  71.728232895363  0.006529641454292  0.006532208866282
0.67 0.67  71.7681046249436  71.7679258848876  0.005979760121894  0.005982443382947
0.68 0.68  71.8103244547338  71.8099944604411  0.005394996659699  0.005399774981061
0.69 0.69  71.8550548846138  71.8546099551906  0.004775460267154  0.004781830620382
0.7 0.7  71.901056750951  71.9005670211974  0.00413831391293  0.004145304903662
0.71 0.71  71.9461384874056  71.9457821918967  0.00351391176773  0.003519054765507
0.72 0.72  71.9879026001299  71.9877564441334  0.002935460190035  0.00293769278333
0.73 0.73  72.0250691411042  72.0251552331191  0.002420687030457  0.002419702993467
0.74 0.74  72.0571844379087  72.0574405924631  0.001975875854236  0.001972536468673
0.75 0.75  72.0845317181662  72.0849442450371  0.001597103832547  0.001591598700268
0.76 0.76  72.1075284849201  72.1080122608031  0.001278588362136  0.001272096466018
0.77 0.77  72.1267891396436  72.1273759908504  0.001011819708727  0.00100390022945
0.78 0.78  72.1427694486939  72.1434913500512  0.000790485305116  0.000780695367678
0.79 0.79  72.1561196177794  72.1568328261178  0.000605579512408  0.000595910015756
0.8 0.8  72.1671721041209  72.1677498860887  0.000452497649903  0.000444703900434
0.81 0.81  72.1761058074462  72.1766708500306  0.000328761876626  0.000321144599105
0.82 0.82  72.183007512807  72.183649456608  0.000233170180926  0.000224487807466
0.83 0.83  72.1883072215279  72.1890232617878  0.000159766852782  0.000150058225884
0.84 0.84  72.1922673060751  72.1929344861441  0.000104917916585  9.58860364265921E-05
0.85 0.85  72.1951595315411  72.1957586924908  6.48593046638257E-05  5.67695277980192E-05
0.86 0.86  72.1971120493599  72.1976180443615  3.7816062533354E-05  3.10166809570028E-05
0.87 0.87  72.1983738456069  72.1988074673094  2.03396220634808E-05  1.45426463814374E-05
0.88 0.88  72.199072883316  72.1994390628225  1.06576381943785E-05  5.79476881671946E-06
0.89 0.89  72.1994378397753  72.1997404306717  5.60282855285766E-06  1.6206906418126E-06
0.9 0.9  72.1995688392184  72.1998229484645  3.78842787255841E-06  4.77782667670872E-07
0.91 0.91  72.1996365091057  72.1998405842404  2.85116976941118E-06  2.33519361221446E-07
0.92 0.92  72.1996613114599  72.1998303671338  2.5076461079678E-06  3.75030812459052E-07
0.93 0.93  72.1997027305125  72.1998395669388  1.93397376690201E-06  2.47609438894922E-07
0.94 0.94  72.1997230836648  72.1998359272519  1.65207353515574E-06  2.98020714457392E-07
0.95 0.95  72.1997561887163  72.1998474485009  1.1935538152148E-06  1.38446313411503E-07
0.96 0.96  72.1997707439338  72.1998448287139  9.91957564755542E-07  1.74731523519245E-07
0.97 0.97  72.1997958717819  72.1998550377901  6.4392566770355E-07  3.33312970426738E-08
0.98 0.98  72.1998041498616  72.1998502959171  5.2927057382191E-07  9.90083380646125E-08
0.99 0.99  72.1998224810232  72.199857444305  2.75375814519712E-07  0
1 1  72.1998250592546  72.1998490745208  2.39666160537129E-07  1.15925217771063E-07


==> pres2.dat <==
x y  presx  presy  presxnorm  presynorm
0.01 0.01  7143.62909653959  7143.62903649617  5.05373021047416E-08  1.72299971611189E-08
0.02 0.02  7143.62915216732  7143.62907290756  4.27502618662684E-08  1.21329534218753E-08
0.03 0.03  7143.62909806324  7143.62903169594  5.03240141525059E-08  1.79019566449069E-08
0.04 0.04  7143.6291612133  7143.62908197503  4.14839616085733E-08  1.08636447734647E-08
0.05 0.05  7143.6291007676  7143.6290319071  4.99454447187998E-08  1.78723974238615E-08
0.06 0.06  7143.62917435628  7143.62909644954  3.96441433796673E-08  8.83743237778412E-09
0.07 0.07  7143.62910447604  7143.62903737095  4.94263192361367E-08  1.71075411686591E-08
0.08 0.08  7143.62919424899  7143.62911686935  3.68594650644003E-08  5.97896799504338E-09
0.09 0.09  7143.62911953913  7143.62904848574  4.73177145767649E-08  1.55516387145399E-08
0.1 0.1  7143.62927379506  7143.62914382589  2.57242192407672E-08  2.20546013951097E-09
0.11 0.11  7143.62943680962  7143.6290645701  2.90464821299911E-09  1.33000716494866E-08
0.12 0.12  7143.62945755935  7143.62915958088  0  0
0.13 0.13  7143.62912298531  7143.62899708463  4.68353016621691E-08  2.27470164052807E-08
0.14 0.14  7143.62910135917  7143.62876515381  4.98626338845668E-08  5.5213822189522E-08
0.15 0.15  7143.62826848774  7143.6280334497  1.66452028000826E-07  1.57641326980342E-07
0.16 0.16  7143.6272900833  7143.62685396163  3.03413840676805E-07  3.22751811152291E-07
0.17 0.17  7143.62523126212  7143.62491763893  5.91617644121951E-07  5.93807692826413E-07
0.18 0.18  7143.62256663793  7143.62206181168  9.64624699741573E-07  9.93580299429589E-07
0.19 0.19  7143.61850562021  7143.61815240511  1.53310571397246E-06  1.54083807040239E-06
0.2 0.2  7143.61339626837  7143.61278087346  2.2483376378606E-06  2.29277123068785E-06
0.21 0.21  7143.60644023358  7143.60597763321  3.22207722380782E-06  3.24512193333956E-06
0.22 0.22  7143.59783315534  7143.59711987454  4.42693790297414E-06  4.48507413024136E-06
0.23 0.23  7143.58722033594  7143.58627581899  5.91257198608774E-06  6.00307783791349E-06
0.24 0.24  7143.57378238875  7143.5727944744  7.79368119954521E-06  7.89026210912217E-06
0.25 0.25  7143.55710673799  7143.55652617066  1.01280199078532E-05  1.01675784951216E-05
0.26 0.26  7143.53825532571  7143.53695487592  1.27669322970267E-05  1.29072636471026E-05
0.27 0.27  7143.51412148684  7143.51372379027  1.61453044555901E-05  1.61592641542693E-05
0.28 0.28  7143.4874068033  7143.4861634488  1.98849558049622E-05  2.00172949750982E-05
0.29 0.29  7143.45473559139  7143.45411272169  2.44584309695932E-05  2.45039118464267E-05
0.3 0.3  7143.41765389989  7143.41630936759  2.96493065210811E-05  2.97958094597575E-05
0.31 0.31  7143.37828679831  7143.37382129399  3.51601048923905E-05  3.57434969237706E-05
0.32 0.32  7143.32682611708  7143.32701629475  4.23638213695735E-05  4.22954886627088E-05
0.33 0.33  7143.27657989973  7143.27813673967  4.93975312853015E-05  4.91378868314973E-05
0.34 0.34  7143.23210445646  7143.23363350661  5.56234201747465E-05  5.53676661307526E-05
0.35 0.35  7143.19060041063  7143.19230568356  6.14333583967413E-05  6.11529360722138E-05
0.36 0.36  7143.15515463158  7143.15313492069  6.63952309659355E-05  6.66362502246556E-05
0.37 0.37  7143.11728443295  7143.11700322188  7.16964855809887E-05  7.16941413893497E-05
0.38 0.38  7143.08444397175  7143.08270094366  7.62936530845908E-05  7.6495941350355E-05
0.39 0.39  7143.05222391928  7143.05162421492  8.08039727564105E-05  8.0846213186406E-05
0.4 0.4  7143.02338349157  7143.02252607816  8.4841196114814E-05  8.49195120810945E-05
0.41 0.41  7142.99521105664  7142.99603177546  8.87849105945617E-05  8.8628313603083E-05
0.42 0.42  7142.97148277266  7142.97208553946  9.21065112068004E-05  9.1980424339174E-05
0.43 0.43  7142.94983777435  7142.9504399306  9.51364833573102E-05  9.50104820838563E-05
0.44 0.44  7142.93064824201  7142.93163463978  9.78227274373733E-05  9.76429382765894E-05
0.45 0.45  7142.91347368011  7142.9149650353  0.000100226906154  9.99764306944417E-05
0.46 0.46  7142.89991166903  7142.90133066156  0.000102125382434  0.000101885036731
0.47 0.47  7142.88845263473  7142.88945514064  0.000103729473795  0.000103547429985
0.48 0.48  7142.8805655247  7142.88112765004  0.000104833549822  0.000104713152675
0.49 0.49  7142.8742230228  7142.8743824866  0.00010572140409  0.000105657373503
0.5 0.5  7142.87134992501  7142.87134992501  0.000106123594294  0.000106081886243
0.51 0.51  7142.86956308956  7142.86949141602  0.000106373724212  0.000106342049383
0.52 0.52  7142.87138597509  7142.8712830339  0.000106118547828  0.000106091249986
0.53 0.53  7142.87426265982  7142.87444691757  0.000105715855507  0.000105648354142
0.54 0.54  7142.88067530849  7142.8811323451  0.000104818181753  0.000104712495437
0.55 0.55  7142.88850359951  7142.88956666962  0.000103722339497  0.000103531817615
0.56 0.56  7142.89997193006  7142.9013612761  0.000102116946802  0.000101880751159
0.57 0.57  7142.91350109713  7142.91509385984  0.000100223068186  9.99583972079014E-05
0.58 0.58  7142.93066308533  7142.93165282275  9.78206495972296E-05  9.76403929358885E-05
0.59 0.59  7142.94994848141  7142.95058749803  9.51209860446377E-05  9.49898248763568E-05
0.6 0.6  7142.97130300326  7142.97207495086  9.21316762019076E-05  9.19819065829923E-05
0.61 0.61  7142.99521345504  7142.99615597312  8.87845748548235E-05  8.86109278098201E-05
0.62 0.62  7143.02299588062  7143.02246431411  8.4895455780965E-05  8.49281581135915E-05
0.63 0.63  7143.05239643809  7143.05185241918  8.07798227341586E-05  8.08142680426328E-05
0.64 0.64  7143.08397991194  7143.08287550352  7.63586144340961E-05  7.64715056110031E-05
0.65 0.65  7143.11737917402  7143.1173205832  7.16832232651759E-05  7.16497156061346E-05
0.66 0.66  7143.15512492626  7143.153711079  6.63993892611559E-05  6.65555967785052E-05
0.67 0.67  7143.19066019579  7143.19312430013  6.14249893793084E-05  6.10383421380461E-05
0.68 0.68  7143.23307925029  7143.2344157387  5.54869637927349E-05  5.52581654733132E-05
0.69 0.69  7143.27498282395  7143.27906134738  4.96210977215212E-05  4.90084557413477E-05
0.7 0.7  7143.32391179364  7143.32624249456  4.27717825407076E-05  4.24038089818612E-05
0.71 0.71  7143.37854258926  7143.37314148697  3.51242980309488E-05  3.58386596211464E-05
0.72 0.72  7143.4190661437  7143.41662920231  2.9451613763069E-05  2.97510374379723E-05
0.73 0.73  7143.45363672145  7143.45414698785  2.46122561290635E-05  2.44991151023885E-05
0.74 0.74  7143.48743498577  7143.48618072868  1.98810106856563E-05  2.00148760533392E-05
0.75 0.75  7143.51408756156  7143.51376906563  1.61500534813271E-05  1.61529262888516E-05
0.76 0.76  7143.53800524338  7143.5370306204  1.28019400380812E-05  1.28966605658448E-05
0.77 0.77  7143.55728285731  7143.55645541003  1.01033658686481E-05  1.01774839126605E-05
0.78 0.78  7143.57359063473  7143.57297384081  7.82052386005076E-06  7.86515352557109E-06
0.79 0.79  7143.58727865145  7143.58613962814  5.90440869737699E-06  6.02214249633871E-06
0.8 0.8  7143.59761743869  7143.59733168411  4.45713496894738E-06  4.45542399510875E-06
0.81 0.81  7143.60650293307  7143.60585774708  3.21330024412271E-06  3.26190417768242E-06
0.82 0.82  7143.61317046686  7143.61294410117  2.27994643161317E-06  2.26992182092087E-06
0.83 0.83  7143.61849210309  7143.61809935225  1.5349979062301E-06  1.54826466806016E-06
0.84 0.84  7143.62236198917  7143.62214407399  9.93272428603589E-07  9.82064820696949E-07
0.85 0.85  7143.62518384459  7143.62493710611  5.98255380674452E-07  5.91082582133473E-07
0.86 0.86  7143.62710608953  7143.62686990044  3.29170183653348E-07  3.20520618895595E-07
0.87 0.87  7143.6282475539  7143.62810265969  1.69382448688948E-07  1.47952975489911E-07
0.88 0.88  7143.62895435644  7143.62874726184  7.04407910970864E-08  5.77184272784505E-08
0.89 0.89  7143.62916170471  7143.62908537336  4.14151716475697E-08  1.03879300343953E-08
0.9 0.9  7143.62932594771  7143.62913854184  1.84236376212911E-08  2.94514726665924E-09
0.91 0.91  7143.62911747928  7143.62913661812  4.7606062523373E-08  3.21443889623163E-09
0.92 0.92  7143.62913773994  7143.62910312322  4.47698766886155E-08  7.9032181192966E-09
0.93 0.93  7143.62911128759  7143.62910560843  4.84728053884431E-08  7.55532635749212E-09
0.94 0.94  7143.62914689003  7143.62908650553  4.34890026265076E-08  1.02294433741425E-08
0.95 0.95  7143.62910255707  7143.62908061405  4.9694946012975E-08  1.10541614666267E-08
0.96 0.96  7143.62914411551  7143.62907556385  4.38773934319269E-08  1.17611129783777E-08
0.97 0.97  7143.62909843793  7143.62906087596  5.02715632252169E-08  1.38171953722336E-08
0.98 0.98  7143.62914399294  7143.62906977349  4.38945513588886E-08  1.25716757518821E-08
0.99 0.99  7143.62909656712  7143.62904621283  5.05334483921028E-08  1.58698117289804E-08
1 1  7143.62914657296  7143.62906889614  4.35333876080923E-08  1.26944915379383E-08


==> pres3.dat <==
x y  presx  presy  presxnorm  presynorm
0.01 0.01  714286.486425004  714286.485768313  1.0274000525042E-09  1.7389287085207E-11
0.02 0.02  714286.48648872  714286.485708211  9.38197630448328E-10  1.01532118626901E-10
0.03 0.03  714286.486425147  714286.485765394  1.0271997485182E-09  2.14758795625909E-11
0.04 0.04  714286.486488651  714286.485700563  9.38294278343934E-10  1.12239336437949E-10
0.05 0.05  714286.486425176  714286.485762336  1.02715916618092E-09  2.57572346630296E-11
0.06 0.06  714286.486488463  714286.485692412  9.3855749310178E-10  1.23650633354936E-10
0.07 0.07  714286.486424616  714286.485759147  1.02794326909114E-09  3.02217807160319E-11
0.08 0.08  714286.486486318  714286.485683745  9.41560423079069E-10  1.35784426261881E-10
0.09 0.09  714286.486415006  714286.485755841  1.04139721029576E-09  3.48501229499295E-11
0.1 0.1  714286.486462785  714286.485674602  9.74506598716458E-10  1.48584649600351E-10
0.11 0.11  714286.486600893  714286.485752542  7.8115571983471E-10  3.94686863073558E-11
0.12 0.12  714286.487158862  714286.485650745  0  1.81984402188302E-10
0.13 0.13  714286.486001253  714286.485693422  1.62065074975356E-09  1.22236607817176E-10
0.14 0.14  714286.486051156  714286.485315003  1.5507867078076E-09  6.52022723874521E-10
0.15 0.15  714286.484528307  714286.484782387  3.68277295148705E-09  1.39768422026953E-09
0.16 0.16  714286.483755079  714286.483531013  4.76529098919067E-09  3.14960595897646E-09
0.17 0.17  714286.481190446  714286.48175646  8.35577334943814E-09  5.63397744302176E-09
0.18 0.18  714286.478775595  714286.478919728  1.17365610686263E-08  9.60539806189527E-09
0.19 0.19  714286.47415468  714286.475144253  1.82058349700919E-08  1.4891057303389E-08
0.2 0.2  714286.46963663  714286.46989617  2.45310981287233E-08  2.22383656159549E-08
0.21 0.21  714286.462077422  714286.463122  3.51139779939633E-08  3.17221933374833E-08
0.22 0.22  714286.453959317  714286.454506562  4.64793127027747E-08  4.37837935258979E-08
0.23 0.23  714286.44242267  714286.443610704  6.26306010037396E-08  5.90379781613432E-08
0.24 0.24  714286.429422334  714286.430344847  8.08310517244568E-08  7.76101579119576E-08
0.25 0.25  714286.412519953  714286.413985835  1.04494359481265E-07  1.00512749963661E-07
0.26 0.26  714286.39282056  714286.394504783  1.32073479779393E-07  1.27786193393269E-07
0.27 0.27  714286.368262999  714286.371033333  1.66454028023029E-07  1.60646187855881E-07
0.28 0.28  714286.339168384  714286.343402556  2.07186444977442E-07  1.99329233849145E-07
0.29 0.29  714286.304900953  714286.310683859  2.551607964802E-07  2.45135360147299E-07
0.3 0.3  714286.267933369  714286.272630003  3.0691535798538E-07  2.98410701002793E-07
0.31 0.31  714286.211463018  714286.227782865  3.85973763927607E-07  3.61196626378635E-07
0.32 0.32  714286.180322261  714286.178074323  4.29570776591274E-07  4.30788510103596E-07
0.33 0.33  714286.131986578  714286.131639077  4.9724065950092E-07  4.95797784303271E-07
0.34 0.34  714286.089291023  714286.087024978  5.57014371853901E-07  5.58257455393587E-07
0.35 0.35  714286.047491742  714286.045456125  6.15533301970535E-07  6.16453786681624E-07
0.36 0.36  714286.010254406  714286.005352226  6.67665515861209E-07  6.72599184754407E-07
0.37 0.37  714285.971846822  714285.969384019  7.21436075378578E-07  7.22954620080855E-07
0.38 0.38  714285.937357939  714285.934289903  7.6972045931405E-07  7.72086329413377E-07
0.39 0.39  714285.904793799  714285.90339395  8.15310205879843E-07  8.15340616988028E-07
0.4 0.4  714285.876240818  714285.874110613  8.55284336157875E-07  8.5633724443199E-07
0.41 0.41  714285.848379388  714285.846760051  8.94290295897206E-07  8.94627989934002E-07
0.42 0.42  714285.823624233  714285.823408869  9.289474753542E-07  9.27319609419792E-07
0.43 0.43  714285.802202501  714285.801920846  9.5893786774836E-07  9.57402809113873E-07
0.44 0.44  714285.783570654  714285.782717457  9.85022425314807E-07  9.84287524601766E-07
0.45 0.45  714285.766074858  714285.7655405  1.00951651316684E-06  1.00833523840851E-06
0.46 0.46  714285.752549272  714285.751703889  1.02845231306835E-06  1.02770647297297E-06
0.47 0.47  714285.740324237  714285.740558696  1.04556734354381E-06  1.04330972633872E-06
0.48 0.48  714285.732230024  714285.732058325  1.05689922960572E-06  1.05521023290173E-06
0.49 0.49  714285.725348053  714285.725715391  1.06653397845781E-06  1.06409033088084E-06
0.5 0.5  714285.72211781  714285.72211781  1.07105631375048E-06  1.0691269387627E-06
0.51 0.51  714285.720334212  714285.720720224  1.0735533483858E-06  1.0710835571591E-06
0.52 0.52  714285.72211463  714285.722098297  1.07106076574697E-06  1.06915425703201E-06
0.53 0.53  714285.725331799  714285.725711369  1.0665567340663E-06  1.06409596172089E-06
0.54 0.54  714285.732196924  714285.732037182  1.05694556941949E-06  1.05523983307187E-06
0.55 0.55  714285.740315544  714285.740555081  1.0455795138445E-06  1.04331478723325E-06
0.56 0.56  714285.752569699  714285.751665437  1.02842371539609E-06  1.02776030568795E-06
0.57 0.57  714285.766105157  714285.76552567  1.00947409468253E-06  1.00835600043009E-06
0.58 0.58  714285.78357978  714285.782645112  9.85009648886759E-07  9.84388807522024E-07
0.59 0.59  714285.802154239  714285.801902546  9.59005434406265E-07  9.57428429118303E-07
0.6 0.6  714285.82356875  714285.823316319  9.29025151414581E-07  9.27449179207076E-07
0.61 0.61  714285.848439324  714285.846733508  8.94206385640105E-07  8.94665149990556E-07
0.62 0.62  714285.876161275  714285.874001157  8.55395696210122E-07  8.56490482685922E-07
0.63 0.63  714285.904762971  714285.903377994  8.15353365114047E-07  8.15362955364495E-07
0.64 0.64  714285.937344599  714285.934171192  7.6973913517528E-07  7.72252524678633E-07
0.65 0.65  714285.971772196  714285.969375137  7.21540551590747E-07  7.22967054900176E-07
0.66 0.66  714286.010181774  714286.005235349  6.67767200530113E-07  6.72762812412665E-07
0.67 0.67  714286.047456149  714286.045440072  6.15583132028293E-07  6.16476260984474E-07
0.68 0.68  714286.089014818  714286.086924184  5.57401058454406E-07  5.58398566862806E-07
0.69 0.69  714286.131994337  714286.131621733  4.97229796961975E-07  4.95822065905475E-07
0.7 0.7  714286.180512261  714286.177994412  4.29304776809414E-07  4.30900385339867E-07
0.71 0.71  714286.213742113  714286.227800441  3.82783034376618E-07  3.61172020117733E-07
0.72 0.72  714286.267962045  714286.272801297  3.06875211623011E-07  2.98170889703536E-07
0.73 0.73  714286.305086346  714286.310704729  2.54901246519286E-07  2.45106142168253E-07
0.74 0.74  714286.339151776  714286.343598706  2.07209696049002E-07  1.99054624254983E-07
0.75 0.75  714286.368448944  714286.371058733  1.66193705367893E-07  1.6061062794948E-07
0.76 0.76  714286.392821819  714286.394707991  1.32071717136912E-07  1.27501702407413E-07
0.77 0.77  714286.412690224  714286.414017928  1.04255980298926E-07  1.00467819937825E-07
0.78 0.78  714286.42942418  714286.430542434  8.08284673303916E-08  7.73335364769424E-08
0.79 0.79  714286.442569305  714286.443650424  6.24253122354659E-08  5.89823702543262E-08
0.8 0.8  714286.453965939  714286.45469184  4.64700418389539E-08  4.35244045899818E-08
0.81 0.81  714286.462199412  714286.463168692  3.49431920354769E-08  3.16568246449164E-08
0.82 0.82  714286.4696581  714286.470066094  2.45010401442462E-08  2.20004722803356E-08
0.83 0.83  714286.474249398  714286.475195813  1.80732299827893E-08  1.48188733858467E-08
0.84 0.84  714286.478819663  714286.479073386  1.16748658111249E-08  9.3902769588961E-09
0.85 0.85  714286.481293238  714286.481810042  8.2118646328815E-09  5.55896270372226E-09
0.86 0.86  714286.483794067  714286.483669102  4.71070774555193E-09  2.95628164566941E-09
0.87 0.87  714286.484631944  714286.4848364  3.53768131684221E-09  1.32206612429175E-09
0.88 0.88  714286.486120389  714286.485438528  1.45386060316699E-09  4.79087856954096E-10
0.89 0.89  714286.486126359  714286.485745708  1.44550259746304E-09  4.90363390469405E-11
0.9 0.9  714286.486906097  714286.485760801  3.53870483924423E-10  2.79061427676123E-11
0.91 0.91  714286.486062356  714286.485780734  1.53510660537857E-09  0
0.92 0.92  714286.486458649  714286.485739356  9.80296997426531E-10  5.79290863287264E-11
0.93 0.93  714286.486413663  714286.485778463  1.04327736227503E-09  3.17943870339021E-12
0.94 0.94  714286.486486399  714286.485734  9.41447151093494E-10  6.542752880697E-11
0.95 0.95  714286.48642346  714286.485776164  1.02956167314403E-09  6.39799291266588E-12
0.96 0.96  714286.486488544  714286.485728249  9.38444058134931E-10  7.34789667496694E-11
0.97 0.97  714286.486424393  714286.485773705  1.02825537823125E-09  9.84064637441036E-12
0.98 0.98  714286.486488705  714286.485722042  9.38218655032701E-10  8.21686393634E-11
0.99 0.99  714286.486424756  714286.485771086  1.02774720261827E-09  1.35072361073491E-11
1 1  714286.486488743  714286.485715367  9.38165523137309E-10  9.15136596819866E-11


==> pres4.dat <==
x y  presx  presy  presxnorm  presynorm
0.01 0.01  71428572.2007753  71428572.199779  9.80558980821895E-12  4.03192634996032E-12
0.02 0.02  71428572.2007755  71428572.2000157  9.80266918065656E-12  7.18265764107901E-13
0.03 0.03  71428572.2007745  71428572.1997706  9.81664646970514E-12  4.14958591747611E-12
0.04 0.04  71428572.2007748  71428572.2000271  9.81247414461601E-12  5.5867432944553E-13
0.05 0.05  71428572.2007735  71428572.1997612  9.83062375875373E-12  4.28122277404076E-12
0.06 0.06  71428572.2007741  71428572.2000394  9.82227910857547E-12  3.86357303261061E-13
0.07 0.07  71428572.2007721  71428572.199751  9.85023368667264E-12  4.42391629209182E-12
0.08 0.08  71428572.2007709  71428572.2000524  9.86713160328362E-12  2.04443929371404E-13
0.09 0.09  71428572.2007609  71428572.1997399  1.00071131100239E-11  4.57933540166498E-12
0.1 0.1  71428572.2007435  71428572.2000666  1.02507768952291E-11  5.63263887043663E-15
0.11 0.11  71428572.2009758  71428572.1997279  6.99844948825226E-12  4.74748010276024E-12
0.12 0.12  71428572.2014757  71428572.200067  0  0
0.13 0.13  71428572.2002724  71428572.1996608  1.68461797798714E-11  5.68687909659639E-12
0.14 0.14  71428572.2005053  71428572.1997537  1.35855077227163E-11  4.38615675003445E-12
0.15 0.15  71428572.1987254  71428572.1987444  3.85040934687821E-11  1.85163615134154E-11
0.16 0.16  71428572.1978622  71428572.1979856  5.05890244731928E-11  2.91395184230588E-11
0.17 0.17  71428572.1951372  71428572.1957134  8.87388875419077E-11  6.09503679844859E-11
0.18 0.18  71428572.1929305  71428572.1933874  1.19632660048117E-10  9.35143222245157E-11
0.19 0.19  71428572.1880412  71428572.1890914  1.88082990995366E-10  1.53658388385511E-10
0.2 0.2  71428572.1835685  71428572.1843558  2.50700620084266E-10  2.19956842669349E-10
0.21 0.21  71428572.176112  71428572.1770632  3.55091776581791E-10  3.22053220369866E-10
0.22 0.22  71428572.1678582  71428572.1689503  4.7064494577401E-10  4.35633714262185E-10
0.23 0.23  71428572.1564136  71428572.1575315  6.30869322149255E-10  5.95496975904118E-10
0.24 0.24  71428572.1434757  71428572.144752  8.11999967848604E-10  7.74410030822123E-10
0.25 0.25  71428572.1264063  71428572.1278532  1.05097155625856E-09  1.01099317173947E-09
0.26 0.26  71428572.1074346  71428572.1088347  1.31657530432869E-09  1.2772521834701E-09
0.27 0.27  71428572.0827991  71428572.084814  1.66147221317145E-09  1.61354200289313E-09
0.28 0.28  71428572.0553404  71428572.0576269  2.0458941834323E-09  1.99416131607525E-09
0.29 0.29  71428572.0182262  71428572.0244006  2.56549281086081E-09  2.45932945933018E-09
0.3 0.3  71428571.9725155  71428571.9866176  3.20544278133405E-09  2.98829161873416E-09
0.31 0.31  71428571.9136651  71428571.9412196  4.02934827020823E-09  3.62386356850391E-09
0.32 0.32  71428571.8973172  71428571.8919235  4.25821886819366E-09  4.31400890459179E-09
0.33 0.33  71428571.859702  71428571.8453412  4.78483159132952E-09  4.96616104841731E-09
0.34 0.34  71428571.811235  71428571.8007778  5.46336972762208E-09  5.59004881900722E-09
0.35 0.35  71428571.7631325  71428571.7591684  6.13680469309814E-09  6.17258029469661E-09
0.36 0.36  71428571.7278707  71428571.7192445  6.63046981670266E-09  6.73151497722771E-09
0.37 0.37  71428571.686556  71428571.6833183  7.20887569733243E-09  7.2344816737796E-09
0.38 0.38  71428571.650177  71428571.6481284  7.71818161599857E-09  7.72714022396609E-09
0.39 0.39  71428571.6210669  71428571.6172721  8.12572306542705E-09  8.15912857779783E-09
0.4 0.4  71428571.5877331  71428571.5877711  8.59239616633247E-09  8.57214244882136E-09
0.41 0.41  71428571.5634123  71428571.5608124  8.93288751711361E-09  8.94956430067136E-09
0.42 0.42  71428571.5421504  71428571.5371513  9.23055412317992E-09  9.28081958402549E-09
0.43 0.43  71428571.5163611  71428571.5160012  9.59160418860524E-09  9.57692115095671E-09
0.44 0.44  71428571.4952787  71428571.4965927  9.88675780327038E-09  9.84864006729908E-09
0.45 0.45  71428571.4802753  71428571.4798581  1.00968053738487E-08  1.00829244657085E-08
0.46 0.46  71428571.4676639  71428571.465615  1.02733650287967E-08  1.02823278091397E-08
0.47 0.47  71428571.4558569  71428571.454912  1.04386629524803E-08  1.04321697717661E-08
0.48 0.48  71428571.4469269  71428571.4458886  1.05636829186835E-08  1.05584975532709E-08
0.49 0.49  71428571.4396276  71428571.4400075  1.06658731736965E-08  1.06408329648839E-08
0.5 0.5  71428571.4358801  71428571.4358801  1.0718338284146E-08  1.06986165381257E-08
0.51 0.51  71428571.4339282  71428571.4350385  1.0745664718701E-08  1.07103987669451E-08
0.52 0.52  71428571.4357209  71428571.4359325  1.07205669315924E-08  1.06978828347588E-08
0.53 0.53  71428571.4392103  71428571.4401797  1.06717154719025E-08  1.06384219868311E-08
0.54 0.54  71428571.4463803  71428571.4460505  1.05713353801295E-08  1.05562309376662E-08
0.55 0.55  71428571.4548914  71428571.4552577  1.04521800340715E-08  1.04273300832788E-08
0.56 0.56  71428571.4665245  71428571.4658927  1.02893166620774E-08  1.02784400366215E-08
0.57 0.57  71428571.4786726  71428571.4804064  1.0119243303713E-08  1.00752482220094E-08
0.58 0.58  71428571.4940131  71428571.4970007  9.90447620761013E-09  9.84292815425195E-09
0.59 0.59  71428571.5148769  71428571.5167146  9.61238299339788E-09  9.56693343915815E-09
0.6 0.6  71428571.5406648  71428571.5376442  9.25135232928422E-09  9.27391918417669E-09
0.61 0.61  71428571.5607096  71428571.561688  8.97072529026566E-09  8.937305800943E-09
0.62 0.62  71428571.5858562  71428571.5883708  8.61867284389504E-09  8.56374668766059E-09
0.63 0.63  71428571.618842  71428571.6183046  8.15687155837995E-09  8.14467355752625E-09
0.64 0.64  71428571.6476657  71428571.6487973  7.75333992197838E-09  7.71777564891961E-09
0.65 0.65  71428571.6846959  71428571.6844865  7.23491705575998E-09  7.21812699389491E-09
0.66 0.66  71428571.7254453  71428571.7199564  6.66442544997552E-09  6.72154833567086E-09
0.67 0.67  71428571.7605218  71428571.7604481  6.17335446949517E-09  6.15466453937979E-09
0.68 0.68  71428571.8097055  71428571.801509  5.48478272582826E-09  5.57981201940084E-09
0.69 0.69  71428571.8578913  71428571.8466838  4.81018138687355E-09  4.9473647238904E-09
0.7 0.7  71428571.8969648  71428571.8925888  4.26315243399531E-09  4.30469481467889E-09
0.71 0.71  71428571.9152359  71428571.9425655  4.0073569877447E-09  3.60502093116852E-09
0.72 0.72  71428571.9723398  71428571.9871621  3.20790257559035E-09  2.98066857217992E-09
0.73 0.73  71428572.0195222  71428572.0254045  2.54734882936197E-09  2.44527498226717E-09
0.74 0.74  71428572.0554162  71428572.0579226  2.04483295254588E-09  1.99002153512173E-09
0.75 0.75  71428572.0839496  71428572.0855572  1.64536536939737E-09  1.6031372672019E-09
0.76 0.76  71428572.1078951  71428572.1089584  1.31012822760097E-09  1.27552045994183E-09
0.77 0.77  71428572.1272177  71428572.128406  1.0396119839709E-09  1.00325392593149E-09
0.78 0.78  71428572.1441933  71428572.1447624  8.01953426266488E-10  7.74264416676509E-10
0.79 0.79  71428572.1570328  71428572.1579458  6.2220048231157E-10  5.8969681818135E-10
0.8 0.8  71428572.1686318  71428572.1688911  4.59814424307647E-10  4.36462546641157E-10
0.81 0.81  71428572.1767695  71428572.1773768  3.45886792970152E-10  3.17662682678488E-10
0.82 0.82  71428572.1840728  71428572.1842586  2.43640420184695E-10  2.21317646497196E-10
0.83 0.83  71428572.1890693  71428572.1893318  1.7368951251914E-10  1.50292782352298E-10
0.84 0.84  71428572.193055  71428572.1932737  1.17889671242132E-10  9.51062728623047E-11
0.85 0.85  71428572.1957659  71428572.1959009  7.99371591501334E-11  5.83253496546079E-11
0.86 0.86  71428572.1981882  71428572.19787  4.60249180581934E-11  3.07579633251643E-11
0.87 0.87  71428572.1992926  71428572.1988935  3.05633243591498E-11  1.64289472712824E-11
0.88 0.88  71428572.2003594  71428572.1996471  1.56280694700999E-11  5.8785974344457E-12
0.89 0.89  71428572.2008314  71428572.1997829  9.02014961019022E-12  3.9774775075461E-12
0.9 0.9  71428572.201339  71428572.1999782  1.91363690212949E-12  1.24314426033081E-12
0.91 0.91  71428572.2004168  71428572.1998113  1.48244796579335E-11  3.57985492654417E-12
0.92 0.92  71428572.20075  71428572.1999697  1.01598202082861E-11  1.36226414162782E-12
0.93 0.93  71428572.2007675  71428572.199806  9.9146961092997E-12  3.65391369687769E-12
0.94 0.94  71428572.2007755  71428572.1999776  9.80266918065656E-12  1.25148891050924E-12
0.95 0.95  71428572.2007761  71428572.1998001  9.7943245304783E-12  3.73652573364409E-12
0.96 0.96  71428572.2007768  71428572.1999861  9.78451956651884E-12  1.13257764546668E-12
0.97 0.97  71428572.2007763  71428572.1997938  9.79161251917036E-12  3.82477040928093E-12
0.98 0.98  71428572.2007765  71428572.1999953  9.78869189160797E-12  1.00386141646448E-12
0.99 0.99  71428572.2007759  71428572.1997868  9.79703654178623E-12  3.92282004887742E-12
1 1  71428572.200776  71428572.2000051  0  8.66591921029399E-13


==> pres5.dat <==
x y  presx  presy  presxnorm  presynorm
0.01 0.01  7142857143.62979  7142857143.62882  1.00803375233226E-13  4.4727325434619E-14
0.02 0.02  7142857143.62983  7142857143.62909  9.51957702533649E-14  6.94274902268713E-15
0.03 0.03  7142857143.62978  7142857143.62881  1.02272033680333E-13  4.61959838817259E-14
0.04 0.04  7142857143.6298  7142857143.62908  9.94682311904023E-14  8.41140746979402E-15
0.05 0.05  7142857143.62982  7142857143.6288  9.66644287004715E-14  4.75311279245504E-14
0.06 0.06  7142857143.6298  7142857143.62911  9.94682311904023E-14  4.13894653275579E-15
0.07 0.07  7142857143.62978  7142857143.62879  1.02272033680333E-13  4.89997863716573E-14
0.08 0.08  7142857143.62982  7142857143.62911  9.66644287004715E-14  4.13894653275579E-15
0.09 0.09  7142857143.62977  7142857143.62878  1.03607177723157E-13  5.03349304144817E-14
0.1 0.1  7142857143.62977  7142857143.62914  1.03607177723157E-13  0
0.11 0.11  7142857143.62999  7142857143.62878  7.28988647382009E-14  5.03349304144817E-14
0.12 0.12  7142857143.63051  7142857143.62914  0  0
0.13 0.13  7142857143.6293  7142857143.62871  1.6942977903439E-13  6.02149963313826E-14
0.14 0.14  7142857143.62952  7142857143.62882  1.38587951645151E-13  4.4727325434619E-14
0.15 0.15  7142857143.62776  7142857143.6278  3.85055541950497E-13  1.87587738016835E-13
0.16 0.16  7142857143.62691  7142857143.62705  5.04016876166133E-13  2.92530059782837E-13
0.17 0.17  7142857143.62416  7142857143.62477  8.8907241811663E-13  6.11763000422162E-13
0.18 0.18  7142857143.62199  7142857143.62246  1.19281768785913E-12  9.35134887594244E-13
0.19 0.19  7142857143.61709  7142857143.61815  1.8788146970622E-12  1.53861999495089E-12
0.2 0.2  7142857143.61263  7142857143.61343  2.50326156589108E-12  2.19938278174471E-12
0.21 0.21  7142857143.6052  7142857143.60613  3.54347228965541E-12  3.22143554652683E-12
0.22 0.22  7142857143.59693  7142857143.59803  4.70130920359255E-12  4.35537338209763E-12
0.23 0.23  7142857143.58545  7142857143.5866  6.30842208794003E-12  5.95554351742273E-12
0.24 0.24  7142857143.57255  7142857143.57383  8.11447143466831E-12  7.74343490516895E-12
0.25 0.25  7142857143.55545  7142857143.55693  1.05083847034521E-11  1.01094436634582E-11
0.26 0.26  7142857143.5365  7142857143.53791  1.3161449430948E-11  1.2772121428063E-11
0.27 0.27  7142857143.51185  7142857143.51389  1.66123962384357E-11  1.61349487287249E-11
0.28 0.28  7142857143.48444  7142857143.48671  2.0449867246321E-11  1.99402427651789E-11
0.29 0.29  7142857143.44733  7142857143.45348  2.56451797457585E-11  2.45924186679964E-11
0.3 0.3  7142857143.40152  7142857143.4157  3.20586776698688E-11  2.98815917936454E-11
0.31 0.31  7142857143.34262  7142857143.3703  4.03046607927553E-11  3.62375450095112E-11
0.32 0.32  7142857143.32656  7142857143.321  4.25530433608712E-11  4.31395721388922E-11
0.33 0.33  7142857143.28911  7142857143.27442  4.77960205026376E-11  4.96608161872596E-11
0.34 0.34  7142857143.24048  7142857143.22987  5.46041870058067E-11  5.58978080689098E-11
0.35 0.35  7142857143.19226  7142857143.18825  6.13550758295386E-11  6.17246437006042E-11
0.36 0.36  7142857143.15701  7142857143.14833  6.62900352406254E-11  6.73134231494631E-11
0.37 0.37  7142857143.11565  7142857143.1124  7.20804214399497E-11  7.23435783308042E-11
0.38 0.38  7142857143.07916  7142857143.07721  7.71890830910079E-11  7.72701263344221E-11
0.39 0.39  7142857143.05006  7142857143.04635  8.12630081088773E-11  8.1590652457002E-11
0.4 0.4  7142857143.01682  7142857143.01686  8.5916652670141E-11  8.57191848662238E-11
0.41 0.41  7142857142.99247  7142857142.98989  8.93256759546841E-11  8.94949722193313E-11
0.42 0.42  7142857142.97118  7142857142.96622  9.23062515158848E-11  9.28087997336216E-11
0.43 0.43  7142857142.9454  7142857142.94507  9.59154128924471E-11  9.57697486773934E-11
0.44 0.44  7142857142.92433  7142857142.92567  9.88652801406629E-11  9.84858322037112E-11
0.45 0.45  7142857142.90934  7142857142.90893  1.00963859547174E-10  1.00829410542081E-10
0.46 0.46  7142857142.89667  7142857142.89469  1.02737598408066E-10  1.02823047626826E-10
0.47 0.47  7142857142.88483  7142857142.88397  1.04395179737232E-10  1.04323749530961E-10
0.48 0.48  7142857142.87597  7142857142.87496  1.0563566206742E-10  1.05585193622622E-10
0.49 0.49  7142857142.86871  7142857142.86907  1.06652107227222E-10  1.0640977858347E-10
0.5 0.5  7142857142.86494  7142857142.86494  1.07179889667351E-10  1.06988029468417E-10
0.51 0.51  7142857142.86298  7142857142.8641  1.07454261768151E-10  1.07105522144186E-10
0.52 0.52  7142857142.86474  7142857142.86499  1.07207794177846E-10  1.0698095320499E-10
0.53 0.53  7142857142.86827  7142857142.86923  1.06713657367596E-10  1.06387348163551E-10
0.54 0.54  7142857142.87541  7142857142.8751  1.05714035022734E-10  1.05565567005192E-10
0.55 0.55  7142857142.88388  7142857142.88431  1.04528293598302E-10  1.04276218403037E-10
0.56 0.56  7142857142.89553  7142857142.89494  1.02897281635588E-10  1.027879333385E-10
0.57 0.57  7142857142.90774  7142857142.90944  1.0118789671756E-10  1.0075798033579E-10
0.58 0.58  7142857142.92307  7142857142.92605  9.904165266872E-11  9.84325599564025E-11
0.59 0.59  7142857142.94388  7142857142.94575  9.61282348528733E-11  9.567455290714E-11
0.6 0.6  7142857142.96965  7142857142.96669  9.25204086203538E-11  9.27429771323104E-11
0.61 0.61  7142857142.98977  7142857142.99072  8.97036552332076E-11  8.93788146876056E-11
0.62 0.62  7142857143.01492  7142857143.01741  8.61826133634716E-11  8.56421470549528E-11
0.63 0.63  7142857143.04778  7142857143.04733  8.15822410495166E-11  8.14533996493997E-11
0.64 0.64  7142857143.07654  7142857143.07784  7.75558471595717E-11  7.71820068275957E-11
0.65 0.65  7142857143.11365  7142857143.11352  7.23604011457299E-11  7.21868324201766E-11
0.66 0.66  7142857143.15448  7142857143.149  6.66442489551867E-11  6.72195625232525E-11
0.67 0.67  7142857143.18951  7142857143.18948  6.17399978570849E-11  6.15524101190799E-11
0.68 0.68  7142857143.23872  7142857143.23054  5.4850654596112E-11  5.58039474426992E-11
0.69 0.69  7142857143.28699  7142857143.27571  4.80928230233574E-11  4.94801711982655E-11
0.7 0.7  7142857143.32589  7142857143.32162  4.26469039870818E-11  4.30527877761086E-11
0.71 0.71  7142857143.34394  7142857143.37159  4.01198768572284E-11  3.60570335349213E-11
0.72 0.72  7142857143.40113  7142857143.4162  3.21132850612203E-11  2.98116302458014E-11
0.73 0.73  7142857143.4485  7142857143.45443  2.54814910861083E-11  2.4459438321331E-11
0.74 0.74  7142857143.48439  7142857143.48697  2.04568099953437E-11  1.99037933328097E-11
0.75 0.75  7142857143.51296  7142857143.51458  1.6456985471851E-11  1.60384178144287E-11
0.76 0.76  7142857143.53689  7142857143.538  1.31068420395965E-11  1.27595710740604E-11
0.77 0.77  7142857143.5562  7142857143.55743  1.04034423816861E-11  1.00393486012099E-11
0.78 0.78  7142857143.57319  7142857143.5738  8.02488326939481E-12  7.74757385170171E-12
0.79 0.79  7142857143.58601  7142857143.58697  6.23004913262625E-12  5.90373992856115E-12
0.8 0.8  7142857143.59761  7142857143.59793  4.6059799189349E-12  4.36939239454729E-12
0.81 0.81  7142857143.60576  7142857143.6064  3.46509933434163E-12  3.1836509701149E-12
0.82 0.82  7142857143.61309  7142857143.6133  2.43890762302695E-12  2.21754074072713E-12
0.83 0.83  7142857143.61806  7142857143.61836  1.74303054790698E-12  1.50924682600876E-12
0.84 0.84  7142857143.62206  7142857143.62232  1.18307113634652E-12  9.54761505023763E-13
0.85 0.85  7142857143.62482  7142857143.62493  7.96680450353195E-13  5.89332580502711E-13
0.86 0.86  7142857143.62721  7142857143.62692  4.62093353221453E-13  3.10821533169532E-13
0.87 0.87  7142857143.62831  7142857143.62793  3.08017730679541E-13  1.69429779034422E-13
0.88 0.88  7142857143.62939  7142857143.62869  1.56879425031843E-13  6.3018798821314E-14
0.89 0.89  7142857143.62984  7142857143.62882  9.38606262105407E-14  4.4727325434619E-14
0.9 0.9  7142857143.63036  7142857143.62903  2.10952758766222E-14  1.53541564924812E-14
0.91 0.91  7142857143.62944  7142857143.62885  1.49803161604874E-13  4.05883789018632E-14
0.92 0.92  7142857143.62978  7142857143.62903  1.02272033680333E-13  1.53541564924812E-14
0.93 0.93  7142857143.62979  7142857143.62884  1.00803375233226E-13  4.19235229446877E-14
0.94 0.94  7142857143.6298  7142857143.62904  9.94682311904023E-14  1.40190124496567E-14
0.95 0.95  7142857143.62983  7142857143.62883  9.51957702533649E-14  4.33921813917946E-14
0.96 0.96  7142857143.62984  7142857143.62905  9.38606262105407E-14  1.25503540025498E-14
0.97 0.97  7142857143.62979  7142857143.62882  1.00803375233226E-13  4.4727325434619E-14
0.98 0.98  7142857143.6298  7142857143.62907  9.94682311904023E-14  9.74655151261847E-15
0.99 0.99  7142857143.6298  7142857143.62882  9.94682311904023E-14  4.4727325434619E-14
1 1  7142857143.62978  7142857143.62908  0  8.41140746979402E-15


==> pres6.dat <==
x y  presx  presy  presxnorm  presynorm
0.01 0.01  714285714286.529  714285714286.525  0  5.63964843749357E-15
0.02 0.02  714285714286.527  714285714286.529  4.27246093749512E-15  0
0.03 0.03  714285714286.527  714285714286.525  4.27246093749512E-15  5.63964843749357E-15
0.04 0.04  714285714286.525  714285714286.527  7.006835937492E-15  0
0.05 0.05  714285714286.529  714285714286.525  0  5.63964843749357E-15
0.06 0.06  714285714286.526  714285714286.525  5.63964843749356E-15  5.63964843749357E-15
0.07 0.07  714285714286.529  714285714286.525  0  5.63964843749357E-15
0.08 0.08  714285714286.528  714285714286.525  0  5.63964843749357E-15
0.09 0.09  714285714286.527  714285714286.525  4.27246093749512E-15  5.63964843749357E-15
0.1 0.1  714285714286.526  714285714286.525  5.63964843749356E-15  5.63964843749357E-15
0.11 0.11  714285714286.526  714285714286.525  5.63964843749356E-15  5.63964843749357E-15
0.12 0.12  714285714286.528  714285714286.525  0  5.63964843749357E-15
0.13 0.13  714285714286.529  714285714286.525  0  5.63964843749357E-15
0.14 0.14  714285714286.527  714285714286.524  4.27246093749512E-15  7.00683593749201E-15
0.15 0.15  714285714286.524  714285714286.523  8.37402343749044E-15  8.54492187499025E-15
0.16 0.16  714285714286.524  714285714286.522  8.37402343749044E-15  9.91210937498869E-15
0.17 0.17  714285714286.52  714285714286.521  1.4013671874984E-14  1.12792968749871E-14
0.18 0.18  714285714286.518  714285714286.517  1.69189453124807E-14  1.69189453124807E-14
0.19 0.19  714285714286.511  714285714286.514  2.66601562499696E-14  2.1020507812476E-14
0.2 0.2  714285714286.51  714285714286.509  2.8027343749968E-14  2.8027343749968E-14
0.21 0.21  714285714286.501  714285714286.502  4.06738281249536E-14  3.79394531249567E-14
0.22 0.22  714285714286.491  714285714286.493  5.46874999999375E-14  5.04150390624425E-14
0.23 0.23  714285714286.481  714285714286.483  6.87011718749215E-14  6.44287109374265E-14
0.24 0.24  714285714286.469  714285714286.469  8.54492187499024E-14  8.40820312499041E-14
0.25 0.25  714285714286.452  714285714286.453  1.09204101562375E-13  1.06469726562379E-13
0.26 0.26  714285714286.431  714285714286.433  1.38598632812342E-13  1.34497070312347E-13
0.27 0.27  714285714286.405  714285714286.409  1.749999999998E-13  1.67993164062308E-13
0.28 0.28  714285714286.38  714285714286.382  2.1003417968726E-13  2.05932617187265E-13
0.29 0.29  714285714286.342  714285714286.349  2.63183593749699E-13  2.52075195312212E-13
0.3 0.3  714285714286.293  714285714286.311  3.31884765624621E-13  3.05224609374652E-13
0.31 0.31  714285714286.232  714285714286.266  4.17163085937024E-13  3.6828613281208E-13
0.32 0.32  714285714286.217  714285714286.216  4.381835937495E-13  4.38354492187E-13
0.33 0.33  714285714286.18  714285714286.17  4.8996582031194E-13  5.02612304686927E-13
0.34 0.34  714285714286.131  714285714286.126  5.58666992186862E-13  5.64306640624356E-13
0.35 0.35  714285714286.086  714285714286.084  6.2155761718679E-13  6.23095703124289E-13
0.36 0.36  714285714286.049  714285714286.044  6.73510742186731E-13  6.79150390624225E-13
0.37 0.37  714285714286.011  714285714286.008  7.2666015624917E-13  7.29394531249168E-13
0.38 0.38  714285714285.974  714285714285.973  7.78442382811611E-13  7.78442382811612E-13
0.39 0.39  714285714285.947  714285714285.942  8.16210937499068E-13  8.21850585936562E-13
0.4 0.4  714285714285.912  714285714285.913  8.65258789061512E-13  8.62524414061516E-13
0.41 0.41  714285714285.892  714285714285.886  8.9328613281148E-13  9.00292968748973E-13
0.42 0.42  714285714285.866  714285714285.862  9.29687499998938E-13  9.33789062498935E-13
0.43 0.43  714285714285.841  714285714285.841  9.64721679686398E-13  9.63354492186401E-13
0.44 0.44  714285714285.82  714285714285.822  9.94116210936365E-13  9.89843749998871E-13
0.45 0.45  714285714285.804  714285714285.805  1.01650390624884E-12  1.01359863281134E-12
0.46 0.46  714285714285.794  714285714285.792  1.03051757812382E-12  1.03188476562382E-12
0.47 0.47  714285714285.782  714285714285.78  1.0472656249988E-12  1.0486328124988E-12
0.48 0.48  714285714285.773  714285714285.772  1.05991210937379E-12  1.05991210937379E-12
0.49 0.49  714285714285.764  714285714285.765  1.07238769531128E-12  1.06965332031128E-12
0.5 0.5  714285714285.763  714285714285.763  1.07392578124877E-12  1.07255859374878E-12
0.51 0.51  714285714285.761  714285714285.76  1.07666015624877E-12  1.07666015624877E-12
0.52 0.52  714285714285.765  714285714285.763  1.07102050781128E-12  1.07255859374878E-12
0.53 0.53  714285714285.764  714285714285.765  1.07238769531128E-12  1.06965332031128E-12
0.54 0.54  714285714285.773  714285714285.774  1.05991210937379E-12  1.05700683593629E-12
0.55 0.55  714285714285.779  714285714285.781  1.0513671874988E-12  1.04726562499881E-12
0.56 0.56  714285714285.793  714285714285.794  1.03188476562382E-12  1.02915039062383E-12
0.57 0.57  714285714285.807  714285714285.806  1.01223144531134E-12  1.01223144531135E-12
0.58 0.58  714285714285.822  714285714285.825  9.91210937498868E-13  9.85742187498876E-13
0.59 0.59  714285714285.841  714285714285.843  9.64721679686398E-13  9.60449218748904E-13
0.6 0.6  714285714285.87  714285714285.865  9.24047851561445E-13  9.2968749999894E-13
0.61 0.61  714285714285.888  714285714285.889  8.98925781248973E-13  8.96020507811478E-13
0.62 0.62  714285714285.911  714285714285.917  8.6662597656151E-13  8.56884765624023E-13
0.63 0.63  714285714285.945  714285714285.945  8.19116210936564E-13  8.17749023436567E-13
0.64 0.64  714285714285.976  714285714285.978  7.75708007811614E-13  7.7143554687412E-13
0.65 0.65  714285714286.015  714285714286.011  7.21020507811677E-13  7.25292968749173E-13
0.66 0.66  714285714286.055  714285714286.049  6.64965820311741E-13  6.72143554686733E-13
0.67 0.67  714285714286.089  714285714286.087  6.17456054686795E-13  6.18823242186794E-13
0.68 0.68  714285714286.14  714285714286.131  5.46020507811876E-13  5.57299804686864E-13
0.69 0.69  714285714286.19  714285714286.173  4.76123046874456E-13  4.98510742186931E-13
0.7 0.7  714285714286.228  714285714286.222  4.22802734374517E-13  4.2980957031201E-13
0.71 0.71  714285714286.25  714285714286.269  3.92041015624552E-13  3.64013671874585E-13
0.72 0.72  714285714286.304  714285714286.316  3.16503906249639E-13  2.9821777343716E-13
0.73 0.73  714285714286.35  714285714286.352  2.52075195312212E-13  2.47802734374717E-13
0.74 0.74  714285714286.381  714285714286.387  2.08666992187262E-13  1.98925781249773E-13
0.75 0.75  714285714286.413  714285714286.412  1.63891601562313E-13  1.63891601562313E-13
0.76 0.76  714285714286.44  714285714286.438  1.26123046874856E-13  1.27490234374855E-13
0.77 0.77  714285714286.459  714285714286.455  9.94628906248864E-14  1.03735351562382E-13
0.78 0.78  714285714286.475  714285714286.474  7.7075195312412E-14  7.70751953124121E-14
0.79 0.79  714285714286.484  714285714286.485  6.44287109374264E-14  6.16943359374296E-14
0.8 0.8  714285714286.495  714285714286.497  4.9047851562444E-14  4.49462890624487E-14
0.81 0.81  714285714286.506  714285714286.504  3.36669921874615E-14  3.503417968746E-14
0.82 0.82  714285714286.512  714285714286.513  2.52929687499711E-14  2.25585937499743E-14
0.83 0.83  714285714286.519  714285714286.516  1.53808593749824E-14  1.82861328124791E-14
0.84 0.84  714285714286.52  714285714286.522  1.4013671874984E-14  9.91210937498869E-15
0.85 0.85  714285714286.522  714285714286.522  1.12792968749871E-14  9.91210937498869E-15
0.86 0.86  714285714286.526  714285714286.526  5.63964843749356E-15  4.27246093749513E-15
0.87 0.87  714285714286.526  714285714286.525  5.63964843749356E-15  5.63964843749357E-15
0.88 0.88  714285714286.527  714285714286.528  4.27246093749512E-15  0
0.89 0.89  714285714286.527  714285714286.526  4.27246093749512E-15  4.27246093749513E-15
0.9 0.9  714285714286.53  714285714286.528  0  0
0.91 0.91  714285714286.523  714285714286.526  9.91210937498868E-15  4.27246093749513E-15
0.92 0.92  714285714286.528  714285714286.528  0  0
0.93 0.93  714285714286.527  714285714286.526  4.27246093749512E-15  4.27246093749513E-15
0.94 0.94  714285714286.526  714285714286.528  5.63964843749356E-15  0
0.95 0.95  714285714286.526  714285714286.526  5.63964843749356E-15  4.27246093749513E-15
0.96 0.96  714285714286.527  714285714286.529  4.27246093749512E-15  0
0.97 0.97  714285714286.53  714285714286.526  0  4.27246093749513E-15
0.98 0.98  714285714286.527  714285714286.528  4.27246093749512E-15  0
0.99 0.99  714285714286.526  714285714286.525  5.63964843749356E-15  5.63964843749357E-15
1 1  714285714286.527  714285714286.529  4.27246093749512E-15  0


==> res.txt <==
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.90409396910823869     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.88380596249329801     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.87115219179360359     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.86010083932500636     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.84916689249489230     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.83778180182285067     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.82567578765929073     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.81268718529119488     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.79870209695272831     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.78364028141613906     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.76745441399378267     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.75013046372337333     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.73168551476177324     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.71216317682975083     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.69162810441621270     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.67016102820135037     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.64785498623275029     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.62481278917291427     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.60114540613667145     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.57697083995024445     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.55241290090228934     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.52759867596219268     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.50265307822898164     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.47769392350198381     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.45283738223033349     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.42820518529274254     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.40392070474860220     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.38010240576180571     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.35686011489222946     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.33429293991282977     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.31248770206511861     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.29151759222603774     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.27144107543123486     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.25230112609492489     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.23412483609993223     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.21692329478662439     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.20069129171248959     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.18540559783825475     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.17101873897040665     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.15744058879356976     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.14448695460692287     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.13172615673895538     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000       0.11789609018753600     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        9.7124049249577890E-002
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        0.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        0.0000000000000000        0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        2.8238443561883153E-006   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.1736915578096933E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7176066332235734E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.8869421268280878E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.8902908074655499E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.8520747866435920E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.8194098002499750E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.8007717571988498E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7924835919648937E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7897018805884440E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7892449819703831E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7895329341174904E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7899360806815183E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7902657992627109E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7904991093309035E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7906592258901357E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7907728800872485E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7908591655694844E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7909281829919049E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7909784781232086E-005   0.0000000000000000        1.0000000000000000     
  -0.0000000000000000        1.7909869060206737E-005   0.0000000000000000        1.0000000000000000     


==> spaceHM.dat <==
h rholi rhol1 rhol2 mli ml1 ml2 nli nl1 nl2 Eli El1 El2 lnh lnrholi lnrhol1 lnrhol2 lnmli lnml1 lnml2 lnnli lnnl1 lnnl2 lnEli lnEl1 lnEl2 lnhmod
0.0833 9.29E-05 3.57E-05 4.64E-05 0.000983 0.000372 0.000487 0.00171 0.000766 0.000935 0.0177 0.00772 0.00951 -2.484906649788 -9.28373347595186 -10.2409052846301 -9.97763892450269 -6.92506464281833 -7.89613899898755 -7.62637388019684 -6.3710113659146 -7.17410310770067 -6.97478096081634 -4.03301295083932 -4.86451203294387 -4.6557271339225 -2.484906649788
0.0455 5.51E-05 2.09E-05 2.68E-05 0.000577 0.000217 0.00028 0.000999 0.000439 0.000532 0.0104 0.00439 0.00538 -3.09104245335831 -9.80725983194662 -10.7780934323157 -10.5270341687195 -7.45697216471367 -8.4357826445257 -8.18057737869755 -6.90882729130946 -7.73063044923775 -7.53892007803741 -4.56918400833027 -5.42753435912786 -5.22595388261743 -3.09104245335831
0.0238 3.09E-05 1.16E-05 1.48E-05 0.00032 0.00012 0.000154 0.000548 0.000238 0.000287 0.00566 0.00237 0.00289 -3.73766961828337 -10.386278156904 -11.3642477126031 -11.1242599165079 -8.04781397687942 -9.02470662037877 -8.78169382739827 -7.50887381878718 -8.34289004460835 -8.15483891790701 -5.17383432775536 -6.04297894122996 -5.84531816038241 -3.73766961828337
0.0122 1.65E-05 6.21E-06 7.84E-06 0.00017 6.45E-05 8.16E-05 0.000288 0.000125 0.00015 0.00297 0.00124 0.00151 -4.40671924726425 -11.009456023363 -11.9888420759518 -11.7556901720331 -8.67728919703228 -9.6489810496442 -9.41368141667607 -8.15423539429308 -8.99059510542634 -8.80473162728071 -5.82053612492004 -6.69008855090891 -6.49544767858467 -4.40671924726425
0.00617 8.62E-06 3.24E-06 4.07E-06 8.85E-05 3.39E-05 4.26E-05 0.000147 6.36E-05 7.65E-05 0.00152 0.000638 0.000774 -5.08759633523238 -11.6610191784937 -12.6412145506919 -12.4114171077704 -9.3328398164032 -10.2935218550724 -10.0628650184941 -8.82846710628289 -9.66342710237871 -9.4786455995886 -6.49203733776256 -7.35662745430206 -7.16455902272784 -5.08759633523238
0.00311 4.41E-06 1.65E-06 2.08E-06 4.54E-05 1.77E-05 2.22E-05 7.32E-05 3.17E-05 3.82E-05 0.000765 0.000324 0.000392 -5.77455154554441 -12.3327457734362 -13.3130223139455 -13.0843301387424 -9.99906894941303 -10.943043927844 -10.7158009266161 -9.5228281730369 -10.3589042831592 -10.1731772253456 -7.17605914771218 -8.03574085376167 -7.84534398156727 -5.77455154554441
0.00156 2.21E-06 8.32E-07 1.05E-06 2.34E-05 9.37E-06 1.17E-05 3.59E-05 1.54E-05 1.86E-05 0.000383 0.000163 0.000197 -6.46458830368996 -13.0202954695964 -13.9988499966401 -13.7699958948833 -10.6616202094133 -11.5777787353954 -11.355977331747 -10.2358916006834 -11.0822150016316 -10.8924304199832 -7.86663288142717 -8.72304399366969 -8.53367789355723 -6.46458830368996


==> spaceLM.dat <==
h rholi rhol1 rhol2 mli ml1 ml2 nli nl1 nl2 Eli El1 El2 lnh lnrholi lnrhol1 lnrhol2 lnmli lnml1 lnml2 lnnli lnnl1 lnnl2 lnEli lnEl1 lnEl2 2lnh lnhmod
1.07711748123079 2.78E-05 1.13E-05 1.43E-05 4.32E-06 2.57E-06 2.71E-06 8.49E-06 6.48E-06 7.07E-06 0.000194 8.78E-05 0.000101 0.07428847414799 -10.4920556506094 -11.3888059835598 -11.1572557076067 -12.3511923513895 -12.8712266608862 -12.8202279742466 -11.6760903201521 -11.9466916527951 -11.8603341766852 -8.54821361710312 -9.34089587697344 -9.1959753070547 -5.85142305170402 -10.925711525852
0.575958653158129 8.83E-06 3.81E-06 4.55E-06 1.1E-06 7.62E-07 8.27E-07 4.2E-06 1.88E-06 2.19E-06 6.12E-05 2.92E-05 3.36E-05 -0.55171940357433 -11.6379154569595 -12.4785769201967 -12.299747474144 -13.7211006131448 -14.0870571913175 -14.0055679737482 -12.3792718408606 -13.1847351093635 -13.0323580799908 -9.70094771748733 -10.4411778315079 -10.2999382338335 -7.10343880714866 -11.5517194035743
0.299879298751753 2.45E-06 1.06E-06 1.26E-06 3.02E-07 2.06E-07 2.23E-07 1.86E-06 5.21E-07 6.41E-07 1.71E-05 8.27E-06 9.45E-06 -1.20437522277954 -12.9194214555455 -13.7583312306172 -13.5826138633968 -15.0114553381075 -15.3954764837136 -15.3173369321872 -13.1951769728211 -14.4671623827275 -14.2601159929167 -10.9752528301243 -11.703121095929 -11.5697212952938 -8.40875044555908 -12.2043752227795
0.153339641425216 6.45E-07 2.77E-07 3.31E-07 7.94E-08 5.26E-08 5.73E-08 7.82E-07 1.39E-07 1.83E-07 4.51E-06 2.16E-06 2.48E-06 -1.87509993928365 -14.253499637812 -15.0997008301601 -14.9218813484579 -16.3484695013791 -16.7606621712328 -16.6757664859943 -14.0613105015824 -15.7886422776566 -15.5159790571922 -12.3082948575481 -13.0434921416403 -12.9092041172882 -9.7501998785673 -12.8750999392837
0.0776 1.66E-07 7.07E-08 8.46E-08 2.04E-08 1.32E-08 1.45E-08 3.28E-07 3.61E-08 5.15E-08 1.17E-06 5.51E-07 6.32E-07 -2.55641966085635 -15.6094275421754 -16.464525104871 -16.2854306593412 -17.7065481319323 -18.1414143153998 -18.0474752711868 -14.9300328919342 -17.1368454190723 -16.7807592525075 -13.6592374767668 -14.4109161648448 -14.2741430787841 -11.1128393217127 -13.5564196608564
0.039 4.26E-08 1.79E-08 2.14E-08 5.24E-09 3.34E-09 3.69E-09 1.25E-07 9.34E-09 1.43E-08 3.06E-07 1.39E-07 1.6E-07 -3.2434887190724 -16.9704460523255 -17.8401874013453 -17.6604167242255 -19.0663630084073 -19.5170780108139 -19.4180078348013 -15.8919589668117 -18.4890381567532 -18.0605702068552 -15.0012893742072 -15.7865478945111 -15.6473073645891 -12.4869774381448 -14.2434887190724
0.0196 1.1E-08 4.49E-09 5.38E-09 1.39E-09 8.67E-10 9.61E-10 4E-08 2.41E-09 3.92E-09 8.62E-08 3.59E-08 4.2E-08 -3.93355435179882 -18.3272152529506 -19.2211632687696 -19.041053896406 -20.3923398224698 -20.8659842305647 -20.7630333314446 -17.0335617887186 -19.8416057550846 -19.3559700247381 -16.2669697942514 -17.141987576311 -16.9853002620373 -13.8671087035976 -14.9335543517988


==> spaceerr.dat <==
x  rhoim  uim  pim eim  rhoexp  uexp  pexp eexp  rholf  ulf  plf elf  rhoexact  uexact  pexact eexact
0.001  1  0  1.00000000000001 2.50000000000002  1  0  1 2.5  1  0  1 2.5  1  0  1 2.5
0.002  1  6.93889390390723E-18  1 2.5  1  1.99305891766446E-206  1 2.5  1  2.17490380024883E-17  1 2.5  1  0  1 2.5
0.003  1  4.16333634234434E-17  1.00000000000001 2.50000000000002  1  1.52042187985257E-205  1 2.5  1  2.13370859502934E-17  1 2.5  1  0  1 2.5
0.004  1  6.93889390390723E-18  1 2.5  1  1.13645591401174E-204  1 2.5  1  2.08817090264454E-17  1 2.5  1  0  1 2.5
0.005  1  -1.11022302462516E-16  1.00000000000001 2.50000000000002  1  8.46465268574162E-204  1 2.5  1  2.04901906315648E-17  1 2.5  1  0  1 2.5
0.006  1  -2.56739074444567E-16  1 2.5  1  6.28435902849915E-203  1 2.5  1  2.00117190902544E-17  1 2.5  1  0  1 2.5
0.007  1  -2.4980018054066E-16  1.00000000000001 2.50000000000002  1  4.65060877981602E-202  1 2.5  1  1.96398775949667E-17  1 2.5  1  0  1 2.5
0.008  1  4.16333634234434E-17  1 2.5  1  3.43048224654028E-201  1 2.5  1  1.91373532075091E-17  1 2.5  1  0  1 2.5
0.009  1  1.38777878078145E-16  1.00000000000001 2.50000000000002  1  2.52230013330783E-200  1 2.5  1  1.87845193033356E-17  1 2.5  1  0  1 2.5
0.01  1  6.93889390390723E-17  1 2.5  1  1.84856352804334E-199  1 2.5  1  1.82569837739247E-17  1 2.5  1  0  1 2.5
0.011  1  6.93889390390723E-18  1.00000000000001 2.50000000000002  1  1.35041733072441E-198  1 2.5  1  1.79225842263134E-17  1 2.5  1  0  1 2.5
0.012  1  -8.32667268468868E-17  1 2.5  1  9.83326589332383E-198  1 2.5  1  1.73691033479027E-17  1 2.5  1  0  1 2.5
0.013  1  -2.0122792321331E-16  1.00000000000001 2.50000000000002  1  7.13713749268259E-197  1 2.5  1  1.70526662483712E-17  1 2.5  1  0  1 2.5
0.014  1  -2.84494650060196E-16  1 2.5  1  5.1635381898776E-196  1 2.5  1  1.64723553153463E-17  1 2.5  1  0  1 2.5
0.015  1  -2.63677968348475E-16  1.00000000000001 2.50000000000002  1  3.72364731817306E-195  1 2.5  1  1.61735119277888E-17  1 2.5  1  0  1 2.5
0.016  1  -1.38777878078145E-16  1 2.5  1  2.67663098806341E-194  1 2.5  1  1.55655619131041E-17  1 2.5  1  0  1 2.5
0.017  1  2.35922392732846E-16  1.00000000000001 2.50000000000002  1  1.91782296611419E-193  1 2.5  1  1.52840451596828E-17  1 2.5  1  0  1 2.5
0.018  1  4.64905891561784E-16  1 2.5  1  1.36971455114328E-192  1 2.5  1  1.46477491413714E-17  1 2.5  1  0  1 2.5
0.019  1  4.71844785465692E-16  1.00000000000001 2.50000000000002  1  9.75112924307812E-192  1 2.5  1  1.43833888520666E-17  1 2.5  1  0  1 2.5
0.02  1  4.71844785465692E-16  1 2.5  1  6.91966482195317E-191  1 2.5  1  1.37181681603552E-17  1 2.5  1  0  1 2.5
0.021  1  4.71844785465692E-16  1.00000000000001 2.50000000000002  1  4.89466296179421E-190  1 2.5  1  1.34708832869275E-17  1 2.5  1  0  1 2.5
0.022  1  4.71844785465692E-16  1 2.5  1  3.45120436192759E-189  1 2.5  1  1.2776312838719E-17  1 2.5  1  0  1 2.5
0.023  1  4.71844785465692E-16  1.00000000000001 2.50000000000002  1  2.42566908057371E-188  1 2.5  1  1.25461009065119E-17  1 2.5  1  0  1 2.5
0.024  1  4.71844785465692E-16  1 2.5  1  1.69945058554799E-187  1 2.5  1  1.18219331987945E-17  1 2.5  1  0  1 2.5
0.025  1  4.71844785465692E-16  1.00000000000001 2.50000000000002  1  1.18687517215346E-186  1 2.5  1  1.16088573364525E-17  1 2.5  1  0  1 2.5
0.026  1  4.71844785465692E-16  1 2.5  1  8.26275249598302E-186  1 2.5  1  1.08550445842748E-17  1 2.5  1  0  1 2.5
0.027  1  4.64905891561784E-16  1.00000000000001 2.50000000000002  1  5.73418358055727E-185  1 2.5  1  1.06592185300908E-17  1 2.5  1  0  1 2.5
0.028  1  4.64905891561784E-16  1 2.5  1  3.96688687299747E-184  1 2.5  1  9.87593245806741E-18  1 2.5  1  0  1 2.5
0.029  1  3.19189119579733E-16  1.00000000000001 2.50000000000002  1  2.73567119901175E-183  1 2.5  1  9.69750399045386E-18  1 2.5  1  0  1 2.5
0.03  1  4.16333634234434E-17  1 2.5  1  1.88069591075717E-182  1 2.5  1  8.88515281925379E-18  1 2.5  1  0  1 2.5
0.031  1  -2.56739074444567E-16  1.00000000000001 2.50000000000002  1  1.28889887131691E-181  1 2.5  1  8.72428609614031E-18  1 2.5  1  0  1 2.5
0.032  1  -6.45317133063372E-16  1 2.5  1  8.80582193514621E-181  1 2.5  1  7.88352830688224E-18  1 2.5  1  0  1 2.5
0.033  1  -9.64506252643105E-16  1.00000000000001 2.50000000000002  1  5.99759554197245E-180  1 2.5  1  7.74038562332938E-18  1 2.5  1  0  1 2.5
0.034  1  -9.15933995315754E-16  1 2.5  1  4.07236126053829E-179  1 2.5  1  6.87214013299284E-18  1 2.5  1  0  1 2.5
0.035  1  -5.34294830600857E-16  1.00000000000001 2.50000000000002  1  2.75665917640478E-178  1 2.5  1  6.74686361701855E-18  1 2.5  1  0  1 2.5
0.036  1  -4.71844785465692E-16  1 2.5  1  1.86034494041323E-177  1 2.5  1  5.85231605646186E-18  1 2.5  1  0  1 2.5
0.037  1  -7.49400541621981E-16  1.00000000000001 2.50000000000002  1  1.25165205529489E-176  1 2.5  1  5.74500981944425E-18  1 2.5  1  0  1 2.5
0.038  1  -9.57567358739198E-16  1 2.5  1  8.39575434052063E-176  1 2.5  1  4.82561467181205E-18  1 2.5  1  0  1 2.5
0.039  1  -1.06858966120171E-15  1.00000000000001 2.50000000000002  1  5.61472020110962E-175  1 2.5  1  4.7363279117713E-18  1 2.5  1  0  1 2.5
0.04  1  -1.36696209906972E-15  1 2.5  1  3.74364965021394E-174  1 2.5  1  3.79380634218696E-18  1 2.5  1  0  1 2.5
0.041  1  -1.83186799063151E-15  1.00000000000001 2.50000000000002  1  2.48867048221493E-173  1 2.5  1  3.72251786615226E-18  1 2.5  1  0  1 2.5
0.042  1  -2.22738494315421E-15  1 2.5  1  1.64949560920561E-172  1 2.5  1  2.75885115260513E-18  1 2.5  1  0  1 2.5
0.043  1  -2.72004641033162E-15  1.00000000000001 2.50000000000002  1  1.09006635836229E-171  1 2.5  1  2.70545573901636E-18  1 2.5  1  0  1 2.5
0.044  1.00000000000001  -3.43475248243406E-15  1 2.49999999999998  1  7.18255747078512E-171  1 2.5  1  1.72287429800688E-18  1 2.5  1  0  1 2.5
0.045  1.00000000000001  -4.17027523624822E-15  1.00000000000001 2.5  1  4.71884818796686E-170  1 2.5  1  1.68717126302828E-18  1 2.5  1  0  1 2.5
0.046  1.00000000000001  -4.53109771925139E-15  1 2.49999999999998  1  3.09121951506279E-169  1 2.5  1  6.88139350315145E-19  1 2.5  1  0  1 2.5
0.047  1.00000000000001  -4.58660887048264E-15  1.00000000000001 2.5  1  2.01914135154103E-168  1 2.5  1  6.69823614817371E-19  1 2.5  1  0  1 2.5
0.048  1.00000000000001  -4.9266146717741E-15  1 2.49999999999998  1  1.31508119368357E-167  1 2.5  1  -3.42980130227976E-19  1 2.5  1  0  1 2.5
0.049  1.00000000000001  -5.40539835114369E-15  1.00000000000001 2.5  1  8.54069321401851E-167  1 2.5  1  -3.44324251298901E-19  1 2.5  1  0  1 2.5
0.05  1.00000000000001  -5.40539835114369E-15  1 2.49999999999998  1  5.53087591941139E-166  1 2.5  1  -1.3680301616387E-18  1 2.5  1  0  1 2.5
0.051  1.00000000000001  -5.10008701937178E-15  1.00000000000001 2.5  1  3.57157877390419E-165  1 2.5  1  -1.35293230632378E-18  1 2.5  1  0  1 2.5
0.052  1.00000000000001  -5.09314812546787E-15  1 2.49999999999998  1  2.29983719684158E-164  1 2.5  1  -2.3845066025179E-18  1 2.5  1  0  1 2.5
0.053  1.00000000000001  -5.28743715477727E-15  1.00000000000001 2.5  1  1.47675763737961E-163  1 2.5  1  -2.35361078757909E-18  1 2.5  1  0  1 2.5
0.054  1.00000000000001  -5.17641485231476E-15  1 2.49999999999998  1  9.45586025585303E-163  1 2.5  1  -3.38988563140858E-18  1 2.5  1  0  1 2.5
0.055  1.00000000000001  -4.94049245958191E-15  1.00000000000001 2.5  1  6.03777103245271E-162  1 2.5  1  -3.3439477825752E-18  1 2.5  1  0  1 2.5
0.056  1.00000000000001  -5.06539254985224E-15  1 2.49999999999998  1  3.84449895777329E-161  1 2.5  1  -4.38165397526327E-18  1 2.5  1  0  1 2.5
0.057  1.00000000000001  -5.30131494258508E-15  1.00000000000001 2.5  1  2.44114596687561E-160  1 2.5  1  -4.32153666891509E-18  1 2.5  1  0  1 2.5
0.058  1.00000000000001  -5.43315392675932E-15  1 2.49999999999998  1  1.54575852615639E-159  1 2.5  1  -5.35733843674808E-18  1 2.5  1  0  1 2.5
0.059  1.00000000000001  -5.71764857681951E-15  1.00000000000001 2.5  1  9.76081504005466E-159  1 2.5  1  -5.28400303594731E-18  1 2.5  1  0  1 2.5
0.06  1.00000000000001  -6.1894933622852E-15  1 2.49999999999998  1  6.14651991863809E-158  1 2.5  1  -6.31453429408608E-18  1 2.5  1  0  1 2.5
0.061  1.00000000000001  -6.57807142090398E-15  1.00000000000001 2.5  1  3.85987414683892E-157  1 2.5  1  -6.22903073040057E-18  1 2.5  1  0  1 2.5
0.062  1.00000000000001  -7.24420523567906E-15  1 2.49999999999998  1  2.41723637109356E-156  1 2.5  1  -7.25093217690251E-18  1 2.5  1  0  1 2.5
0.063  1.00000000000001  -8.0629947163401E-15  1.00000000000001 2.5  1  1.50962239714918E-155  1 2.5  1  -7.15438668848071E-18  1 2.5  1  0  1 2.5
0.064  1.00000000000001  -8.37524494201591E-15  1 2.49999999999998  1  9.40202760249002E-155  1 2.5  1  -8.16434305651779E-18  1 2.5  1  0  1 2.5
0.065  1.00000000000001  -8.06993361024399E-15  1.00000000000001 2.5  1  5.83954610337085E-154  1 2.5  1  -8.05794424070956E-18  1 2.5  1  0  1 2.5
0.066  1.00000000000001  -7.75074449066427E-15  1 2.49999999999998  1  3.61693833870356E-153  1 2.5  1  -9.05272102876019E-18  1 2.5  1  0  1 2.5
0.067  1.00000000000001  -7.65359997600957E-15  1.00000000000001 2.5  1  2.23412421997135E-152  1 2.5  1  -8.93770460299488E-18  1 2.5  1  0  1 2.5
0.068  1.00000000000001  -7.32053306862203E-15  1 2.49999999999998  1  1.37618618786938E-151  1 2.5  1  -9.91418361102902E-18  1 2.5  1  0  1 2.5
0.069  1.00000000000001  -7.04297731246575E-15  1.00000000000001 2.5  1  8.4537606537874E-151  1 2.5  1  -9.79181629791094E-18  1 2.5  1  0  1 2.5
0.07  1.00000000000001  -7.25114412958297E-15  1 2.49999999999998  1  5.17874534310819E-150  1 2.5  1  -1.07470293223856E-17  1 2.5  1  0  1 2.5
0.071  1.00000000000001  -7.57033324916269E-15  1.00000000000001 2.5  1  3.16373284193675E-149  1 2.5  1  -1.06185922837894E-17  1 2.5  1  0  1 2.5
0.072  1.00000000000001  -7.81319453579944E-15  1 2.49999999999998  1  1.92741090711729E-148  1 2.5  1  -1.15497523651916E-17  1 2.5  1  0  1 2.5
0.073  1.00000000000001  -7.66747776381738E-15  1.00000000000001 2.5  1  1.17097219857606E-147  1 2.5  1  -1.141652460577E-17  1 2.5  1  0  1 2.5
0.074  1.00000000000001  -7.50094431012362E-15  1 2.49999999999998  1  7.09438957974114E-147  1 2.5  1  -1.23210542785068E-17  1 2.5  1  0  1 2.5
0.075  1.00000000000001  -7.52869988573925E-15  1.00000000000001 2.5  1  4.2862552632519E-146  1 2.5  1  -1.21842964221576E-17  1 2.5  1  0  1 2.5
0.076  1.00000000000001  -7.24420523567906E-15  1 2.49999999999998  1  2.58246203024888E-145  1 2.5  1  -1.30598524863019E-17  1 2.5  1  0  1 2.5
0.077  1.00000000000001  -7.05685510027358E-15  1.00000000000001 2.5  1  1.55160502925154E-144  1 2.5  1  -1.2920791300901E-17  1 2.5  1  0  1 2.5
0.078  1.00000000000001  -7.21644966006344E-15  1 2.49999999999998  1  9.29647308944975E-144  1 2.5  1  -1.37652857166796E-17  1 2.5  1  0  1 2.5
0.079  1.00000000000001  -7.48706652231581E-15  1.00000000000001 2.5  1  5.55448325594674E-143  1 2.5  1  -1.36250997242423E-17  1 2.5  1  0  1 2.5
0.08  1.00000000000001  -7.771561172376E-15  1 2.49999999999998  1  3.30945346080235E-142  1 2.5  1  -1.44367163208249E-17  1 2.5  1  0  1 2.5
0.081  1.00000000000001  -7.67441665772129E-15  1.00000000000001 2.5  1  1.96632375984813E-141  1 2.5  1  -1.42965227839807E-17  1 2.5  1  0  1 2.5
0.082  1.00000000000001  -7.53563877964315E-15  1 2.49999999999998  1  1.16503535617674E-140  1 2.5  1  -1.5073729571393E-17  1 2.5  1  0  1 2.5
0.083  1.00000000000001  -7.59808882477832E-15  1.00000000000001 2.5  1  6.88347882697773E-140  1 2.5  1  -1.49345730945989E-17  1 2.5  1  0  1 2.5
0.084  1.00000000000001  -7.34134975033375E-15  1 2.49999999999998  1  4.0556589191297E-139  1 2.5  1  -1.56761300685351E-17  1 2.5  1  0  1 2.5
0.085  1.00000000000001  -7.20257187225562E-15  1.00000000000001 2.5  1  2.38286553903037E-138  1 2.5  1  -1.55389729958935E-17  1 2.5  1  0  1 2.5
0.086  1.00000000000001  -7.44543315889237E-15  1 2.49999999999998  1  1.39612010499477E-137  1 2.5  1  -1.62439354268236E-17  1 2.5  1  0  1 2.5
0.087  1.00000000000001  -7.83401121751117E-15  1.00000000000001 2.5  1  8.15702891521063E-137  1 2.5  1  -1.61096501597974E-17  1 2.5  1  0  1 2.5
0.088  1.00000000000001  -8.25034485174558E-15  1 2.49999999999998  1  4.75256914394006E-136  1 2.5  1  -1.67773674570654E-17  1 2.5  1  0  1 2.5
0.089  1.00000000000001  -8.32667268468856E-15  1.00000000000001 2.5  1  2.76130113333107E-135  1 2.5  1  -1.66467307568061E-17  1 2.5  1  0  1 2.5
0.09  1.00000000000001  -8.17401701880261E-15  1 2.49999999999998  1  1.59988982180634E-134  1 2.5  1  -1.72768410925496E-17  1 2.5  1  0  1 2.5
0.091  1.00000000000001  -7.9727890955893E-15  1.00000000000001 2.5  1  9.24399891862157E-134  1 2.5  1  -1.71505303747566E-17  1 2.5  1  0  1 2.5
0.092  1.00000000000001  -7.2927774930064E-15  1 2.49999999999998  1  5.32630671025138E-133  1 2.5  1  -1.77429513388796E-17  1 2.5  1  0  1 2.5
0.093  1.00000000000001  -6.78623823802118E-15  1.00000000000001 2.5  1  3.06049968063299E-132  1 2.5  1  -1.76215429154655E-17  1 2.5  1  0  1 2.5
0.094  1.00000000000001  -6.94583279781105E-15  1 2.49999999999998  1  1.75372796861378E-131  1 2.5  1  -1.81764585494682E-17  1 2.5  1  0  1 2.5
0.095  1.00000000000001  -7.06379399417748E-15  1.00000000000001 2.5  1  1.00216701436699E-130  1 2.5  1  -1.8060427721258E-17  1 2.5  1  0  1 2.5
0.096  1.00000000000001  -6.9805272673306E-15  1 2.49999999999998  1  5.71124301147792E-130  1 2.5  1  -1.85782723441619E-17  1 2.5  1  0  1 2.5
0.097  1.00000000000001  -6.41847686111412E-15  1.00000000000001 2.5  1  3.24592812931052E-129  1 2.5  1  -1.84679952007343E-17  1 2.5  1  0  1 2.5
0.098  1.00000000000001  -5.9119376061289E-15  1 2.49999999999998  1  1.83979874528357E-128  1 2.5  1  -1.894943449484E-17  1 2.5  1  0  1 2.5
0.099  1.00000000000001  -5.96050986345625E-15  1.00000000000001 2.5  1  1.03999361957684E-127  1 2.5  1  -1.88451912242113E-17  1 2.5  1  0  1 2.5
0.1  1.00000000000001  -5.75234304633904E-15  1 2.49999999999998  1  5.86308328892595E-127  1 2.5  1  -1.92911010956959E-17  1 2.5  1  0  1 2.5
0.101  1.00000000000001  -5.49560397189448E-15  1.00000000000001 2.5  1  3.29657426034241E-126  1 2.5  1  -1.91930805256713E-17  1 2.5  1  0  1 2.5
0.102  1.00000000000001  -5.59274848654918E-15  1 2.49999999999998  1  1.8486202360679E-125  1 2.5  1  -1.96045243076009E-17  1 2.5  1  0  1 2.5
0.103  1.00000000000001  -5.76622083414686E-15  1.00000000000001 2.5  1  1.0339211639276E-124  1 2.5  1  -1.95128292286768E-17  1 2.5  1  0  1 2.5
0.104  1.00000000000001  -5.91887650003281E-15  1 2.49999999999998  1  5.76751923087586E-124  1 2.5  1  -1.98910338882544E-17  1 2.5  1  0  1 2.5
0.105  1.00000000000001  -5.7245874707234E-15  1.00000000000001 2.5  1  3.20892628617193E-123  1 2.5  1  -1.98056862661013E-17  1 2.5  1  0  1 2.5
0.106  1.00000000000001  -5.35682609381632E-15  1 2.49999999999998  1  1.78076559094525E-122  1 2.5  1  -2.01520185157806E-17  1 2.5  1  0  1 2.5
0.107  1.00000000000001  -5.16947595841082E-15  1.00000000000001 2.5  1  9.85683350865282E-122  1 2.5  1  -2.00729624897662E-17  1 2.5  1  0  1 2.5
0.108  1.00000000000001  -4.55885329486699E-15  1 2.49999999999998  1  5.44200695760719E-121  1 2.5  1  -2.03889063666187E-17  1 2.5  1  0  1 2.5
0.109  1.00000000000002  -3.83026943495673E-15  1.00000000000001 2.49999999999998  1  2.99694740597983E-120  1 2.5  1  -2.03160035565916E-17  1 2.5  1  0  1 2.5
0.11  1.00000000000002  -3.73312492030202E-15  1 2.49999999999995  1  1.64628425381565E-119  1 2.5  1  -2.06031429127223E-17  1 2.5  1  0  1 2.5
0.111  1.00000000000002  -3.61516372393559E-15  1.00000000000001 2.49999999999998  1  9.02076684984096E-119  1 2.5  1  -2.0536145144726E-17  1 2.5  1  0  1 2.5
0.112  1.00000000000003  -3.19883008970115E-15  1 2.49999999999992  1  4.93062756520727E-118  1 2.5  1  -2.07961597658465E-17  1 2.5  1  0  1 2.5
0.113  1.00000000000003  -3.060052211623E-15  1.00000000000001 2.49999999999995  1  2.68836434962444E-117  1 2.5  1  -2.07346181193821E-17  1 2.5  1  0  1 2.5
0.114  1.00000000000003  -3.08780778723862E-15  1 2.49999999999992  1  1.4622048411779E-116  1 2.5  1  -2.09693169084282E-17  1 2.5  1  0  1 2.5
0.115  1.00000000000003  -3.21270787750895E-15  1.00000000000001 2.49999999999995  1  7.93358238534916E-116  1 2.5  1  -2.09123131526488E-17  1 2.5  1  0  1 2.5
0.116  1.00000000000003  -3.2612801348363E-15  1 2.49999999999992  1  4.29416025354455E-115  1 2.5  1  -2.11237687489126E-17  1 2.5  1  0  1 2.5
0.117  1.00000000000003  -3.2543412409324E-15  1.00000000000001 2.49999999999995  1  2.31868433648829E-114  1 2.5  1  -2.10691531857837E-17  1 2.5  1  0  1 2.5
0.118  1.00000000000003  -3.21270787750896E-15  1 2.49999999999992  1  1.24901048353092E-113  1 2.5  1  -2.12601160245253E-17  1 2.5  1  0  1 2.5
0.119  1.00000000000002  -3.16413562018162E-15  1.00000000000001 2.49999999999998  1  6.7120963190039E-113  1 2.5  1  -2.12023764879394E-17  1 2.5  1  0  1 2.5
0.12  1.00000000000002  -3.22658566531679E-15  1 2.49999999999995  1  3.59852462201675E-112  1 2.5  1  -2.1377461279649E-17  1 2.5  1  0  1 2.5
0.121  1.00000000000002  -3.30291349825977E-15  1.00000000000001 2.49999999999998  1  1.92473781169049E-111  1 2.5  1  -2.13018051121877E-17  1 2.5  1  0  1 2.5
0.122  1.00000000000002  -3.13638004456601E-15  1 2.49999999999995  1  1.02708447229109E-110  1 2.5  1  -2.14708133081784E-17  1 2.5  1  0  1 2.5
0.123  1.00000000000002  -2.79637424327457E-15  1.00000000000001 2.49999999999998  1  5.46808249891531E-110  1 2.5  1  -2.13368074486833E-17  1 2.5  1  0  1 2.5
0.124  1.00000000000001  -2.00534033822916E-15  1 2.49999999999998  1  2.90445920867065E-109  1 2.5  1  -2.15239446483193E-17  1 2.5  1  0  1 2.5
0.125  1.00000000000001  -1.33226762955018E-15  1.00000000000001 2.5  1  1.53923207544501E-108  1 2.5  1  -2.12204911540492E-17  1 2.5  1  0  1 2.5
0.126  1.00000000000001  -1.13103970633687E-15  1 2.49999999999998  1  8.13877628254092E-108  1 2.5  1  -2.1489790249509E-17  1 2.5  1  0  1 2.5
0.127  1  -1.0616507672978E-15  1.00000000000001 2.50000000000002  1  4.29376475267289E-107  1 2.5  1  -2.07115267646934E-17  1 2.5  1  0  1 2.5
0.128  1  -8.88178419700121E-16  1 2.5  1  2.26021563033762E-106  1 2.5  1  -2.12368445939494E-17  1 2.5  1  0  1 2.5
0.129  1  -3.12250225675824E-16  1.00000000000001 2.50000000000002  1  1.18714238491415E-105  1 2.5  1  -1.91453111100147E-17  1 2.5  1  0  1 2.5
0.13  1  2.2204460492503E-16  1 2.5  1  6.22166128162716E-105  1 2.5  1  -2.04028643319689E-17  1 2.5  1  0  1 2.5
0.131  1  4.57966997657875E-16  1.00000000000001 2.50000000000002  1  3.2536463301933E-104  1 2.5  1  -1.46989038638536E-17  1 2.5  1  0  1 2.5
0.132  1  5.55111512312576E-16  1 2.5  1  1.69787248692936E-103  1 2.5  1  -1.79947893824096E-17  1 2.5  1  0  1 2.5
0.133  1.00000000000001  5.82867087928203E-16  1.00000000000001 2.5  1  8.84140649733665E-103  1 2.5  1  -2.44499454178497E-18  1 2.5  1  0  1 2.5
0.134  1.00000000000001  7.97972798949325E-16  1 2.49999999999998  1  4.59441768843483E-102  1 2.5  1  -1.13006281259394E-17  1 2.5  1  0  1 2.5
0.135  1.00000000000001  1.40859546249316E-15  1.00000000000001 2.5  1  2.38256133170649E-101  1 2.5  1  3.0792975108392E-17  1 2.5  1  0  1 2.5
0.136  1.00000000000001  1.644517855226E-15  1 2.49999999999998  1  1.23303153368321E-100  1 2.5  1  7.03804847563619E-18  1 2.5  1  0  1 2.5
0.137  1  1.46410661372442E-15  1.00000000000001 2.50000000000002  1  6.36843841303822E-100  1 2.5  1  1.2228507832748E-16  1 2.5  1  0  1 2.5
0.138  1  1.2559397966072E-15  1 2.5  1  3.28271118475933E-99  1 2.5  1  5.696310265197E-17  1 2.5  1  0  1 2.5
0.139  1.00000000000001  1.02001740387436E-15  1.00000000000001 2.5  1  1.68882852049391E-98  1 2.5  1  3.60438740337611E-16  1 2.5  1  0  1 2.5
0.14  1.00000000000001  1.06858966120171E-15  1 2.49999999999998  1  8.67168625895808E-98  1 2.5  1  1.9149088668716E-16  1 2.5  1  0  1 2.5
0.141  1.00000000000001  1.04777297948999E-15  1.00000000000001 2.5  1  4.44424727075045E-97  1 2.5  1  8.84945611960879E-16  0.999999999999999 2.5  1  0  1 2.5
0.142  1  7.07767178198534E-16  1 2.5  1  2.27342393357927E-96  1 2.5  1  5.58374052361389E-16  1 2.5  1  0  1 2.5
0.143  1  4.99600361081318E-16  1.00000000000001 2.50000000000002  1  1.16080763133717E-95  1 2.5  0.999999999999999  1.78952877359008E-15  0.999999999999998 2.5  1  0  1 2.5
0.144  1.00000000000001  3.12250225675823E-16  1 2.49999999999998  1  5.91625247850668E-95  1 2.5  0.999999999999999  1.42839664624915E-15  0.999999999999999 2.5  1  0  1 2.5
0.145  1.00000000000001  5.20417042793039E-16  1.00000000000001 2.5  1  3.00986840609346E-94  1 2.5  0.999999999999998  3.23171695147433E-15  0.999999999999996 2.5  1  0  1 2.5
0.146  1.00000000000001  7.70217223333697E-16  1 2.49999999999998  1  1.52851243438729E-93  1 2.5  0.999999999999998  2.87529957262818E-15  0.999999999999997 2.5  1  0  1 2.5
0.147  1.00000000000001  5.75928194024296E-16  1.00000000000001 2.5  1  7.74846675379466E-93  1 2.5  0.999999999999995  5.55410418055063E-15  0.999999999999994 2.5  1  0  1 2.5
0.148  1.00000000000001  2.91433543964101E-16  1 2.49999999999998  1  3.92094549289479E-92  1 2.5  0.999999999999996  5.24706503562898E-15  0.999999999999994 2.5  1  0  1 2.5
0.149  1.00000000000001  -6.24500451351645E-17  1.00000000000001 2.5  1  1.98059233135231E-91  1 2.5  0.999999999999992  9.37619457070596E-15  0.999999999999989 2.49999999999999  1  0  1 2.5
0.15  1.00000000000001  1.87350135405493E-16  1 2.49999999999998  1  9.98683128885498E-91  1 2.5  0.999999999999993  9.02798914602766E-15  0.99999999999999 2.49999999999999  1  0  1 2.5
0.151  1.00000000000001  9.71445146547002E-16  1.00000000000001 2.5  1  5.02673238793775E-90  1 2.5  0.999999999999987  1.56360021910137E-14  0.999999999999982 2.49999999999999  1  0  1 2.5
0.152  1.00000000000001  1.30451205393455E-15  1 2.49999999999998  1  2.5255989909132E-89  1 2.5  0.999999999999987  1.5222294934156E-14  0.999999999999982 2.49999999999999  1  0  1 2.5
0.153  1.00000000000001  1.14491749414468E-15  1.00000000000001 2.5  1  1.26665070770004E-88  1 2.5  0.999999999999979  2.57431539428863E-14  0.99999999999997 2.49999999999998  1  0  1 2.5
0.154  1.00000000000001  9.22872889219653E-16  1 2.49999999999998  1  6.34095532945022E-88  1 2.5  0.999999999999978  2.5284116884277E-14  0.99999999999997 2.49999999999998  1  0  1 2.5
0.155  1.00000000000001  5.82867087928202E-16  1.00000000000001 2.5  1  3.1684566967041E-87  1 2.5  0.999999999999965  4.21635844420634E-14  0.99999999999995 2.49999999999996  1  0  1 2.5
0.156  1.00000000000001  6.1062266354383E-16  1 2.49999999999998  1  1.58024578685363E-86  1 2.5  0.999999999999965  4.16783701999742E-14  0.999999999999951 2.49999999999996  1  0  1 2.5
0.157  1.00000000000001  7.3552275381416E-16  1.00000000000001 2.5  1  7.86633926137454E-86  1 2.5  0.999999999999943  6.87079724454206E-14  0.999999999999919 2.49999999999994  1  0  1 2.5
0.158  1.00000000000001  4.30211422042246E-16  1 2.49999999999998  1  3.90821448306463E-85  1 2.5  0.999999999999942  6.82270830888583E-14  0.99999999999992 2.49999999999994  1  0  1 2.5
0.159  1  4.16333634234432E-17  1.00000000000001 2.50000000000002  1  1.93788384580855E-84  1 2.5  0.999999999999907  1.11365028448531E-13  0.999999999999868 2.4999999999999  1  0  1 2.5
0.16  1  -3.40005801291453E-16  1 2.5  1  9.58973095912151E-84  1 2.5  0.999999999999906  1.10974490150975E-13  0.999999999999869 2.49999999999991  1  0  1 2.5
0.161  1  -2.42861286636752E-16  1.00000000000001 2.50000000000002  1  4.73587445614779E-83  1 2.5  0.999999999999849  1.7971886618924E-13  0.999999999999787 2.49999999999984  1  0  1 2.5
0.162  1  -1.80411241501588E-16  1 2.5  1  2.33396926764186E-82  1 2.5  0.999999999999848  1.79423226110211E-13  0.999999999999789 2.49999999999985  1  0  1 2.5
0.163  1  -5.82867087928207E-16  1.00000000000001 2.50000000000002  1  1.14783130024488E-81  1 2.5  0.999999999999757  2.88660326459152E-13  0.999999999999659 2.49999999999975  1  0  1 2.5
0.164  1  -1.04777297948999E-15  1 2.5  1  5.63296045877128E-81  1 2.5  0.999999999999756  2.88465776588503E-13  0.999999999999659 2.49999999999976  1  0  1 2.5
0.165  1  -1.4432899320127E-15  1.00000000000001 2.50000000000002  1  2.75841740651871E-80  1 2.5  0.99999999999961  4.61672944419018E-13  0.999999999999454 2.49999999999961  1  0  1 2.5
0.166  1  -1.7277845820729E-15  1 2.5  1  1.34783978262508E-79  1 2.5  0.99999999999961  4.61487665340978E-13  0.999999999999454 2.49999999999961  1  0  1 2.5
0.167  1  -1.93595139919012E-15  1.00000000000001 2.50000000000002  1  6.57148531445981E-79  1 2.5  0.99999999999938  7.34957904355549E-13  0.999999999999131 2.49999999999938  1  0  1 2.5
0.168  1  -2.06779038336435E-15  1 2.5  1  3.19690369098472E-78  1 2.5  0.999999999999379  7.347283662526E-13  0.999999999999131 2.49999999999938  1  0  1 2.5
0.169  1  -2.17881268582687E-15  1.00000000000001 2.50000000000002  1  1.55178644252591E-77  1 2.5  0.999999999999016  1.16470373464563E-12  0.999999999998622 2.49999999999901  1  0  1 2.5
0.17  1  -2.27595720048157E-15  1 2.5  1  7.51568143975859E-77  1 2.5  0.999999999999016  1.16440969563855E-12  0.999999999998623 2.49999999999902  1  0  1 2.5
0.171  1  -2.34534613952064E-15  1.00000000000001 2.50000000000002  1  3.6319379635418E-76  1 2.5  0.999999999998448  1.83724578750239E-12  0.999999999997826 2.49999999999844  1  0  1 2.5
0.172  1  -2.33840724561674E-15  1 2.5  1  1.75123241315929E-75  1 2.5  0.999999999998448  1.83704125985052E-12  0.999999999997827 2.49999999999845  1  0  1 2.5
0.173  1  -2.31065167000111E-15  1.00000000000001 2.50000000000002  1  8.42535313900931E-75  1 2.5  0.999999999997562  2.88516291433252E-12  0.999999999996586 2.49999999999756  1  0  1 2.5
0.174  1  -2.29677388219329E-15  1 2.5  1  4.04461312635468E-74  1 2.5  0.999999999997562  2.88506847928958E-12  0.999999999996587 2.49999999999756  1  0  1 2.5
0.175  1  -2.28983498828939E-15  1.00000000000001 2.50000000000002  1  1.93739349706073E-73  1 2.5  0.999999999996189  4.51082761091133E-12  0.999999999994663 2.49999999999618  1  0  1 2.5
0.176  1  -2.25514051876985E-15  1 2.5  1  9.26018819919664E-73  1 2.5  0.999999999996188  4.51073677058962E-12  0.999999999994664 2.49999999999619  1  0  1 2.5
0.177  1  -2.18575157973078E-15  1.00000000000001 2.50000000000002  1  4.4166565782051E-72  1 2.5  0.999999999994066  7.0213103291209E-12  0.999999999991693 2.49999999999407  1  0  1 2.5
0.178  1  -2.09554595897998E-15  1 2.5  1  2.10209047471945E-71  1 2.5  0.999999999994066  7.02120206672678E-12  0.999999999991693 2.49999999999407  1  0  1 2.5
0.179  1  -1.99840144432528E-15  1.00000000000001 2.50000000000002  1  9.98404277712355E-71  1 2.5  0.999999999990805  1.08808322755894E-11  0.999999999987126 2.4999999999908  1  0  1 2.5
0.18  1  -1.85268467234323E-15  1 2.5  1  4.73230777144926E-70  1 2.5  0.999999999990805  1.08806863716763E-11  0.999999999987126 2.4999999999908  1  0  1 2.5
0.181  1  -1.76941794549634E-15  1.00000000000001 2.50000000000002  1  2.23854599983673E-69  1 2.5  0.999999999985813  1.67877176412165E-11  0.999999999980137 2.49999999998581  1  0  1 2.5
0.182  1  -1.93595139919012E-15  1 2.5  1  1.05681985249446E-68  1 2.5  0.999999999985813  1.67875085084138E-11  0.999999999980138 2.49999999998581  1  0  1 2.5
0.183  1  -2.26901830657766E-15  1.00000000000001 2.50000000000002  1  4.97958720269823E-68  1 2.5  0.999999999978206  2.57874478589071E-11  0.999999999969488 2.4999999999782  1  0  1 2.5
0.184  1  -2.26207941267376E-15  1 2.5  1  2.34184701376685E-67  1 2.5  0.999999999978206  2.57871459851488E-11  0.999999999969489 2.49999999997821  1  0  1 2.5
0.185  1  -2.00534033822919E-15  1.00000000000001 2.50000000000002  1  1.09928764238589E-66  1 2.5  0.999999999966669  3.94381585702716E-11  0.999999999953336 2.49999999996667  1  0  1 2.5
0.186  1  -1.71390679426509E-15  1 2.5  1  5.15069479235912E-66  1 2.5  0.99999999996667  3.94378289512136E-11  0.999999999953337 2.49999999996667  1  0  1 2.5
0.187  1  -1.40859546249317E-15  1.00000000000001 2.50000000000002  1  2.40898857372975E-65  1 2.5  0.999999999949248  6.0051219364458E-11  0.999999999928947 2.49999999994925  1  0  1 2.5
0.188  1  -1.3392065234541E-15  1 2.5  1  1.12468112782073E-64  1 2.5  0.999999999949248  6.00507470917309E-11  0.999999999928947 2.49999999994925  1  0  1 2.5
0.189  1  -1.19348975147204E-15  1.00000000000001 2.50000000000002  1  5.24154459079261E-64  1 2.5  0.999999999923059  9.10385448799197E-11  0.999999999892281 2.49999999992305  1  0  1 2.5
0.19  1  -8.53483950180589E-16  1 2.5  1  2.43855043079023E-63  1 2.5  0.999999999923059  9.10381285839424E-11  0.999999999892283 2.49999999992306  1  0  1 2.5
0.191  1  -6.10622663543836E-16  1.00000000000001 2.50000000000002  1  1.13253552819406E-62  1 2.5  0.999999999883864  1.37413982880918E-10  0.999999999837409 2.49999999988386  1  0  1 2.5
0.192  1  -4.37150315946156E-16  1 2.5  1  5.25075989753474E-62  1 2.5  0.999999999883864  1.37413628596081E-10  0.99999999983741 2.49999999988386  1  0  1 2.5
0.193  1  -2.84494650060196E-16  1.00000000000001 2.50000000000002  1  2.43020430185106E-61  1 2.5  0.999999999825467  2.06510499411195E-10  0.999999999755653 2.49999999982546  1  0  1 2.5
0.194  1  -1.04083408558608E-16  1 2.5  1  1.1228229896733E-60  1 2.5  0.999999999825467  2.0651010615976E-10  0.999999999755654 2.49999999982547  1  0  1 2.5
0.195  1  4.16333634234434E-17  1.00000000000001 2.50000000000002  1  5.17872618018794E-60  1 2.5  0.999999999738845  3.09002215119555E-10  0.999999999634383 2.49999999973884  1  0  1 2.5
0.196  1  1.45716771982052E-16  1 2.5  1  2.38435522276016E-59  1 2.5  0.999999999738846  3.09001779477859E-10  0.999999999634385 2.49999999973885  1  0  1 2.5
0.197  1  1.80411241501588E-16  1.00000000000001 2.50000000000002  1  1.09583941184726E-58  1 2.5  0.99999999961093  4.6035425518814E-10  0.999999999455301 2.49999999961093  1  0  1 2.5
0.198  1  2.42861286636753E-16  1 2.5  1  5.02737586013734E-58  1 2.5  0.99999999961093  4.60353829858914E-10  0.999999999455303 2.49999999961093  1  0  1 2.5
0.199  1  3.40005801291454E-16  1.00000000000001 2.50000000000002  1  2.30220734371977E-57  1 2.5  0.999999999422871  6.82868158176547E-10  0.999999999192019 2.49999999942287  1  0  1 2.5
0.2  1  4.44089209850063E-16  1 2.5  1  1.05231738848798E-56  1 2.5  0.999999999422872  6.828677463797E-10  0.999999999192021 2.49999999942287  1  0  1 2.5
0.201  1  4.5102810375397E-16  1.00000000000001 2.50000000000002  1  4.80109413285413E-56  1 2.5  0.999999999147617  1.00855275899532E-09  0.999999998806664 2.49999999914762  1  0  1 2.5
0.202  1  4.78783679369599E-16  1 2.5  1  2.18634702745417E-55  1 2.5  0.999999999147618  1.00855236072985E-09  0.999999998806665 2.49999999914762  1  0  1 2.5
0.203  1  4.85722573273506E-16  1.00000000000001 2.50000000000002  1  9.93758648951453E-55  1 2.5  0.999999998746522  1.48313381340471E-09  0.999999998245132 2.49999999874652  1  0  1 2.5
0.204  1  4.78783679369599E-16  1 2.5  1  4.50845300487117E-54  1 2.5  0.999999998746523  1.48313350989762E-09  0.999999998245134 2.49999999874653  1  0  1 2.5
0.205  1  5.41233724504764E-16  1.00000000000001 2.50000000000002  1  2.04157839932907E-53  1 2.5  0.999999998164641  2.17162563370948E-09  0.999999997430498 2.49999999816464  1  0  1 2.5
0.206  1  6.59194920871187E-16  1 2.5  1  9.22804340031694E-53  1 2.5  0.999999998164641  2.17162536535258E-09  0.999999997430499 2.49999999816464  1  0  1 2.5
0.207  1  8.95117313604033E-16  1.00000000000001 2.50000000000002  1  4.16368790728664E-52  1 2.5  0.999999997324214  3.16603238445395E-09  0.9999999962539 2.49999999732421  1  0  1 2.5
0.208  1  1.11716191852906E-15  1 2.5  1  1.87542141201038E-51  1 2.5  0.999999997324214  3.16603219254822E-09  0.999999996253901 2.49999999732422  1  0  1 2.5
0.209  1  1.23512311489549E-15  1.00000000000001 2.50000000000002  1  8.4334729951112E-51  1 2.5  0.999999996115721  4.5959403446601E-09  0.99999999456201 2.49999999611572  1  0  1 2.5
0.21  1  1.27675647831893E-15  1 2.5  1  3.78654595859427E-50  1 2.5  0.999999996115721  4.59594021371702E-09  0.999999994562011 2.49999999611572  1  0  1 2.5
0.211  1  1.39471767468535E-15  1.00000000000001 2.50000000000002  1  1.69769166863447E-49  1 2.5  0.999999994385632  6.64301010317556E-09  0.999999992139884 2.49999999438563  1  0  1 2.5
0.212  1  1.59594559789866E-15  1 2.5  1  7.60168100299084E-49  1 2.5  0.999999994385632  6.64300991164674E-09  0.999999992139886 2.49999999438563  1  0  1 2.5
0.213  1  1.7277845820729E-15  1.00000000000001 2.50000000000002  1  3.39983712594357E-48  1 2.5  0.999999991919731  9.56070201392204E-09  0.999999988687626 2.49999999191974  1  0  1 2.5
0.214  1  1.79717352111197E-15  1 2.5  1  1.5190480336563E-47  1 2.5  0.999999991919733  9.56070181165517E-09  0.999999988687626 2.49999999191973  1  0  1 2.5
0.215  1  1.93595139919011E-15  1.00000000000001 2.50000000000002  1  6.7814187386976E-47  1 2.5  0.999999988420553  1.37009861409635E-08  0.999999983788775 2.49999998842055  1  0  1 2.5
0.216  1  2.14411821630733E-15  1 2.5  1  3.02536507102308E-46  1 2.5  0.999999988420554  1.37009859749217E-08  0.999999983788776 2.49999998842055  1  0  1 2.5
0.217  1  2.29677388219329E-15  1.00000000000001 2.50000000000002  1  1.34901112789468E-45  1 2.5  0.999999983476964  1.9550319911576E-08  0.99999997686775 2.49999998347696  1  0  1 2.5
0.218  1  2.35228503342455E-15  1 2.5  1  6.01317478764185E-45  1 2.5  0.999999983476964  1.95503197510361E-08  0.999999976867751 2.49999998347697  1  0  1 2.5
0.219  1  2.31065167000111E-15  1.00000000000001 2.50000000000002  1  2.67983542679217E-44  1 2.5  0.999999976523427  2.77778554261596E-08  0.999999967132799 2.49999997652343  1  0  1 2.5
0.22  1  2.33840724561674E-15  1 2.5  1  1.19422727448002E-43  1 2.5  0.999999976523427  2.77778552999189E-08  0.9999999671328 2.49999997652343  1  0  1 2.5
0.221  1  2.4008572907519E-15  1.00000000000001 2.50000000000002  1  5.3221843116615E-43  1 2.5  0.999999966785697  3.92996931540938E-08  0.999999953499977 2.4999999667857  1  0  1 2.5
0.222  1  2.41473507855972E-15  1 2.5  1  2.37222242601135E-42  1 2.5  0.999999966785697  3.92996929807028E-08  0.999999953499978 2.4999999667857  1  0  1 2.5
0.223  1  2.4008572907519E-15  1.00000000000001 2.50000000000002  1  1.05757082626814E-41  1 2.5  0.999999953208822  5.53640680060848E-08  0.999999934492354 2.49999995320883  1  0  1 2.5
0.224  1  2.33840724561673E-15  1 2.5  1  4.71589868695856E-41  1 2.5  0.999999953208822  5.53640677249555E-08  0.999999934492355 2.49999995320883  1  0  1 2.5
0.225  1  2.32452945780892E-15  1.00000000000001 2.50000000000002  1  2.10338410828855E-40  1 2.5  0.999999934362205  7.7663684654522E-08  0.999999908107093 2.49999993436222  1  0  1 2.5
0.226  1  2.33146835171282E-15  1 2.5  1  9.38329687470574E-40  1 2.5  0.999999934362205  7.76636842673311E-08  0.999999908107094 2.49999993436222  1  0  1 2.5
0.227  1  2.38697950294408E-15  1.00000000000001 2.50000000000002  1  4.18643101105199E-39  1 2.5  0.999999908315078  1.08483058400198E-07  0.999999871641121 2.4999999083151  1  0  1 2.5
0.228  1  2.38697950294409E-15  1 2.5  1  1.86783169189125E-38  1 2.5  0.999999908315078  1.08483057944492E-07  0.999999871641122 2.4999999083151  1  0  1 2.5
0.229  1  2.34534613952064E-15  1.00000000000001 2.50000000000002  1  8.33248659352389E-38  1 2.5  0.999999872474056  1.50890723014325E-07  0.999999821463701 2.4999998724741  1  0  1 2.5
0.23  1  2.31065167000111E-15  1 2.5  1  3.71599555823087E-37  1 2.5  0.999999872474056  1.50890722535534E-07  0.999999821463702 2.4999998724741  1  0  1 2.5
0.231  1  2.32452945780892E-15  1.00000000000001 2.50000000000002  1  1.65630907482298E-36  1 2.5  0.99999982337238  2.08988601214773E-07  0.999999752721375 2.49999982337246  1  0  1 2.5
0.232  1  2.33840724561674E-15  1 2.5  1  7.37658333407409E-36  1 2.5  0.99999982337238  2.08988600719173E-07  0.999999752721376 2.49999982337246  1  0  1 2.5
0.233  1  2.31759056390501E-15  1.00000000000001 2.50000000000002  1  3.28154643948013E-35  1 2.5  0.999999756397988  2.88233757147071E-07  0.999999658957261 2.49999975639812  1  0  1 2.5
0.234  1  2.27595720048157E-15  1 2.5  1  1.45765249188978E-34  1 2.5  0.999999756397988  2.88233756655894E-07  0.999999658957263 2.49999975639813  1  0  1 2.5
0.235  1  2.18575157973078E-15  1.00000000000001 2.50000000000002  1  6.46262208301576E-34  1 2.5  0.999999665444595  3.95851238159734E-07  0.999999531622578 2.49999966544485  1  0  1 2.5
0.236  1  2.13024042849952E-15  1 2.5  1  2.85864687403263E-33  1 2.5  0.999999665444595  3.95851237651745E-07  0.999999531622579 2.49999966544485  1  0  1 2.5
0.237  1  2.08860706507608E-15  1.00000000000001 2.50000000000002  1  1.26103123983105E-32  1 2.5  0.999999542466513  5.41360825207442E-07  0.999999359453381 2.49999954246696  1  0  1 2.5
0.238  1  2.02615701994091E-15  1 2.5  1  5.54536901082561E-32  1 2.5  0.999999542466512  5.41360824716092E-07  0.999999359453382 2.49999954246696  1  0  1 2.5
0.239  1  1.9151347174784E-15  1.00000000000001 2.50000000000002  1  2.43007685044723E-31  1 2.5  0.999999376913838  7.37245318895271E-07  0.99999912767985 2.49999937691464  1  0  1 2.5
0.24  1  1.75554015768853E-15  1 2.5  1  1.06089058017055E-30  1 2.5  0.999999376913838  7.37245318378997E-07  0.99999912767985 2.49999937691464  1  0  1 2.5
0.241  1  1.62370117351429E-15  1.00000000000001 2.50000000000002  1  4.61314708806845E-30  1 2.5  0.999999155019987  9.99793541204464E-07  0.999998817028835 2.49999915502141  1  0  1 2.5
0.242  1  1.55431223447522E-15  1 2.5  1  1.99783672766609E-29  1 2.5  0.999999155019987  9.99793540781569E-07  0.999998817028837 2.49999915502141  1  0  1 2.5
0.243  1  1.54043444666741E-15  1.00000000000001 2.50000000000002  1  8.61718538432212E-29  1 2.5  0.999998858908158  1.35015757641761E-06  0.999998402472939 2.49999885891065  1  0  1 2.5
0.244  1  1.5334955527635E-15  1 2.5  1  3.70225033424575E-28  1 2.5  0.999998858908158  1.35015757610574E-06  0.99999840247294 2.49999885891065  1  0  1 2.5
0.245  1  1.48492329543615E-15  1.00000000000001 2.50000000000002  1  1.58472493190246E-27  1 2.5  0.99999846547728  1.81567092712409E-06  0.999997851670871 2.49999846548162  1  0  1 2.5
0.246  1  1.40165656858926E-15  1 2.5  1  6.76015050086095E-27  1 2.5  0.99999846547728  1.81567092690165E-06  0.999997851670871 2.49999846548162  1  0  1 2.5
0.247  1  1.33226762955019E-15  1.00000000000001 2.50000000000002  1  2.874912201914E-26  1 2.5  0.999997945021278  2.43148221484003E-06  0.999997123034474 2.49999794502877  1  0  1 2.5
0.248  1  1.27675647831893E-15  1 2.5  1  1.21933624592328E-25  1 2.5  0.999997945021278  2.43148221468503E-06  0.999997123034475 2.49999794502877  1  0  1 2.5
0.249  1  1.30451205393456E-15  1.00000000000001 2.50000000000002  1  5.1596327960017E-25  1 2.5  0.999997259528117  3.24256775767628E-06  0.999996163347494 2.49999725954093  1  0  1 2.5
0.25  1  1.29063426612674E-15  1 2.5  1  2.17905334634004E-24  1 2.5  0.999997259528116  3.24256775755628E-06  0.999996163347494 2.49999725954093  1  0  1 2.5
0.251  1  1.31145094783847E-15  1.00000000000001 2.50000000000002  1  9.1880430046899E-24  1 2.5  0.999996360597207  4.30619571202029E-06  0.999994904850085 2.49999636061895  1  0  1 2.5
0.252  1  1.32532873564628E-15  1 2.5  1  3.86945418496641E-23  1 2.5  0.999996360597207  4.30619571185834E-06  0.999994904850085 2.49999636061895  1  0  1 2.5
0.253  1  1.37390099297363E-15  1.00000000000001 2.50000000000002  1  1.62830117260968E-22  1 2.5  0.999995186905405  5.69492430780196E-06  0.999993261691467 2.49999518694199  1  0  1 2.5
0.254  1  1.40165656858926E-15  1 2.5  1  6.84904118484171E-22  1 2.5  0.999995186905405  5.69492430751793E-06  0.999993261691467 2.49999518694199  1  0  1 2.5
0.255  1  1.54043444666741E-15  1.00000000000001 2.50000000000002  1  2.87942979824922E-21  1 2.5  0.999993661143339  7.50022680222595E-06  0.999991125641166 2.49999366120439  1  0  1 2.5
0.256  1  2.29677388219329E-15  1 2.5  1  1.20914705991851E-20  1 2.5  0.999993661143339  7.50022680183881E-06  0.999991125641166 2.49999366120439  1  0  1 2.5
0.257  0.999999999999998  3.8372083288607E-15  1.00000000000001 2.50000000000003  1  5.06973508923949E-20  1 2.5  0.999991686335294  9.83684579861503E-06  0.999988360937466 2.49999168643631  1  0  1 2.5
0.258  0.999999999999996  6.25888230132435E-15  1 2.50000000000001  1  2.12627447696427E-19  1 2.5  0.999991686335295  9.83684579821765E-06  0.999988360937466 2.49999168643631  1  0  1 2.5
0.259  0.999999999999993  1.01446628875124E-14  1.00000000000001 2.50000000000004  1  8.9495299214757E-19  1 2.5  0.999989141447866  1.28479891075089E-05  0.99998479814048 2.49998914161363  1  0  1 2.5
0.26  0.999999999999988  1.62508895229509E-14  0.999999999999996 2.50000000000002  1  3.78582327119336E-18  1 2.5  0.999989141447867  1.28479891070463E-05  0.99998479814048 2.49998914161363  1  0  1 2.5
0.261  0.999999999999981  2.57502352774002E-14  0.999999999999985 2.50000000000001  1  1.60619778451686E-17  1 2.5  0.999985876185377  1.67114878365338E-05  0.999980226847214 2.49998587645511  1  0  1 2.5
0.262  0.999999999999969  4.03496680512218E-14  0.999999999999968 2.5  1  6.74216363901441E-17  1 2.5  0.999985876185378  1.67114878360272E-05  0.999980226847214 2.49998587645511  1  0  1 2.5
0.263  0.999999999999951  6.26373952705736E-14  0.999999999999942 2.49999999999998  1  2.65426483101176E-16  1 2.5  0.999981704864301  2.16470442492222E-05  0.999974387118004 2.49998170529955  1  0  1 2.5
0.264  0.999999999999922  9.69085922619759E-14  0.999999999999902 2.49999999999995  1  7.58613052545445E-16  1 2.5  0.999981704864302  2.16470442486905E-05  0.999974387118005 2.49998170529955  1  0  1 2.5
0.265  0.999999999999879  1.4930418013039E-13  0.99999999999984 2.4999999999999  0.999999999999999  1.58434508166182E-15  0.999999999999998 2.5  0.999976399255162  2.79247013793079E-05  0.999966959458597 2.49997639995161  1  0  1 2.5
0.266  0.999999999999813  2.28581042982555E-13  0.999999999999747 2.49999999999983  0.999999999999998  2.817308067834E-15  0.999999999999997 2.5  0.999976399255163  2.79247013787513E-05  0.999966959458598 2.49997639995161  1  0  1 2.5
0.267  0.999999999999712  3.47992468174951E-13  0.999999999999606 2.49999999999973  0.999999999999996  4.73886092776122E-15  0.999999999999994 2.5  0.999969680279436  3.58746675730419E-05  0.999957553200923 2.49996968138447  1  0  1 2.5
0.268  0.999999999999562  5.27571042408202E-13  0.999999999999393 2.49999999999958  0.999999999999994  7.83667014597545E-15  0.999999999999991 2.49999999999999  0.999969680279436  3.58746675724074E-05  0.999957553200924 2.49996968138447  1  0  1 2.5
0.269  0.999999999999334  7.97355237392415E-13  0.999999999999075 2.49999999999935  0.99999999999999  1.28334960771796E-14  0.999999999999985 2.49999999999999  0.999961208451546  4.58986261178089E-05  0.999945693129486 2.49996121019013  1  0  1 2.5
0.27  0.999999999998993  1.20126825153953E-12  0.999999999998597 2.49999999999901  0.999999999999983  2.09251080424104E-14  0.999999999999975 2.49999999999998  0.999961208451545  4.58986261170366E-05  0.999945693129487 2.49996121019014  1  0  1 2.5
0.271  0.999999999998484  1.80409853723081E-12  0.999999999997883 2.4999999999985  0.999999999999972  3.39907828813413E-14  0.99999999999996 2.49999999999997  0.999950572963103  5.84826518908782E-05  0.999930804210451 2.49995057567547  1  0  1 2.5
0.272  0.999999999997727  2.70106159661668E-12  0.999999999996822 2.49999999999774  0.999999999999954  5.5037649209381E-14  0.999999999999935 2.49999999999995  0.999950572963102  5.84826518900425E-05  0.999930804210453 2.49995057567548  1  0  1 2.5
0.273  0.999999999996603  4.03135858030572E-12  0.999999999995248 2.49999999999661  0.999999999999925  8.88559132251058E-14  0.999999999999895 2.49999999999992  0.999937279318837  7.42118424916936E-05  0.999912194298184 2.49993728351475  1  0  1 2.5
0.274  0.999999999994942  5.99809785176412E-12  0.999999999992921 2.49999999999495  0.99999999999988  1.42801625179402E-13  0.999999999999831 2.49999999999988  0.999937279318835  7.42118424909576E-05  0.999912194298186 2.49993728351476  1  0  1 2.5
0.275  0.999999999992493  8.89644607988699E-12  0.999999999989492 2.4999999999925  0.999999999999807  2.28294282465416E-13  0.99999999999973 2.49999999999981  0.999920735452244  9.37867495949617E-05  0.999889034720529 2.49992074188835  1  0  1 2.5
0.276  0.999999999988896  1.31537558624512E-11  0.999999999984454 2.49999999998889  0.999999999999693  3.63409459053268E-13  0.99999999999957 2.49999999999969  0.999920735452242  9.37867495943765E-05  0.999889034720531 2.49992074188836  1  0  1 2.5
0.277  0.99999999998363  1.93864785339291E-11  0.99999999997708 2.49999999998362  0.999999999999513  5.76375381623096E-13  0.999999999999318 2.49999999999951  0.999900236274479  0.000118041666344  0.99986033868057 2.4999002460634  1  0  1 2.5
0.278  0.999999999975944  2.84812520796786E-11  0.999999999966319 2.49999999997594  0.999999999999231  9.10429912631082E-13  0.999999999998922 2.49999999999923  0.999900236274478  0.000118041666344  0.999860338680573 2.49990024606341  1  0  1 2.5
0.279  0.999999999964766  4.17085602181496E-11  0.999999999950668 2.49999999996475  0.99999999999879  1.43217720811397E-12  0.999999999998305 2.49999999999879  0.999874946643236  0.000147964787725  0.99982493746007 2.49987496140559  1  0  1 2.5
0.28  0.999999999948562  6.08825281887224E-11  0.999999999927981 2.49999999994855  0.999999999998104  2.24383420791025E-12  0.999999999997345 2.4999999999981  0.999874946643235  0.000147964787725  0.999824937460073 2.4998749614056  1  0  1 2.5
0.281  0.99999999992515  8.85842649300497E-11  0.999999999895204 2.49999999992513  0.999999999997041  3.5011990328923E-12  0.999999999995857 2.49999999999704  0.999843882779752  0.000184720212489  0.999781454468894 2.49984390485371  1  0  1 2.5
0.282  0.999999999891439  1.28473509622487E-10  0.999999999848007 2.49999999989142  0.999999999995402  5.44079664728971E-12  0.999999999993562 2.4999999999954  0.99984388277975  0.000184720212489  0.999781454468896 2.49984390485372  1  0  1 2.5
0.283  0.999999999843057  1.85720557017992E-10  0.999999999780272 2.49999999984304  0.999999999992884  8.42031124015809E-12  0.999999999990037 2.49999999999288  0.999805892211833  0.000229671697126  0.999728277255894 2.49980592493867  1  0  1 2.5
0.284  0.999999999773854  2.67603841924157E-10  0.999999999683386 2.49999999977383  0.999999999989032  1.29780656500084E-11  0.999999999984644 2.49999999998903  0.999805892211833  0.000229671697126  0.999728277255896 2.49980592493868  1  0  1 2.5
0.285  0.9999999996752  3.84332905903271E-10  0.99999999954527 2.49999999967517  0.999999999983165  1.99208236903415E-11  0.999999999976429 2.49999999998316  0.99975963237879  0.000284408004877  0.999663527679712 2.49975968048728  1  0  1 2.5
0.286  0.999999999535036  5.50177702263638E-10  0.999999999349042 2.49999999953501  0.999999999974264  3.04523752714167E-11  0.999999999963968 2.49999999997426  0.99975963237879  0.000284408004877  0.999663527679714 2.49975968048728  1  0  1 2.5
0.287  0.999999999336566  7.85011105252195E-10  0.999999999071184 2.49999999933654  0.999999999960819  4.63605966195786E-11  0.999999999945145 2.49999999996081  0.999703548099791  0.000350769616569  0.999585030532012 2.49970361821761  1  0  1 2.5
0.288  0.999999999056485  1.11640816141542E-09  0.999999998679071 2.49999999905646  0.999999999940595  7.0289422268505E-11  0.999999999916832 2.49999999994059  0.99970354809979  0.000350769616569  0.999585030532013 2.49970361821761  1  0  1 2.5
0.289  0.999999998662572  1.58249256271986E-09  0.999999998127592 2.49999999866255  0.999999999910303  1.06131252427243E-10  0.999999999874424 2.4999999999103  0.999635848179376  0.00043087648653  0.999490281009251 2.49963594950504  1  0  1 2.5
0.29  0.999999998110443  2.23578070369125E-09  0.999999997354612 2.49999999811042  0.999999999865122  1.59590447532436E-10  0.99999999981117 2.49999999986512  0.999635848179376  0.00043087648653  0.999490281009253 2.49963594950504  1  0  1 2.5
0.291  0.999999997339182  3.14834955472187E-09  0.999999996274846 2.49999999733916  0.999999999798017  2.38989819720127E-10  0.999999999717223 2.49999999979801  0.999554481500938  0.000527156438016  0.999376411539926 2.49955462667541  1  0  1 2.5
0.292  0.999999996265491  4.41875813979429E-09  0.999999994771678 2.49999999626547  0.999999999698772  3.56417842959059E-10  0.99999999957828 2.49999999969877  0.999554481500937  0.000527156438016  0.999376411539928 2.49955462667542  1  0  1 2.5
0.293  0.999999994775888  6.18128013117423E-09  0.999999992686233 2.49999999477586  0.999999999552615  5.29353318088303E-10  0.999999999373661 2.49999999955261  0.999457113038704  0.000642373701259  0.999240158589006 2.49945731926146  1  0  1 2.5
0.294  0.999999992716342  8.61816727736309E-09  0.99999998980287 2.49999999271632  0.999999999338283  7.8295476877062E-10  0.999999999073596 2.49999999933828  0.999457113038703  0.000642373701259  0.999240158589008 2.49945731926147  1  0  1 2.5
0.295  0.999999989878565  1.19758699378735E-08  0.999999985829983 2.49999998987854  0.999999999025309  1.15327044537792E-09  0.999999998635432 2.49999999902531  0.999341100298303  0.000779657006753  0.999077830176047 2.49934139073691  1  0  1 2.5
0.296  0.999999985981953  1.65864041217495E-08  0.999999980374725 2.49999998598193  0.999999998570239  1.69171710382632E-09  0.999999997998333 2.49999999857024  0.999341100298302  0.000779657006753  0.999077830176049 2.49934139073692  1  0  1 2.5
0.297  0.999999980649897  2.28953771486618E-08  0.999999972909848 2.49999998064988  0.999999997911373  2.47129754665895E-09  0.999999997075921 2.49999999791137  0.99920347077184  0.000942526560932  0.998885274953188 2.49920387631759  1  0  1 2.5
0.298  0.999999973378855  3.14985901656343E-08  0.999999962730389 2.49999997337883  0.999999996961512  3.59518881155742E-09  0.999999995746115 2.49999999696151  0.999203470771839  0.000942526560932  0.998885274953189 2.49920387631759  1  0  1 2.5
0.299  0.999999963498118  4.31896362090708E-08  0.999999948897357 2.4999999634981  0.999999995597978  5.20854432129383E-09  0.999999993837167 2.49999999559797  0.999040901061789  0.001134919155428  0.998657853788374 2.49904146248415  1  0  1 2.5
0.3  0.999999950117726  5.90215287913751E-08  0.99999993016481 2.49999995011771  0.999999993648979  7.51463071552561E-09  0.999999991108569 2.49999999364897  0.999040901061787  0.001134919155428  0.998657853788375 2.49904146248416  1  0  1 2.5
0.301  0.99999993206133  8.03861454419539E-08  0.999999904885856 2.49999993206131  0.999999990875058  1.07967778596361E-08  0.99999998722508 2.49999999087505  0.998849698384579  0.001361210599644  0.998390414881436 2.4988504689347  1  0  1 2.5
0.302  0.999999907780018  1.09116181168287E-07  0.999999870892022 2.49999990778  0.99999998694399  1.54480815462667E-08  0.999999981721583 2.49999998694398  0.998849698384578  0.001361210599645  0.998390414881438 2.49885046893471  1  0  1 2.5
0.303  0.999999875242238  1.47615402700317E-07  0.999999825339135 2.49999987524223  0.999999981396984  2.20113881553713E-08  0.999999973955774 2.49999998139697  0.998625785205214  0.001626234624438  0.998077273499726 2.49862683371085  1  0  1 2.5
0.304  0.999999831793788  1.99024304547727E-07  0.999999764511311 2.49999983179378  0.999999973603439  3.12328367322669E-08  0.999999963044809 2.49999997360342  0.998625785205213  0.001626234624438  0.998077273499728 2.49862683371086  1  0  1 2.5
0.305  0.999999773980579  2.67429821259785E-07  0.99999968357283 2.49999977398058  0.999999962700664  4.41331756657761E-08  0.999999947780923 2.49999996270065  0.998364687774229  0.001935297387123  0.997712197449408 2.49836610225499  1  0  1 2.5
0.306  0.999999697325301  3.58129577844728E-07  0.999999576255462 2.49999969732531  0.99999994751403  6.21022461588671E-08  0.999999926519634 2.49999994751401  0.998364687774229  0.001935297387123  0.997712197449409 2.49836610225499  1  0  1 2.5
0.307  0.999999596047339  4.77963291854553E-07  0.999999434466356 2.49999959604738  0.999999926451745  8.7023481337969E-08  0.999999897032432 2.49999992645171  0.998061529333894  0.002294186719119  0.997288399392399 2.49806342114496  1  0  1 2.5
0.308  0.999999462713194  6.35726406579909E-07  0.99999924779862 2.49999946271328  0.999999897366967  1.21437061151048E-07  0.999999856313739 2.49999989736692  0.998061529333893  0.002294186719119  0.9972883993924 2.49806342114496  1  0  1 2.5
0.309  0.999999287802265  8.42683857234349E-07  0.999999002923434 2.49999928780242  0.999999857378091  1.68752545762372E-07  0.999999800329311 2.49999985737803  0.997711028728442  0.002709175300804  0.99679853707225 2.49771353721188  1  0  1 2.5
0.31  0.999999059170184  1.11320506872361E-06  0.999998682838718 2.49999905917045  0.999999802635856  2.33524445452834E-07  0.99999972369018 2.49999980263577  0.997711028728441  0.002709175300804  0.996798537072252 2.49771353721189  1  0  1 2.5
0.311  0.999998761388831  1.46554486573975E-06  0.99999826594516 2.49999876138929  0.999999728023212  3.21807338103828E-07  0.999999619232481 2.4999997280231  0.997307505090956  0.003187017025771  0.996234722421322 2.49731080267581  1  0  1 2.5
0.312  0.999998374938826  1.92279893679879E-06  0.999997724915724 2.4999983749396  0.999999626770766  4.41610879782546E-07  0.99999947747907 2.49999962677062  0.997307505090956  0.003187017025772  0.996234722421323 2.49731080267581  1  0  1 2.5
0.313  0.999997875226646  2.51406680934975E-06  0.999997025319627 2.49999787522794  0.999999489966919  6.03479426384803E-07  0.999999285953719 2.49999948996674  0.996844889186255  0.003734935929339  0.995588540384622 2.49684918683122  1  0  1 2.5
0.314  0.999997231394599  3.27585992634832E-06  0.999996123956353 2.49999723139672  0.999999305937504  8.21226050460114E-07  0.999999028312614 2.49999930593729  0.996844889186254  0.00373493592934  0.995588540384624 2.49684918683122  1  0  1 2.5
0.315  0.999996404887773  4.25379728853011E-06  0.999994966849436 2.49999640489123  0.999999059464882  1.11285652857468E-06  0.999998683251098 2.49999905946466  0.996316741865007  0.004360607202807  0.994851078112853 2.49632229468158  1  0  1 2.5
0.316  0.999995347737853  5.50463613159064E-06  0.999993486843883 2.49999534774343  0.999998730810894  1.50172540205128E-06  0.999998223135816 2.49999873081069  0.996316741865006  0.004360607202808  0.994851078112855 2.49632229468159  1  0  1 2.5
0.317  0.999994000519437  7.09869011810533E-06  0.999991600745181 2.49999400052837  0.999998294501978  2.01797346301735E-06  0.999997612303899 2.49999829450189  0.995716279931517  0.005072129992535  0.994012964951301 2.49572339276121  1  0  1 2.5
0.318  0.999992289930487  9.12269233650227E-06  0.999989205932122 2.49999228994464  0.999997717828045  2.70030392306352E-06  0.999996804961433 2.49999771782826  0.995716279931516  0.005072129992535  0.994012964951303 2.49572339276121  1  0  1 2.5
0.319  0.999990125944762  1.16831647880081E-05  0.999986176370572 2.49999012596703  0.999996958999613  3.59816296231709E-06  0.999995742603492 2.49999695900045  0.995036409549678  0.005877991886445  0.993064423387565 2.49504544219893  1  0  1 2.5
0.32  0.999987398481074  1.49103597172073E-05  0.999982357950911 2.49998739851579  0.999995964900226  4.77439915386236E-06  0.999994350867642 2.49999596490226  0.995036409549677  0.005877991886446  0.993064423387566 2.49504544219893  1  0  1 2.5
0.321  0.999983973531933  1.89628407681028E-05  0.999977563068909 2.49998397358559  0.999994668363727  6.30848513922519E-06  0.999992535722268 2.49999466836793  0.994269767114044  0.006787025213281  0.991995330827483 2.49428113887752  1  0  1 2.5
0.322  0.999979688693214  2.40327731244992E-05  0.999971564368404 2.49997968877543  0.999992984898647  8.30039353604802E-06  0.999990178880988 2.49999298490664  0.994269767114043  0.006787025213281  0.991995330827484 2.49428113887753  1  0  1 2.5
0.323  0.99997434803712  3.03519910826546E-05  0.999964087565117 2.49997434816197  0.999990808775375  1.08752269214804E-05  0.999987132325097 2.49999080878983  0.99340876730262  0.007808355513418  0.990795291755217 2.49342296033258  1  0  1 2.5
0.324  0.999967716273342  3.8198908422301E-05  0.999954803274728 2.49996771646123  0.999988008386247  1.41887082716794E-05  0.999983211808331 2.49998800841141  0.993408767302618  0.007808355513419  0.990795291755219 2.49342296033259  1  0  1 2.5
0.325  0.999959512148445  4.79063309746137E-05  0.999943317775574 2.49995951242857  0.999984420784898  1.84336427469535E-05  0.999978189212974 2.49998442082748  0.992445657812848  0.00895134277484  0.989453719512264 2.49246321882455  1  0  1 2.5
0.326  0.99994940104152  5.9870221406899E-05  0.9999291626477 2.49994940145522  0.999979845309894  2.38474633737501E-05  0.999971783624491 2.49997984538028  0.992445657812846  0.00895134277484  0.989453719512265 2.49246321882456  1  0  1 2.5
0.327  0.999936986725538  7.45594529478331E-05  0.999911783246013 2.49993698733055  0.999974036199472  3.07209710628437E-05  0.999963650994518 2.4999740363135  0.991372580071366  0.010225516253726  0.987959926614628 2.49139411981595  1  0  1 2.5
0.328  0.9999218022789  9.25265710878812E-05  0.999890525986758 2.49992180315483  0.999966694110142  3.94083725033018E-05  0.999953372270479 2.49996669429157  0.991372580071364  0.010225516253727  0.987959926614629 2.49139411981596  1  0  1 2.5
0.329  0.999903300150953  0.000114419559832  0.999864624453618 2.49990330140592  0.999957456462812  5.03387067195904E-05  0.999940439885475 2.49995745674672  0.990181635010497  0.011640503905975  0.986303222231367 2.49020782490303  1  0  1 2.5
0.33  0.999880841408734  0.000140994581577  0.999833184363076 2.4998808431873  0.999945886556906  6.40287314013839E-05  0.999924242525903 2.49994588699425  0.990181635010496  0.011640503905975  0.986303222231368 2.49020782490304  1  0  1 2.5
0.331  0.999853684220203  0.000173129627033  0.999795167468266 2.49985368671221  0.99993146141651  8.10973125009231E-05  0.999904048127528 2.49993146208005  0.988864952829172  0.013205957634105  0.98447301518501 2.48889651809482  1  0  1 2.5
0.332  0.999820971661512  0.000211838973971  0.999749374526279 2.49982097511139  0.99991355836371  0.000102281324169  0.999878985094713 2.49991355935544  0.988864952829171  0.013205957634105  0.984473015185011 2.48889651809483  1  0  1 2.5
0.333  0.999781718972217  0.000258288311262  0.999694427505391 2.49978172368736  0.999891440353482  0.000128453020231  0.999848021792918 2.49989144181355  0.987414765511136  0.014931475695191  0.982458920617447 2.48745247421147  1  0  1 2.5
0.334  0.999734800422132  0.000313810338465  0.999628751265157 2.49973480677843  0.999864240152118  0.000160638782776  0.999809944431874 2.49986424226894  0.987414765511135  0.014931475695191  0.982458920617448 2.48745247421148  1  0  1 2.5
0.335  0.99967893599588  0.000379920602127  0.999550555002433 2.499678944437  0.999830943496985  0.000200039088262  0.999763333535841 2.49983094651755  0.985823480765902  0.016826523713025  0.980250868304697 2.48586812809308  1  0  1 2.5
0.336  0.99961267814499  0.000458333279395  0.999457813818644 2.49961268917019  0.999790371439007  0.000248049457444  0.999706539287334 2.49979037567757  0.985823480765901  0.016826523713026  0.980250868304697 2.48586812809309  1  0  1 2.5
0.337  0.999534398900966  0.000550976569338  0.999348250825667 2.49953441303395  0.999741162139274  0.000306282074043  0.999637656129965 2.4997411679812  0.984083755992962  0.018900355787287  0.977839210508337 2.48413614327389  1  0  1 2.5
0.338  0.999442277684397  0.000660007304693  0.999219320267041 2.49944229541232  0.999681752465921  0.000376587670303  0.999554497121995 2.4996817603612  0.98408375599296  0.018900355787287  0.977839210508338 2.4841361432739  1  0  1 2.5
0.339  0.999334290182704  0.000787824354052  0.999068192184802 2.49933431185011  0.999610359814268  0.000461077188778  0.999454568641397 2.49961037025241  0.982188570850426  0.021161937192099  0.975214827225536 2.48224947878682  1  0  1 2.5
0.34  0.999208198700115  0.000937080349553  0.998891739206703 2.49920822433747  0.99952496464892  0.00056214264242  0.999335046150798 2.4995249781025  0.982188570850424  0.0211619371921  0.975214827225537 2.48224947878683  1  0  1 2.5
0.341  0.999061544405619  0.001110691250697  0.99868652606032 2.49906157346512  0.999423294337117  0.000682476514151  0.999192751831327 2.4994233111558  0.98013129703636  0.02361987010661  0.972369226744837 2.48020145281812  1  0  1 2.5
0.342  0.998891641915308  0.001311843243908  0.998448802436142 2.49889167287876  0.999302808903579  0.000825088967811  0.999024134981308 2.499302829133  0.980131297036359  0.023619870106611  0.972369226744837 2.48020145281813  1  0  1 2.5
0.343  0.998695576642447  0.001543996482406  0.998174499817582 2.49869560645643  0.999160689383448  0.000993322090363  0.998825256142185 2.49916071247391  0.977905763963121  0.026282323724151  0.969294639529194 2.47798580202905  1  0  1 2.5
0.344  0.998470205329759  0.001810885194196  0.997859232869139 2.49847022861233  0.998993829476551  0.00119086035644  0.998591775952409 2.49899385383503  0.97790576396312  0.026282323724152  0.969294639529195 2.47798580202905  1  0  1 2.5
0.345  0.998212160142196  0.00211651372902  0.997498305922363 2.49821216809328  0.998798831208234  0.001421736506285  0.998318949733345 2.49879885353313  0.975506319118399  0.029156969949389  0.965984103625734 2.47559673549508  1  0  1 2.5
0.346  0.997917856644066  0.002465148178936  0.997086725021334 2.49791783557835  0.998572005274911  0.001690332061687  0.998001628773093 2.49857201959697  0.975506319118397  0.02915696994939  0.965984103625734 2.47559673549509  1  0  1 2.5
0.347  0.997583505911713  0.002861303291545  0.996619215885215 2.49758343531949  0.998309376693015  0.002001371775494  0.997634269189401 2.4983093730276  0.972927882055945  0.032250925721678  0.962431540034884 2.47302898237719  1  0  1 2.5
0.348  0.997205130942901  0.003309724498542  0.996090248015893 2.49720498097028  0.998006696275976  0.002359911420506  0.997210949118648 2.49800665877219  0.972927882055944  0.032250925721679  0.962431540034884 2.47302898237719  1  0  1 2.5
0.349  0.996778587418577  0.0038153650029  0.995494065026882 2.49677831564625  0.997659458335183  0.002771318473036  0.996725394793586 2.49765936278709  0.970165991137084  0.035570702805888  0.958631816749083 2.47027783262511  1  0  1 2.5
0.35  0.996299588754838  0.004383358001856  0.994824721099449 2.4962991361433  0.997262924839333  0.003241245432593  0.996171015840792 2.49726273540472  0.970165991137083  0.035570702805889  0.958631816749083 2.47027783262511  1  0  1 2.5
0.351  0.99576373525654  0.005018984265419  0.994076123289304 2.49576302111765  0.996812156076426  0.0037755957367  0.995540949855408 2.4968118210305  0.967216842343042  0.039122165678382  0.954580800480697 2.46733917021199  1  0  1 2.5
0.352  0.99516654705402  0.005727635435647  0.993242079218957 2.49516546290478  0.996302047650424  0.00438048247116  0.994828116005113 2.49630149398772  0.967216842343041  0.039122165678382  0.954580800480697 2.46733917021199  1  0  1 2.5
0.353  0.994503500376299  0.00651477355434  0.992316349505015 2.49450190253112  0.995727373418974  0.00506218033079  0.994025277089769 2.49572650010775  0.964077319689339  0.042910497914775  0.950275395426629 2.4642094986034  1  0  1 2.5
0.354  0.993770066593609  0.007385887459511  0.991292704094683 2.49376776735835  0.995082833750014  0.005827071541824  0.9931251091529 2.49508150344194  0.964077319689339  0.042910497914776  0.95027539542663 2.4642094986034  1  0  1 2.5
0.355  0.992961753355071  0.008346446807559  0.990164981530076 2.49295851069906  0.994363108255278  0.006681586701608  0.992120277423133 2.49436113726081  0.960745016988285  0.046940177266493  0.945713568749962 2.46088595836426  1  0  1 2.5
0.356  0.992074147059171  0.009401854572769  0.98892715003065 2.49206965266193  0.993562911959757  0.007632141710288  0.991003517075385 2.49356005831748  0.960745016988285  0.046940177266493  0.945713568749963 2.46088595836426  1  0  1 2.5
0.357  0.991102955830114  0.010557398943441  0.987573369190062 2.49109682142685  0.992677053699667  0.008685072150231  0.989767717060193 2.49267300319718  0.957218250915905  0.051214959403005  0.940894362783869 2.45736633699677  1  0  1 2.5
0.358  0.990044052135783  0.011818205571012  0.986098051029516 2.49003579412008  0.991700495417912  0.009846566600776  0.988406005070224 2.49169484546264  0.957218250915906  0.051214959403005  0.94089436278387 2.45736633699677  1  0  1 2.5
0.359  0.988893514175195  0.01318919113282  0.984495919138607 2.48888253645728  0.990628410953402  0.011122600450039  0.986911831607798 2.49062065224329  0.953496065538013  0.055737870102907  0.935817894268629 2.45364907127485  1  0  1 2.5
0.36  0.987647665185833  0.014675019140145  0.982762064668122 2.48763324034996  0.989456242904236  0.012518871776843  0.985279051094127 2.48944573890946  0.953496065538013  0.055737870102907  0.93581789426863 2.45364907127486  1  0  1 2.5
0.361  0.986303109873234  0.016280058862154  0.980891998016093 2.48628435872559  0.988179756186675  0.014040740822983  0.983501998022829 2.4881657205216  0.949578228630459  0.060511205505153  0.930485341208901 2.44973324249152  1  0  1 2.5
0.362  0.984856767244385  0.018008348146331  0.978881695165231 2.48483263689229  0.986795087010077  0.01569317446159  0.981575556304794 2.48677655884694  0.949578228630459  0.060511205505153  0.930485341208902 2.44973324249153  1  0  1 2.5
0.363  0.983305899229156  0.019863560801205  0.976727637781369 2.48327513988032  0.98529878613775  0.017480696897696  0.979495220171417 2.4852746038867  0.945465220285945  0.065536539885721  0.924898918178124 2.44561856516097  1  0  1 2.5
0.364  0.98164813459523  0.021848979073207  0.974426846361456 2.48160927531138  0.983687855496393  0.019407347621737  0.977257145286246 2.48365662904595  0.945465220285944  0.065536539885721  0.924898918178126 2.44561856516097  1  0  1 2.5
0.365  0.979881487796295  0.023967471602672  0.971976905917746 2.47983281147518  0.981959777422121  0.021476647387767  0.974858189046007 2.4819198592972  0.941158214430884  0.070814740307228  0.919061841094531 2.44130536981576  1  0  1 2.5
0.366  0.978004372534394  0.026221477090807  0.969375983893075 2.4779438904272  0.980112536076544  0.023691572719112  0.972295939412451 2.48006199192344  0.941158214430884  0.070814740307228  0.919061841094533 2.44130536981576  1  0  1 2.5
0.367  0.976015609959294  0.028612993756577  0.966622840211455 2.47594103605517  0.978144630819266  0.026054539169035  0.969568731987743 2.47808120966646  0.936659053978543  0.076345987400382  0.912978282646016 2.43679458061089  1  0  1 2.5
0.368  0.973914431564741  0.031143574515954  0.963716829570058 2.47382315718872  0.976055081570875  0.028567393296272  0.966675655409578 2.47597618633827  0.936659053978544  0.076345987400383  0.912978282646018 2.4367945806109  1  0  1 2.5
0.369  0.971700476968259  0.033814327681227  0.960657896265314 2.47158954594373  0.973843426431621  0.031231413066977  0.963616545480939 2.47374608516855  0.931970220418716  0.08212980147632  0.906653319648102 2.43208768849063  1  0  1 2.5
0.37  0.969373786873631  0.036625922859362  0.957446562010993 2.46923987159508  0.971509712025934  0.034047316175747  0.96039196874934 2.47139055034918  0.931970220418716  0.082129801476321  0.906653319648103 2.43208768849063  1  0  1 2.5
0.371  0.966934791609986  0.039578601628999  0.954083907344962 2.46677417035634  0.969054477214574  0.03701527559614  0.957003196500767 2.46890969239302  0.927094798690019  0.088165073136302  0.900092873681871 2.42718672069377  1  0  1 2.5
0.372  0.964384295716566  0.042672192497477  0.950571547330763 2.46419283151137  0.966478730949718  0.040134941530257  0.953452170327423 2.46630406804324  0.927094798690019  0.088165073136302  0.900092873681872 2.42718672069377  1  0  1 2.5
0.373  0.961723459096713  0.045906129583119  0.946911602338795 2.46149658038957  0.963783925141759  0.043405468829089  0.949741460562858 2.46357465555146  0.922036438200291  0.094450097537547  0.893303646379684 2.42209420737024  1  0  1 2.5
0.374  0.9589537752985  0.049279474433578  0.943106664739859 2.45868645870415  0.960971923460243  0.046825548899922  0.945874218953511 2.46072282618734  0.922036438200292  0.094450097537547  0.893303646379686 2.42209420737024  1  0  1 2.5
0.375  0.956077047493785  0.052790940377095  0.939159762362707 2.45576380278288  0.958044967007611  0.050393445101184  0.941854126955903 2.45775031285254  0.916799310856099  0.100982611488176  0.88629305071012 2.41681314605949  1  0  1 2.5
0.376  0.953095362723971  0.056438918808147  0.935074319559643 2.45273022021421  0.955005637787316  0.054107030644288  0.937685341019565 2.45465917665188  0.9167993108561  0.100982611488176  0.886293050710122 2.41681314605949  1  0  1 2.5
0.377  0.950011064961703  0.060221506829593  0.930854116693523 2.4495875654118  0.951856820842488  0.057963828070664  0.933372436145098 2.45145177222917  0.911388066936975  0.107759832576837  0.879069139564711 2.41134696474334  1  0  1 2.5
0.378  0.946826727505838  0.064136535707294  0.926503248809919 2.44633791456897  0.948601665873593  0.061961049444119  0.928920348903158 2.44813071260973  0.911388066936975  0.107759832576837  0.879069139564712 2.41134696474335  1  0  1 2.5
0.379  0.94354512518494  0.068181599637358  0.922026084193589 2.44298354043445  0.945243549059234  0.066095636487515  0.924334320972587 2.44469883421194  0.90580778960733  0.114778499590159  0.871640532873526 2.405699484135  1  0  1 2.5
0.38  0.940169206795254  0.072354084377648  0.917427223433315 2.43952688729442  0.941786035709357  0.070364299992564  0.919619844113011 2.44115916260202  0.90580778960733  0.114778499590159  0.871640532873527 2.405699484135  1  0  1 2.5
0.381  0.936702068145136  0.076651195351332  0.912711459537384 2.43597054649602  0.938232844279897  0.074763557936646  0.914782607336955 2.43751487947286  0.900063948802447  0.12203491352997  0.86401634438005 2.39987487980615  1  0  1 2.5
0.382  0.933146926021668  0.081069984888501  0.907883739557163 2.43231723279578  0.934587812176895  0.079289771846281  0.90982844689565 2.43376929123553  0.900063948802447  0.12203491352997  0.864016344380051 2.39987487980616  1  0  1 2.5
0.383  0.92950709333896  0.085607378330123  0.902949128091639 2.42856976176502  0.930854863680284  0.083939181049246  0.904763299547039 2.42992579952237  0.894162355158167  0.129524978608978  0.856206109094041 2.39387764468844  0.99505173962968  0.005866483703122  0.993079298158544 2.49504437459737
0.384  0.925785955672912  0.090260198775065  0.897912772963864 2.42473102843522  0.927037980225704  0.088707934553305  0.899593159438175 2.42598787381708  0.894162355158167  0.129524978608978  0.856206109094043 2.39387764468845  0.988049453509476  0.014208158711464  0.983309319306746 2.48800633362558
0.385  0.921986949335625  0.095025190304177  0.892779873283181 2.42080398731921  0.923141173199142  0.093592120376959  0.894324038810658 2.42195902635179  0.888109114580262  0.137244242675159  0.848219712319367 2.38771255241607  0.981086643660659  0.022549833719806  0.973621843106348 2.48097823315977
0.386  0.918113541095102  0.099899039564477  0.887555650036393 2.41679163390222  0.91916845932514  0.098587792235112  0.888961932628656 2.41784278934391  0.888109114580263  0.137244242675159  0.848219712319369 2.38771255241608  0.974163142933133  0.030891508728147  0.964016288159822 2.47396007319996
0.387  0.914169209603075  0.104878395640643  0.882245319287603 2.41269698765797  0.915123838665597  0.103690993549373  0.883512787135625 2.41364269458856  0.881910583971976  0.145187936588648  0.840067321027218 2.38138462190718  0.967278784649302  0.039233183736489  0.954492076351963 2.46695185374614
0.388  0.910157428556239  0.109959888179853  0.876854068011041 2.40852307661207  0.91101127519288  0.108897778808798  0.877982472268091 2.4093622553744  0.881910583971976  0.145187936588648  0.840067321027219 2.38138462190718  0.9604334026034  0.047574858744831  0.945048632835976 2.45995357479831
0.389  0.906081651583863  0.115140143769411  0.871387032533766 2.40427292344611  0.906834679857784  0.114204232352482  0.872376757792331 2.40500495065193  0.875573328559693  0.153351012148147  0.831759318217837 2.37489908351272  0.953626831060818  0.055916533753173  0.935685386019591 2.45296523635648
0.39  0.901945298827786  0.120415800594664  0.865849279525813 2.39994953311225  0.902597896039227  0.119606484681184  0.866701292981495 2.40057421135355  0.875573328559693  0.153351012148147  0.831759318217839 2.37489908351272  0.946858904757444  0.064258208761514  0.926401767551233 2.44598683842063
0.391  0.897751745158822  0.125783521427587  0.860245789443562 2.39555588190858  0.898304687237597  0.125100726432003  0.860961589615369 2.39607340874213  0.869104081179307  0.161728178234862  0.823306240789609 2.36826134699668  0.94012945889898  0.072599883769856  0.917197212306212 2.43901838099078
0.392  0.893504309956437  0.131240005014518  0.854581442307489 2.39109490795057  0.893958726856359  0.130683220169022  0.855163008060997 2.39150584464959  0.869104081179308  0.161728178234862  0.82330624078961 2.36826134699669  0.933438329160291  0.080941558778198  0.908071158372973 2.43205986406692
0.393  0.88920624836554  0.136781995945265  0.848861005677202 2.38656950296262  0.889563589905903  0.13635031015481  0.849310746178294 2.38687474345744  0.862509703811611  0.170313934909125  0.8147187213159 2.36147697155025  0.926785351684722  0.089283233786539  0.899023047039367 2.42511128764905
0.394  0.884860743935224  0.142406293095641  0.843089124674166 2.38198250530561  0.885122746458584  0.142098430273882  0.843409830788908 2.38218324566685  0.862509703811612  0.170313934909125  0.814718721315902 2.36147697155026  0.920170363083433  0.097624908794881  0.890052322778972 2.41817265173718
0.395  0.880470902538464  0.148109756741895  0.837270313894997 2.37733669415163  0.880639556683493  0.147924110280588  0.837465111447466 2.37743440290536  0.855797151585258  0.179102605257126  0.80600743401975 2.35455163798665  0.913593200434737  0.105966583803223  0.881158433237451 2.4112439563313
0.396  0.876039747468916  0.153889314449033  0.831408951054832 2.3726347847143  0.876117267292713  0.153823980541435  0.831481256260549 2.37263117422028  0.855797151585259  0.179102605257126  0.806007434019752 2.35455163798665  0.907053701283418  0.114308258811565  0.872340829218943 2.40432520143141
0.397  0.871570215610429  0.159741965836097  0.82550927220051 2.36787942444299  0.871559009236965  0.159794775436412  0.825462749509036 2.3677764235141  0.848973439401736  0.188088364841762  0.797183045135842 2.34749112321349  0.90055170364008  0.122649933819906  0.86359896467251 2.39741638703751
0.398  0.867065154576321  0.165664786320503  0.819575368336269 2.36307319009015  0.86696779649666  0.165833335576203  0.819413890842703 2.36287291798462  0.848973439401737  0.188088364841762  0.797183045135843 2.34749112321349  0.89408704598046  0.130991608828248  0.854932296678593 2.3905175131496
0.399  0.862527320718443  0.171654929941045  0.813611183309949 2.35821858556391  0.862346525824071  0.171936608982908  0.813338795831288 2.35792332744093  0.84204561127892  0.19726526866204  0.788256167759254 2.34030127703543  0.887659567244768  0.139333283836589  0.846340285435539 2.38362857976769
0.4  0.857959377910227  0.177709631355343  0.807620512814628 2.35331804048167  0.857697977302859  0.178101651371632  0.807241397672716 2.35293022437569  0.842045611278922  0.19726526866204  0.788256167759256 2.34030127703543  0.881269106837022  0.147674958844931  0.837822394246147 2.37674958689177
0.401  0.853363897012944  0.183826207102861  0.801607004368786 2.34837390934476  0.853024815602259  0.184325625659423  0.801125449876321 2.34789608468396  0.835020712458611  0.206627275569584  0.779237321201741 2.33298800130172  0.874915504624373  0.156016633853273  0.82937808950426 2.36988053452183
0.402  0.848743355940041  0.190002056219232  0.795574158147078 2.34338847125915  0.848329591814377  0.190605800817002  0.794994529756073 2.3428232889288  0.835020712458612  0.206627275569584  0.779237321201742 2.33298800130172  0.868598600936438  0.164358308861614  0.821006840681392 2.3630214226579
0.403  0.84410014024044  0.196234660281886  0.789525328543272 2.33836393013268  0.843614745774068  0.19693955016773  0.788852042585652 2.33771412406332  0.827905764279103  0.216168270128599  0.770136894808763 2.32555723138176  0.862318236564629  0.172699983869956  0.812708120313395 2.35617225129995
0.404  0.839436544127858  0.202521582960977  0.78346372635658 2.33330241528432  0.838882608771557  0.203324349227603  0.782701226283474 2.33257078552876  0.827905764279104  0.216168270128599  0.770136894808764 2.32555723138176  0.85607425276149  0.181041658878298  0.804481403987166 2.349333020448
0.405  0.834754771889447  0.208860469143539  0.777392421502231 2.32820598240673  0.834135406578076  0.209757773169814  0.776545156511084 2.3273953796565  0.820707741776152  0.225882081937375  0.76096511613405 2.31801491992506  0.849866491240025  0.189383333886639  0.796326170327396 2.34250373010204
0.406  0.830056939613155  0.215249043692818  0.771314346156599 2.32307661482858  0.829375262714334  0.216237493987849  0.770386752082774 2.3221899263112  0.820707741776153  0.225882081937375  0.760965116134051 2.31801491992506  0.843694794173026  0.197725008894981  0.788241900983342 2.33568438026206
0.407  0.825345077179157  0.221685109898865  0.76523229825627 2.31791622502815  0.82460420190053  0.222761277422013  0.764228780597552 2.31695636171928  0.813433553944437  0.235762502455378  0.751732023322377 2.31036702284144  0.837559004192408  0.206066683903323  0.780228080615661 2.32887497092809
0.408  0.820621130466376  0.228166547670883  0.759148945279115 2.31272665635503  0.819824153634698  0.229326979706053  0.758073864216795 2.31169654143473  0.813433553944438  0.235762502455377  0.751732023322379 2.31036702284145  0.831458964388543  0.214408358911664  0.772284196883263 2.3220755021001
0.409  0.815886963730472  0.234691311516462  0.753066828243589 2.30750968492115  0.815036955853658  0.235932544182905  0.751924485521988 2.30641224340077  0.806090026566428  0.245803299400584  0.742447441514983 2.30261948742086  0.825394518309582  0.222750033920006  0.764409740430206 2.31528597377811
0.41  0.811144362114723  0.241257428347833  0.74698836587005 2.30226702162667  0.810244358637525  0.242575997831707  0.745782993396929 2.3011051710715  0.806090026566429  0.245803299400584  0.742447441514985 2.30261948742087  0.819365509960798  0.231091708928348  0.756604204872642 2.30850638596211
0.411  0.806395034259849  0.247862995150622  0.740915858854965 2.2970003142908  0.805448027924751  0.249255447741995  0.739651608887704 2.29577695656363  0.798683887495813  0.255998228797557  0.733120963064573 2.29477824250091  0.813371783803906  0.23943338393669  0.748867086785778 2.3017367386521
0.412  0.801640614983166  0.254506176546194  0.73485149421531 2.29171114986091  0.800649549210078  0.25596907756543  0.73353243100165 2.29042916381254  0.798683887495814  0.255998228797557  0.733120963064575 2.29477824250091  0.807413184756403  0.247775058945031  0.741197885690904 2.29497703184809
0.413  0.796882668001367  0.261185202274781  0.728797349666324 2.28640105667687  0.795850431202491  0.262715143970426  0.727427442413544 2.28506329171185  0.791221754267943  0.266341044768195  0.723761931327377 2.28684919058191  0.801489558190894  0.256116733953373  0.73359610404243 2.28822726555006
0.414  0.792122688674788  0.267898364622893  0.722755398001173 2.28107150677105  0.791052109424507  0.269491973120687  0.721338515053373 2.2796807772188  0.791221754267944  0.266341044768195  0.723761931327379 2.28684919058191  0.795600749934425  0.264458408961715  0.726061247214984 2.28148743975803
0.415  0.787362106754293  0.274644015815246  0.716727511445798 2.27572391818655  0.786255949737752  0.276297957194738  0.715267415555385 2.27428299841151  0.783710123899432  0.2768255071648  0.714379427787165 2.27883820178529  0.789746606267815  0.272800083970056  0.71859282349053 2.27475755447199
0.416  0.782602289114744  0.281420565388453  0.710715465966576 2.27035965729961  0.781463251783019  0.283131550960217  0.709215810552788 2.26887127748685  0.783710123899432  0.2768255071648  0.714379427787167 2.2788382017853  0.783926973924984  0.281141758978398  0.711190344045542 2.26803760969194
0.417  0.777844542461689  0.288226477561049  0.704720945512213 2.26498004113374  0.776675252325722  0.289991268413655  0.703185271806418 2.26344688369032  0.77615536473252  0.287445387149572  0.704982262259571 2.27075110954919  0.77814170009229  0.289483433986739  0.7038533229382 2.26132760541788
0.418  0.773090116000165  0.295060268612001  0.698745546174702 2.25958633965562  0.77189312850008  0.296875679493996  0.697177281159133 2.25801103617112  0.776155364732521  0.287445387149573  0.704982262259573 2.2707511095492  0.772390632407854  0.297825108995081  0.696581277095627 2.25462754164982
0.419  0.768340204056561  0.301920504277767  0.692790780257142 2.25417977804446  0.767118000947365  0.303783406875824  0.691193235310599 2.25256490675815  0.768563710176599  0.298194470826298  0.69557896592359 2.26259370795611  0.766673618960895  0.306166784003423  0.689373726301177 2.24793741838774
0.42  0.763595948646308  0.308805797175998  0.686858080238841 2.24876153892806  0.76235093684529  0.310713122846412  0.68523445040956 2.24710962265342  0.7685637101766  0.298194470826299  0.695578965923592 2.26259370795611  0.760990508291061  0.314508459011764  0.682230193181744 2.24125723563167
0.421  0.758858441981722  0.315714804262383  0.680948802630423 2.24333276458043  0.757592952827077  0.317663546269078  0.679302166462763 2.24164626904144  0.760941254198707  0.309066561029492  0.686177786929817 2.2543717505906  0.755341149387757  0.322850134020106  0.67515020319511 2.23458699338158
0.422  0.754128728915701  0.322646224325585  0.675064231713611 2.2378945590769  0.752845017789947  0.324633439633947  0.673397551561386 2.23617589161383  0.760941254198708  0.309066561029493  0.686177786929818 2.2543717505906  0.749725391689483  0.331191809028448  0.668133284617346 2.22792669163748
0.423  0.749407809318202  0.329598795523979  0.6692055831621 2.23244799040369  0.748108055593813  0.33162160619606  0.667521705927239 2.23069949900951  0.753293948416512  0.320055477373843  0.676786688341018 2.24609095082896  0.744143085083156  0.33953348403679  0.661178968530234 2.22127633039938
0.424  0.744696640383414  0.336571292966736  0.663374007541378 2.22699409252012  0.743382947651755  0.33862688719983  0.661675665782112 2.22521806517171  0.753293948416513  0.320055477373843  0.676786688341019 2.24609095082896  0.73859407990345  0.347875159045131  0.654286788808735 2.21463590966727
0.425  0.739996138866468  0.343562526340826  0.657570593686606 2.22153386737219  0.738670535414559  0.345648159187974  0.65586040704457 2.21973253162347  0.745627600650643  0.331155054663107  0.667413348169371 2.23775698346929  0.733078226932122  0.356216834053473  0.647456282108487 2.20800542944115
0.426  0.735307183249251  0.350571337584665  0.651796371958742 2.21606828685706  0.733971622752143  0.352684331392463  0.650076848859215 2.21424380966409  0.745627600650644  0.331155054663108  0.667413348169372 2.23775698346929  0.727595377397344  0.364558509061815  0.640686987853351 2.20138488972102
0.427  0.730630615835567  0.357596598608382  0.646052317379951 2.21059829473854  0.729286978235085  0.359734343204414  0.644325856963932 2.20875278248912  0.737947874797964  0.342359139752824  0.658065161285306 2.22937548761649  0.722145382973034  0.372900184070156  0.633978448222986 2.19477429050689
0.428  0.725967244776388  0.364637209060062  0.640339352650103 2.2051248085144  0.72461733731984  0.36679716171946  0.638608246901106 2.20326030723727  0.737947874797965  0.342359139752824  0.658065161285307 2.22937548761649  0.716728095778192  0.381241859078498  0.627330208140465 2.18817363179874
0.429  0.721317846026417  0.371692094136764  0.634658351046764 2.19964872123627  0.719963404441436  0.373871779354764  0.632924787078999 2.19776721696722  0.730260291892966  0.353661586955814  0.648749242984944 2.22095207074477  0.711343368376224  0.38958353408684  0.620741815259927 2.18158291359659
0.43  0.716683165233555  0.37876020243868  0.62901013921157 2.19417090328397  0.715325855017624  0.380957211533577  0.627276201689734 2.19227432256828  0.730260291892967  0.353661586955814  0.648749242984945 2.22095207074477  0.705991053774276  0.397925209095181  0.61421281995426 2.17500213590044
0.431  0.712063919563141  0.385840503864374  0.623395499826259 2.18869220409566  0.710705337368579  0.388052494433038  0.621663173490366 2.18678241460837  0.72257023223071  0.365056252073719  0.639472434016045 2.21249231386779  0.700671005422569  0.406266884103523  0.607742775302836 2.16843129871027
0.432  0.707460799459116  0.392931987544758  0.617815174181972 2.18321345385609  0.706102474556278  0.395156682790743  0.616086346453583 2.1812922651232  0.722570232230711  0.365056252073719  0.639472434016046 2.21249231386779  0.695383077213725  0.414608559111865  0.60133123707927 2.16187040202609
0.433  0.702874470344414  0.400033659813148  0.612269864645621 2.17773546514502  0.701517866147729  0.402268847765555  0.610546328294524 2.1758046293505  0.714882938431191  0.376536985132051  0.630241306875717 2.20400177775532  0.690127123482098  0.422950234120207  0.594977763739219 2.15531944584791
0.434  0.698305574263056  0.407144542208554  0.606760237027328 2.17225903454824  0.69695208990619  0.409388074847989  0.60504369288016 2.17032024741327  0.714882938431192  0.376536985132051  0.630241306875718 2.20400177775532  0.684902999003112  0.431291909128548  0.588681916408219 2.14877843017572
0.435  0.693754731466509  0.414263669509161  0.601286922853016 2.16678494423372  0.692405703414475  0.416513461815555  0.599578982527502 2.16483984595587  0.707203519331577  0.388097621890676  0.621062173206554 2.19548601014302  0.679710558992585  0.439633584136889  0.582443258869564 2.14224735500952
0.436  0.689222541946972  0.421390087792804  0.595850521546341 2.1613139634955  0.687879245634383  0.423644116728376  0.594152710196837 2.15936413973681  0.707203519331578  0.388097621890676  0.621062173206554 2.19548601014302  0.674549659106063  0.447975259145231  0.576261357552204 2.13572622034931
0.437  0.684709586920245  0.42852285252116  0.590451602524127 2.15584685026801  0.683373238406181  0.430779155960449  0.588765361585939 2.15389383318224  0.699536954599076  0.39973197419665  0.611941092131076 2.18695055389102  0.669420155438152  0.456316934153573  0.57013578151871 2.1292150261951
0.438  0.680216430260924  0.435661026644261  0.585090707209491 2.15038435261354  0.678888187891995  0.437917702261958  0.583417397131084 2.14842962190373  0.699536954599077  0.39973197419665  0.611941092131077 2.18695055389103  0.664321904521847  0.464658609161915  0.564066102453239 2.12271377254688
0.439  0.675743619892583  0.442803678721906  0.579768350966803 2.14492721018573  0.674424585966819  0.445058882848085  0.578109253920439 2.14297219418422  0.691888099963133  0.411433819241968  0.602883879377019 2.17840095605468  0.659254763327866  0.473000284170256  0.558051894649571 2.11622245940465
0.44  0.671291689135658  0.449949881058483  0.574485024962564 2.13947615567183  0.669982911560745  0.452201827509859  0.572841347525224 2.13752223243565  0.691888099963134  0.411433819241967  0.60288387937702 2.17840095605468  0.654218589263981  0.481341959178598  0.552092734999155 2.10974108676841
0.441  0.666861158015645  0.457098707847747  0.56924119795617 2.13403191621642  0.665563631955886  0.45934566674266  0.567614073753799 2.13208041463202  0.684261692971053  0.423196887785489  0.593896117058006 2.16984277783884  0.649213240174343  0.48968363418694  0.546188202979206 2.10326965463817
0.442  0.66245253453421  0.464249233324056  0.564037318024495 2.12859521482957  0.66116720404131  0.466489529888086  0.562427810333611 2.12664741572115  0.684261692971054  0.423196887785489  0.593896117058007 2.16984277783884  0.644238574338824  0.498025309195281  0.540337880640836 2.09680816301391
0.443  0.658066315905736  0.471400529916637  0.558873814224041 2.12316677178207  0.656794075529176  0.473632543285017  0.557282918525712 2.12122390901864  0.676662359175797  0.43501485139616  0.584983163985248 2.16128160541463  0.639294450472339  0.506366984203623  0.53454135259722 2.09035661189565
0.444  0.653702989761739  0.478551666403462  0.553751098194329 2.11774730599044  0.652444686135101  0.480773828425817  0.552179744676323 2.11581056758727  0.676662359175798  0.43501485139616  0.584983163985249 2.16128160541463  0.634380727724183  0.514708659211965  0.528798206011798 2.08391500128338
0.445  0.649363035325506  0.485701706061425  0.548669565706035 2.11233753639443  0.648119468725635  0.487912500113759  0.547118621709676 2.11040806560497  0.669094618668537  0.446881308773974  0.576150166396009 2.15272306158476  0.629497265677358  0.523050334220306  0.523108030586511 2.07748333117711
0.446  0.645046924559234  0.492849704809539  0.54362959815724 2.10693818332948  0.643818850435578  0.495047664617905  0.542099870566166 2.10501707972439  0.669094618668538  0.446881308773974  0.576150166396009 2.15272306158476  0.624643924347908  0.531392009228648  0.517470418550084 2.07106160157682
0.447  0.640755123285788  0.499994709342027  0.538631564021011 2.10154996989689  0.639543253757697  0.502178417821834  0.537123801589574 2.099638290427  0.661562892871441  0.458789771206136  0.567402068993536 2.14417281828939  0.619820564184247  0.53973368423699  0.511884964646328 2.06464981248253
0.448  0.636488092287136  0.507135755248277  0.533675820247357 2.09617362333388  0.635293097607229  0.509303843362791  0.532190715866904 2.0942723833745  0.661562892871441  0.458789771206136  0.567402068993537 2.14417281828939  0.615027046066492  0.548075359245332  0.506351266122495 2.05824796389423
0.449  0.632246288381346  0.514271865116782  0.528762713622419 2.0908098763859  0.631068798363424  0.516423010758031  0.527300906524158 2.08892005076003  0.654071511507949  0.470733647218888  0.558743626200917 2.13563660995089  0.610263231305794  0.556417034253673  0.500868922717657 2.05185605581192
0.45  0.628030165479935  0.521402046620387  0.523892582087621 2.08545946868359  0.626870770890144  0.523534973515356  0.522454659981106 2.08358199266186  0.65407151150795  0.470733647218888  0.558743626200918 2.13563660995089  0.60552898164367  0.564758709262015  0.495437536651127 2.0454740882356
0.451  0.623840175627165  0.528525290580329  0.519065756021254 2.08012314812613  0.622699429537408  0.530638767225078  0.5176522571679 2.07825891840167  0.646624719668481  0.48270622649065  0.550179413537769 2.12712024766019  0.600824159251332  0.573100384270357  0.490056712610914 2.03910206116528
0.452  0.619676770022772  0.535640569006824  0.514282559484821 2.07480167227312  0.618555189125553  0.537733407630927  0.512893974706112 2.07295154790952  0.646624719668481  0.482706226490649  0.55017941353777 2.1271202476602  0.59614862672902  0.581442059278698  0.484726057742214 2.03273997460094
0.453  0.615540400029395  0.542746833114223  0.509543311436242 2.06949580974664  0.614438465913478  0.544817888677727  0.508180086056548 2.06766061309753  0.639226684888924  0.494700663099906  0.541713839033821 2.11862963421166  0.591502247105332  0.58978373428704  0.479445181635938 2.0263878285426
0.454  0.611431518165826  0.549843011309048  0.504848326911802 2.06420634164496  0.610349678552237  0.551891180533985  0.503510862635935 2.06238685924384  0.639226684888925  0.494700663099905  0.541713839033822 2.11862963421166  0.586884883836558  0.598125409295381  0.474213696317274 2.02004562299026
0.455  0.607350579086969  0.556928007149605  0.500197918178509 2.05893406296927  0.606289249025029  0.558952227587971  0.498886574904308 2.05713104638819  0.631881504157354  0.506709958191833  0.533351154597158 2.1101707799962  0.582296400806009  0.606467084303723  0.469031216234286 2.0137133579439
0.456  0.603298040551196  0.564000697276263  0.495592395858265 2.05367978406441  0.602257603574352  0.565999946416245  0.49430749342467 2.05189395074049  0.631881504157355  0.506709958191832  0.533351154597158 2.1101707799962  0.577736662323347  0.614808759312065  0.463897358246549 2.00739103340353
0.457  0.599274364375541  0.571059929311946  0.491032070025028 2.04844433207441  0.59825517361691  0.573033223724109  0.489773889896203 2.04667636610288  0.624593210761149  0.518726942161434  0.525095467257225 2.101749819764  0.573205533123917  0.623150434320406  0.458811741613816 2.00107864936916
0.458  0.595280017378929  0.578104519732926  0.486517251275854 2.04322855241317  0.594282396646494  0.58005091425799  0.485286038162021 2.0414791053061  0.62459321076115  0.518726942161433  0.525095467257226 2.101749819764  0.568702878368082  0.631492109328748  0.453773987984727 1.99477620584079
0.459  0.591315472313326  0.585133251710588  0.482048251776418 2.03803331025046  0.590339717124842  0.587051838690386  0.480844215192163 2.03630300165996  0.617365780881938  0.530744256468213  0.516950750203558 2.09337303026849  0.56422856364055  0.63983378433709  0.448783721385547 1.9884837028184
0.46  0.587381208782429  0.592144872925496  0.47762538628131 2.03285949201273  0.586427587360117  0.594034781478683  0.476448702042165 2.03114891041775  0.617365780881938  0.530744256468212  0.516950750203559 2.09337303026849  0.559782454949704  0.648175459345432  0.443840568208943 1.982201140302
0.461  0.583477714147142  0.599138093355888  0.473248973129083 2.02770800689801  0.582546468372317  0.600998488699914  0.472099784787246 2.02601771025379  0.610203139839587  0.542754335218512  0.508920853540608 2.08504684880184  0.555364418726939  0.656517134353773  0.438944157202798 1.9759285182916
0.462  0.57960548441675  0.606111583043515  0.468919335211659 2.02257978840352  0.578696830744548  0.607941665864407  0.467797755431739 2.02091030475263  0.610203139839588  0.542754335218511  0.508920853540609 2.08504684880184  0.550974321825989  0.664858809362115  0.434094119459056 1.96966583678719
0.463  0.575765025124281  0.613063969840744  0.464636800917325 2.01747579586408  0.574879155458699  0.614862975712218  0.463542912793047 2.01582762390812  0.603109167878699  0.554749386676956  0.501009514676998 2.07677789262923  0.546612031522257  0.673200484370457  0.429290088402601 1.96341309578877
0.464  0.57195685218413  0.619993837143864  0.460401705046147 2.01239701599873  0.571093934713596  0.621761035997301  0.45933556335895 2.01077062562968  0.6031091678787  0.554749386676955  0.501009514676999 2.07677789262923  0.54227741551215  0.681542159378798  0.424531699780181 1.95717029529634
0.465  0.568181492729547  0.626899721618743  0.456214389696203 2.00734446446217  0.56734167272328  0.628634417265569  0.455176022116672 2.00574029725243  0.596087705381832  0.566721374898224  0.493220368264018 2.0685729793239  0.53797034191241  0.68988383438714  0.419818591649356 1.95093743530991
0.466  0.564439485927058  0.633780110926272  0.452075205118536 2.00231918739716  0.56362288649248  0.635481640634292  0.451064613351631 2.00073765704708  0.596087705381833  0.566721374898223  0.493220368264019 2.0685729793239  0.533690679259441  0.698225509395482  0.415150404367488 1.94471451582946
0.467  0.560731383764366  0.640633441456486  0.447984510538245 1.99732226298261  0.559938106565854  0.642301175581732  0.447001671413285 1.99576375572464  0.589142557382906  0.578662001704932  0.4855569555933 2.06043914799775  0.529438296508644  0.706567184403823  0.410526780580763 1.93850153685501
0.468  0.557057751807658  0.647458096081854  0.443942674938606 1.99235480297154  0.556287877746943  0.649091437757502  0.442987541444947 1.9908196779297  0.589142557382906  0.578662001704931  0.4855569555933 2.06043914799775  0.525213063033748  0.714908859412165  0.405947365213246 1.93229849838656
0.469  0.553419169923593  0.654252401941971  0.439950077804482 1.98741795421192  0.552672759782131  0.65585078682587  0.439022580073868 1.98590654371556  0.582277497242095  0.590562689276933  0.478022733357308 2.0523836814123  0.521014848626139  0.723250534420507  0.401411805455979 1.92610540042409
0.47  0.549816232960573  0.66101462827379  0.436007109820733 1.98251290014203  0.549093328004247  0.66257752435613  0.435107156057259 1.9810255099926  0.582277497242095  0.590562689276932  0.478022733357309 2.0523836814123  0.516843523494195  0.731592209428848  0.396919750756104 1.91992224296761
0.471  0.546249551383137  0.667742984303632  0.432114173520613 1.97764086225093  0.545550173929674  0.669269891776237  0.431241650879276 1.97617777194067  0.575496269330078  0.602414563661913  0.470621081668812 2.04441412894236  0.512698958262614  0.73993388443719  0.39247085280603 1.91374902601713
0.472  0.542719751852519  0.674435617219452  0.428271683878497 1.97280310149315  0.542043905802054  0.67592606840811  0.427426459293297 1.97136456437436  0.575496269330078  0.602414563661912  0.470621081668813 2.04441412894237  0.508581023971743  0.748275559445531  0.388064765532624 1.90758574957264
0.473  0.539227477745604  0.681090610244264  0.424480068840512 1.96800091964514  0.538575149074864  0.682544169605418  0.423661989803099 1.96658716304885  0.568802590554995  0.614208439566727  0.463355311226844 2.0365383303491  0.504489592076917  0.756617234453873  0.383701145086447 1.90143241363415
0.474  0.535773389603583  0.687705980834252  0.420739769785877 1.96323566058955  0.53514454682424  0.689122245017266  0.419948665075756 1.96184688589232  0.568802590554995  0.614208439566727  0.463355311226845 2.0365383303491  0.500424534447784  0.764958909462215  0.379379649831021 1.89528901820164
0.475  0.532358165500712  0.694279679027822  0.417051241910968 1.95850871151149  0.531752760082518  0.695658277003844  0.416286922278309 1.95714509414915  0.562200150550161  0.625934806843186  0.45622866950715 2.02876444030071  0.496385723367637  0.773300584470557  0.375099940332127 1.88915556327512
0.476  0.528982501322597  0.700809585974826  0.413414954527259 1.95382150398932  0.52840046808202  0.702150179233082  0.412677213329414 1.95248319341646  0.562200150550162  0.625934806843185  0.456228669507152 2.02876444030072  0.492373031532746  0.781642259478898  0.370861679347143 1.8830320488546
0.477  0.52564711094244  0.707293512678219  0.409831391263461 1.94917551496035  0.525088368397622  0.708595795490307  0.409120005056332 1.94786263455434  0.555692610324948  0.637583819140456  0.449244345844919 2.02110095355694  0.48838633205169  0.78998393448724  0.366664531814414 1.87691847494008
0.478  0.522352726282651  0.713729198983633  0.406301050161272 1.94457226754005  0.521817176975648  0.71499289873605  0.405615779246778 1.94328491444862  0.555692610324948  0.637583819140455  0.44924434584492 2.02110095355694  0.484425498444689  0.798325609495582  0.362508164842654 1.87081484153153
0.479  0.519100097248213  0.720114312855607  0.402824443653296 1.94001333167099  0.518587628035632  0.72133919045037  0.402165032584255 1.93875157660251  0.549283599165717  0.649145285257967  0.442405475267132 2.01355673070834  0.48049040464293  0.806667284503923  0.358392247700389 1.86472114862899
0.48  0.515889991517173  0.726446449982569  0.399402098410807 1.93550032457604  0.515400473830504  0.727632300305327  0.398768276454681 1.93426421153146  0.549283599165717  0.649145285257966  0.442405475267133 2.01355673070834  0.476580924987906  0.815008959512265  0.354316451805427 1.85863739623244
0.481  0.512723194172614  0.732723133756005  0.396034555048179 1.93103491098771  0.512256484249762  0.733869786210488  0.395426036611252 1.92982445693383  0.542976709559082  0.660608663796419  0.435715140921562 2.00614102433316  0.47269693423074  0.823350634520607  0.350280450714366 1.85256358434187
0.482  0.509600507159546  0.738941815672527  0.392722367669998 1.92661880312378  0.509156446249316  0.740049134779542  0.392138852683728 1.92543399760725  0.542976709559082  0.660608663796418  0.435715140921563 2.00614102433316  0.468838307531522  0.831692309528948  0.346283920112138 1.84649971295731
0.483  0.506522748549243  0.745099876210704  0.389466103246147 1.92225376037718  0.506101163090798  0.746167762269184  0.388907277517596 1.92109456507919  0.536775489896878  0.671963061768317  0.429176374939855 1.99886350540291  0.465004920458635  0.84003398453729  0.34232653780158 1.84044578207873
0.484  0.503490751592822  0.751194626237494  0.386266340799469 1.91794158868605  0.5030914533724  0.752223016044262  0.385731876327952 1.9168079369181  0.536775489896878  0.671963061768315  0.429176374939855 1.99886350540291  0.461196648988092  0.848375659545632  0.338407983693051 1.83440179170615
0.485  0.500505363545175  0.757223309001687  0.383123670390109 1.91368413954833  0.500128149832829  0.75821217662564  0.382613225652408 1.91257593568918  0.530683434712124  0.683197237891033  0.422792157563989 1.99173428973404  0.457413369502861  0.856717334553974  0.334527939794067 1.82836774183955
0.486  0.497567444239958  0.763183102774029  0.380038691880259 1.90948330864359  0.497212097909282  0.764132460379435  0.379551912087028 1.90840042751875  0.530683434712125  0.683197237891031  0.42279215756399 1.99173428973404  0.453654958792203  0.865059009562315  0.33068609019899 1.82234363247896
0.487  0.494677864396049  0.769071124195264  0.377012013462839 1.90534103402389  0.494344154030385  0.769981022907699  0.376548530789114 1.90428332022901  0.524703972189325  0.69429961134157  0.416565414359556 1.98476396424749  0.449921294050996  0.873400684570657  0.326882121078727 1.81632946362435
0.488  0.491837503635977  0.774884432394277  0.374044249937699 1.90125929383447  0.491525183624996  0.775754963201464  0.37360368373073 1.90022656100449  0.524703972189326  0.694299611341568  0.416565414359557 1.98476396424749  0.446212252879071  0.881742359578999  0.323115720670487 1.81032523527573
0.489  0.489047248197111  0.780620033938576  0.371136020719278 1.89724010352519  0.488756058828175  0.781451328616982  0.370717977687268 1.8962321335519  0.51884044869207  0.705258276799103  0.410499011336646 1.97796361276121  0.442527713280544  0.89008403458734  0.319386579267556 1.80433094743311
0.49  0.486307988317184  0.786274888678273  0.368287947560307 1.89328551251403  0.486037655866384  0.787067120734895  0.367892021945975 1.89230205471524  0.51884044869207  0.705258276799101  0.410499011336646 1.97796361276121  0.438867553663142  0.898425709595682  0.315694389209107 1.79834660009647
0.491  0.483620615276831  0.791845916542538  0.365500651977207 1.8893976002656  0.483370852105171  0.792599302159693  0.365126425720508 1.88843837050948  0.513096110057947  0.716061026634424  0.404595747800971 1.97134484100492  0.435231652837539  0.906767384604023  0.312038844870054 1.79237219326584
0.492  0.480986018083526  0.797330005343738  0.36277475236432 1.88557847174947  0.480756522744255  0.798044804313081  0.362421795259016 1.88464315153874  0.513096110057947  0.716061026634423  0.404595747800972 1.97134484100493  0.431619890016687  0.915109059612365  0.308419642650926 1.78640772694119
0.493  0.478405079783455  0.802724019639173  0.360110860786084 1.88183025224714  0.478195537147148  0.803400536269448  0.359778730635308 1.8809184877681  0.507474079427109  0.726695381119104  0.398858346765305 1.96491980051266  0.428032144815145  0.923450734620707  0.304836480967787 1.78045320112253
0.494  0.475878673390705  0.808024810693138  0.357509579438794 1.87815508148057  0.475688754795286  0.808663394674465  0.357197822215126 1.8772664826229  0.507474079427109  0.726695381119103  0.398858346765306 1.96491980051267  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.495  0.473407657426597  0.813229227572813  0.354971496776722 1.87455510704197  0.473237020860066  0.813830274778637  0.354679646792706 1.87368924639553  0.501977331398613  0.737148627515387  0.393289442765886 1.95870121101933  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.496  0.470992871066137  0.818334129400168  0.352497183301085 1.87103247711146  0.470841161390361  0.818898082606318  0.352224763396506 1.87018888894724  0.501977331398613  0.737148627515385  0.393289442765887 1.95870121101934  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.497  0.468635128893487  0.823336398768295  0.350087187014835 1.86758933245913  0.468501978117916  0.823863748267076  0.349833708767394 1.86676751170165  0.496608662350123  0.747407868863825  0.387891566951532 1.9527023809648  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.498  0.46633521527393  0.828232956314497  0.347742028551295 1.86422779773895  0.466220242888638  0.828724240400362  0.347506992517655 1.86342719893793  0.496608662350123  0.747407868863823  0.387891566951533 1.95270238096481  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.499  0.46409387835623  0.833020776423893  0.34546219599052 1.8609499720946  0.463996691734077  0.833476581726033  0.345245091984922 1.86017000840378  0.491370656813919  0.757460083202376  0.382667129346332 1.94693722569624  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5  0.461911823726307  0.837696904016279  0.343248139383761 1.85775791911284  0.461832018604396  0.838117865652633  0.343048446801544 1.85699796128361  0.491370656813919  0.757460083202376  0.382667129346332 1.94693722569624  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.501  0.459789707740927  0.842258472345715  0.341100265013515 1.85465365617596  0.459726868791756  0.842645273872324  0.340917453206969 1.85391303157329  0.486265649877566  0.767292193821001  0.377618398231274 1.94142028295826  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.502  0.457728130578371  0.846702721716897  0.339018929424393 1.8516391432837  0.457681832081211  0.84705609484646  0.33885245813829 1.850917134931  0.486265649877566  0.767292193821001  0.377618398231275 1.94142028295826  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.503  0.455727629051785  0.851027018995248  0.337004433268238 1.84871627143515  0.455697435674808  0.851347743059102  0.336853753142193 1.8480121170935  0.48129568567288  0.776891150973386  0.372747476647332 1.93616672527518  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.504  0.453788669239963  0.855228877759145  0.335057015015447 1.84588685068219  0.453774136943424  0.855517778887907  0.334921568159908 1.84519974196803  0.481295685672881  0.776891150973385  0.372747476647333 1.93616672527518  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.505  0.451911638999371  0.859305978913518  0.33317684459322 1.84315259798876  0.451912316069818  0.859563928913186  0.333056065245355 1.84248167953172  0.476462472133326  0.786244025226799  0.368056276093031 1.93119236886111  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.506  0.450096840430213  0.863256191554742  0.331364017020137 1.84051512505293  0.450112268655082  0.863484106457401  0.331257332285152 1.8398594936933  0.476462472133326  0.786244025226798  0.368056276093032 1.93119236886111  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.507  0.448344482377807  0.86707759384825  0.32961854611492 1.83797592627202  0.448374198369013  0.867276432119536  0.329525376797458 1.83733463029388  0.471767332338262  0.795338112328983  0.36354648757395 1.92651367874537  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.508  0.44665467305836  0.87076849365351  0.327940358365139 1.83553636705313  0.446698209732439  0.8709392540428  0.327860119894213 1.83490840544555  0.471767332338262  0.795338112328982  0.36354648757395 1.92651367874537  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.509  0.44502741290488  0.874327448606888  0.326329287048669 1.83319767269269  0.445084301126028  0.874471167630732  0.326261390498302 1.83258199442716  0.467211152922235  0.804161049106861  0.359219550259383 1.92214776987127  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.51  0.44346258773426  0.877753285352739  0.324785066706602 1.83096091806749  0.443532358125117  0.877871034407335  0.324728919912755 1.83035642137496  0.467211152922235  0.80416104910686  0.359219550259383 1.92214776987127  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.511  0.441959962340071  0.881045117597719  0.32330732807068 1.82882701839577  0.442042147263394  0.881137999702211  0.32326233684333 1.82823255002148  0.462794330206947  0.812700939488845  0.355076618111495 1.91811240401711  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.512  0.440519174616913  0.884202362654102  0.32189559355085 1.82679672133897  0.440613310329402  0.884271508833032  0.321861162978144 1.82621107574758  0.462794330206948  0.812700939488845  0.355076618111495 1.91811240401711  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.513  0.439139730321168  0.887224756135672  0.320549273388915 1.82487060072246  0.439245359298573  0.887271321455983  0.320524809228286 1.82429251922052  0.458516714909508  0.820946489268605  0.351118524972285 1.91442598249434  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.514  0.43782099856913  0.890112364475618  0.319267662582131 1.82304905215573  0.437937671999533  0.890137523760962  0.319252572731095 1.82247722189241  0.458516714909508  0.820946489268606  0.351118524972284 1.91442598249434  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.515  0.436562208166826  0.892865594950364  0.318049938675844 1.82133229082845  0.436689488606586  0.89287053820298  0.31804363471297 1.8207653436301  0.454377556488003  0.828887147716408  0.347345748720204 1.91110753469497  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.516  0.435362444856052  0.895485202916937  0.316895160516573 1.81972035174825  0.435499909040412  0.895471130484841  0.316897059300943 1.81915686273735  0.454377556488003  0.828887147716409  0.347345748720204 1.91110753469497  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.517  0.434220649548323  0.897972296004581  0.315802268046355 1.81821309266874  0.434367891346152  0.897940413538964  0.31581179336165 1.81765157861298  0.450375448397395  0.836513253613639  0.343758375236455 1.90817670268038  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.518  0.433135617602661  0.900328335043491  0.314770083205609 1.81681019993122  0.43329225110221  0.90027984829786  0.314786667432988 1.81624911726573  0.450375448397395  0.83651325361364  0.343758375236454 1.90817670268037  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.519  0.432105999184572  0.90255513156442  0.313797311995437 1.81551119741223  0.432271661894619  0.902491241092906  0.313820397797559 1.81494893987559  0.446508275736297  0.843816182761773  0.340356063044813 1.90565372211502  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.52  0.431130300722638  0.904654841761487  0.312882547731344 1.81431545873084  0.431304656870893  0.904576737578584  0.312911589728382 1.81375035455535  0.446508275736297  0.843816182761774  0.340356063044812 1.90565372211501  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.521  0.43020688745631  0.906629956875387  0.312024275499311 1.81322222282528  0.430389631364562  0.906538813143036  0.312058741916645 1.81265253142399  0.442773166957522  0.850788493529011  0.337138009601039 1.90355939993865  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.522  0.429333987044347  0.908483290023875  0.311220877802324 1.8122306129597  0.429524846557517  0.908380259834033  0.311260252068856 1.81165452105677  0.442773166957521  0.850788493529012  0.337138009601039 1.90355939993866  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.523  0.428509694178633  0.910217959578705  0.310470641361645 1.81133965916894  0.428708434122718  0.910104169900194  0.310514423637386 1.81075527632669  0.439166451480093  0.857424066580416  0.334102920300338 1.90191508922376  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.524  0.427731976123611  0.911837369261034  0.309771765012813 1.81054832409403  0.427938401765406  0.911713916118482  0.309819473624628 1.80995367760002  0.439166451480093  0.857424066580417  0.334102920300338 1.90191508922376  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.525  0.426998679078206  0.913345185198301  0.309122368612467 1.80985553210488  0.427212639557656  0.913213129148283  0.309173541377611 1.80924856119505  0.435683625164206  0.863718234627127  0.331248981335277 1.90074266166437  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.526  0.42630753523566  0.914745310252279  0.308520502849338 1.80926020155139  0.426528926939744  0.91460567221742  0.30857469826769 1.80863875096145  0.435683625164206  0.863718234627128  0.331248981335277 1.90074266166437  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.527  0.425656170398151  0.916041855988159  0.307964159831889 1.80876127993061  0.425884940243209  0.915895613504  0.308020958129611 1.80812309278716  0.432319325679656  0.869667897863148  0.328573837563446 1.90006447807353  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.528  0.425042111988105  0.917239112705939  0.307451284306981 1.80835778170838  0.42527826057552  0.91708719662799  0.307510288316582 1.80770049179351  0.432319325679656  0.869667897863149  0.328573837563445 1.90006447807352  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.529  0.424462797287578  0.918341517996295  0.306979785349078 1.80804882848835  0.424706381895551  0.918184809706084  0.307040621213603 1.80736995193726  0.42906731979933  0.875271620766664  0.326074576525999 1.8999033571148  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.53  0.423915581731404  0.919353624312  0.30654754834865 1.80783369118336  0.424166719103293  0.919192953451351  0.306609866040752 1.80713061770227  0.42906731979933  0.875271620766666  0.326074576525999 1.8999033571148  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.531  0.423397747079559  0.920280066061894  0.306152447121821 1.8077118338108  0.423656615966695  0.920116208814394  0.306215920771822 1.80698181753342  0.425920504570826  0.880529706152052  0.323747719688854 1.90028254224973  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.532  0.422906509299458  0.92112552673693  0.305792355961332 1.80768295850941  0.423173352713604  0.920959204664902  0.305856683991871 1.80692310864189  0.425920504570826  0.880529706152053  0.323747719688853 1.90028254224972  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.533  0.422439025999843  0.921894706566898  0.305465161451533 1.8077470513558  0.422714153127381  0.921726586001571  0.305530066519979 1.80695432279452  0.42287092415232  0.885444242783255  0.321589221853553 1.90122566654473  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.534  0.42199240327436  0.92259229118268  0.30516877387741 1.80790442854846  0.422276191000914  0.922422983154965  0.30523400263066 1.80707561268828  0.42287092415232  0.885444242783256  0.321589221853552 1.90122566654473  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.535  0.421563701842203  0.923222921713264  0.304901138073463 1.80815578251322  0.421856595824926  0.923052982413216  0.304966460718732 1.80728749850634  0.419909803838324  0.890019123500083  0.319594479503901 1.9027567145524  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.536  0.421149942361161  0.923791166755403  0.304660243550587 1.80850222751142  0.421452457616311  0.923621098450845  0.304725453269542 1.80759091424591  0.419909803838324  0.890019123500084  0.3195944795039 1.90275671455239  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.537  0.420748109889729  0.924301496489806  0.304444133804393 1.80894534430697  0.421060830805024  0.924131748911561  0.304509046004796 1.80798725342492  0.417027602446813  0.894260031651353  0.317758348620016 1.9048999799752  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.538  0.420355157444235  0.924758259262965  0.304250914684754 1.80948722346244  0.420678737154372  0.92458923139947  0.304315366110861 1.80847841377344  0.417027602446814  0.894260031651354  0.317758348620016 1.9048999799752  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.539  0.419968008653774  0.925165660848546  0.304078761746654 1.81013050685332  0.420303167719734  0.924997703085644  0.304142609472318 1.80906684050455  0.414214083796499  0.898174394641816  0.316075172210273 1.90768001725865  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.54  0.419583559553857  0.925527746533926  0.303925926527334 1.81087842699615  0.419931083869587  0.92536116309331  0.30398904684809 1.80975556778798  0.414214083796499  0.898174394641816  0.316075172210273 1.90768001725865  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.541  0.419198679592921  0.925848386116068  0.303790741716948 1.81173484379743  0.419559417445658  0.925683437736677  0.303853028961273 1.81054825804636  0.411458407482837  0.901771304536791  0.314538817494305 1.91112158467333  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.542  0.41881021196057  0.926131261827706  0.303671625213493 1.81270427834078  0.419185070170591  0.925968168633763  0.303732990493743 1.81144923869865  0.411458407482837  0.901771304536791  0.314538817494306 1.91112158467333  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.543  0.418414973379193  0.926379859155648  0.303567083075003 1.81379194333882  0.418804912445849  0.926218803655891  0.303627452998349 1.81246353597636  0.408749238580371  0.905061406870123  0.313142722331139 1.91524957586904  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.544  0.418009753530448  0.926597460459455  0.303475711402457 1.81500376988423  0.4184157817144  0.92643859062419  0.303535026761478 1.81359690543809  0.408749238580371  0.905061406870122  0.313142722331139 1.91524957586904  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.545  0.417591314314325  0.926787141251968  0.303396197204917 1.81634643013999  0.418014480591248  0.926630573617744  0.303454411666443 1.81485585880441  0.406074875278927  0.908056759999532  0.3118799501426 1.92008893635918  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.546  0.417156389160206  0.926951768963868  0.303327318313851 1.81782735561411  0.417597774989259  0.926797591719629  0.303384397123225 1.81624768673054  0.406074875278927  0.908056759999532  0.3118799501426 1.92008893635918  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.547  0.416701682626129  0.927094003983093  0.30326794242608 1.81945475066738  0.417162392487468  0.92694227999641  0.303323861142314 1.81778047712814  0.403423392827684  0.910770668477456  0.310743252252104 1.92566456095937  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.548  0.41622387053367  0.927216302736733  0.303217025364275 1.82123760090633  0.41670502120349  0.927067072483962  0.30327176863968 1.81946312864072  0.403423392827684  0.910770668477456  0.310743252252103 1.92566456095936  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.549  0.415719600891223  0.927320922567642  0.303173608650437 1.82318567611733  0.416222309440408  0.927174206937345  0.303227169066255 1.82130535887138  0.400782801542312  0.913217494886755  0.309725136261643 1.93200116790032  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.55  0.415185495857644  0.927409928150114  0.303136816491367 1.82530952740281  0.415710866381172  0.927265731094771  0.303189193458845 1.82331770695673  0.400782801542312  0.913217494886755  0.309725136261642 1.93200116790031  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.551  0.414618154991118  0.927485199187952  0.30310585227606 1.82762047818765  0.415167264099867  0.927343510204493  0.303157051010309 1.82551153007927  0.398141216054995  0.915412455369744  0.308817938843012 1.93912314519301  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.552  0.41401416001464  0.927548439143255  0.303079994683468 1.83013060877405  0.414588041149029  0.927409235568431  0.303130025255367 1.82789899351199  0.398141216054996  0.915412455369743  0.308817938843012 1.939123145193  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.553  0.413370081309691  0.927601184754458  0.303058593495475 1.83285273413648  0.413969707965371  0.927464433866033  0.303107469964952 1.83049305379554  0.395487032482788  0.917371404610222  0.308013901137908 1.94705436486918  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.554  0.412682486323753  0.927644816116588  0.303041065204585 1.83580037466653  0.413308754312879  0.927510477035998  0.303088804836826 1.83330743466049  0.395487032482788  0.917371404610221  0.308013901137907 1.94705436486917  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.555  0.411947950045413  0.927680567114437  0.303026888499137 1.83898771959984  0.412601658952289  0.927548592510704  0.30307351106363 1.83635659532501  0.392809109780794  0.919110616283834  0.307305244856586 1.95581796096886  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.556  0.411163067663406  0.927709536019492  0.303015599701074 1.84242958288471  0.411844901689716  0.927579873617795  0.303061126851972 1.83965569082301  0.392809109780794  0.919110616283833  0.307305244856585 1.95581796096885  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.557  0.410324469483381  0.927732696083043  0.303006788222913 1.84614135128484  0.411034977914951  0.927605289984446  0.303051242957983 1.84322052404922  0.390096951253024  0.92064656496415  0.306684247142352 1.96543606760612  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.558  0.409428838129158  0.927750905980338  0.303000092101753 1.85013892454596  0.41016841569213  0.927625697801627  0.303043498296154 1.84706748924579  0.390096951253024  0.92064656496415  0.306684247142351 1.96543606760611  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.559  0.408472928004371  0.927764919982975  0.302995193659283 1.85443864749857  0.409241795412686  0.927641849827546  0.303037575669637 1.85121350669993  0.387340882029252  0.92199571517186  0.306143312330002 1.97592951411518  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.56  0.407453586936508  0.927775397758671  0.302991815328063 1.85905723401618  0.408251771963444  0.927654405030854  0.303033197661678 1.85567594847336  0.387340882029252  0.921995715171859  0.306143312330001 1.97592951411517  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.561  0.406367779869427  0.927782913718354  0.302989715675983 1.86401168279962  0.407195099302288  0.927663937794497  0.303030122719677 1.86047255504122  0.384532218288183  0.923174322711845  0.30567503886597 1.98731747515682  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.562  0.405212614413485  0.927787965849992  0.302988685652971 1.86931918501306  0.406068657271103  0.927670946620197  0.303028141455734 1.86562134278086  0.384532218288182  0.923174322711845  0.30567503886597 1.98731747515683  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.563  0.403985368005628  0.927790983996389  0.302988545076872 1.87499702385663  0.404869480411795  0.927675862290912  0.303027073180481 1.87114050231861  0.381663424116109  0.924198252701245  0.305272279866753 1.99961707474151  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.564  0.402683516376397  0.927792337550108  0.302989139368887 1.88106246622271  0.403594788487598  0.927679055464294  0.303026762680696 1.87704828781509  0.381663424116108  0.924198252701245  0.305272279866752 1.99961707474151  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.565  0.401304762968216  0.927792342552704  0.302990336543322 1.88753264664915  0.402242018349953  0.927680843683878  0.303027077245578 1.88336289734619  0.378728252130048  0.925082817804079  0.304928196056865 2.01284294439274  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.566  0.399847068900682  0.92779126819751  0.302992024451451 1.8944244438535  0.400808856732645  0.927681497806585  0.303027903941749 1.89010234461885  0.378728252130048  0.925082817804078  0.304928196056865 2.01284294439274  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.567  0.398308683035422  0.927789342745321  0.302994108275159 1.90175435020716  0.399293273501354  0.927681247855069  0.303029147132999 1.89728432234641  0.375721864353221  0.92584263921261  0.304636300131804 2.02700673712597  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.568  0.396688171656823  0.927786758870593  0.302996508262658 1.9095383345888  0.397693554839814  0.927680288311589  0.303030726237431 1.90492605769968  0.37572186435322  0.92584263921261  0.304636300131803 2.02700673712597  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.569  0.394984447288032  0.927783678462359  0.302999157695827 1.91779169899108  0.396008335815277  0.927678782876549  0.303032573712019 1.91304416034674  0.372640930292328  0.926491531909922  0.304390491917408 2.04211660054775  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.57  0.393196796068279  0.927780236908831  0.303002001076809 1.92652892970288  0.394236631737399  0.927676868719745  0.303034633252587 1.92165446369808  0.372640930292327  0.926491531909922  0.304390491917407 2.04211660054775  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.571  0.391324903104912  0.927776546898303  0.303004992520057 1.93576354402638  0.392377867707445  0.927674660255889  0.30303685819577 1.93077186008433  0.369483699710686  0.927042414765298  0.304185084026757 2.05817661418447  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.572  0.38936887544166  0.927772701771533  0.303008094334724 1.9455079324909  0.390431905750154  0.927672252478247  0.303039210108566 1.9404101307136  0.369483699710685  0.927042414765298  0.304185084026756 2.05817661418447  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.573  0.387329261983886  0.927768778461346  0.303011275782343 1.95577319817208  0.388399068929581  0.927669723885452  0.30304165755062 1.95058177138398  0.366250048197149  0.92750724509923  0.304014818032194 2.07518619812267  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.574  0.385207069932272  0.927764840055858  0.30301451199431 1.96656899396724  0.386280161873392  0.92766713903688  0.303044174994211 1.96129781506575  0.366250048197148  0.92750724509923  0.304014818032194 2.07518619812267  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.575  0.383003777279714  0.927760938021156  0.303017783033987 1.97790335898364  0.384076487167658  0.927664550771541  0.303046741887149 1.97256765261747  0.362941494275805  0.927896976543317  0.303874871458467 2.09313950217241  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.576  0.3807213409694  0.927757114118146  0.303021073088672 1.9897825553797  0.381789857135942  0.927662002124426  0.303049341844169 1.98439885305979  0.362941494275804  0.927896976543318  0.303874871458466 2.0931395021724  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.577  0.378362200433515  0.927753402046783  0.303024369777304 2.00221090683813  0.379422600581757  0.927659527972767  0.303051961953066 1.9967969850004  0.359561187463841  0.928221538336144  0.303760856151 2.1120247870298  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.578  0.375929276065324  0.92774982884868  0.303027663560872 2.01519064125918  0.376977564151245  0.927657156442844  0.303054592182567 2.00976544098113  0.359561187463841  0.928221538336145  0.303760856151 2.1120247870298  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.579  0.37342596272216  0.92774641609768  0.303030947242771 2.02872173799706  0.374458108061474  0.927654910105922  0.303057224879816 2.02330526670065  0.356113867344677  0.928489833652312  0.303668808772139 2.13182381127427  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.58  0.370856117980666  0.927743180904784  0.303034215547956 2.04280178252145  0.371868096037298  0.927652806989663  0.303059854346255 2.03741499725119  0.356113867344677  0.928489833652313  0.303668808772139 2.13182381127427  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.581  0.368224045189015  0.927740136762043  0.303037464770433 2.05742583034521  0.369211879403782  0.927650861429141  0.303062476481682 2.05209050268832  0.352605794362244  0.928709754160861  0.303595174322137 2.15251124042961  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.582  0.365534471409358  0.927737294247534  0.303040692479624 2.07258628243198  0.366494275389251  0.927649084779241  0.303065088487187 2.06732484542428  0.352605794362244  0.928709754160862  0.303595174322136 2.1525112404296  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.583  0.362792520436159  0.927734661611196  0.303043897277185 2.08827277442805  0.363720539803177  0.927647486008046  0.303067688618647 2.08310815209012  0.349044653644591  0.928888207745001  0.303536783668403 2.17405409665345  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.584  0.360003681166413  0.927732245259156  0.303047078596747 2.10447208216645  0.360896334360529  0.927646072188626  0.303070275983352 2.09942750263979  0.34904465364459  0.928888207745002  0.303536783668403 2.17405409665346  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.585  0.357173771683302  0.927730050152017  0.303050236539951 2.12116804596068  0.358027689026866  0.927644848904623  0.303072850373212 2.11626683956328  0.345439433717609  0.929031156173953  0.303490826096641 2.1964112697737  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.586  0.354308899493131  0.927728080130691  0.303053371742969 2.13834151623423  0.355120959853634  0.92764382058314  0.303075412128783 2.13360690012283  0.345439433717608  0.929031156173954  0.30349082609664 2.1964112697737  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.587  0.351415418424462  0.92772633818152  0.303056485268465 2.15597032300966  0.352182782858159  0.927642990766641  0.303077962029119 2.15142517451785  0.341800282461887  0.929143659480772  0.303454817873934 2.21953311220399  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.588  0.348499882756281  0.9277248266508  0.303059578518633 2.17402927170117  0.349220024575524  0.927642362334021  0.303080501203112 2.16969589280788  0.341800282461887  0.929143659480773  0.303454817873933 2.21953311220398  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.589  0.345568999187655  0.927723547417356  0.303062653165579 2.19249016750636  0.346239729967932  0.92764193767954  0.30308303105862 2.18839004327068  0.338138343088849  0.929229923844831  0.303426567741565 2.24336114155085  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.59  0.342629577293478  0.927722502030478  0.303065711095859 2.21132187047201  0.343249068419933  0.927641718856997  0.303085553226214 2.20747542463405  0.338138343088849  0.929229923844831  0.303426567741564 2.24336114155084  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.591  0.339688479129118  0.927721691819356  0.303068754366474 2.23049038300822  0.34025527857419  0.92764170769543  0.303088069514856 2.22691673428933  0.334465573259514  0.929293349879316  0.303404140140317 2.26782787525417  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.592  0.336752568650905  0.927721117979108  0.303071785170052 2.24995897124271  0.337265612771814  0.927641905891573  0.30309058187727 2.24667569416819  0.334465573259513  0.929293349879317  0.303404140140317 2.26782787525418  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.593  0.33382866160969  0.927720781637607  0.303074805807291 2.26968832114275  0.33428728185413  0.927642315083446  0.303093092383112 2.26671121544021  0.330794550734913  0.929336578357172  0.303385816820038 2.29285682114486  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.594  0.330923476551927  0.927720683906495  0.303077818665081 2.28963672978882  0.331327401059515  0.927642936908699  0.303095603198376 2.2869796025709  0.330794550734912  0.929336578357174  0.303385816820038 2.29285682114487  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.595  0.328043587527916  0.927720825919088  0.30308082619895 2.30976033156842  0.328392937711141  0.927643773050667  0.303098116569728 2.30743479657545  0.32713826912697  0.92936153054781  0.303370057304963 2.31836264612638  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.596  0.325195379061375  0.92772120885728  0.3030838309187 2.33001335838092  0.325490661340431  0.927644825274541  0.30310063481272 2.32802865652501  0.32713826912697  0.929361530547812  0.303370057304962 2.31836264612638  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.597  0.322385003879986  0.927721833969021  0.303086835376291 2.35034843222051  0.322627096828925  0.927646095455567  0.303103160302988 2.34871127752569  0.323509927408837  0.929369440456908  0.30335545848291 2.34425154208284  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.598  0.319618343844875  0.92772270257745  0.303089842155142 2.37071688775039  0.319808481080111  0.927647585600828  0.30310569546972 2.36943134251803  0.323509927408836  0.929369440456909  0.30335545848291 2.34425154208285  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.599  0.316900974449887  0.927723816082398  0.30309285386012 2.39106912172062  0.317040723654952  0.927649297865746  0.303108242790802 2.39013650436187  0.319922716841535  0.929360876339266  0.303340713365211 2.37042180342778  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6  0.314238133191124  0.927725175954522  0.303095873107571 2.41135496533789  0.314329371722764  0.927651234566226  0.303110804789142 2.41077379380635  0.319922716841535  0.929360876339267  0.303340713365211 2.37042180342778  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.601  0.311634692035221  0.927726783722018  0.303098902514766 2.43152407499379  0.311679579594978  0.927653398187037  0.303113384029771 2.43129004812941  0.316389608877037  0.929335748867794  0.303324568828983 2.39676462436278  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.602  0.309095134143207  0.927728640949464  0.303101944688157 2.45152633612575  0.309096083025463  0.927655791386865  0.303115983117347 2.45163235449652  0.316389608877037  0.929335748867794  0.303324568828983 2.39676462436278  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.603  0.306623534936976  0.927730749207984  0.303105002209806 2.47131227444843  0.306583178379395  0.927658417000223  0.303118604693758 2.47174850146744  0.31292314740555  0.929293303269678  0.303305781906601 2.4231651159503  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.604  0.304223547528968  0.927733110035526  0.303108077621312 2.49083346837616  0.304144706694971  0.92766127803624  0.303121251435525 2.49158743159985  0.31292314740555  0.929293303269678  0.303305781906601 2.4231651159503  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.605  0.301898392473637  0.927735724885635  0.303111173404479 2.51004295618225  0.30178404258991  0.927664377674149  0.303123926050716 2.51109968778756  0.309535248426556  0.929232092564442  0.30328307392956 2.44950353369465  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.606  0.299650851742786  0.927738595062564  0.303114291957836 2.52889563132314  0.299504087898936  0.927667719255126  0.303126631275062 2.5302378458466  0.309535248426556  0.929232092564442  0.303283073929561 2.44950353369466  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.607  0.297483266776331  0.927741721640048  0.303117435568006 2.54734861940916  0.297307269870001  0.927671306269894  0.30312936986697 2.54895692593991  0.306237009840378  0.929149928739846  0.303255081564619 2.47565669579492  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.608  0.295397540416174  0.927745105360336  0.303120606374685 2.56536163053042  0.295195543696403  0.927675142341285  0.303132144601039 2.56721477571489  0.306237009840378  0.929149928739846  0.30325508156462 2.47565669579493  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.609  0.293395142493615  0.927748746509356  0.30312380632778 2.582897281048  0.293170399119449  0.92767923120069  0.303134958259652 2.58497241851609  0.303038533582591  0.929043808263618  0.303220303496707 2.50149956106214  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.61  0.291477118810199  0.927752644762822  0.303127037134929 2.59992137952616  0.291232870801792  0.927683576656988  0.303137813622117 2.6021943607151  0.303038533582591  0.929043808263617  0.303220303496708 2.50149956106215  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.611  0.289644103227886  0.927756798997024  0.303130300197266 2.61640317219551  0.289383552144787  0.927688182556123  0.303140713450705 2.61884885305294  0.299948761762135  0.928909807735796  0.30317704121211 2.52690692429441  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.612  0.287896332566523  0.92776120705659  0.30313359653082 2.63231554417922  0.287622612203749  0.927693052729058  0.303143660472787 2.63490810188841  0.299948761762135  0.928909807735795  0.303177041212111 2.52690692429442  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.613  0.286233663994422  0.927765865469826  0.303136926670385 2.64763517365564  0.285949815342214  0.927698190925157  0.303146657358081 2.65034842735679  0.296975327822484  0.928742944723049  0.303123332012619 2.55175517639137  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.614  0.28465559459083  0.927770769100156  0.303140290552008 2.66234263714146  0.284364543259656  0.927703600727311  0.303149706689739 2.66515036662755  0.296975327822485  0.928742944723048  0.30312333201262 2.55175517639137  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.615  0.283161282756653  0.927775910719736  0.303143687369409 2.67642246512501  0.282865819025761  0.927709285444161  0.303152810927728 2.67929872166809  0.294124423032678  0.928536997868687  0.303056872042356 2.57592406741998  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.616  0.281749571151356  0.927781280488204  0.303147115398627 2.68986314832558  0.281452332757718  0.927715247973541  0.30315597236253 2.6927825521302  0.294124423032678  0.928536997868686  0.303056872042356 2.57592406741998  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.617  0.28041901083898  0.927786865315949  0.303150571783962 2.70265709586675  0.280122468584287  0.927721490629743  0.303159193056674 2.70559511513672  0.291400677843049  0.928284279227891  0.302974926730444 2.59929840394562  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.618  0.279167886334061  0.927792648086744  0.303154052276791 2.71480054759976  0.278874332551036  0.927728014925311  0.303162474770992 2.71773375482226  0.291400677843049  0.928284279227891  0.302974926730444 2.59929840394562  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.619  0.277994241248446  0.927798606709276  0.303157550917023 2.72629344366605  0.277705781134493  0.92773482129564  0.303165818871672 2.72919974543894  0.288807056823428  0.927975350426983  0.302874225643229 2.62176960783546  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.62  0.276895904252106  0.927804712960532  0.303161059644779 2.73713925512563  0.276614450048538  0.927741908751626  0.303169226213167 2.73999809265179  0.288807056823428  0.927975350426983  0.302874225643229 2.62176960783546  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.621  0.275870515074543  0.927810931076158  0.303164567827226 2.74734478008014  0.275597783043648  0.927749274441832  0.303172696990739 2.75013729829898  0.286344765056758  0.927598672682951  0.302750838301895 2.64323706286271  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.622  0.274915550288043  0.927817216033387  0.303168061682319 2.75691991017491  0.274653060418279  0.927756913100828  0.303176230554828 2.75962909436645  0.286344765056759  0.927598672682951  0.302750838301895 2.6432370628627  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.623  0.274028348629331  0.927823511460611  0.303171523577321 2.76587737266748  0.27377742698131  0.927764816354372  0.30317982517739 2.76848815222161  0.284013163009792  0.927140178946572  0.302600027063906 2.66360917797913  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.624  0.273206135631948  0.927829747093859  0.303174931175346 2.77423245340078  0.272967919224775  0.927772971844538  0.303183477757849 2.77673177326923  0.284013163009792  0.927140178946573  0.302600027063906 2.66360917797913  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.625  0.272446047357549  0.92783583568366  0.303178256397519 2.78200270602236  0.272221491486824  0.927781362128492  0.303187183453113 2.78437956714182  0.281809686071261  0.926582754463127  0.302416072708087 2.68280410198192  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.626  0.271745153030014  0.927841669235657  0.303181464161624 2.78920765265809  0.271535040905606  0.927789963292682  0.303190935212123 2.791453123333  0.281809686071262  0.926582754463127  0.302416072708087 2.68280410198192  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.627  0.271100476391464  0.927847114444024  0.303184510849928 2.79586848099204  0.270905430985357  0.927798743209403  0.303194723190404 2.7979756818422  0.279729764170201  0.925905609911822  0.302192067936199 2.70075003309561  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.628  0.270509015613641  0.927852007147509  0.303187342449072 2.8020077423418  0.270329513616169  0.927807659343994  0.303198534013879 2.80397180794306  0.279729764170202  0.925905609911821  0.302192067936199 2.7007500330956  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.629  0.269967761611919  0.927856145602676  0.303189892293106 2.80764905486145  0.269804149407382  0.927816655997771  0.303202349853227 2.80946707564731  0.277766736207123  0.925083529052136  0.301919673662363 2.71738507807888  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.63  0.269473714620689  0.927859282326576  0.303192078326556 2.81281681548541  0.269326226213243  0.927825660842269  0.303206147260458 2.81448776381315  0.277766736207124  0.925083529052135  0.301919673662363 2.71738507807887  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.631  0.269023898893676  0.927861114210016  0.303193799787321 2.8175359237057  0.268892675744824  0.927834580564077  0.303209895706953 2.81906056819018  0.275911753507919  0.924085970582507  0.301588832789659 2.73265662802766  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.632  0.268615375406513  0.927861270541394  0.30319493318868 2.82183151960154  0.268500488175732  0.927843295393718  0.303213555746934 2.82321233200591  0.275911753507919  0.924085970582506  0.301588832789659 2.73265662802766  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.633  0.268245252588052  0.927859298507695  0.303195327454893 2.8257287363862  0.268146724659539  0.927851652234816  0.303217076711067 2.82696979700252  0.274153666226442  0.922876001885782  0.301187436297569 2.74652023118303  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.634  0.267910694471893  0.927854645651219  0.303194798036935 2.82925247380096  0.267828527683195  0.92785945603827  0.30322039381096 2.83035937614559  0.274153666226442  0.922876001885781  0.301187436297569 2.74652023118303  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.635  0.267608926661216  0.927846638649447  0.303193119795363 2.83242718748313  0.267543129182098  0.927866458976748  0.303223424505278 2.83340694855683  0.272478886690561  0.921409040784691  0.300700937071207 2.75893795592222  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.636  0.267337239936394  0.927834457663674  0.3031900183983 2.83527669462021  0.267287856337639  0.927872346863034  0.303226063940733 2.83613767658132  0.272478886690561  0.92140904078469  0.300700937071206 2.75893795592221  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.637  0.267092991101252  0.927817105343893  0.303185159930541 2.83782399793118  0.26706013496658  0.927876722116153  0.303228179234435 2.83857584427924  0.270871224266885  0.919631380804172  0.300111908261921 2.76987624907533  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.638  0.266873601005634  0.927793369393495  0.3031781383478 2.84009112558682  0.266857490394277  0.927879082404697  0.303229602305584 2.84074471600523  0.270871224266884  0.919631380804171  0.300111908261921 2.76987624907534  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.639  0.266676549535035  0.927761777374393  0.303168460336922 2.84209898532054  0.266677545659423  0.927878793878549  0.303230120891571 2.84266641330603  0.269311687631905  0.917478476408462  0.29939954545634 2.77930330548408  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.64  0.266499367312725  0.927720542165466  0.303155527054917 2.84386723045366  0.266518016964598  0.927875057633816  0.303229467294022 2.8443618066382  0.269311687631905  0.917478476408462  0.299399545456339 2.77930330548407  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.641  0.266339623803502  0.927667496165688  0.303138612114481 2.84541413501928  0.266376705672727  0.927866867704472  0.303227304284953 2.84585042373695  0.267778252683874  0.91487296824695  0.298539116066129 2.78718597453253  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.642  0.266194911436248  0.927600011946128  0.303116835057801 2.84675647462926  0.266251487259419  0.927852958456106  0.303223207459913 2.84715036318718  0.267778252683874  0.914872968246949  0.298539116066129 2.78718597453253  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.643  0.266062825273708  0.927514906588329  0.303089129409786 2.84790940915917  0.266140296247601  0.927831738730092  0.303216643154083 2.84827821481032  0.266245598115636  0.91172243605746  0.297501365826972 2.79348623913926  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.644  0.265940937653658  0.927408326398905  0.303054204226853 2.84888636270743  0.266041106689262  0.927801209421004  0.303206940814147 2.84924898061237  0.266245598115636  0.91172243605746  0.297501365826971 2.79348623913925  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.645  0.265826767088731  0.927275608019446  0.303010497845312 2.84969889567375  0.265951907455084  0.927758860344938  0.303193258446669 2.85007599069274  0.264684816421256  0.907916880618006  0.296251902007244 2.79815731416709  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.646  0.265717740513203  0.927111111028171  0.302956122242623 2.85035656310996  0.265870671377947  0.927701541226407  0.3031745394248 2.85077080760277  0.264684816421255  0.907916880618006  0.296251902007244 2.7981573141671  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.647  0.265611147846404  0.926908016292624  0.302888796171061 2.85086675227026  0.265795317026872  0.927625300345804  0.303149458514647 2.85134311154924  0.263063116487099  0.903325958923067  0.294750586974728 2.80113942721027  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.648  0.265504089140741  0.92665808728831  0.302805766247798 2.85123448783574  0.265723661544914  0.927525182760725  0.303116354453174 2.85180055749326  0.263063116487099  0.903325958923066  0.294750586974728 2.80113942721027  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.649  0.265393408576751  0.926351377740799  0.302703710629563 2.8514622146505  0.265653362578207  0.927394977978767  0.303073145753286 2.85214859330138  0.261343545691885  0.89779603257929  0.292950995411797 2.8023553694069  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.65  0.265275616507047  0.925975877652922  0.302578622850091 2.85154952077977  0.265581847707331  0.927226907030948  0.303017226475942 2.85239022444283  0.261343545691885  0.897796032579289  0.292950995411797 2.8023553694069  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.651  0.265146799077324  0.925517093745883  0.302425674877417 2.85149279502731  0.265506226146205  0.927011229040432  0.302945335483998 2.85252571927613  0.259484775422028  0.89114714357248  0.290800014974973 2.80170594307521  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.652  0.265002509590363  0.924957542841126  0.302239052786157 2.85128481663583  0.265423180134888  0.926735747761413  0.302853392903091 2.85255222197606  0.259484775422028  0.891147143572479  0.290800014974973 2.80170594307521  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.653  0.264837639739876  0.924276143137869  0.302011760818052 2.85091425367905  0.265328832585906  0.926385199380269  0.302736297964518 2.85246325299476  0.257441014783395  0.883170110822981  0.288237704520095 2.79906549430956  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.654  0.264646267205156  0.923447483240071  0.30173538828262 2.85036505019653  0.265218583206345  0.925940487193002  0.302587677419456 2.85224807554338  0.257441014783395  0.883170110822979  0.288237704520094 2.79906549430955  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.655  0.264421475555735  0.922440944932865  0.301399832999787 2.84961567858978  0.265086906564621  0.925377726906903  0.302399573476568 2.85189088925117  0.255162143291957  0.873624053460308  0.285197566197371 2.79427781211893  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.656  0.264155141889487  0.921219651261796  0.300992974275606 2.84863822943801  0.264927103404098  0.924667056468751  0.302162057552155 2.85136980767179  0.255162143291957  0.873624053460306  0.28519756619737 2.79427781211892  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.657  0.263837687138162  0.919739206345685  0.300500287804415 2.8473973057444  0.264730994707653  0.923771153396074  0.301862753443199 2.85065556619609  0.252594183675054  0.86223480136552  0.281607435859139 2.78715281327903  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.658  0.263457783590281  0.917946187528187  0.299904394538894 2.84584868258526  0.264488546041304  0.922643389396384  0.301486250639369 2.84970989435859  0.252594183675054  0.862234801365519  0.281607435859138 2.78715281327902  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.659  0.26300201401641  0.915776343987179  0.29918453567524 2.84393768612521  0.264187407607738  0.921225536209022  0.301013385542075 2.84848347114462  0.249680267947117  0.848694858067665  0.277391244914629 2.77746462701431  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.66  0.262454477009753  0.913152448927993  0.298315966786493 2.84159723797936  0.263812353392407  0.919444917803163  0.300420365704057 2.84691336323813  0.249680267947117  0.848694858067665  0.277391244914629 2.77746462701431  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.661  0.261796334039408  0.90998174533343  0.297269266285265 2.83874550207144  0.263344601116315  0.917210882224492  0.299677710480672 2.84491982378167  0.246362277862705  0.832665838584952  0.272471944981368 2.76495195759244  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.662  0.261005295647263  0.906152918611174  0.296009557519046 2.83528306183383  0.262760993997929  0.914410441796978  0.29874898178584 2.84240230294793  0.246362277862705  0.832665838584952  0.272471944981368 2.76495195759244  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.663  0.260055047780374  0.901532524613886  0.294495650930347 2.83108954665494  0.262033026548206  0.91090290412899  0.297589282779789 2.83923449173535  0.242583354340237  0.81378460654938  0.266775895324576 2.74932193977341  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.664  0.258914625276193  0.895960800603377  0.292679124330247 2.82601961957572  0.261125701377801  0.906513290994218  0.296143513198328 2.83525818825722  0.242583354340237  0.81378460654938  0.266775895324576 2.74932193977341  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.665  0.257547749205569  0.889246793572318  0.290503377522079 2.81989823652279  0.259996214844101  0.90102432292929  0.294344392256194 2.83027574490545  0.238291453250885  0.791674648565344  0.260238963054847 2.73025909557963  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.666  0.255912159812012  0.881162761365609  0.287902725152486 2.81251509662508  0.258592490314054  0.894166744542541  0.292110300689405 2.82404083288193  0.238291453250885  0.791674648565344  0.260238963054847 2.73025909557963  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.667  0.253958999488951  0.871437848138202  0.284801632640269 2.80361823378364  0.256851614998719  0.885607798266213  0.289343063158991 2.81624726362373  0.233444054751629  0.765964475015813  0.252814438711408 2.70744139297516  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.668  0.251632333734835  0.859751125123718  0.281114259384263 2.79290677008639  0.254698298880171  0.874937757994757  0.285925906380218 2.80651566615624  0.233444054751629  0.765964475015813  0.252814438711408 2.70744139297516  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.669  0.248868946372044  0.845724251024525  0.276744557387215 2.78002299424592  0.252043575429087  0.861654673216436  0.281722008545906 2.79437799660528  0.228013984280839  0.736314885403709  0.244482582878268 2.68056566409042  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.67  0.245598613470873  0.8289142943124  0.271587288878097 2.76454419917059  0.248784121854572  0.845147965363313  0.276574330068664 2.77926026796775  0.228013984280839  0.73631488540371  0.244482582878268 2.68056566409042  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.671  0.24174515384747  0.808807755680896  0.265530479663941 2.74597520816775  0.244802814875574  0.824682469543205  0.270307816964156 2.76046475508815  0.221996053818024  0.702456553089206  0.235261162501937 2.64938450994704  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.672  0.237228677372089  0.784817666944279  0.258460017693963 2.72374339979746  0.239971482108693  0.799386293069351  0.262735624049419 2.7371546583441  0.221996053818024  0.702456553089207  0.235261162501937 2.64938450994704  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.673  0.231969606289702  0.756287030849187  0.25026732850289 2.69719956534237  0.234157276998764  0.768249091705818  0.253671712741084 2.70834752599236  0.215413879665287  0.664238243755282  0.225215718942537 2.61375589275492  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.674  0.225895218810957  0.722504104528664  0.24086127277954 2.66563048619798  0.227234679676566  0.73014304271422  0.242952943881478 2.67292985634152  0.215413879665287  0.664238243755284  0.225215718942538 2.61375589275493  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.675  0.218949621741376  0.682738484844175  0.230185520201668 2.62829319332604  0.219105690983737  0.683888295477528  0.230474296877032 2.62971600420615  0.208325816772531  0.621683713291152  0.214467624576891 2.57370435286792  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.676  0.211108107466608  0.636311879899293  0.21824245030279 2.58448684091053  0.209730988962726  0.628399171057466  0.216240327285883 2.57759151801256  0.208325816772532  0.621683713291153  0.214467624576891 2.57370435286791  0.125  0  0.1 2
0.677  0.202396587238189  0.582723357830135  0.20512371313689 2.53368542345395  0.199173801935412  0.562965185209044  0.200432804679391 2.51580281557796  0.200828572362098  0.575051682243826  0.203197439668465 2.52948867382894  0.125  0  0.1 2
0.678  0.192915815367462  0.521852817593024  0.191045258963893 2.4757594212791  0.18765425796966  0.487729426168454  0.183485832031627 2.44446667526847  0.200828572362098  0.575051682243829  0.203197439668466 2.52948867382895  0.125  0  0.1 2
0.679  0.182867728539127  0.454259376123952  0.176379954903719 2.41130510441568  0.175602077597072  0.404383912053372  0.16614223159712 2.3653226925131  0.193056896840394  0.524888457828868  0.191641002717789 2.48166480781342  0.125  0  0.1 2
0.68  0.17257648851784  0.381552916726791  0.161673152732473 2.34205067736907  0.16367704801429  0.316916142592405  0.149439020286634 2.28252864557997  0.193056896840394  0.52488845782887  0.191641002717789 2.48166480781342  0.125  0  0.1 2
0.681  0.162489397953408  0.306717184462427  0.14761731980508 2.27118386898399  0.152704949776897  0.23183232432767  0.134552581515444 2.20281958299365  0.185178007898053  0.472057902364623  0.180076436120339 2.43112611163143  0.125  0  0.1 2
0.682  0.153135880885921  0.234100488356596  0.134959202759804 2.20325899421871  0.143482195216654  0.1569155916904  0.122475873769348 2.13399079907463  0.185178007898054  0.472057902364625  0.18007643612034 2.43112611163143  0.125  0  0.1 2
0.683  0.145027722089893  0.168702678032732  0.124334553903466 2.14328943652579  0.136491852308337  0.098265958134073  0.113650524002709 2.08163568155649  0.177380237143551  0.417730944195997  0.168802021947019 2.37909849295119  0.125  0  0.1 2
0.684  0.138518119422463  0.114703903003625  0.116083513952971 2.09509619458034  0.13172129177527  0.057545426626047  0.107829038863481 2.04653775806132  0.177380237143551  0.417730944196  0.16880202194702 2.37909849295121  0.125  0  0.1 2
0.685  0.133692271510751  0.073977867297783  0.110156661890306 2.05989210605655  0.128752253737753  0.032064719000572  0.104307262170441 2.02534827823087  0.169856754548295  0.363320037270756  0.158107471978883 2.32707071907948  0.125  0  0.1 2
0.686  0.13037050183233  0.045717839541054  0.106186933799956 2.0362530692818  0.12702973171958  0.017297790287982  0.102306973643735 2.01344544026864  0.169856754548295  0.363320037270759  0.158107471978884 2.32707071907949  0.125  0  0.1 2
0.687  0.128220754427542  0.027389654908048  0.10367259536599 2.02136923598776  0.126076710497939  0.009154289968153  0.101216163095428 2.00703529414107  0.162786778709655  0.310355453608881  0.148243675318414 2.27665410688573  0.125  0  0.1 2
0.688  0.126892334151661  0.016072144575668  0.102142972818263 2.01239447404644  0.125564683575083  0.004792934953916  0.100635449177455 2.00365752359975  0.162786778709656  0.310355453608884  0.148243675318415 2.27665410688573  0.125  0  0.1 2
0.689  0.126097174399274  0.009308554870949  0.101237020547942 2.00712309832148  0.125294254512629  0.002494905031013  0.10033042321918 2.001895929096  0.156317816010619  0.260318917323305  0.13939736550989 2.22939024270305  0.125  0  0.1 2
0.69  0.125630922153066  0.005348643077043  0.100709406497781 2.00407281845545  0.1251527922698  0.001294654415631  0.100171368245825 2.00098148888838  0.156317816010619  0.260318917323309  0.13939736550989 2.22939024270305  0.125  0  0.1 2
0.691  0.125361002107182  0.003058819011005  0.100405246751977 2.00232219478694  0.125079183126347  0.000670695530957  0.100088751892817 2.00050778617002  0.150552587780718  0.214469044794406  0.131676353840789 2.1865508222379  0.125  0  0.1 2
0.692  0.125205942897893  0.001744418360001  0.100230960748247 2.00132195062791  0.125040991312767  0.000347132692495  0.100045928623585 2.00026262534457  0.150552587780718  0.214469044794409  0.131676353840789 2.1865508222379  0.125  0  0.1 2
0.693  0.125117275106922  0.00099317253709  0.100131447829435 2.00075184949211  0.125021206943231  0.000179569692327  0.100023756786686 2.00013580160253  0.145543180021264  0.173701872538539  0.125108038774652 2.14898490531081  0.125  0  0.1 2
0.694  0.125066709841906  0.00056488284765  0.100074747494201 2.00042736433826  0.125010967186944  9.28589837968602E-05  0.100012284610484 2.00007021105843  0.145543180021264  0.173701872538542  0.125108038774653 2.14898490531083  0.125  0  0.1 2
0.695  0.12503792043059  0.000321079274779  0.100042481422507 2.00024282789559  0.125005670170883  4.80076880374433E-05  0.100006350959813 2.00003629481575  0.141292965261392  0.138481125586791  0.119650018719728 2.11705548288224  0.125  0  0.1 2
0.696  0.125021545392717  0.000182421641875  0.100024134253642 2.00013793501446  0.125002930936227  2.48149596753304E-05  0.100003282748036 2.00001875954122  0.141292965261392  0.138481125586793  0.119650018719728 2.11705548288224  0.125  0  0.1 2
0.697  0.125012237364851  0.000103609607513  0.10001370695258 2.00007833354521  0.125001514736152  1.28244950766083E-05  0.100001696531295 2.00000969472999  0.1377648229681  0.108849393197311  0.115208541989098 2.09067415590871  0.125  0  0.1 2
0.698  0.125006948688133  5.88314167999548E-05  0.100007782887297 2.0000444762634  0.125000782692698  6.62662675183075E-06  0.10000087662304 2.00000500934627  0.1377648229681  0.108849393197313  0.115208541989098 2.09067415590871  0.125  0  0.1 2
0.699  0.12500394469565  3.33977160256176E-05  0.10000441817421 2.00002524755705  0.125000404360018  3.42348444753492E-06  0.100000452885166 2.00000258793466  0.134892917217498  0.084505056299434  0.111659415144301 2.0694084138655  0.125  0  0.1 2
0.7  0.125002238853806  1.89551473342322E-05  0.100002507553377 2.00001432915  0.125000208864315  1.76833212802801E-06  0.100000233928559 2.00000133673991  0.134892917217499  0.084505056299435  0.111659415144301 2.06940841386548  0.125  0  0.1 2
0.701  0.125001270399349  1.07557486313928E-05  0.100001422859234 2.00000813071246  0.125000107863454  9.13216236620047E-07  0.100000120807213 2.0000006903284  0.132595110526255  0.064913607198168  0.108866866393781 2.0526184178606  0.125  0  0.1 2
0.702  0.125000720700422  6.10175212310794E-06  0.100000807188326 2.00000461253317  0.125000055691931  4.71510567268451E-07  0.100000062375004 2.00000035642902  0.132595110526255  0.064913607198168  0.108866866393781 2.0526184178606  0.125  0  0.1 2
0.703  0.125000408756864  3.4607043937665E-06  0.100000457808929 2.0000026160602  0.125000028748229  2.43394165673615E-07  0.100000032198028 2.00000018398885  0.13078378688088  0.049421023227467  0.10669780620692 2.0395839719816  0.125  0  0.1 2
0.704  0.125000231774483  1.96229759767812E-06  0.10000025958782 2.00000148336192  0.12500001483621  1.25609358873503E-07  0.100000016616559 2.00000009495181  0.13078378688088  0.049421023227467  0.10669780620692 2.0395839719816  0.125  0  0.1 2
0.705  0.12500013138629  1.11236980293138E-06  0.100000147152773 2.00000084087394  0.125000007654545  6.48064738763189E-08  0.100000008573092 2.00000004898912  0.129373917753842  0.037346963887614  0.105030869317208 2.02959899376799  0.125  0  0.1 2
0.706  0.125000074457973  6.30391413046177E-07  0.100000083392971 2.00000047653157  0.125000003948126  3.34264358206315E-08  0.100000004421903 2.00000002526804  0.129373917753842  0.037346963887614  0.105030869317208 2.02959899376799  0.125  0  0.1 2
0.707  0.125000042183377  3.57141558845569E-07  0.100000047245396 2.0000002699738  0.125000002035766  1.72356241624294E-08  0.100000002280059 2.00000001302892  0.128288165548364  0.028048738251974  0.103760921092616 2.02202831120651  0.125  0  0.1 2
0.708  0.125000023890879  2.02269853315345E-07  0.100000026757789 2.00000015290169  0.125000001049347  8.88420201236339E-09  0.10000000117527 2.00000000671585  0.128288165548364  0.028048738251974  0.103760921092616 2.02202831120651  0.125  0  0.1 2
0.709  0.125000013526166  1.14517992180324E-07  0.100000015149307 2.00000008656747  0.125000000540696  4.57775663721858E-09  0.100000000605581 2.00000000346048  0.127459438916317  0.020957181552597  0.102800261758759 2.01633285523585  0.125  0  0.1 2
0.71  0.125000007655255  6.48124866759673E-08  0.100000008573887 2.00000004899366  0.125000000278495  2.35785690637074E-09  0.100000000311916 2.0000000017824  0.127459438916317  0.020957181552596  0.102800261758759 2.01633285523585  0.125  0  0.1 2
0.711  0.12500000433089  3.66670615947398E-08  0.100000004850597 2.0000000277177  0.125000000143384  1.21394622760807E-09  0.10000000016059 2.00000000091766  0.126831575333018  0.015590788881012  0.10207777401201 2.01207336863843  0.125  0  0.1 2
0.712  0.125000002449156  2.07355488435849E-08  0.100000002743055 2.0000000156746  0.125000000073788  6.24718979254367E-10  0.100000000082643 2.00000000047225  0.126831575333018  0.015590788881012  0.10207777401201 2.01207336863843  0.125  0  0.1 2
0.713  0.125000001384417  1.17210352485726E-08  0.100000001550547 2.00000000886027  0.125000000037954  3.21335442228754E-10  0.100000000042509 2.00000000024292  0.126358830824008  0.011555582638447  0.101537007035932 2.0089020762101  0.125  0  0.1 2
0.714  0.125000000782198  6.62240733797938E-09  0.100000000876062 2.00000000500607  0.125000000019512  1.65198534189054E-10  0.100000000021854 2.00000000012489  0.126358830824008  0.011555582638447  0.101537007035932 2.0089020762101  0.125  0  0.1 2
0.715  0.125000000441727  3.73984189516303E-09  0.100000000494735 2.00000000282707  0.125000000010026  8.48812483984294E-11  0.100000000011229 2.00000000006416  0.126004729953998  0.008537072429683  0.101133874938497 2.00654917826139  0.125  0  0.1 2
0.716  0.125000000249325  2.11088929248107E-09  0.100000000279245 2.0000000015957  0.125000000005148  4.35873569914839E-11  0.100000000005766 2.00000000003295  0.126004729953997  0.008537072429683  0.101133874938497 2.0065491782614  0.125  0  0.1 2
0.717  0.12500000014065  1.19080170590051E-09  0.100000000157528 2.00000000090016  0.125000000002642  2.236868813013E-11  0.100000000002959 2.00000000001691  0.125740665817447  0.006288818728403  0.100834374677492 2.0048083494302  0.125  0  0.1 2
0.718  0.125000000079298  6.713695359277E-10  0.100000000088814 2.00000000050751  0.125000000001355  1.14721854378254E-11  0.100000000001518 2.00000000000868  0.125740665817446  0.006288818728402  0.100834374677492 2.00480834943021  0.125  0  0.1 2
0.719  0.12500000004468  3.78283931821387E-10  0.100000000050042 2.00000000028596  0.125000000000694  5.87996347588387E-12  0.100000000000778 2.00000000000446  0.125544492450426  0.004620384406801  0.100612530874857 2.00352339061361  0.125  0  0.1 2
0.72  0.125000000025159  2.13006917616925E-10  0.100000000028178 2.00000000016102  0.125000000000356  3.01189542881154E-12  0.100000000000399 2.00000000000228  0.125544492450426  0.004620384406801  0.100612530874857 2.00352339061361  0.125  0  0.1 2
0.721  0.125000000014157  1.19859996914077E-10  0.100000000015856 2.00000000009061  0.125000000000182  1.54211213685213E-12  0.100000000000204 2.00000000000117  0.125399240649041  0.003386164191539  0.100448648554214 2.00257689030476  0.125  0  0.1 2
0.722  0.125000000007961  6.73977332234332E-11  0.100000000008916 2.00000000005094  0.125000000000093  7.89411580778419E-13  0.100000000000105 2.00000000000061  0.12539924064904  0.003386164191539  0.100448648554214 2.00257689030478  0.125  0  0.1 2
0.723  0.125000000004473  3.78697490019724E-11  0.10000000000501 2.00000000002863  0.125000000000048  4.04193356947137E-13  0.100000000000054 2.00000000000031  0.125292013547363  0.002475738006394  0.100327882564393 2.00188104021624  0.125  0  0.1 2
0.724  0.125000000002511  2.12617215496094E-11  0.100000000002813 2.00000000001608  0.125000000000024  2.07224248797816E-13  0.100000000000028 2.00000000000018  0.125292013547363  0.002475738006394  0.100327882564393 2.00188104021624  0.125  0  0.1 2
0.725  0.125000000001409  1.19274798370027E-11  0.100000000001578 2.00000000000902  0.125000000000013  1.0659628584226E-13  0.100000000000014 2.00000000000007  0.125213073368963  0.001805902428263  0.100239096234927 2.00137041480394  0.125  0  0.1 2
0.726  0.12500000000079  6.68552019296382E-12  0.100000000000885 2.00000000000506  0.125000000000006  5.51716301879273E-14  0.100000000000007 2.00000000000004  0.125213073368963  0.001805902428263  0.100239096234927 2.00137041480394  0.125  0  0.1 2
0.727  0.125000000000442  3.7440675559753E-12  0.100000000000495 2.00000000000283  0.125000000000003  2.89542503024759E-14  0.100000000000004 2.00000000000003  0.125155106751484  0.00131428080425  0.100173967384278 2.00099640327082  0.125  0  0.1 2
0.728  0.125000000000248  2.09497696967571E-12  0.100000000000277 2.00000000000157  0.125000000000002  1.56624466712355E-14  0.100000000000002 2.00000000000001  0.125155106751484  0.001314280804249  0.100173967384278 2.00099640327082  0.125  0  0.1 2
0.729  0.125000000000138  1.17136161881119E-12  0.100000000000155 2.00000000000089  0.125000000000001  8.81996715314363E-15  0.100000000000001 2  0.125112645380361  0.000954303902452  0.100126297374987 2.00072296990021  0.125  0  0.1 2
0.73  0.125000000000077  6.54462595228317E-13  0.100000000000087 2.00000000000051  0.125000000000001  5.07702659156367E-15  0.100000000000001 2  0.125112645380361  0.000954303902451  0.100126297374987 2.00072296990021  0.125  0  0.1 2
0.731  0.125000000000043  3.65478480812572E-13  0.100000000000049 2.00000000000029  0.125  2.86609176388953E-15  0.1 2  0.125081615789611  0.000691324868825  0.100091482362069 2.00052345283147  0.125  0  0.1 2
0.732  0.125000000000024  2.04114503077296E-13  0.100000000000027 2.00000000000016  0.125  1.50251804049395E-15  0.1 2  0.125081615789611  0.000691324868825  0.100091482362069 2.00052345283147  0.125  0  0.1 2
0.733  0.125000000000013  1.14082354674126E-13  0.100000000000015 2.00000000000009  0.125  6.2546645766276E-16  0.1 2  0.1250589934028  0.000499644418283  0.10006611167293 2.00037816054198  0.125  0  0.1 2
0.734  0.125000000000007  6.3817007234231E-14  0.100000000000009 2.00000000000007  0.125  1.7306320739398E-16  0.1 2  0.1250589934028  0.000499644418283  0.10006611167293 2.00037816054198  0.125  0  0.1 2
0.735  0.125000000000004  3.59504093161422E-14  0.100000000000005 2.00000000000004  0.125  3.3594786366659E-17  0.1 2  0.125042538936135  0.000360251280173  0.10004766449984 2.00027257425849  0.125  0  0.1 2
0.736  0.125000000000002  2.05252481677572E-14  0.100000000000003 2.00000000000003  0.125  6.8262117885971E-18  0.1 2  0.125042538936135  0.000360251280172  0.10004766449984 2.00027257425849  0.125  0  0.1 2
0.737  0.125000000000001  1.17544862732187E-14  0.100000000000002 2.00000000000002  0.125  1.40998746270006E-18  0.1 2  0.125030598887369  0.000259116452899  0.10003428187287 2.00019600727866  0.125  0  0.1 2
0.738  0.125000000000001  6.81399381363686E-15  0.100000000000001 2  0.125  2.89497036616459E-19  0.1 2  0.125030598887369  0.000259116452899  0.10003428187287 2.00019600727866  0.125  0  0.1 2
0.739  0.125  3.96210841913101E-15  0.100000000000001 2.00000000000002  0.125  5.9294423291088E-20  0.1 2  0.125021955326485  0.000185911720724  0.100024595854938 2.00014060717839  0.125  0  0.1 2
0.74  0.125  2.37310171513627E-15  0.1 2  0.125  1.21167982783736E-20  0.1 2  0.125021955326485  0.000185911720724  0.100024595854938 2.00014060717839  0.125  0  0.1 2
0.741  0.125  1.36696209906972E-15  0.1 2  0.125  2.47370706279106E-21  0.1 2  0.125015713290516  0.00013305064072  0.100017601989627 2.00010061449641  0.125  0  0.1 2
0.742  0.125  5.96744875736022E-16  0.1 2  0.125  5.05559845990538E-22  0.1 2  0.125015713290517  0.00013305064072  0.100017601989627 2.00010061449639  0.125  0  0.1 2
0.743  0.125  2.0122792321331E-16  0.1 2  0.125  1.03584220768005E-22  0.1 2  0.12501121667123  9.49731736064794E-05  0.100012564300126 2.00007181281883  0.125  0  0.1 2
0.744  0.125  4.16333634234434E-17  0.1 2  0.125  2.12834550909018E-23  0.1 2  0.12501121667123  9.49731736056939E-05  0.100012564300126 2.00007181281883  0.125  0  0.1 2
0.745  0.125  0  0.1 2  0.125  4.38214049474123E-24  0.1 2  0.125007985579933  6.76135489966409E-05  0.10000894469954 2.000051121446  0.125  0  0.1 2
0.746  0.125  0  0.1 2  0.125  9.02929483037592E-25  0.1 2  0.125007985579933  6.76135489957001E-05  0.10000894469954 2.000051121446  0.125  0  0.1 2
0.747  0.125  0  0.1 2  0.125  1.85934866261236E-25  0.1 2  0.125005669833276  4.80054215959316E-05  0.100006350654822 2.00003629411777  0.125  0  0.1 2
0.748  0.125  0  0.1 2  0.125  3.82257316345342E-26  0.1 2  0.125005669833276  4.80054215949251E-05  0.100006350654822 2.00003629411777  0.125  0  0.1 2
0.749  0.125  0  0.1 2  0.125  7.84101345930544E-27  0.1 2  0.125004014497554  3.39895766928576E-05  0.100004496465507 2.00002569652401  0.125  0  0.1 2
0.75  0.125  0  0.1 2  0.125  1.60441369186272E-27  0.1 2  0.125004014497554  3.39895766918167E-05  0.100004496465507 2.00002569652401  0.125  0  0.1 2
0.751  0.125  0  0.1 2  0.125  3.27507321581859E-28  0.1 2  0.125002834425841  2.39980302524307E-05  0.100003174674343 2.00001814226202  0.125  0  0.1 2
0.752  0.125  0  0.1 2  0.125  6.67094521881625E-29  0.1 2  0.125002834425841  2.39980302513777E-05  0.100003174674343 2.00001814226202  0.125  0  0.1 2
0.753  0.125  0  0.1 2  0.125  1.35622432139901E-29  0.1 2  0.12500199548391  1.68949031394582E-05  0.100002235002066 2.00001277209487  0.125  0  0.1 2
0.754  0.125  0  0.1 2  0.125  2.75261038584508E-30  0.1 2  0.12500199548391  1.6894903138406E-05  0.100002235002066 2.00001277209487  0.125  0  0.1 2
0.755  0.125  0  0.1 2  0.125  5.57791671533774E-31  0.1 2  0.125001400739141  1.18593939907249E-05  0.100001568858437 2.00000896524202  0.125  0  0.1 2
0.756  0.125  0  0.1 2  0.125  1.12851785797523E-31  0.1 2  0.125001400739142  1.18593939897928E-05  0.100001568858437 2.000008965242  0.125  0  0.1 2
0.757  0.125  0  0.1 2  0.125  2.27933980804627E-32  0.1 2  0.125000980323425  8.29990177724976E-06  0.10000109797774 2.00000627433079  0.125  0  0.1 2
0.758  0.125  0  0.1 2  0.125  4.59522421961099E-33  0.1 2  0.125000980323426  8.29990177646376E-06  0.10000109797774 2.00000627433078  0.125  0  0.1 2
0.759  0.125  0  0.1 2  0.125  9.24551362625068E-34  0.1 2  0.125000684009789  5.79114799018993E-06  0.100000766098779 2.000004377795  0.125  0  0.1 2
0.76  0.125  0  0.1 2  0.125  1.85620150129009E-34  0.1 2  0.125000684009789  5.79114798945581E-06  0.100000766098779 2.000004377795  0.125  0  0.1 2
0.761  0.125  0  0.1 2  0.125  3.71840109068219E-35  0.1 2  0.125000475789009  4.02824473905934E-06  0.10000053288761 2.00000304511647  0.125  0  0.1 2
0.762  0.125  0  0.1 2  0.125  7.432258600395E-36  0.1 2  0.125000475789009  4.02824473835569E-06  0.10000053288761 2.00000304511647  0.125  0  0.1 2
0.763  0.125  0  0.1 2  0.125  1.482326759016E-36  0.1 2  0.125000329916921  2.79322145837555E-06  0.100000369508908 2.00000211150185  0.125  0  0.1 2
0.764  0.125  0  0.1 2  0.125  2.95036015150989E-37  0.1 2  0.125000329916921  2.79322145760783E-06  0.100000369508908 2.00000211150185  0.125  0  0.1 2
0.765  0.125  0  0.1 2  0.125  5.8611259946603E-38  0.1 2  0.125000228040738  1.930690821745E-06  0.100000255406599 2.00000145947751  0.125  0  0.1 2
0.766  0.125  0  0.1 2  0.125  1.16235548670123E-38  0.1 2  0.125000228040738  1.93069082091201E-06  0.100000255406599 2.00000145947751  0.125  0  0.1 2
0.767  0.125  0  0.1 2  0.125  2.30159105074793E-39  0.1 2  0.125000157115178  1.33020348628313E-06  0.100000175969481 2.00000100554551  0.125  0  0.1 2
0.768  0.125  0  0.1 2  0.125  4.55117741968988E-40  0.1 2  0.125000157115179  1.33020348540398E-06  0.100000175969481 2.00000100554549  0.125  0  0.1 2
0.769  0.125  0  0.1 2  0.125  8.98858357336531E-41  0.1 2  0.125000107895298  9.13486637796176E-07  0.100000120842971 2.00000069053406  0.125  0  0.1 2
0.77  0.125  0  0.1 2  0.125  1.77330140963006E-41  0.1 2  0.125000107895298  9.13486636796027E-07  0.100000120842971 2.00000069053406  0.125  0  0.1 2
0.771  0.125  0  0.1 2  0.125  3.49489191553652E-42  0.1 2  0.125000073849404  6.25239614051803E-07  0.100000082711449 2.00000047263824  0.125  0  0.1 2
0.772  0.125  0  0.1 2  0.125  6.88120401079835E-43  0.1 2  0.125000073849404  6.25239613075285E-07  0.100000082711449 2.00000047263824  0.125  0  0.1 2
0.773  0.125  0  0.1 2  0.125  1.35356329431932E-43  0.1 2  0.12500005037715  4.26513669952706E-07  0.100000056422466 2.00000032241479  0.125  0  0.1 2
0.774  0.125  0  0.1 2  0.125  2.65990763663315E-44  0.1 2  0.125000050377151  4.26513669037691E-07  0.100000056422466 2.00000032241477  0.125  0  0.1 2
0.775  0.125  0  0.1 2  0.125  5.22165617438609E-45  0.1 2  0.125000034248768  2.89964085034628E-07  0.100000038358649 2.00000021919263  0.125  0  0.1 2
0.776  0.125  0  0.1 2  0.125  1.02394499237556E-45  0.1 2  0.125000034248768  2.89964084257578E-07  0.100000038358649 2.00000021919263  0.125  0  0.1 2
0.777  0.125  0  0.1 2  0.125  2.00558585750965E-46  0.1 2  0.125000023204074  1.96455155466061E-07  0.100000025988577 2.00000014850633  0.125  0  0.1 2
0.778  0.125  0  0.1 2  0.125  3.92348486849819E-47  0.1 2  0.125000023204074  1.96455154839881E-07  0.100000025988577 2.00000014850633  0.125  0  0.1 2
0.779  0.125  0  0.1 2  0.125  7.66552141819077E-48  0.1 2  0.125000015666616  1.32639952018583E-07  0.100000017546618 2.00000010026649  0.125  0  0.1 2
0.78  0.125  0  0.1 2  0.125  1.49564530355292E-48  0.1 2  0.125000015666617  1.32639951522665E-07  0.100000017546618 2.00000010026648  0.125  0  0.1 2
0.781  0.125  0  0.1 2  0.125  2.91418831375235E-49  0.1 2  0.125000010540523  8.92403500719977E-08  0.10000001180539 2.00000006745943  0.125  0  0.1 2
0.782  0.125  0  0.1 2  0.125  5.67023380129624E-50  0.1 2  0.125000010540523  8.92403496981578E-08  0.10000001180539 2.00000006745943  0.125  0  0.1 2
0.783  0.125  0  0.1 2  0.125  1.10173793999861E-50  0.1 2  0.125000007066589  5.98286160133857E-08  0.100000007914583 2.00000004522623  0.125  0  0.1 2
0.784  0.125  0  0.1 2  0.125  2.13774610716166E-51  0.1 2  0.12500000706659  5.98286157243098E-08  0.100000007914583 2.00000004522622  0.125  0  0.1 2
0.785  0.125  0  0.1 2  0.125  4.14235139161432E-52  0.1 2  0.12500000472067  3.99671086163295E-08  0.100000005287153 2.00000003021234  0.125  0  0.1 2
0.786  0.125  0  0.1 2  0.125  8.0161943480783E-53  0.1 2  0.12500000472067  3.99671084255734E-08  0.100000005287153 2.00000003021234  0.125  0  0.1 2
0.787  0.125  0  0.1 2  0.125  1.54932101673803E-53  0.1 2  0.125000003142167  2.66028626189895E-08  0.100000003519229 2.00000002010991  0.125  0  0.1 2
0.788  0.125  0  0.1 2  0.125  2.9908228630706E-54  0.1 2  0.125000003142167  2.66028624508865E-08  0.100000003519229 2.00000002010991  0.125  0  0.1 2
0.789  0.125  0  0.1 2  0.125  5.76689744968906E-55  0.1 2  0.125000002083881  1.76429874931709E-08  0.100000002333949 2.00000001333688  0.125  0  0.1 2
0.79  0.125  0  0.1 2  0.125  1.11076788355046E-55  0.1 2  0.125000002083882  1.76429873972533E-08  0.100000002333949 2.00000001333687  0.125  0  0.1 2
0.791  0.125  0  0.1 2  0.125  2.13728162904938E-56  0.1 2  0.125000001376961  1.16579097621297E-08  0.100000001542197 2.00000000881256  0.125  0  0.1 2
0.792  0.125  0  0.1 2  0.125  4.10851957286769E-57  0.1 2  0.125000001376961  1.16579097044377E-08  0.100000001542197 2.00000000881256  0.125  0  0.1 2
0.793  0.125  0  0.1 2  0.125  7.89080933669963E-58  0.1 2  0.125000000906488  7.67469590403879E-09  0.100000001015268 2.00000000580155  0.125  0  0.1 2
0.794  0.125  0  0.1 2  0.125  1.51424780520143E-58  0.1 2  0.125000000906488  7.67469603444141E-09  0.100000001015268 2.00000000580155  0.125  0  0.1 2
0.795  0.125  0  0.1 2  0.125  2.90360158079232E-59  0.1 2  0.125000000594541  5.03362800612335E-09  0.100000000665887 2.00000000380508  0.125  0  0.1 2
0.796  0.125  0  0.1 2  0.125  5.56372411301507E-60  0.1 2  0.125000000594541  5.03362834916044E-09  0.100000000665887 2.00000000380508  0.125  0  0.1 2
0.797  0.125  0  0.1 2  0.125  1.06537938601657E-60  0.1 2  0.12500000038848  3.28903459217912E-09  0.100000000435099 2.0000000024863  0.125  0  0.1 2
0.798  0.125  0  0.1 2  0.125  2.03878755341929E-61  0.1 2  0.12500000038848  3.28903512905679E-09  0.100000000435099 2.0000000024863  0.125  0  0.1 2
0.799  0.125  0  0.1 2  0.125  3.89927588288426E-62  0.1 2  0.125000000252878  2.14097435550419E-09  0.100000000283225 2.00000000161845  0.125  0  0.1 2
0.8  0.125  0  0.1 2  0.125  7.45334675132774E-63  0.1 2  0.125000000252878  2.14097499885145E-09  0.100000000283225 2.00000000161845  0.125  0  0.1 2
0.801  0.125  0  0.1 2  0.125  1.42390219323581E-63  0.1 2  0.125000000163983  1.38834966102064E-09  0.100000000183662 2.00000000104951  0.125  0  0.1 2
0.802  0.125  0  0.1 2  0.125  2.71876066034512E-64  0.1 2  0.125000000163983  1.38835037335452E-09  0.100000000183662 2.00000000104951  0.125  0  0.1 2
0.803  0.125  0  0.1 2  0.125  5.18821872529615E-65  0.1 2  0.12500000010593  8.96849716779182E-10  0.100000000118643 2.00000000067798  0.125  0  0.1 2
0.804  0.125  0  0.1 2  0.125  9.8948754800416E-66  0.1 2  0.12500000010593  8.96850415662976E-10  0.100000000118643 2.00000000067798  0.125  0  0.1 2
0.805  0.125  0  0.1 2  0.125  1.88594613679388E-66  0.1 2  0.125000000068165  5.7711626341255E-10  0.100000000076346 2.00000000043628  0.125  0  0.1 2
0.806  0.125  0  0.1 2  0.125  3.59212566710794E-67  0.1 2  0.125000000068165  5.7711693172764E-10  0.100000000076346 2.00000000043628  0.125  0  0.1 2
0.807  0.125  0  0.1 2  0.125  6.83672908389625E-68  0.1 2  0.125000000043693  3.69930049801862E-10  0.100000000048938 2.00000000027967  0.125  0  0.1 2
0.808  0.125  0  0.1 2  0.125  1.30013080014227E-68  0.1 2  0.125000000043694  3.69930708489437E-10  0.100000000048938 2.00000000027966  0.125  0  0.1 2
0.809  0.125  0  0.1 2  0.125  2.47019823946297E-69  0.1 2  0.125000000027898  2.36199323607126E-10  0.100000000031247 2.00000000017857  0.125  0  0.1 2
0.81  0.125  0  0.1 2  0.125  4.68862220503885E-70  0.1 2  0.125000000027898  2.36199959638602E-10  0.100000000031247 2.00000000017857  0.125  0  0.1 2
0.811  0.125  0  0.1 2  0.125  8.88975092239579E-71  0.1 2  0.125000000017743  1.50221080968538E-10  0.100000000019873 2.00000000011357  0.125  0  0.1 2
0.812  0.125  0  0.1 2  0.125  1.68355798326924E-71  0.1 2  0.125000000017743  1.50221743979731E-10  0.100000000019873 2.00000000011357  0.125  0  0.1 2
0.813  0.125  0  0.1 2  0.125  3.18438860147211E-72  0.1 2  0.12500000001124  9.51628361470577E-11  0.10000000001259 2.00000000007196  0.125  0  0.1 2
0.814  0.125  0  0.1 2  0.125  6.01522768814306E-73  0.1 2  0.12500000001124  9.51635085710953E-11  0.100000000012589 2.00000000007194  0.125  0  0.1 2
0.815  0.125  0  0.1 2  0.125  1.13469359692685E-73  0.1 2  0.125000000007092  6.00454690327674E-11  0.100000000007944 2.00000000004541  0.125  0  0.1 2
0.816  0.125  0  0.1 2  0.125  2.13738455464722E-74  0.1 2  0.125000000007092  6.00460800019419E-11  0.100000000007944 2.00000000004541  0.125  0  0.1 2
0.817  0.125  0  0.1 2  0.125  4.02018522691996E-75  0.1 2  0.125000000004457  3.77366055797562E-11  0.100000000004993 2.00000000002855  0.125  0  0.1 2
0.818  0.125  0  0.1 2  0.125  7.55014736957387E-76  0.1 2  0.125000000004457  3.77370826368262E-11  0.100000000004993 2.00000000002855  0.125  0  0.1 2
0.819  0.125  0  0.1 2  0.125  1.41580036797646E-76  0.1 2  0.12500000000279  2.36214878037541E-11  0.100000000003125 2.00000000001786  0.125  0  0.1 2
0.82  0.125  0  0.1 2  0.125  2.65082651921357E-77  0.1 2  0.12500000000279  2.36218932487894E-11  0.100000000003125 2.00000000001786  0.125  0  0.1 2
0.821  0.125  0  0.1 2  0.125  4.95555582908434E-78  0.1 2  0.125000000001739  1.47268170210673E-11  0.100000000001949 2.00000000001116  0.125  0  0.1 2
0.822  0.125  0  0.1 2  0.125  9.24990368746321E-79  0.1 2  0.125000000001739  1.47271823625114E-11  0.100000000001949 2.00000000001116  0.125  0  0.1 2
0.823  0.125  0  0.1 2  0.125  1.72393112075194E-79  0.1 2  0.12500000000108  9.14462272657114E-12  0.10000000000121 2.00000000000692  0.125  0  0.1 2
0.824  0.125  0  0.1 2  0.125  3.20808464247986E-80  0.1 2  0.12500000000108  9.14487817257785E-12  0.10000000000121 2.00000000000692  0.125  0  0.1 2
0.825  0.125  0  0.1 2  0.125  5.96102171080802E-81  0.1 2  0.125000000000668  5.65553675390174E-12  0.100000000000749 2.00000000000429  0.125  0  0.1 2
0.826  0.125  0  0.1 2  0.125  1.10598683368893E-81  0.1 2  0.125000000000668  5.65572188515963E-12  0.100000000000749 2.00000000000429  0.125  0  0.1 2
0.827  0.125  0  0.1 2  0.125  2.04898074013345E-82  0.1 2  0.125000000000411  3.48368042610037E-12  0.100000000000461 2.00000000000264  0.125  0  0.1 2
0.828  0.125  0  0.1 2  0.125  3.79041755342059E-83  0.1 2  0.125000000000411  3.48375978061946E-12  0.100000000000461 2.00000000000264  0.125  0  0.1 2
0.829  0.125  0  0.1 2  0.125  7.00160964632914E-84  0.1 2  0.125000000000252  2.13732992524672E-12  0.100000000000283 2.00000000000163  0.125  0  0.1 2
0.83  0.125  0  0.1 2  0.125  1.2914222264827E-84  0.1 2  0.125000000000252  2.13728905399069E-12  0.100000000000283 2.00000000000163  0.125  0  0.1 2
0.831  0.125  0  0.1 2  0.125  2.37844576414533E-85  0.1 2  0.125000000000154  1.30624436603766E-12  0.100000000000173 2.000000000001  0.125  0  0.1 2
0.832  0.125  0  0.1 2  0.125  4.37386292076432E-86  0.1 2  0.125000000000154  1.30603410192177E-12  0.100000000000173 2.000000000001  0.125  0  0.1 2
0.833  0.125  0  0.1 2  0.125  8.03107188039215E-87  0.1 2  0.125000000000093  7.95310403668929E-13  0.100000000000106 2.00000000000063  0.125  0  0.1 2
0.834  0.125  0  0.1 2  0.125  1.47233006433268E-87  0.1 2  0.125000000000094  7.9501957427358E-13  0.100000000000105 2.0000000000006  0.125  0  0.1 2
0.835  0.125  0  0.1 2  0.125  2.69491262470707E-88  0.1 2  0.125000000000057  4.82487545902084E-13  0.100000000000064 2.00000000000037  0.125  0  0.1 2
0.836  0.125  0  0.1 2  0.125  4.92464007970376E-89  0.1 2  0.125000000000057  4.82091558277434E-13  0.100000000000064 2.00000000000037  0.125  0  0.1 2
0.837  0.125  0  0.1 2  0.125  8.98411592519958E-90  0.1 2  0.125000000000034  2.91701288711579E-13  0.100000000000039 2.00000000000024  0.125  0  0.1 2
0.838  0.125  0  0.1 2  0.125  1.63616334845535E-90  0.1 2  0.125000000000034  2.9125342148895E-13  0.100000000000039 2.00000000000024  0.125  0  0.1 2
0.839  0.125  0  0.1 2  0.125  2.97445153542398E-91  0.1 2  0.12500000000002  1.75788582972498E-13  0.100000000000024 2.00000000000016  0.125  0  0.1 2
0.84  0.125  0  0.1 2  0.125  5.39751601524886E-92  0.1 2  0.12500000000002  1.75390021296361E-13  0.100000000000023 2.00000000000014  0.125  0  0.1 2
0.841  0.125  0  0.1 2  0.125  9.77609538855332E-93  0.1 2  0.125000000000012  1.05666767508942E-13  0.100000000000014 2.00000000000009  0.125  0  0.1 2
0.842  0.125  0  0.1 2  0.125  1.76725446670838E-93  0.1 2  0.125000000000012  1.05186769357868E-13  0.100000000000014 2.00000000000009  0.125  0  0.1 2
0.843  0.125  0  0.1 2  0.125  3.18840133065371E-94  0.1 2  0.125000000000007  6.33763638101102E-14  0.100000000000009 2.00000000000007  0.125  0  0.1 2
0.844  0.125  0  0.1 2  0.125  5.74071211247821E-95  0.1 2  0.125000000000007  6.28942825046993E-14  0.100000000000008 2.00000000000005  0.125  0  0.1 2
0.845  0.125  0  0.1 2  0.125  1.03147068106892E-95  0.1 2  0.125000000000004  3.79852236536172E-14  0.100000000000005 2.00000000000004  0.125  0  0.1 2
0.846  0.125  0  0.1 2  0.125  1.84938241287768E-96  0.1 2  0.125000000000004  3.75389903332165E-14  0.100000000000005 2.00000000000004  0.125  0  0.1 2
0.847  0.125  0  0.1 2  0.125  3.30869490446495E-97  0.1 2  0.125000000000002  2.27699016267076E-14  0.100000000000003 2.00000000000003  0.125  0  0.1 2
0.848  0.125  0  0.1 2  0.125  5.90649025747442E-98  0.1 2  0.125000000000002  2.23631076987761E-14  0.100000000000003 2.00000000000003  0.125  0  0.1 2
0.849  0.125  0  0.1 2  0.125  1.052031780277E-98  0.1 2  0.125000000000001  1.37139518969798E-14  0.100000000000002 2.00000000000002  0.125  0  0.1 2
0.85  0.125  0  0.1 2  0.125  1.8695621846172E-99  0.1 2  0.125000000000001  1.33113334024578E-14  0.100000000000002 2.00000000000002  0.125  0  0.1 2
0.851  0.125  0  0.1 2  0.125  3.31473664976598E-100  0.1 2  0.125000000000001  8.28026840536635E-15  0.100000000000001 2  0.125  0  0.1 2
0.852  0.125  0  0.1 2  0.125  5.86332351925776E-101  0.1 2  0.125000000000001  7.91914958870716E-15  0.100000000000001 2  0.125  0  0.1 2
0.853  0.125  0  0.1 2  0.125  1.03469730564828E-101  0.1 2  0.125  4.96627508340061E-15  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.854  0.125  0  0.1 2  0.125  1.8215771484987E-102  0.1 2  0.125  4.68633627908476E-15  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.855  0.125  0  0.1 2  0.125  3.19917477332829E-103  0.1 2  0.125  2.887367045493E-15  0.1 2  0.125  0  0.1 2
0.856  0.125  0  0.1 2  0.125  5.60501796238631E-104  0.1 2  0.125  2.73425584118755E-15  0.1 2  0.125  0  0.1 2
0.857  0.125  0  0.1 2  0.125  9.79621429746161E-105  0.1 2  0.125  1.6119896829762E-15  0.1 2  0.125  0  0.1 2
0.858  0.125  0  0.1 2  0.125  1.70795476018734E-105  0.1 2  0.125  1.48480210092502E-15  0.1 2  0.125  0  0.1 2
0.859  0.125  0  0.1 2  0.125  2.97048107765334E-106  0.1 2  0.125  8.54993391993323E-16  0.1 2  0.125  0  0.1 2
0.86  0.125  0  0.1 2  0.125  5.15354328592189E-107  0.1 2  0.125  7.56532872278418E-16  0.1 2  0.125  0  0.1 2
0.861  0.125  0  0.1 2  0.125  8.91889194916134E-108  0.1 2  0.125  4.18314473079891E-16  0.1 2  0.125  0  0.1 2
0.862  0.125  0  0.1 2  0.125  1.53971202491123E-108  0.1 2  0.125  3.5772840564762E-16  0.1 2  0.125  0  0.1 2
0.863  0.125  0  0.1 2  0.125  2.65149053083442E-109  0.1 2  0.125  1.646246238983E-16  0.1 2  0.125  0  0.1 2
0.864  0.125  0  0.1 2  0.125  4.5547177216987E-110  0.1 2  0.125  1.53722525987371E-16  0.1 2  0.125  0  0.1 2
0.865  0.125  0  0.1 2  0.125  7.80463985046745E-111  0.1 2  0.125  6.15893439050918E-17  0.1 2  0.125  0  0.1 2
0.866  0.125  0  0.1 2  0.125  1.33402441565873E-111  0.1 2  0.125  7.83785411159908E-17  0.1 2  0.125  0  0.1 2
0.867  0.125  0  0.1 2  0.125  2.27454170172916E-112  0.1 2  0.125  2.27665259797013E-17  0.1 2  0.125  0  0.1 2
0.868  0.125  0  0.1 2  0.125  3.86850424145514E-113  0.1 2  0.125  4.99787814120487E-17  0.1 2  0.125  0  0.1 2
0.869  0.125  0  0.1 2  0.125  6.5631328630893E-114  0.1 2  0.125  8.43320104515185E-18  0.1 2  0.125  0  0.1 2
0.87  0.125  0  0.1 2  0.125  1.11070355383202E-114  0.1 2  0.125  3.94631505360469E-17  0.1 2  0.125  0  0.1 2
0.871  0.125  0  0.1 2  0.125  1.8750110502254E-115  0.1 2  0.125  3.10871741324898E-18  0.1 2  0.125  0  0.1 2
0.872  0.125  0  0.1 2  0.125  3.15738821996651E-116  0.1 2  0.125  3.55560574408303E-17  0.1 2  0.125  0  0.1 2
0.873  0.125  0  0.1 2  0.125  5.3035942442358E-117  0.1 2  0.125  1.14244832320061E-18  0.1 2  0.125  0  0.1 2
0.874  0.125  0  0.1 2  0.125  8.88649085308384E-118  0.1 2  0.125  3.41128585987848E-17  0.1 2  0.125  0  0.1 2
0.875  0.125  0  0.1 2  0.125  1.48527689460646E-118  0.1 2  0.125  4.19049337581592E-19  0.1 2  0.125  0  0.1 2
0.876  0.125  0  0.1 2  0.125  2.47628691005478E-119  0.1 2  0.125  3.35814811241405E-17  0.1 2  0.125  0  0.1 2
0.877  0.125  0  0.1 2  0.125  4.11822510653044E-120  0.1 2  0.125  1.53310811686751E-19  0.1 2  0.125  0  0.1 2
0.878  0.125  0  0.1 2  0.125  6.83177975914685E-121  0.1 2  0.125  3.33861662498942E-17  0.1 2  0.125  0  0.1 2
0.879  0.125  0  0.1 2  0.125  1.13050185786302E-121  0.1 2  0.125  5.59143527311256E-20  0.1 2  0.125  0  0.1 2
0.88  0.125  0  0.1 2  0.125  1.86604146160413E-122  0.1 2  0.125  3.33145468538521E-17  0.1 2  0.125  0  0.1 2
0.881  0.125  0  0.1 2  0.125  3.07243563438519E-123  0.1 2  0.125  2.03260767062115E-20  0.1 2  0.125  0  0.1 2
0.882  0.125  0  0.1 2  0.125  5.04608664770055E-124  0.1 2  0.125  3.32883618860781E-17  0.1 2  0.125  0  0.1 2
0.883  0.125  0  0.1 2  0.125  8.26677195257715E-125  0.1 2  0.125  7.36488182355714E-21  0.1 2  0.125  0  0.1 2
0.884  0.125  0  0.1 2  0.125  1.35090729039736E-125  0.1 2  0.125  3.32788191804821E-17  0.1 2  0.125  0  0.1 2
0.885  0.125  0  0.1 2  0.125  2.20202646962622E-126  0.1 2  0.125  2.65969285573878E-21  0.1 2  0.125  0  0.1 2
0.886  0.125  0  0.1 2  0.125  3.58035499798689E-127  0.1 2  0.125  3.32753540608264E-17  0.1 2  0.125  0  0.1 2
0.887  0.125  0  0.1 2  0.125  5.80678150218504E-128  0.1 2  0.125  9.5720046447931E-22  0.1 2  0.125  0  0.1 2
0.888  0.125  0  0.1 2  0.125  9.39399054590046E-129  0.1 2  0.125  3.32741024204411E-17  0.1 2  0.125  0  0.1 2
0.889  0.125  0  0.1 2  0.125  1.51589639996861E-129  0.1 2  0.125  3.43275951664859E-22  0.1 2  0.125  0  0.1 2
0.89  0.125  0  0.1 2  0.125  2.44001982972436E-130  0.1 2  0.125  3.32736558044456E-17  0.1 2  0.125  0  0.1 2
0.891  0.125  0  0.1 2  0.125  3.91761194784586E-131  0.1 2  0.125  1.22673035495844E-22  0.1 2  0.125  0  0.1 2
0.892  0.125  0  0.1 2  0.125  6.27413154595572E-132  0.1 2  0.125  3.32735031923757E-17  0.1 2  0.125  0  0.1 2
0.893  0.125  0  0.1 2  0.125  1.00228216942806E-132  0.1 2  0.125  4.36874179986715E-23  0.1 2  0.125  0  0.1 2
0.894  0.125  0  0.1 2  0.125  1.59709483738639E-133  0.1 2  0.125  3.327346090661E-17  0.1 2  0.125  0  0.1 2
0.895  0.125  0  0.1 2  0.125  2.53849287421001E-134  0.1 2  0.125  1.55074317793765E-23  0.1 2  0.125  0  0.1 2
0.896  0.125  0  0.1 2  0.125  4.02463060609139E-135  0.1 2  0.125  3.32734648338661E-17  0.1 2  0.125  0  0.1 2
0.897  0.125  0  0.1 2  0.125  6.36474895314952E-136  0.1 2  0.125  5.48788720374526E-24  0.1 2  0.125  0  0.1 2
0.898  0.125  0  0.1 2  0.125  1.00401933622691E-136  0.1 2  0.125  3.32734951635971E-17  0.1 2  0.125  0  0.1 2
0.899  0.125  0  0.1 2  0.125  1.57982433123019E-137  0.1 2  0.125  1.93675434243906E-24  0.1 2  0.125  0  0.1 2
0.9  0.125  0  0.1 2  0.125  2.4796010116158E-138  0.1 2  0.125  3.32735495435766E-17  0.1 2  0.125  0  0.1 2
0.901  0.125  0  0.1 2  0.125  3.88205267756407E-139  0.1 2  0.125  6.81817817519582E-25  0.1 2  0.125  0  0.1 2
0.902  0.125  0  0.1 2  0.125  6.06244663327239E-140  0.1 2  0.125  3.32736339931132E-17  0.1 2  0.125  0  0.1 2
0.903  0.125  0  0.1 2  0.125  9.4436855120671E-141  0.1 2  0.125  2.39489863133691E-25  0.1 2  0.125  0  0.1 2
0.904  0.125  0  0.1 2  0.125  1.46737897850241E-141  0.1 2  0.125  3.32737604691046E-17  0.1 2  0.125  0  0.1 2
0.905  0.125  0  0.1 2  0.125  2.27431313216608E-142  0.1 2  0.125  8.39457272716481E-26  0.1 2  0.125  0  0.1 2
0.906  0.125  0  0.1 2  0.125  3.51613297606074E-143  0.1 2  0.125  3.32739471251824E-17  0.1 2  0.125  0  0.1 2
0.907  0.125  0  0.1 2  0.125  5.42234483316527E-144  0.1 2  0.125  2.93651130037709E-26  0.1 2  0.125  0  0.1 2
0.908  0.125  0  0.1 2  0.125  8.34094740599922E-145  0.1 2  0.125  3.32742199179287E-17  0.1 2  0.125  0  0.1 2
0.909  0.125  0  0.1 2  0.125  1.27982174444762E-145  0.1 2  0.125  1.02512413003712E-26  0.1 2  0.125  0  0.1 2
0.91  0.125  0  0.1 2  0.125  1.95879380174408E-146  0.1 2  0.125  3.32746151793912E-17  0.1 2  0.125  0  0.1 2
0.911  0.125  0  0.1 2  0.125  2.99042012194532E-147  0.1 2  0.125  3.57097610270921E-27  0.1 2  0.125  0  0.1 2
0.912  0.125  0  0.1 2  0.125  4.55385167807688E-148  0.1 2  0.125  3.32751831433866E-17  0.1 2  0.125  0  0.1 2
0.913  0.125  0  0.1 2  0.125  6.91715502955056E-149  0.1 2  0.125  1.2410322783082E-27  0.1 2  0.125  0  0.1 2
0.914  0.125  0  0.1 2  0.125  1.04803713973135E-149  0.1 2  0.125  3.32759925660338E-17  0.1 2  0.125  0  0.1 2
0.915  0.125  0  0.1 2  0.125  1.58388910648487E-150  0.1 2  0.125  4.30169549402511E-28  0.1 2  0.125  0  0.1 2
0.916  0.125  0  0.1 2  0.125  2.38764644638858E-151  0.1 2  0.125  3.32771366556642E-17  0.1 2  0.125  0  0.1 2
0.917  0.125  0  0.1 2  0.125  3.59013218014606E-152  0.1 2  0.125  1.48650976827584E-28  0.1 2  0.125  0  0.1 2
0.918  0.125  0  0.1 2  0.125  5.38448123402649E-153  0.1 2  0.125  3.32787405714295E-17  0.1 2  0.125  0  0.1 2
0.919  0.125  0  0.1 2  0.125  8.05504461969429E-154  0.1 2  0.125  5.1158862298747E-29  0.1 2  0.125  0  0.1 2
0.92  0.125  0  0.1 2  0.125  1.20193266618438E-154  0.1 2  0.125  3.32809707783316E-17  0.1 2  0.125  0  0.1 2
0.921  0.125  0  0.1 2  0.125  1.78886550499371E-155  0.1 2  0.125  1.75028513345912E-29  0.1 2  0.125  0  0.1 2
0.922  0.125  0  0.1 2  0.125  2.6555694577816E-156  0.1 2  0.125  3.32840465613854E-17  0.1 2  0.125  0  0.1 2
0.923  0.125  0  0.1 2  0.125  3.93203097166541E-157  0.1 2  0.125  5.92261976497963E-30  0.1 2  0.125  0  0.1 2
0.924  0.125  0  0.1 2  0.125  5.80700434678681E-158  0.1 2  0.125  3.32882540004942E-17  0.1 2  0.125  0  0.1 2
0.925  0.125  0  0.1 2  0.125  8.5538138847593E-159  0.1 2  0.125  1.95982631140845E-30  0.1 2  0.125  0  0.1 2
0.926  0.125  0  0.1 2  0.125  1.25671308074303E-159  0.1 2  0.125  3.32939626854908E-17  0.1 2  0.125  0  0.1 2
0.927  0.125  0  0.1 2  0.125  1.84152338635963E-160  0.1 2  0.125  6.10134606381876E-31  0.1 2  0.125  0  0.1 2
0.928  0.125  0  0.1 2  0.125  2.6914045258136E-161  0.1 2  0.125  3.33016454017509E-17  0.1 2  0.125  0  0.1 2
0.929  0.125  0  0.1 2  0.125  3.92316913734421E-162  0.1 2  0.125  1.60237371373018E-31  0.1 2  0.125  0  0.1 2
0.93  0.125  0  0.1 2  0.125  5.70357140860945E-163  0.1 2  0.125  3.33119009346201E-17  0.1 2  0.125  0  0.1 2
0.931  0.125  0  0.1 2  0.125  8.26996795133217E-164  0.1 2  0.125  1.23259516440783E-32  0.1 2  0.125  0  0.1 2
0.932  0.125  0  0.1 2  0.125  1.19592232063802E-164  0.1 2  0.125  3.33254800198083E-17  0.1 2  0.125  0  0.1 2
0.933  0.125  0  0.1 2  0.125  1.72480201060876E-165  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.934  0.125  0  0.1 2  0.125  2.48088949868084E-166  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.935  0.125  0  0.1 2  0.125  3.55878770391773E-167  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.936  0.125  0  0.1 2  0.125  5.09117088577146E-168  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.937  0.125  0  0.1 2  0.125  7.26354279740375E-169  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.938  0.125  0  0.1 2  0.125  1.03344822910754E-169  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.939  0.125  0  0.1 2  0.125  1.46633229557807E-170  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.94  0.125  0  0.1 2  0.125  2.07478674836822E-171  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.941  0.125  0  0.1 2  0.125  2.92755977790829E-172  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.942  0.125  0  0.1 2  0.125  4.11929684619136E-173  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.943  0.125  0  0.1 2  0.125  5.77988403482438E-174  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.944  0.125  0  0.1 2  0.125  8.08700171626048E-175  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.945  0.125  0  0.1 2  0.125  1.12829312359974E-175  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.946  0.125  0  0.1 2  0.125  1.56969741477651E-176  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.947  0.125  0  0.1 2  0.125  2.17752491394033E-177  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.948  0.125  0  0.1 2  0.125  3.01201484827949E-178  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.949  0.125  0  0.1 2  0.125  4.15423908402E-179  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.95  0.125  0  0.1 2  0.125  5.71294334194982E-180  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.951  0.125  0  0.1 2  0.125  7.83350431778089E-181  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.952  0.125  0  0.1 2  0.125  1.07096120856492E-181  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.953  0.125  0  0.1 2  0.125  1.45984478295203E-182  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.954  0.125  0  0.1 2  0.125  1.98403253200269E-183  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.955  0.125  0  0.1 2  0.125  2.68840080907757E-184  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.956  0.125  0  0.1 2  0.125  3.63192115007019E-185  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.957  0.125  0  0.1 2  0.125  4.89181594444782E-186  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.958  0.125  0  0.1 2  0.125  6.56885001549957E-187  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.959  0.125  0  0.1 2  0.125  8.79404061620407E-188  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.96  0.125  0  0.1 2  0.125  1.17371302811168E-188  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.961  0.125  0  0.1 2  0.125  1.56172401334568E-189  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.962  0.125  0  0.1 2  0.125  2.07162070264003E-190  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.963  0.125  0  0.1 2  0.125  2.73952076939961E-191  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.964  0.125  0  0.1 2  0.125  3.61153882355791E-192  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.965  0.125  0  0.1 2  0.125  4.74633489563752E-193  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.966  0.125  0  0.1 2  0.125  6.21824838010328E-194  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.967  0.125  0  0.1 2  0.125  8.12113409595735E-195  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.968  0.125  0  0.1 2  0.125  1.05730356818832E-195  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.969  0.125  0  0.1 2  0.125  1.37218518745235E-196  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.97  0.125  0  0.1 2  0.125  1.77521731846664E-197  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.971  0.125  0  0.1 2  0.125  2.28934898460854E-198  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.972  0.125  0  0.1 2  0.125  2.94299962983563E-199  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.973  0.125  0  0.1 2  0.125  3.77122423621783E-200  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.974  0.125  0  0.1 2  0.125  4.81709059859726E-201  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.975  0.125  0  0.1 2  0.125  6.13329861048039E-202  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.976  0.125  0  0.1 2  0.125  7.78407356630538E-203  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.977  0.125  0  0.1 2  0.125  9.84736728884179E-204  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.978  0.125  0  0.1 2  0.125  1.24174021906493E-204  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.979  0.125  0  0.1 2  0.125  1.5607593995193E-205  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.98  0.125  0  0.1 2  0.125  1.95538885731831E-206  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.981  0.125  0  0.1 2  0.125  2.44185469685819E-207  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.982  0.125  0  0.1 2  0.125  3.03944099543765E-208  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.983  0.125  0  0.1 2  0.125  3.77096691159834E-209  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.984  0.125  0  0.1 2  0.125  4.66331652494941E-210  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.985  0.125  0  0.1 2  0.125  5.74802265255649E-211  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.986  0.125  0  0.1 2  0.125  7.0619048164004E-212  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.987  0.125  0  0.1 2  0.125  8.6477602071926E-213  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.988  0.125  0  0.1 2  0.125  1.05551048843906E-213  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.989  0.125  0  0.1 2  0.125  1.28409605586864E-214  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.99  0.125  0  0.1 2  0.125  1.5570680117127E-215  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.991  0.125  0  0.1 2  0.125  1.88188025771776E-216  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.992  0.125  0  0.1 2  0.125  2.26699254102993E-217  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.993  0.125  0  0.1 2  0.125  2.72195791866976E-218  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.994  0.125  0  0.1 2  0.125  3.25750863035983E-219  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.995  0.125  0  0.1 2  0.125  3.8856382211701E-220  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.996  0.125  0  0.1 2  0.125  4.6196772664941E-221  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.997  0.125  0  0.1 2  0.125  5.4743468258508E-222  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.998  0.125  0  0.1 2  0.125  6.46466444373409E-223  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.999  0.125  0  0.1 2  0.125  7.50747201515934E-224  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
1  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2


==> st1.dat <==
h  ptotal ppartial pmax umax ul2
0.01010101010101  0.07554146080204 0.040653707341857 0.03257863150661 0.00014370722698 0.000123183674019
0.008403361344538  0.06509694713481 0.035066113959932 0.010054559415761 0.000203030093757 0.000146364776193
0.007194244604317  0.059981118386216 0.033553043144533 0.002443838335103 0.000202533199655 0.000165323088808
0.006289308176101  0.051993045212515 0.028293079274072 0.033158244793855 0.000257404836225 0.000185883928547
0.005586592178771  0.049251334511461 0.027812427208849 0.092312932363849 0.000391826927785 0.000273136306523


==> st2.dat <==
sigma  ptotal ppartial pmax umax ul2
1  0.049251334511461 0.027812427208849 0.092312932363849 0.000391826927785 0.000273136306523
5  0.049237794595507 0.027798296004066 0.09231253101086 0.001959131095002 0.001365674800265
10  0.04923611775037 0.027796541962142 0.092312033806008 0.003918253369094 0.0027313392161
15  0.049235569979975 0.027795965993131 0.092311537217102 0.005877366837372 0.004096993450373
20  0.049235304514841 0.027795684590117 0.092311042608672 0.007836471457882 0.005462637472222


==> st3.dat <==
rho  ptotal ppartial pmax umax ul2
10  0.066189997373913 0.043066847379313 0.367161200274481 0.001294539264172 0.000894477960694
50  0.053607087020897 0.031368295680584 0.162734231200438 0.000580379597963 0.000398411150303
100  0.049251334511461 0.027812427208849 0.092312932363849 0.000391826927785 0.000273136306523
500  0.043670059692711 0.024042335062375 0.00275722966402 0.000150438958739 0.000111141045087
1000  0.041860173811937 0.022912047021209 0.007589214299834 0.000102568333121 7.50829491698257E-05


==> st5.dat <==
eps  ptotal ppartial pmax umax ul2
0.5  0.075544044886878 0.040671207238472 0.035666660978855 1.79E-05 2.87E-05
1  0.07926627750516 0.04304537515568 0.000612496463054 0.000407856685155 0.000342882350857
1.5  0.114878343049061 0.064469423033758 0.058065249713559 0.000242613270417 0.00025816335605


==> sta.dat <==
time  ptotal1 umax1  ptotal2 umax2  ptotal3 umax3  ptotal4 umax4  ptotal5 umax5
0  0.09232700817179 0.000464170304769  0.086418205254877 0.000709230495903  0.081706510026728 0.000615601146903  0.079303144610903 0.000688961367959  0.073830369367724 0.000903977687416
1E-05  0.116114928836279 0.000422430832735  0.110293024519947 0.000660123961671  0.104469152485406 0.000541328433513  0.100364636764366 0.000607861731938  0.095409997589592 0.000913097213732
2E-05  0.133377763397126 0.000374684740462  0.127402095000305 0.000519001255635  0.119556495554687 0.000438292138497  0.114535368687795 0.000459058916041  0.108889323674863 0.000643586641998
3E-05  0.14448594659758 0.000411067579633  0.13804000062072 0.00046550987361  0.128182584777876 0.00046438626738  0.122097542074728 0.000480172739227  0.11566274457068 0.000531158179727
4E-05  0.15105062946952 0.000426484822508  0.143262357135263 0.00047545449562  0.132826869519211 0.000458804528151  0.126548226972965 0.000519811400054  0.118116848309662 0.000443721752639
5E-05  0.153289199757849 0.000453511656028  0.144770593448631 0.000475494811356  0.133443712686846 0.000450617276726  0.12553224246863 0.000540591625025  0.117144422254938 0.000455077984294
6E-05  0.151729272193442 0.00049240914492  0.143006215669132 0.000478945425268  0.130464178065372 0.000491483611926  0.121986231681956 0.000563011330921  0.11324178556236 0.000494455910669
7E-05  0.151273235606532 0.000533376713167  0.13890624477813 0.000520287844123  0.126574173005267 0.000547181670952  0.117684411255664 0.000596381549279  0.10960981552916 0.000530522860834
8E-05  0.147468064901833 0.000594869508243  0.132720140574808 0.000586531854436  0.121941935404641 0.000610158555419  0.112414658888806 0.000635725345401  0.104575325503467 0.000578889311048
9E-05  0.141780765193654 0.000669187731581  0.126188976178073 0.000660856516384  0.115740416762343 0.000669950444427  0.108212212766018 0.000668307769881  0.09913466230128 0.000626976121077
0.0001  0.134571712539174 0.000740606471075  0.120209502190581 0.000731871207255  0.109290708489357 0.000721220540646  0.103487878735628 0.000706998314112  0.0946786357892 0.00065725299815
0.00011  0.126834914082915 0.000822260274142  0.11453877520966 0.000794158700845  0.104714939364024 0.000763450949423  0.097797864080424 0.000737481735153  0.090389815208441 0.000673269045698
0.00012  0.120187804398364 0.000894914333679  0.108315223195016 0.000847352839659  0.098519218049652 0.000796646958413  0.093196767140406 0.000766501028137  0.086896521216524 0.000678899336523
0.00013  0.112153319083661 0.000958908104026  0.101246649626808 0.000891730701998  0.093154795913834 0.000821233314263  0.08866234818474 0.000797668574858  0.083801359874831 0.000674855360419
0.00014  0.10614743404193 0.001016764380301  0.094467496889369 0.000927884281785  0.08948524886198 0.000840672302568  0.083866483336573 0.000822606014589  0.081496272384151 0.000691346842346
0.00015  0.099956704108048 0.001068343298435  0.091090849154767 0.000956587417014  0.085236051869645 0.000877098112077  0.081102818936549 0.000841132474973  0.079932273767399 0.000706938291554
0.00016  0.094611944755885 0.001112826545162  0.085695889937368 0.000978682228096  0.081123633539492 0.00090744381605  0.078237378265746 0.000853451163007  0.077823000994187 0.000715595468165
0.00017  0.08731634590662 0.001150879909073  0.080147994884196 0.00099501891843  0.0773225004807 0.000931990452608  0.074768711926439 0.000860293787454  0.075613584853305 0.000718561972148
0.00018  0.079698666505685 0.001183174585658  0.07568656244629 0.001028155770338  0.073145411354034 0.000951170540511  0.071757794144437 0.000862377342221  0.073655671801027 0.000717001116486
0.00019  0.072384218278486 0.00121036091013  0.070448574703024 0.00106533099825  0.068719236015933 0.000965507299055  0.068430819646832 0.000860058216214  0.070657447265504 0.000711961694242
0.0002  0.065954803459626 0.001233069221857  0.065845548396007 0.001097981191788  0.066395023444545 0.000975576628413  0.065684268129005 0.000854158582513  0.067175145038924 0.000704363386396
0.00021  0.060907002745294 0.00125188770504  0.061416428646244 0.001126480185269  0.06247694981676 0.000981962225268  0.063234544349443 0.000855056300684  0.063448694483006 0.000697014379417
0.00022  0.054904018686246 0.001267366544136  0.056161215533323 0.001151214551847  0.058906300205406 0.000985235418712  0.059891041502314 0.000869672635968  0.059763105876292 0.00068838383893
0.00023  0.049693119106449 0.001280002602382  0.051490701643965 0.001172570012819  0.055293647326525 0.000985943801469  0.0560135101945 0.000881407221836  0.056395743600305 0.000678918199643
0.00024  0.044168179129311 0.001310076948471  0.04693387494119 0.001190921781892  0.05083675160277 0.000985020414936  0.052236972240431 0.000890583078117  0.052498391371747 0.000669932512683
0.00025  0.038900473424829 0.001345924253758  0.042046056720384 0.00120662837049  0.047933756644344 0.000982917597866  0.048035956255941 0.000897521236846  0.048663732051979 0.000678147158731
0.00026  0.033417913020853 0.001378979406728  0.03821002175731 0.001220023678726  0.04421426011137 0.000979616244608  0.044702839665966 0.000902532351565  0.044128796956819 0.000685028866263
0.00027  0.029410688423918 0.001409475703034  0.035082560137426 0.001231428556187  0.041362753833512 0.000988570782316  0.040369382942348 0.000905909081142  0.039585901790065 0.000690448691978
0.00028  0.025898271215989 0.001437639460674  0.032664512573246 0.001241129075985  0.037442433000607 0.001004055935516  0.036859109325713 0.000907921951242  0.035416038594116 0.000694629022127
0.00029  0.022384304653155 0.001463687592498  0.029266853398795 0.001249389833537  0.033391349949964 0.001017796409503  0.03250627668542 0.000908816415869  0.031756058471452 0.00069776874302
0.0003  0.019490050141753 0.001487826015316  0.026805018211172 0.001256447632535  0.030094674676244 0.001029970273872  0.029530364622801 0.000908812577164  0.028398943670459 0.000700044491753
0.00031  0.017861976951993 0.001510248412195  0.023986745812906 0.001262521588222  0.026848800150444 0.00104074676413  0.026264641234166 0.000908104521841  0.025180121874236 0.000701611363368
0.00032  0.017556816345291 0.00153113576083  0.022743080328272 0.001267804935399  0.024560743239863 0.001050283582841  0.024569174091041 0.000906861513643  0.022792169801649 0.0007026046305
0.00033  0.018047187539007 0.001550656672076  0.021738152505047 0.001272467945432  0.023663831770208 0.001058731075183  0.022767424252752 0.000905229419278  0.021297475685682 0.000708267198551
0.00034  0.019992875594082 0.001568961841377  0.021493477044148 0.001276660925122  0.023434462562698 0.00106622404204  0.021667493423577 0.000903332367004  0.020807193949881 0.000724391898656
0.00035  0.021127699310919 0.001586194805187  0.022461122525742 0.001280513235294  0.023931300752897 0.001072886804112  0.021272717781583 0.000901274536208  0.019779341523066 0.000738520411865
0.00036  0.023104497697936 0.00160248818897  0.025603080356138 0.001284135494438  0.023924243457755 0.001078831985535  0.02126865493177 0.000899141999468  0.019183281210864 0.000750791563271
0.00037  0.025363667035919 0.001617955015602  0.028064369473432 0.001288178395054  0.026258359298626 0.001084160755694  0.022690772774036 0.000897004681408  0.020226232896561 0.000761357729726
0.00038  0.029499975849397 0.001632699119612  0.031679725025764 0.001292521069094  0.028393457437605 0.001088962052654  0.024390633493084 0.00089491755426  0.021017701752788 0.000770377764109
0.00039  0.034306863419271 0.001646810214241  0.035408934688773 0.001296796344814  0.031153229100353 0.001093316752224  0.026755991993949 0.000892922957036  0.023324619808595 0.000778011449378
0.0004  0.038533143423789 0.001660372467667  0.039149697307124 0.001301056204834  0.034862846659771 0.001097294711734  0.029639279002118 0.000891051765186  0.026197465457121 0.000784415396767
0.00041  0.045455685779385 0.001673456609338  0.044795049157028 0.001307149988053  0.038536992615908 0.001100956206745  0.033332636542081 0.000889325245976  0.030122960550705 0.000789740182874
0.00042  0.051000612253568 0.001686124145869  0.049525011553131 0.001320705145869  0.043788280604685 0.001104354349087  0.037890739434967 0.000887756228588  0.03393600403536 0.000794181341685
0.00043  0.058745840220302 0.001698430066966  0.054610087241244 0.001333581626829  0.048640108227195 0.00110753215344  0.041443381998475 0.000886350662711  0.037550089413199 0.000799127283032
0.00044  0.065066605837955 0.001710416919631  0.059784352732347 0.001345832996871  0.052961348037695 0.001110525660518  0.045863256434421 0.000885108329164  0.041335154598943 0.000803490613413
0.00045  0.072212626907971 0.001722122415243  0.065636280080717 0.001357508559989  0.056899982220725 0.001113367538238  0.051353845718558 0.000884024946386  0.045502954040706 0.00080736640238
0.00046  0.077685439924829 0.001733576072889  0.069615063382816 0.001368653187912  0.061182656819757 0.001116082053836  0.055892392793641 0.000883091501381  0.049839062368746 0.000810839531306
0.00047  0.082844874018009 0.001744805788909  0.073360177987509 0.001379307827161  0.064676565207391 0.001118690350452  0.059806217264602 0.000882298005579  0.053015051575341 0.000813983959117
0.00048  0.087042680100341 0.001755832712323  0.07775500357669 0.001389509700859  0.06854100529137 0.001121207939863  0.063521652710335 0.00088163228358  0.056363912706724 0.000816861869537
0.00049  0.091364035858199 0.001766673727952  0.082244563500402 0.001399292683352  0.072535031980732 0.00112364794753  0.066638257787198 0.000881080623066  0.060753778108472 0.000819531152627
0.0005  0.096314590645406 0.001777344310818  0.085299374131373 0.001408687167033  0.076592619370433 0.001126367468752  0.069489130351502 0.000880628812456  0.063681025538188 0.000822040557225
0.00051  0.098902905326067 0.001787852233072  0.087882270111149 0.001417712506909  0.079033948048106 0.001129111526296  0.071657792111058 0.000883561767854  0.066037606583967 0.00082443094255
0.00052  0.102650230115438 0.001798207263245  0.090430889991414 0.001426394227914  0.081063770106588 0.001131788377025  0.074207679767566 0.00088706242903  0.069353615498908 0.000827272607928
0.00053  0.10571368439617 0.001808415992108  0.093429709846071 0.001434755826732  0.082685872230828 0.001134399486566  0.076023807628495 0.000890358930595  0.072951749263356 0.000831701024988
0.00054  0.106927000621724 0.001818483621988  0.094903039968788 0.00144281828556  0.083455865878573 0.001136947141096  0.077803696752737 0.000893466094864  0.074340448513518 0.000835983774179
0.00055  0.107451925264304 0.001828414083269  0.095334864713831 0.001450601314474  0.084630190069217 0.001139434035323  0.07884842085432 0.000896396569591  0.076312350318763 0.000840132145421
0.00056  0.107918367771093 0.001838210509732  0.096233513837879 0.001458252108816  0.085379400169626 0.001141862096462  0.080971832710385 0.000899161848197  0.077626118526085 0.000844155357015
0.00057  0.106564690694612 0.001847875554945  0.096113383884115 0.001466173735635  0.085688192524875 0.001144232654404  0.081587576314882 0.000901772407993  0.07889650809695 0.000848061065244
0.00058  0.106984769760806 0.00185741145131  0.095017119760741 0.001473852900529  0.085589920590442 0.00114654663039  0.081097599853843 0.000904237600329  0.07946393411413 0.00085185558774
0.00059  0.104432809137189 0.001866820063706  0.09345276565397 0.001481302483814  0.085090116107197 0.001148804700782  0.08132178018497 0.00090770916777  0.07903395559686 0.000855544327723
0.0006  0.101946574252388 0.00187610284011  0.091452106877588 0.001488534548656  0.084249863394022 0.001151007065569  0.081183360769125 0.000914703143728  0.078564654286783 0.000859132027161
0.00061  0.100216393815525 0.001885258170363  0.089068199455632 0.001495559648983  0.084248647217348 0.001153154734607  0.079957707720883 0.000921565202017  0.078046315132982 0.000862681809238
0.00062  0.096816669631891 0.001894288109983  0.08735031317982 0.001502385184264  0.08266163789823 0.001155247868016  0.078742506471545 0.000928303431054  0.077803680988857 0.000867347235781
0.00063  0.092461022490696 0.001903194888837  0.084793678319373 0.001509019707411  0.08035732675335 0.001157287774277  0.07757748961048 0.000934925158682  0.076251920814542 0.000871854992203
0.00064  0.087816055325644 0.001911980808117  0.082478435672273 0.001515472005717  0.079069182741082 0.001159274099363  0.075756915296537 0.000941437138034  0.075015647342918 0.00087621432566
0.00065  0.085327720822307 0.001920648252364  0.079455660913084 0.001521750263789  0.076248709878907 0.001161206935069  0.074382977214136 0.000947845510381  0.072520721898474 0.000880434293281
0.00066  0.082018260020308 0.001929276625482  0.076261538086428 0.001527862031804  0.073674332135539 0.001163082134414  0.072040464015402 0.000954155977621  0.071650928192582 0.000884523680571
0.00067  0.077430686141048 0.001937836102917  0.072466884394908 0.001533814611447  0.070497007929034 0.001164899459518  0.070228081124523 0.000960373736991  0.069263456973814 0.000888490999526
0.00068  0.074591021924967 0.001946280482092  0.069384834358825 0.001539614606009  0.067680979171251 0.001166661062345  0.067159447416843 0.000966503864046  0.066683342587052 0.000892344343029
0.00069  0.072068050128862 0.001954612755202  0.066504022544835 0.001545268328738  0.064794936067872 0.001168368836403  0.064882169050916 0.000972548055159  0.06505218555537 0.000896091520792
0.0007  0.067520999351903 0.001962836127881  0.062682423303222 0.00155078175344  0.062480511048322 0.001170024739651  0.062331512974468 0.000978504043573  0.062466338605861 0.000899740002737
0.00071  0.064333952092746 0.001970953879367  0.059477361145208 0.001556160374615  0.059984718947632 0.001171630812696  0.059764589490906 0.000984377909554  0.059505333497494 0.000903893475194
0.00072  0.06075873361432 0.001978969275167  0.056940942376897 0.001561409705246  0.05669821339691 0.001173188963693  0.056847792609976 0.000990175547753  0.057154130467162 0.000908294575395
0.00073  0.056577513134831 0.001986882837274  0.054838640449255 0.001566534953486  0.054380368017246 0.001174701220499  0.053650471872618 0.000995902649888  0.054205847462398 0.000912836469208
0.00074  0.053583042653804 0.0019946927928  0.05317868874781 0.001571540994606  0.051403456316931 0.001176169705565  0.051137964852734 0.001001564590455  0.051977554741933 0.000917638311009
0.00075  0.049820366269246 0.002002398877729  0.050316613735881 0.001576432458341  0.049655854505371 0.001177596257284  0.048209851548664 0.001007166518322  0.048765106892601 0.000922354497045
0.00076  0.047681016190771 0.002010005738996  0.047320885632502 0.0015812139478  0.047935502703472 0.001178982774998  0.045497860551065 0.0010127133699  0.045880186925842 0.000926989152234
0.00077  0.044789884183366 0.002017518007562  0.045688624597598 0.001585889381059  0.045651498320452 0.001180331102063  0.043755499987082 0.001018209848891  0.043526233568694 0.000931546186018
0.00078  0.044695078423724 0.002024940038243  0.044418126273605 0.001590462751735  0.043663419713019 0.001181642987167  0.041928162066638 0.001023660424678  0.041435563617916 0.000936029349936
0.00079  0.042731760139481 0.002032275912097  0.04352269614301 0.001594937842741  0.042829707858776 0.001182920356297  0.040388440732145 0.001029069275262  0.040259824418804 0.000940442231227
0.0008  0.041844987253746 0.002039529916898  0.042051172093456 0.001599318331164  0.041905602559418 0.00118416502526  0.039161624447099 0.00103444035733  0.038448604811717 0.000944788262162
0.00081  0.042054812989342 0.00204670579446  0.041478728563286 0.001603607741641  0.041330359704254 0.001185378758772  0.038276328574088 0.001039777272947  0.036966298965167 0.000949070676689
0.00082  0.043294078131158 0.002053807193242  0.041307759380939 0.001607809472841  0.041122008646499 0.001186562971016  0.037739862741135 0.001045083329749  0.036428783038953 0.000953292572753
0.00083  0.043760788236982 0.002060837631245  0.041527097238246 0.00161192679227  0.04122135687881 0.001187719013885  0.038263084383003 0.001050361584431  0.035926029430284 0.000957456857325
0.00084  0.044051931379066 0.002067800428275  0.043059650147258 0.001615962854238  0.041235014432554 0.001188848240109  0.039068281308702 0.001055614832872  0.035749984938903 0.000961566273164
0.00085  0.045315838118493 0.002074698936484  0.044404350116943 0.001619920726205  0.041581751687312 0.00118995212666  0.039131636237063 0.001060845627228  0.035611339000873 0.000965623420347
0.00086  0.047539966151121 0.002081536066394  0.046041556346697 0.00162380336103  0.043047338466371 0.001191032019741  0.040225255390475 0.001066056103711  0.035778689477765 0.000969630862604
0.00087  0.050623429499854 0.002088314677643  0.047962631723859 0.001627613683071  0.044372029606677 0.001192089296231  0.040506750055263 0.001071248199374  0.037203584479456 0.000973591037049
0.00088  0.053908547445864 0.002095037591697  0.050094782323207 0.001631354489481  0.045889713327862 0.00119312528864  0.041420818682246 0.00107642361119  0.038864041021364 0.000977506212439
0.00089  0.056787805121668 0.002101707183891  0.052365582670222 0.001635028465475  0.047205069162571 0.001194141196913  0.042563799510965 0.001081583946559  0.039822095139049 0.000981378702786
0.0009  0.060338566566705 0.002108326052053  0.055287175305951 0.001638638162044  0.049082241125817 0.001195138209825  0.044580596655993 0.001086730510981  0.0422564742922 0.000985210684732
0.00091  0.06279258605197 0.002114896524124  0.057243237682669 0.001642186049148  0.051083335949726 0.00119611751032  0.047158353936518 0.001091864299259  0.044210627802559 0.000989004221281
0.00092  0.065870819586269 0.002121420726992  0.06078989368744 0.001645674469068  0.053163038406033 0.001197080256145  0.04907191889634 0.001096986106243  0.04601557044299 0.00099276134097
0.00093  0.068914455515763 0.002127900589528  0.064511449393024 0.001649106503267  0.055291357580375 0.001198027605744  0.051427303293365 0.001102096682829  0.047594247726597 0.000996483837666
0.00094  0.072140789507957 0.002134338028676  0.065875465065159 0.001652483433184  0.056540602122784 0.001198960634614  0.053655168628421 0.001107196713103  0.050527572021599 0.001000173473952
0.00095  0.074308445610533 0.002140734833174  0.068187532034266 0.001655807329843  0.061423222546529 0.001199880362382  0.055668600974354 0.001112286764978  0.052685408087789 0.001003831932011
0.00096  0.076899818801561 0.00214709272275  0.069316464415186 0.001659080177494  0.063359979259963 0.001200787703885  0.05759730021367 0.001117367277105  0.05401183941461 0.001007460795264
0.00097  0.079259824139443 0.002153413327541  0.072835292467101 0.001662303865556  0.064749634789807 0.001201683526043  0.05984351205293 0.00112243860933  0.056576506358072 0.001011061552343
0.00098  0.080766241333717 0.002159698497932  0.074074287870016 0.001665480228893  0.066445509673485 0.001202568643354  0.061590923530409 0.001127501056584  0.058075366806997 0.001014635598152
0.00099  0.081664197694323 0.002165949483264  0.075871029141994 0.001668610978479  0.068797610437393 0.001203443809533  0.062811482714165 0.001132554855969  0.059800782240534 0.001018184241078
0.001  0.083134615735616 0.002172167562191  0.076614906985007 0.001671697751688  0.070097746376733 0.001204310520963  0.06499583097501 0.001137600209081  0.061365073840743 0.0010217089373
0.00101  0.085560096080907 0.002178353922981  0.078113451387455 0.001674742075377  0.071437269882898 0.001205898987263  0.066430126347104 0.001142637264485  0.063724464317654 0.001025210537062
0.00102  0.086380133338903 0.00218450978182  0.077781484493061 0.001677745426709  0.072283980237292 0.001207586615968  0.068523878248604 0.001147666166824  0.065083866712811 0.001028689959557
0.00103  0.08560673608211 0.002190636293121  0.078235218853131 0.001680709362632  0.072012719948923 0.001209221477816  0.069253093004375 0.001152687018095  0.06573162857301 0.001032148038839
0.00104  0.086393225496881 0.002196734404622  0.077843182054221 0.001683635088546  0.072375991119722 0.00121080520134  0.069402697994865 0.001157699895226  0.066144940622297 0.001035585532773
0.00105  0.085566541500528 0.002202805053137  0.076671576171133 0.001686523840879  0.072033738693326 0.0012175689799  0.069291544827838 0.001162704860916  0.066980512216138 0.001039003138697
0.00106  0.085067655642592 0.002208849098319  0.076781615417496 0.00168937678657  0.072333672759084 0.001224439949274  0.069319783136928 0.001167701803359  0.067852713519127 0.001042400643255
0.00107  0.084287819429851 0.00221486735761  0.0755855938773 0.001692195028502  0.071495078041203 0.0012312897898  0.068741586416179 0.001172690608072  0.068156831505739 0.001045777463621
0.00108  0.082581373416227 0.00222086054832  0.075193433184968 0.001694979604807  0.070892910122993 0.001238118650495  0.068667801459313 0.001177671212826  0.067559579468301 0.001049133273519
0.00109  0.080051219274627 0.002226829344066  0.075116110006675 0.001697731486737  0.070072207631736 0.001244926648025  0.068375389462152 0.001182643627289  0.067691686825338 0.001052468090681
0.0011  0.079869232171875 0.002232774369707  0.073775971026337 0.001700451620812  0.068635632925478 0.001251713888201  0.066729160591641 0.001187607815364  0.066304307652745 0.001055782133488
0.00111  0.077572787064076 0.002238696149331  0.072326859584508 0.00170314081494  0.067438463289668 0.001258480495806  0.066016807672701 0.001192563548051  0.065348085926737 0.001059075799273
0.00112  0.075204495446715 0.002244595205434  0.070210094809386 0.001705799845225  0.066121158806131 0.001265226631221  0.064016955153404 0.001197510626841  0.064872848316194 0.001062349647102
0.00113  0.072724785039123 0.002250471970417  0.067993605778786 0.001708429605083  0.065582292122671 0.001271952403439  0.062627089603759 0.001202447826799  0.063892788009974 0.001065604494961
0.00114  0.070851943501052 0.002256326858225  0.06684450670793 0.001711030822635  0.064004730729139 0.001278657726492  0.061526711030404 0.00120737365678  0.061778851535289 0.001068841090765
0.00115  0.06899172292507 0.00226216020987  0.064051740802784 0.001713604186237  0.061946969738914 0.001285342542386  0.060303484600907 0.001212287086289  0.060862379353291 0.001072060141303
0.00116  0.067839940343081 0.002267972255088  0.063374793855249 0.001716150346825  0.060756119602817 0.001292006185822  0.059050701372638 0.001217187382968  0.058545955429084 0.001075262338165
0.00117  0.06546372159695 0.002273763187629  0.061198398828752 0.00171866992612  0.059979820658614 0.00129864772749  0.056977210790886 0.00122207408233  0.057514978290512 0.00107844811158
0.00118  0.063516477388609 0.002279533163572  0.05986916105376 0.001721163468767  0.05794489809753 0.001305266299657  0.056073971347217 0.0012269471144  0.055431178137646 0.001081618218547
0.00119  0.062596455164806 0.002285282103494  0.058330162580673 0.001723630856495  0.056665587202516 0.001311861359743  0.055739227126411 0.001231806395002  0.054022547321482 0.001084773186394
0.0012  0.061875092246471 0.002291010363122  0.05592398193884 0.001726072350747  0.055626192610877 0.001318432681568  0.053728257317492 0.001236651887561  0.05317034986386 0.001087913520612
0.00121  0.059437609352887 0.002296717876428  0.056881565527585 0.001728487858686  0.054275359410452 0.001324980140489  0.052192378235824 0.001241483622828  0.05117466701597 0.001091039709891
0.00122  0.059756100809468 0.002302404522634  0.054786442017976 0.001730877889034  0.053036141132927 0.001331503659165  0.050787783832945 0.001246301694422  0.049605979000775 0.001094152236301
0.00123  0.059689083786506 0.002308070322599  0.054488782530359 0.001733242443539  0.051975256745201 0.00133800322533  0.049509747276268 0.001251106244168  0.048783967844152 0.001097251578456
0.00124  0.05887775441112 0.00231371530271  0.053862675194567 0.001735581891577  0.050181794060856 0.001344478897218  0.048773468763875 0.001255897455992  0.047788921801612 0.001100338763205
0.00125  0.058601896225169 0.002319339382013  0.053168784760944 0.001737896474504  0.049503516378359 0.001350930791723  0.047424471690547 0.00126067555279  0.046279989107578 0.001103411191296
0.00126  0.057937721963045 0.00232494245129  0.052914324642574 0.001740186547484  0.048938455761285 0.001357359077543  0.047020920781479 0.001265440783035  0.045290513431725 0.001106468186162
0.00127  0.057494912093865 0.002330524371731  0.053411049841916 0.00174245255865  0.04929431016132 0.001363763967388  0.046451816083808 0.001270193417258  0.04543260918125 0.00110950947869
0.00128  0.057276916110652 0.002336085013123  0.05308101770757 0.001744695558156  0.049560282167679 0.001370145710133  0.046238726144284 0.001274933749061  0.044805667720009 0.001112535106362
0.00129  0.056669558279844 0.002341624257367  0.053954787033784 0.00174691463706  0.04869264416 0.001376504532586  0.046041464747538 0.001279662002501  0.044880445972052 0.0011161073757
0.0013  0.057559956332137 0.002347141976054  0.053986204006048 0.00174910969856  0.049770790513486 0.001382840664161  0.045643116831699 0.001284378525998  0.044937184495579 0.001119687513706
0.00131  0.057989350846283 0.00235263855072  0.054726678117372 0.001751280917965  0.049685850434537 0.001389154395137  0.045802072445428 0.001289083642724  0.044547611649564 0.001123252644916
0.00132  0.059142068703698 0.00235811230472  0.054541228674696 0.001753428637601  0.05022349482728 0.001395446397975  0.046124465657238 0.001293777615208  0.044339391114482 0.001126803537997
0.00133  0.061124125359894 0.00236356249017  0.056095041952843 0.001755553330407  0.051325038686747 0.001401716159219  0.046990885251067 0.001298460703587  0.044978222667343 0.001130337358298
0.00134  0.061240533946427 0.002368988609341  0.056666003345704 0.001757655576364  0.052525609982248 0.001407964496175  0.046861849069439 0.001303133332374  0.045108038368565 0.001133853103234
0.00135  0.063386048617993 0.002374390317359  0.057869619434839 0.001759735969187  0.052505379250363 0.001414191729406  0.048014341313866 0.001307793234281  0.045386973480742 0.001137350288844
0.00136  0.064933202335841 0.002379767394468  0.058033302889313 0.001761795169693  0.053475988636725 0.001420398202238  0.049596622453404 0.001312439692135  0.045804166876378 0.001140828785692
0.00137  0.066437502746094 0.002385119728379  0.058803301343216 0.001763833773737  0.054959897235847 0.00142661099279  0.050128524665651 0.001317072482779  0.047333491998137 0.001144288742262
0.00138  0.067274714630679 0.002390446852314  0.062196757599748 0.001765834888729  0.056001743194932 0.001433119401148  0.051491631241527 0.001321648687106  0.048934874658934 0.001147730524277
0.00139  0.069386481220629 0.002395748396644  0.062897967353256 0.001767802864295  0.05658905967513 0.001439606311774  0.052919477079208 0.001326179547169  0.049262851384852 0.001151154665731
0.0014  0.072436219598889 0.002401024072802  0.064027232932404 0.001769741384178  0.057639690821539 0.001446072242826  0.054340069996136 0.001330672347879  0.051285933976308 0.001154518962546
0.00141  0.073602711067786 0.002406273600757  0.064887001437011 0.001771653641733  0.057744451067051 0.001452515457528  0.055327145609545 0.001335139236311  0.051975830577158 0.001157836318986
0.00142  0.074004090769698 0.002411496739535  0.066420008319721 0.00177354228294  0.059220308582492 0.001458935711236  0.056312646370414 0.001339582897502  0.052683834716616 0.001161115043918
0.00143  0.075002937220372 0.002416693439447  0.067815291271259 0.001775407355183  0.061267668159701 0.001465295168695  0.057447042930239 0.001344006823383  0.05468768761908 0.00116436219307
0.00144  0.074486153360998 0.002421863744426  0.068528816014894 0.001777251084516  0.062493733319465 0.00147160875667  0.05790129517718 0.001348414256945  0.056925509845349 0.001167583592148
0.00145  0.073832500170422 0.002427007794545  0.069695456688916 0.001779062096198  0.062662815306089 0.001477879128899  0.059384442274249 0.001352807969974  0.057256976065562 0.001170784306821
0.00146  0.075730840973946 0.002432125803478  0.070076377542299 0.001780843584046  0.062759829940072 0.001484110977912  0.059225273401928 0.001357190427665  0.059006645924465 0.001173968664858
0.00147  0.077135627798701 0.002437217958193  0.069838572920618 0.001782600674798  0.063137042452746 0.001490308180018  0.060142376017314 0.001361563843486  0.059268996589129 0.001177409557074
0.00148  0.075946114703373 0.002442267791829  0.069465647197974 0.001784337578988  0.063894656909033 0.001496474325814  0.060511444156732 0.001365930123362  0.059430181328989 0.001180982295322
0.00149  0.075929499639905 0.002447279743835  0.069758398432632 0.001786057692366  0.06444359112667 0.001502612550818  0.06115263903859 0.001370290914698  0.05912723613398 0.001184514409764
0.0015  0.074446540050996 0.002452256867077  0.069545791670785 0.001787763884119  0.06491631580164 0.001508725656138  0.061227788905132 0.00137464772651  0.059709307288802 0.001188012848859
0.00151  0.074144336307732 0.002457201705872  0.068720452440266 0.001789458519297  0.065185515617359 0.00151481615505  0.060809215960985 0.001379001863156  0.059464555009374 0.001191483557032
0.00152  0.074411392536363 0.002462106645516  0.068292042946256 0.001791142299043  0.065144296770107 0.001520886290701  0.061034736865227 0.001383354460657  0.060105489514377 0.001194931695897
0.00153  0.073254975885225 0.002466985708154  0.067212190910974 0.001792818475229  0.064261476833359 0.001526938066019  0.061265092743985 0.001387706378207  0.060215572669852 0.001198361621361
0.00154  0.072674046410002 0.002471839477344  0.067164907810095 0.001794488647683  0.06323863529844 0.001532973265569  0.061204620154037 0.001392058197587  0.059870686816023 0.001201782584716
0.00155  0.07269544662371 0.002476657978495  0.065917564126459 0.001796153828147  0.062605925029313 0.00153899348016  0.060963670244541 0.001396410461673  0.059919866203711 0.001205195004671
0.00156  0.071942233851324 0.002481440401269  0.064593040195045 0.001797817979901  0.061456391075546 0.001545000112627  0.060268447336206 0.00140076190918  0.059284170524331 0.001208599590012
0.00157  0.070516591675984 0.002486190913554  0.063851426785889 0.001799483051185  0.060696768073307 0.001550994416111  0.059834178754022 0.001405111737627  0.058551073631402 0.001211997108193
0.00158  0.06911903335609 0.002490913191026  0.063011161025884 0.001801148852419  0.059401569969363 0.001556977490738  0.058586680946105 0.001409454285918  0.057739125258491 0.001215388441197
0.00159  0.068361830074123 0.002495610023716  0.062159466474793 0.001802815050049  0.059450852120094 0.001562950319695  0.057670282988881 0.001413793066814  0.056493475216327 0.001218774474141
0.0016  0.066305449120484 0.00250028363425  0.063570744829585 0.001804483623623  0.058579347242594 0.001568905876035  0.055928145825328 0.001418130549934  0.055856170417099 0.0012221561535
0.00161  0.066384477743547 0.002504936057748  0.062229692157249 0.001806153839758  0.05726447698453 0.001574853479946  0.05459864793287 0.001422474063807  0.055853336297416 0.001225534492272
0.00162  0.06687554380331 0.002509567968523  0.061502592901696 0.00180782446339  0.05593956225349 0.001580791992574  0.054044667426793 0.001426824086519  0.054792736666982 0.001228910302752
0.00163  0.066358422075445 0.002514182904697  0.06029311493495 0.001809494853497  0.05560855215944 0.001586721368631  0.053085896916116 0.001431180555653  0.054454660141655 0.001232279674181
0.00164  0.065228972534988 0.00251878355276  0.058870939747368 0.001811164480103  0.054392408376245 0.001592639290891  0.053395587517835 0.001435543456021  0.052725566092247 0.001235632278493
0.00165  0.063550139056537 0.002523369977083  0.059508654131787 0.001812832832961  0.054193277666265 0.001598660232646  0.052529000398315 0.001439919190329  0.051701929345794 0.00123897270859
0.00166  0.064850877413398 0.00252794272995  0.058523084213365 0.001814499436637  0.055692885934846 0.001604863112818  0.05134932171867 0.001444650798368  0.051083369552904 0.001242304542826
0.00167  0.063385729030373 0.002532501399646  0.058216514034935 0.001816163850361  0.055550107923826 0.001611054979382  0.050809159280646 0.001449932865886  0.050514573280777 0.001245630683058
0.00168  0.064151281574219 0.002537046241509  0.058048155051347 0.001817825634833  0.054118174141727 0.001617242082776  0.050943971911326 0.001455206732283  0.049716935187159 0.001248953543492
0.00169  0.064999661828568 0.002541577638216  0.057368712491 0.001819501953557  0.053304739868433 0.001623424367665  0.049582283009915 0.001460473056379  0.04880872504629 0.00125227515079
0.0017  0.066295752183244 0.002546098763782  0.0579529149546 0.001821187977619  0.053462483899852 0.001629601789013  0.04911573677883 0.001465732463414  0.048516984088429 0.001255603278469
0.00171  0.065903012122205 0.00255060927299  0.057508609866058 0.001822880686684  0.052822955972417 0.001635776737815  0.049984700916618 0.001470981547701  0.048339901099785 0.001258939294724
0.00172  0.065581117697951 0.002555111080639  0.058074189731188 0.001824577552786  0.052327243275971 0.001641948541496  0.05007520148991 0.001476212562147  0.047547854404301 0.001262282850061
0.00173  0.065384451271022 0.002559603172182  0.058978918867368 0.00182627645551  0.052852388339334 0.001648116929609  0.049524522718064 0.001481430152433  0.047232460591069 0.001265633607482
0.00174  0.065285278216995 0.002564085032216  0.05934267631554 0.001827976964371  0.05301141555606 0.001654281649593  0.04990116986985 0.001486636868853  0.047026694982097 0.001268991242678
0.00175  0.065990084933602 0.002568556179573  0.059790398407102 0.001829678388472  0.053754928719344 0.001660442467393  0.049149595254073 0.001491834833325  0.047274835771859 0.001272355438084
0.00176  0.067383621799081 0.002573016153369  0.060817157532266 0.001831378576715  0.054282391069715 0.001666599165743  0.04972114392264 0.001497189858381  0.047647463020425 0.00127572589002
0.00177  0.067384180937474 0.002577464526839  0.060736842644369 0.001833078020585  0.0541330409743 0.001672751542551  0.051012414003221 0.001502660461707  0.048431064120094 0.001279102355606
0.00178  0.066704084569613 0.002581914674655  0.060154610486198 0.001834788973497  0.054045102730459 0.001678899409903  0.051663628496473 0.001508119502299  0.049282057068234 0.001282496780218
0.00179  0.066778789833312 0.002586365601259  0.061356409954464 0.001836507366805  0.055007649751232 0.001685042592935  0.051607506152979 0.001513569016178  0.049537479603883 0.001285904881297
0.0018  0.067580655332239 0.0025908114506  0.061925144239729 0.001838229219332  0.055451750993422 0.001691180928964  0.051194894673359 0.001519034340821  0.050405028166569 0.001289324704732
0.00181  0.068922785142841 0.002595250373102  0.062514844947768 0.001839951472927  0.056401741195527 0.001697314267112  0.051251801709472 0.001524496768042  0.050085852535656 0.001292754515678
0.00182  0.068895572537841 0.002599683969827  0.062509410924684 0.001841671570299  0.056390308357304 0.001703442459676  0.051710958293371 0.001529956576593  0.050183312445907 0.001296192787378
0.00183  0.070996085513131 0.002604116352167  0.06242396295886 0.001843385430788  0.057797628756175 0.001709565379893  0.05218788121064 0.00153541398575  0.051335740650427 0.001299638182882
0.00184  0.071929147127827 0.002608540257681  0.062969931710528 0.001845093438702  0.057778203743839 0.001715886813457  0.053498279685528 0.001540869661447  0.051802951652566 0.001303088218977
0.00185  0.072405665073859 0.002612964439004  0.064353287150944 0.001846796138433  0.05819430805746 0.001722209359566  0.054309996353536 0.00154633054207  0.051917865370595 0.001306542428674
0.00186  0.072790595005705 0.002617387402912  0.064110011062131 0.001848492135239  0.058558299246034 0.001728526387165  0.054715400729837 0.001551795336092  0.052697778170138 0.001310003820831
0.00187  0.072419980799938 0.002621805504306  0.065572270073689 0.001850180407921  0.059369964030615 0.001734837705544  0.05510381317917 0.001557262874972  0.053486112992545 0.001313471979597
0.00188  0.072618171952611 0.002626217850086  0.065760804687469 0.001851857267016  0.059425491214886 0.001741227147659  0.056984397447497 0.001562731543366  0.053497773127207 0.00131694639586
0.00189  0.072777266929291 0.002630621360375  0.065285264050438 0.001853521962708  0.060579389081295 0.001747599545389  0.057033114367587 0.001568200813796  0.054180890900254 0.001320426445076
0.0019  0.072877612175637 0.002635013727065  0.065920984192821 0.001855178435931  0.060156354890114 0.001753958261302  0.05716134622594 0.001573670155092  0.054078647669913 0.001323911520615
0.00191  0.072975051093509 0.002639393822279  0.065866959493706 0.001856823516374  0.059660889849722 0.001760305531561  0.056801351311288 0.001579139091716  0.055015911671904 0.001327401024801
0.00192  0.071856544781457 0.002643759776246  0.065778130295292 0.001858458002148  0.059663317230469 0.001766673477363  0.056817236314932 0.001584607200651  0.055684462823414 0.001330935948863
0.00193  0.071045652489788 0.002648108144741  0.065060368793554 0.001860079473093  0.058574783796055 0.001773057232506  0.05633429437544 0.001590074099986  0.056042766584799 0.00133450358109
0.00194  0.070943682473034 0.002652437590628  0.065235074775123 0.001861689367071  0.057916115401892 0.001779583996054  0.056201104588815 0.001595539444176  0.055629294902213 0.001338096737529
0.00195  0.070872023221934 0.002656748796095  0.066132492346243 0.001863288740153  0.059175945414965 0.001787084443102  0.056841270258089 0.001601002437499  0.05650861311162 0.001341709088684
0.00196  0.070691194914228 0.002661043129179  0.065219905497595 0.001864878418443  0.058900383362958 0.001794575349492  0.055712453724056 0.001606462966904  0.056277991826134 0.001345335321016
0.00197  0.070498532904807 0.002665320286559  0.06367791029129 0.001866459057222  0.059549584783394 0.00180220960203  0.056171532584073 0.001611920917078  0.055597255553862 0.001348970881177
0.00198  0.068823530800113 0.002669577826227  0.062745803192814 0.001868031156519  0.059158529638952 0.001809876468009  0.055324929442378 0.001617376138009  0.055551260827447 0.001352712214844
0.00199  0.069350029107981 0.002673816310672  0.062339158309213 0.001869595055434  0.059415736083502 0.001817533187019  0.055329840330032 0.001622830950423  0.055459832103227 0.001356768634494
0.002  0.070729243536458 0.002678036167823  0.062625121271791 0.001871150913709  0.058417434165342 0.001825179617051  0.055276296386873 0.001628285481181  0.054599395120907 0.00136082824063
0.00201  0.069057963628558 0.002682237730875  0.061674073741523 0.001872698908379  0.058474824613693 0.001832815624002  0.054940927621318 0.001633739746062  0.054074685801523 0.001364890525089
0.00202  0.070510192535152 0.002686418897886  0.060775739000388 0.00187423915674  0.057474352874557 0.001840441082382  0.053950614889798 0.001639231041938  0.05277380256918 0.001368954974797
0.00203  0.069677650555885 0.002690580687906  0.060520536927177 0.001875771755386  0.056986737604849 0.001848055874477  0.053782201656459 0.001644750114193  0.052555286215459 0.001373021038962
0.00204  0.070100065197173 0.002694723896312  0.060256179474692 0.001877296763681  0.056058832483836 0.001855659889002  0.053576560303165 0.001650290453633  0.052487536236177 0.001377088131288
0.00205  0.06928209334018 0.002698849163795  0.061340545504205 0.001878814174263  0.054644291928001 0.001863253023046  0.053869444408645 0.001655846645628  0.052915966521021 0.00138115565599
0.00206  0.067803785121693 0.002702957006207  0.062676552365637 0.001880323981564  0.054817832806455 0.001870835165888  0.053322664378706 0.001661409055642  0.052275269545127 0.001385222962713
0.00207  0.067135988919814 0.002707047817436  0.062471107744557 0.00188182614583  0.054991872466879 0.001878529806655  0.051951193562478 0.001666975282751  0.051273151314403 0.001389323449752
0.00208  0.068855237776553 0.002711121782246  0.061714479403313 0.001883320411619  0.055683101239754 0.001886231671754  0.05230880804159 0.001672543501779  0.050990238499351 0.001393449208841
0.00209  0.068313957073403 0.002715179111614  0.061713657295733 0.001884806649057  0.054403527216878 0.001893922514607  0.051449462654829 0.001678137410592  0.050441119386558 0.00139759347635
0.0021  0.068593149091735 0.002719219976989  0.061102359877375 0.001890511410967  0.055001156632074 0.001901602272047  0.051516778807075 0.001683914252896  0.049888298141058 0.001401750683029
0.00211  0.068186624231505 0.002723244504264  0.059932633861785 0.001898139260739  0.054848725529939 0.001909270832307  0.051451512761694 0.001689697951348  0.05050498950748 0.001405916203551
0.00212  0.06895713635517 0.00272725274242  0.060701165532616 0.001905767185791  0.054203416077693 0.00191692818962  0.050321434967429 0.001695486048415  0.050385181200511 0.001410086069429
0.00213  0.070121363993373 0.002731244927628  0.060268242436714 0.001913392248583  0.054657114472455 0.001924574356065  0.050104177837301 0.001701276457873  0.049661203746801 0.001414256902984
0.00214  0.071235546595374 0.002735221361471  0.061137764396664 0.001921011860968  0.05515217095031 0.00193228867968  0.050817534534267 0.001707067340664  0.049571368589043 0.001418421281345
0.00215  0.071588964004424 0.002739182291059  0.06207842565838 0.001928623777147  0.055655443690992 0.001940076176028  0.049861256656594 0.001712857061844  0.049337354878718 0.001422577819034
0.00216  0.071165135794386 0.002743127854223  0.062046393057442 0.00193622603983  0.055205205055489 0.001947871608558  0.050673772742344 0.001718644205266  0.049525470152432 0.001426726668261
0.00217  0.070714996818731 0.002747058223941  0.062826326044551 0.001943816903435  0.055366013331747 0.001955671692985  0.050647232840158 0.001724427544236  0.049716624098719 0.001430867891538
0.00218  0.069533934263528 0.002750973566164  0.061831144047612 0.001951394815983  0.055495433359956 0.001963473564061  0.051098900344554 0.001730206014297  0.049604805264354 0.001435001418015
0.00219  0.069998961947137 0.002754874037061  0.062095515970859 0.001958958437551  0.056178618972562 0.001971274647186  0.050729716515782 0.001735979756403  0.04923493966792 0.00143912713734
0.0022  0.069652061717931 0.002758759783034  0.061771697096325 0.001966506615505  0.055878760018329 0.001979072692927  0.051688192182813 0.00174174693169  0.048892071713292 0.001443246745677
0.00221  0.071625257473199 0.002762630938524  0.064582277213759 0.001974038331608  0.055796388468048 0.001986899152931  0.051808167867521 0.00174750694683  0.048968567573696 0.001447361456996
0.00222  0.071194903349582 0.002766487621172  0.063532454506682 0.00198155270483  0.055988477840961 0.001994722420881  0.052851127838319 0.001753259270621  0.049474734763992 0.001451470029559
0.00223  0.071150670633908 0.00277032993752  0.064398059705056 0.001989048964123  0.056206278373298 0.002002537566292  0.052589320212458 0.001759004448029  0.049612716521696 0.001455571602255
0.00224  0.071520854840405 0.002774157984142  0.063308420907552 0.00199652646232  0.056377980969257 0.002010343183393  0.052553410139948 0.001764743301691  0.049786820714758 0.00145966557302
0.00225  0.072488236097349 0.002777971847905  0.064179228227629 0.002003984649741  0.056532876997786 0.00201813804954  0.053123482951329 0.001770474838949  0.050658615081205 0.001463847337256
0.00226  0.07187334169024 0.002781771605592  0.065302171269968 0.002011423063436  0.05664772056246 0.002025921122223  0.052813435554268 0.001776197956636  0.051579138159076 0.001468291801947
0.00227  0.07380853354632 0.002785557321691  0.064742006789779 0.002018841329825  0.057285673734511 0.002033691473299  0.054216538006587 0.001781908211165  0.052073134439296 0.001472728185082
0.00228  0.073124961592885 0.00278932905126  0.064188148071676 0.002026236546482  0.058363099155268 0.002041448322427  0.053814806442045 0.001787607189236  0.053460100323788 0.001477159987048
0.00229  0.073362459283862 0.002793086841271  0.064232858419945 0.002033614162779  0.058890492807225 0.002049191006212  0.052976595785944 0.001793296048767  0.052778962870494 0.001481585587611
0.0023  0.072693404818998 0.002796830727918  0.062951821672672 0.002040972897519  0.058920200189908 0.002056918965428  0.053033534804365 0.00179897559613  0.052827538663334 0.001486004016941
0.00231  0.073279219775054 0.002800560740024  0.062980950752141 0.002048309027492  0.058601781750595 0.002064631733366  0.053457970467432 0.001804646287613  0.052832952423865 0.001490414543881
0.00232  0.073252119632432 0.00280427690114  0.064314558574958 0.002055623326906  0.058006529514822 0.002072332521565  0.053906743680826 0.001810497914913  0.052438960565599 0.001494816624054
0.00233  0.072529111630714 0.00280797923123  0.063565353157511 0.002062916374411  0.057855133900869 0.002080014334966  0.054016194335477 0.001816382282638  0.052794528101458 0.001499209816598
0.00234  0.071715154056065 0.002811667748002  0.064793333586337 0.002070188673848  0.057708919437081 0.002087682446465  0.054679960083492 0.001822257314112  0.051948700089831 0.001503593774442
0.00235  0.071803987280697 0.002815342467835  0.066019294464844 0.002077440663489  0.057573588341175 0.002095332531164  0.054870095520183 0.001828123567844  0.052579629791039 0.001507963834822
0.00236  0.071032727852024 0.002819003406632  0.065555575647279 0.002084672724025  0.056311115106746 0.002102965583076  0.054201158982985 0.00183398152466  0.052946449804592 0.001512321918481
0.00237  0.069468088259367 0.002822650580533  0.064080349349658 0.00209188518567  0.057136700238868 0.002110582338511  0.054785757143364 0.001839831597891  0.053459215289983 0.001516669335371
0.00238  0.072258600624445 0.002826284006456  0.063306581990452 0.002099078334904  0.057450147611396 0.002118183430157  0.053573272798456 0.001845674141209  0.053163471475038 0.001521007126218
0.00239  0.0723866065059 0.00282990370251  0.063208394382093 0.002106252419172  0.056124814384801 0.00212576940012  0.053273610365583 0.001851509455801  0.052798966633819 0.001525336107144
0.0024  0.072534375158276 0.002833509688299  0.063786461196836 0.002113407652325  0.055937704343606 0.002133340711334  0.052899280029978 0.001857337796835  0.052057000514526 0.001529656908219
0.00241  0.073925728666792 0.002837101985022  0.063035588527272 0.002120544219038  0.056263733851382 0.002140897757385  0.052119025343478 0.001863159379642  0.051330443454694 0.001533969864755
0.00242  0.074035350628856 0.002840680615507  0.062327319833463 0.002127662278719  0.056890737438368 0.002148440871345  0.051364412280846 0.001869612048398  0.051654357317366 0.001538275013483
0.00243  0.072443987874956 0.002844245604177  0.062912974493438 0.002134761968983  0.057156865749103 0.002155970333586  0.051054724767284 0.001876342245811  0.051555075020032 0.00154257250471
0.00244  0.071726141143768 0.002847796977046  0.062888958941142 0.002141843408703  0.057392067748314 0.002163486378729  0.051619242449647 0.001883243276018  0.051140892403135 0.001546862488083
0.00245  0.072968241743048 0.00285133476172  0.063981674920176 0.002148906700718  0.057156719236679 0.0021709892018  0.052899176234357 0.001890133833709  0.050724906285987 0.001551145107187
0.00246  0.071450575068039 0.002854858987407  0.063303741604003 0.00215595193423  0.056369473948784 0.002178478963707  0.052096399897213 0.001897013255457  0.050687884383275 0.001555420496008
0.00247  0.071728879670769 0.002858369684927  0.063331867115434 0.002162979234635  0.056220227209841 0.002185955796074  0.051734280085229 0.001903881011218  0.050646866497307 0.001559688774931
0.00248  0.072062388171666 0.002861866886714  0.064801965704331 0.002169988676189  0.056089363031992 0.00219341980552  0.051907481628973 0.001910732790982  0.050566726420619 0.001563950144804
0.00249  0.073308550888752 0.002865350626818  0.063477837127917 0.002176980336235  0.055973757427917 0.00220087107743  0.051158690645348 0.001917570032685  0.049813776772931 0.001568204757181
0.0025  0.073117779569491 0.002868820940893  0.064875243783033 0.002183954193719  0.055933607778802 0.002208309679282  0.051822551570357 0.001924393646423  0.050091760522303 0.001572452719732
0.00251  0.073409821694071 0.002872277866183  0.064322882035257 0.002190910249531  0.055053663192526 0.002215735663552  0.05155541034716 0.001931204230074  0.049378593854847 0.001576694108449
0.00252  0.073717586235759 0.002876441447303  0.063701571594024 0.002197848520551  0.055071786504995 0.00222314911591  0.051395456889368 0.00193800238747  0.049088238978314 0.001580928975466
0.00253  0.0740200534586 0.002880825506768  0.063938416857579 0.002204769037062  0.05613950714376 0.002230550088408  0.051987833323741 0.001944788645237  0.049172285022253 0.00158515735541
0.00254  0.074421706761256 0.002885190258117  0.064093303027576 0.002211671840494  0.056053514746685 0.002237938616996  0.051831358408056 0.00195156345317  0.048910472644664 0.001589379268598
0.00255  0.075609575625341 0.00288953582745  0.064648690997702 0.002218556981461  0.055480462049443 0.002245314631835  0.051672733966017 0.001958327194846  0.049142133997177 0.001593594589285
0.00256  0.074904180708066 0.002893862340303  0.063391580994848 0.002225424518054  0.056650149034615 0.002252678087956  0.051105562264413 0.001965080196695  0.049725489035354 0.001597803250965
0.00257  0.074257045298883 0.002898169921494  0.063569530482276 0.002232274514358  0.056662521692645 0.002260028961437  0.051985461105476 0.001971822734823  0.050156629145144 0.00160200522619
0.00258  0.074481961965213 0.00290245869502  0.065208489987493 0.002239107039177  0.05671041884233 0.00226736724619  0.05099833485106 0.001978809919145  0.051130069566887 0.001606200517033
0.00259  0.074347580946087 0.002906728783973  0.064593322696121 0.002245922164937  0.056181893551467 0.002274692951155  0.050510756733414 0.001985788291627  0.050629367987453 0.001610389147479
0.0026  0.074617611450775 0.002910980310492  0.065372986462028 0.002252719966748  0.05680329070767 0.002282006097861  0.050540560503369 0.001992756935528  0.050882490529967 0.00161457115725
0.00261  0.074884304911833 0.002915213395721  0.065438980928452 0.002259500521584  0.056862054734163 0.002289306718278  0.050535340441643 0.001999715984471  0.050011189514871 0.001619556196025
0.00262  0.074256522570727 0.002919428159792  0.065542514821693 0.002266263907611  0.05784630167475 0.002296594852951  0.050989840793956 0.002006665543455  0.049175482098251 0.001624675552404
0.00263  0.074610746309251 0.002923624721809  0.066394804331309 0.002273010203608  0.057255829003262 0.002303870549392  0.052418016473116 0.002013605693513  0.049178141643171 0.001629784774114
0.00264  0.073898598755073 0.002927803199845  0.066866215954366 0.002279739488484  0.057241303079114 0.002311133860678  0.051893762123818 0.002020536495467  0.048774641859079 0.001634883933884
0.00265  0.077864391791034 0.002931963710939  0.065447823917698 0.002286451840884  0.057179988414695 0.002318384844248  0.053234594012388 0.002027457997057  0.050286910430024 0.001639973111251
0.00266  0.077144984406559 0.002936106371101  0.065468793451493 0.002293147339856  0.05656690288818 0.002325623560866  0.053450700178663 0.0020343702328  0.050271312961536 0.001645052387883
0.00267  0.076916017454453 0.00294023129531  0.065522273716627 0.002299826063912  0.056604327441604 0.002332850073732  0.05241083157822 0.002041273275549  0.050587892639228 0.00165012184249
0.00268  0.075166950645231 0.002944338597512  0.06548651250351 0.002306488089225  0.057203948799012 0.002340064447729  0.053279673182634 0.002048167182593  0.049726565698508 0.001655181643968
0.00269  0.07538154846229 0.002948428390618  0.064785264359439 0.002313133489861  0.057105955854619 0.002347266748782  0.052695314616739 0.002055051987313  0.050049913035988 0.001660231910456
0.0027  0.075623763450605 0.002952500786503  0.064832382440515 0.002319762337969  0.056797273707517 0.002354457043317  0.05212119404466 0.002061950969808  0.050009885496378 0.001665272729465
0.00271  0.074798576669195 0.002956555896008  0.064150931465015 0.002326374703958  0.060082089345728 0.00236163539782  0.051978929589362 0.002069029843576  0.049957441219237 0.00167030416599
0.00272  0.075061077795938 0.002960593828936  0.06500162982367 0.00233297065665  0.05928301661905 0.002368801876942  0.052338282489381 0.002076099642337  0.051163027679789 0.00167532626833
0.00273  0.075287258733652 0.00296461469406  0.06548667861859 0.00233955026341  0.057930776009254 0.002375956544306  0.053834761103019 0.002083160292252  0.05212600610627 0.001680339072322
0.00274  0.075494604952693 0.002968618599127  0.067708818351316 0.002346113590269  0.056600415619877 0.002383099462797  0.053086026862765 0.002090211755668  0.051095401617808 0.001685342604253
0.00275  0.075256306148437 0.002972605650866  0.067631068340318 0.002352660702024  0.057122171044792 0.00239023069448  0.051885290464843 0.002097254015536  0.052054471494615 0.001690336768293
0.00276  0.077574099119324 0.00297657595499  0.067593008130515 0.002359191662332  0.056935921141707 0.002397901251872  0.052606659113224 0.002104287065527  0.051392417221931 0.001695321519572
0.00277  0.078910636991711 0.002980529616215  0.066062971880962 0.002365706533786  0.056192480701415 0.002406355579457  0.051904888361661 0.002111310910374  0.050725664902282 0.001700296846932
0.00278  0.077083736999949 0.002984466738262  0.065346864072781 0.002372205377991  0.055522752351828 0.002414794433563  0.052086734936442 0.002118325564081  0.05143175945204 0.001705262764968
0.00279  0.077349224606079 0.002988387423872  0.06466643376314 0.002378688255619  0.056047795713393 0.002423217871501  0.052240380175945 0.002125331048392  0.05071059244844 0.001710219307524
0.0028  0.076493956072207 0.002992291774819  0.066277881775215 0.002385155226472  0.057105233478853 0.002431625950588  0.051530138508232 0.002132327391459  0.050402414768479 0.00171516652235
0.00281  0.076795834303555 0.00299617989192  0.066803811902666 0.00239160634952  0.057942224950372 0.00244001872789  0.051775206375865 0.002139314626674  0.049265757185433 0.001720104464432
0.00282  0.077234724983632 0.00300005187505  0.066113432622893 0.002398041682949  0.056601533237343 0.002448396259992  0.051983919722915 0.002146334350792  0.048919248445758 0.00172503318659
0.00283  0.077123905848625 0.00300390782315  0.06544365893693 0.002404461284201  0.057664990784187 0.002456758602832  0.051279299801623 0.00215346707322  0.049402068879411 0.001729952742733
0.00284  0.078454593531973 0.003007747834248  0.067766797825329 0.00241086521  0.056931978763551 0.00246510581156  0.052011082252598 0.002160591417113  0.049097488550314 0.001734863188053
0.00285  0.076627912147783 0.003011572005463  0.066270323924316 0.002417253516393  0.056842322104357 0.002473437940436  0.051319959711257 0.002167707416154  0.049964961698319 0.001739764579039
0.00286  0.076918103512413 0.003015380433027  0.066344220615098 0.002423626258753  0.057986615834479 0.00248175504274  0.050937404453906 0.002174815105547  0.049227884279139 0.001744656973354
0.00287  0.079288633987336 0.003019173212289  0.067323042061943 0.00242998349179  0.05732596777744 0.002490057170715  0.05028237433164 0.002181914521458  0.049739136195931 0.001749760694013
0.00288  0.07958178825897 0.003022950437736  0.065849357197666 0.002436325269564  0.058222770310372 0.002498344375523  0.051114086619713 0.002189005700526  0.049000793705959 0.001755015060065
0.00289  0.078738178056589 0.003026712203  0.066842479052191 0.002442651645506  0.05809350580308 0.002506616707217  0.051401664867503 0.002196088679742  0.049146524873779 0.001760260505727
0.0029  0.077941077927996 0.003030458600875  0.068554678399501 0.002448962672434  0.057451902882478 0.002514874215986  0.051766366805001 0.002203163495866  0.048486670560136 0.001765497067422
0.00291  0.081061880316749 0.003034189723328  0.067476207644403 0.002455258402578  0.057366147490191 0.002523116949453  0.05256623417411 0.002210282989119  0.049144420431871 0.001770724783053
0.00292  0.080124874225858 0.003037905661508  0.068373825067712 0.002461538887597  0.05675055690499 0.002531344955158  0.053432689035429 0.002217468540623  0.048956611771315 0.001775943691968
0.00293  0.07920473858403 0.003041606505767  0.067679316281969 0.002467804178605  0.056807410119611 0.00253955827859  0.052514273999322 0.002224646295052  0.049376193596161 0.001781153834551
0.00294  0.07845781467123 0.003045292345663  0.066940042719141 0.002474054326188  0.055562823959085 0.002547756963651  0.051356374147128 0.002231816290205  0.049941170986587 0.001786355253926
0.00295  0.078759528922196 0.003048963269978  0.066259879607613 0.00248028938043  0.056757583325573 0.002555941052977  0.052227943221424 0.002239056333546  0.049342070050515 0.001791547994717
0.00296  0.079131660428817 0.00305261936673  0.065548873805803 0.002486509390933  0.057407565033461 0.002564110588218  0.052129799778134 0.002246292500429  0.048768336964474 0.001796732102306
0.00297  0.078354136610648 0.00305680916174  0.069060207411613 0.002492714406831  0.058564262843036 0.002572265610271  0.050991862885817 0.002253521190639  0.048641685826583 0.001801907622326
0.00298  0.081771902903613 0.003061549407687  0.071160209407959 0.002498904476818  0.059199909793146 0.002580406159461  0.050917167239086 0.002260742441749  0.049556991383334 0.001807074600277
0.00299  0.083005575013932 0.003066270412974  0.070275029976021 0.002505079649158  0.05856574503246 0.002588532275704  0.051296497587788 0.002267971624923  0.048966157334854 0.001812233081246


==> swi.dat <==
x  p1 rho1 u1 phi1  p2 rho2 u2 phi2  pexact rhoexact uex phiexact
0.0005  100 0.386 26.59 1  100 0.386 26.59 1  100 0.386 26.59 1
0.001  100.000000000002 0.386000000000004 26.5899999999998 1  100.000000000002 0.386000000000005 26.5899999999997 1  100 0.386 26.59 1
0.0015  100.000000000003 0.386000000000006 26.5899999999997 1  100.000000000003 0.386000000000006 26.5899999999998 1  100 0.386 26.59 1
0.002  100.000000000005 0.386000000000015 26.5899999999992 1  100.000000000007 0.386000000000018 26.589999999999 1  100 0.386 26.59 1
0.0025  100.000000000006 0.386000000000019 26.5899999999989 1  100.000000000006 0.386000000000019 26.5899999999989 1  100 0.386 26.59 1
0.003  100.000000000006 0.386000000000016 26.5899999999991 1  100.000000000006 0.386000000000016 26.5899999999992 1  100 0.386 26.59 1
0.0035  100.000000000005 0.386000000000014 26.5899999999993 1  100.000000000007 0.386000000000019 26.5899999999991 1  100 0.386 26.59 1
0.004  100.000000000005 0.386000000000014 26.5899999999994 1  100.000000000009 0.386000000000029 26.5899999999984 1  100 0.386 26.59 1
0.0045  100.000000000005 0.386000000000016 26.5899999999993 1  100.000000000007 0.386000000000026 26.5899999999985 1  100 0.386 26.59 1
0.005  100.000000000003 0.386000000000015 26.5899999999994 1  100.000000000004 0.38600000000002 26.5899999999988 1  100 0.386 26.59 1
0.0055  99.9999999999992 0.386000000000005 26.5899999999998 1  100.000000000001 0.386000000000014 26.5899999999991 1  100 0.386 26.59 1
0.006  99.999999999994 0.385999999999994 26.5900000000003 1  99.9999999999958 0.386000000000002 26.5899999999997 1  100 0.386 26.59 1
0.0065  99.9999999999871 0.385999999999976 26.5900000000012 1  99.9999999999891 0.385999999999984 26.5900000000007 1  100 0.386 26.59 1
0.007  99.9999999999807 0.385999999999958 26.590000000002 1  99.9999999999823 0.385999999999966 26.5900000000016 1  100 0.386 26.59 1
0.0075  99.9999999999745 0.385999999999939 26.5900000000031 1  99.9999999999746 0.385999999999942 26.5900000000029 1  100 0.386 26.59 1
0.008  99.9999999999697 0.385999999999923 26.590000000004 1  99.9999999999696 0.385999999999926 26.5900000000036 1  100 0.386 26.59 1
0.0085  99.9999999999665 0.385999999999912 26.5900000000046 1  99.9999999999643 0.385999999999908 26.5900000000047 1  100 0.386 26.59 1
0.009  99.9999999999639 0.385999999999903 26.5900000000052 1  99.99999999996 0.385999999999889 26.5900000000058 1  100 0.386 26.59 1
0.0095  99.9999999999633 0.3859999999999 26.5900000000054 1  99.9999999999609 0.385999999999891 26.5900000000058 1  100 0.386 26.59 1
0.01  99.9999999999637 0.385999999999902 26.5900000000054 1  99.9999999999625 0.385999999999895 26.5900000000056 1  100 0.386 26.59 1
0.0105  99.9999999999641 0.385999999999903 26.5900000000053 1  99.9999999999641 0.3859999999999 26.5900000000053 1  100 0.386 26.59 1
0.011  99.9999999999634 0.3859999999999 26.5900000000055 1  99.9999999999643 0.3859999999999 26.5900000000054 1  100 0.386 26.59 1
0.0115  99.9999999999627 0.385999999999896 26.5900000000057 1  99.9999999999635 0.385999999999897 26.5900000000056 1  100 0.386 26.59 1
0.012  99.999999999964 0.385999999999901 26.5900000000054 1  99.9999999999623 0.385999999999892 26.5900000000059 1  100 0.386 26.59 1
0.0125  99.9999999999642 0.385999999999901 26.5900000000054 1  99.9999999999632 0.385999999999896 26.5900000000056 1  100 0.386 26.59 1
0.013  99.9999999999661 0.38599999999991 26.5900000000048 1  99.9999999999618 0.385999999999891 26.5900000000059 1  100 0.386 26.59 1
0.0135  99.999999999965 0.385999999999907 26.590000000005 1  99.9999999999621 0.385999999999893 26.5900000000057 1  100 0.386 26.59 1
0.014  99.9999999999639 0.385999999999903 26.5900000000052 1  99.9999999999616 0.385999999999892 26.5900000000056 1  100 0.386 26.59 1
0.0145  99.9999999999644 0.385999999999907 26.5900000000048 1  99.9999999999607 0.385999999999889 26.5900000000057 1  100 0.386 26.59 1
0.015  99.9999999999633 0.385999999999903 26.590000000005 1  99.9999999999615 0.385999999999892 26.5900000000055 1  100 0.386 26.59 1
0.0155  99.9999999999641 0.385999999999908 26.5900000000046 1  99.999999999962 0.385999999999894 26.5900000000053 1  100 0.386 26.59 1
0.016  99.9999999999632 0.385999999999905 26.5900000000048 1  99.9999999999612 0.385999999999891 26.5900000000054 1  100 0.386 26.59 1
0.0165  99.9999999999621 0.385999999999899 26.5900000000051 1  99.9999999999606 0.385999999999888 26.5900000000055 1  100 0.386 26.59 1
0.017  99.9999999999628 0.385999999999901 26.590000000005 1  99.9999999999623 0.385999999999895 26.590000000005 1  100 0.386 26.59 1
0.0175  99.9999999999623 0.385999999999898 26.5900000000053 1  99.9999999999609 0.385999999999889 26.5900000000054 1  100 0.386 26.59 1
0.018  99.9999999999616 0.385999999999893 26.5900000000057 1  99.9999999999597 0.385999999999882 26.5900000000059 1  100 0.386 26.59 1
0.0185  99.999999999962 0.385999999999893 26.5900000000058 1  99.9999999999609 0.385999999999887 26.5900000000057 1  100 0.386 26.59 1
0.019  99.9999999999625 0.385999999999894 26.5900000000058 1  99.9999999999602 0.385999999999883 26.5900000000059 1  100 0.386 26.59 1
0.0195  99.9999999999615 0.38599999999989 26.590000000006 1  99.9999999999609 0.385999999999886 26.5900000000058 1  100 0.386 26.59 1
0.02  99.9999999999617 0.385999999999891 26.5900000000058 1  99.9999999999605 0.385999999999884 26.590000000006 1  100 0.386 26.59 1
0.0205  99.999999999962 0.385999999999892 26.5900000000056 1  99.9999999999602 0.385999999999883 26.590000000006 1  100 0.386 26.59 1
0.021  99.9999999999619 0.385999999999891 26.5900000000056 1  99.9999999999594 0.385999999999881 26.5900000000062 1  100 0.386 26.59 1
0.0215  99.9999999999607 0.385999999999884 26.5900000000061 1  99.9999999999591 0.38599999999988 26.5900000000062 1  100 0.386 26.59 1
0.022  99.9999999999622 0.385999999999888 26.590000000006 1  99.9999999999599 0.385999999999882 26.5900000000061 1  100 0.386 26.59 1
0.0225  99.9999999999624 0.385999999999888 26.5900000000062 1  99.9999999999603 0.385999999999883 26.590000000006 1  100 0.386 26.59 1
0.023  99.9999999999647 0.385999999999898 26.5900000000056 1  99.9999999999601 0.385999999999882 26.590000000006 1  100 0.386 26.59 1
0.0235  99.9999999999659 0.385999999999904 26.5900000000051 1  99.9999999999601 0.385999999999882 26.590000000006 1  100 0.386 26.59 1
0.024  99.9999999999647 0.385999999999902 26.5900000000052 1  99.9999999999596 0.385999999999881 26.5900000000061 1  100 0.386 26.59 1
0.0245  99.9999999999656 0.385999999999909 26.5900000000046 1  99.9999999999593 0.38599999999988 26.5900000000061 1  100 0.386 26.59 1
0.025  99.999999999964 0.385999999999906 26.5900000000046 1  99.999999999959 0.385999999999877 26.5900000000062 1  100 0.386 26.59 1
0.0255  99.9999999999633 0.385999999999906 26.5900000000043 1  99.9999999999583 0.385999999999873 26.5900000000065 1  100 0.386 26.59 1
0.026  99.9999999999618 0.385999999999901 26.5900000000045 1  99.9999999999559 0.385999999999862 26.5900000000073 1  100 0.386 26.59 1
0.0265  99.9999999999618 0.385999999999901 26.5900000000043 1  99.9999999999562 0.385999999999862 26.5900000000074 1  100 0.386 26.59 1
0.027  99.9999999999603 0.385999999999894 26.5900000000045 1  99.999999999956 0.38599999999986 26.5900000000075 1  100 0.386 26.59 1
0.0275  99.9999999999592 0.38599999999989 26.5900000000046 1  99.999999999957 0.385999999999863 26.5900000000074 1  100 0.386 26.59 1
0.028  99.9999999999573 0.385999999999882 26.590000000005 1  99.9999999999577 0.385999999999864 26.5900000000074 1  100 0.386 26.59 1
0.0285  99.9999999999558 0.385999999999875 26.5900000000055 1  99.9999999999595 0.385999999999871 26.590000000007 1  100 0.386 26.59 1
0.029  99.9999999999549 0.385999999999869 26.5900000000058 1  99.9999999999586 0.385999999999868 26.5900000000072 1  100 0.386 26.59 1
0.0295  99.9999999999539 0.385999999999863 26.5900000000063 1  99.9999999999582 0.385999999999866 26.5900000000074 1  100 0.386 26.59 1
0.03  99.9999999999552 0.385999999999863 26.5900000000064 1  99.9999999999593 0.38599999999987 26.5900000000072 1  100 0.386 26.59 1
0.0305  99.9999999999571 0.385999999999865 26.5900000000065 1  99.9999999999588 0.385999999999868 26.5900000000074 1  100 0.386 26.59 1
0.031  99.9999999999601 0.385999999999872 26.5900000000063 1  99.9999999999577 0.385999999999863 26.5900000000078 1  100 0.386 26.59 1
0.0315  99.9999999999646 0.385999999999887 26.5900000000057 1  99.9999999999607 0.385999999999875 26.590000000007 1  100 0.386 26.59 1
0.032  99.9999999999664 0.385999999999894 26.5900000000055 1  99.9999999999609 0.385999999999877 26.5900000000069 1  100 0.386 26.59 1
0.0325  99.9999999999706 0.385999999999912 26.5900000000045 1  99.9999999999601 0.385999999999874 26.5900000000071 1  100 0.386 26.59 1
0.033  99.9999999999699 0.385999999999912 26.5900000000045 1  99.9999999999598 0.385999999999872 26.5900000000072 1  100 0.386 26.59 1
0.0335  99.9999999999672 0.385999999999906 26.590000000005 1  99.9999999999609 0.385999999999876 26.590000000007 1  100 0.386 26.59 1
0.034  99.9999999999658 0.385999999999903 26.5900000000052 1  99.9999999999624 0.385999999999882 26.5900000000065 1  100 0.386 26.59 1
0.0345  99.999999999964 0.3859999999999 26.5900000000054 1  99.9999999999616 0.38599999999988 26.5900000000067 1  100 0.386 26.59 1
0.035  99.999999999962 0.385999999999897 26.5900000000055 1  99.9999999999614 0.385999999999878 26.5900000000068 1  100 0.386 26.59 1
0.0355  99.9999999999576 0.385999999999885 26.5900000000061 1  99.9999999999624 0.385999999999883 26.5900000000065 1  100 0.386 26.59 1
0.036  99.9999999999534 0.385999999999871 26.5900000000068 1  99.9999999999607 0.385999999999878 26.5900000000068 1  100 0.386 26.59 1
0.0365  99.9999999999532 0.385999999999872 26.5900000000066 1  99.9999999999589 0.38599999999987 26.5900000000073 1  100 0.386 26.59 1
0.037  99.9999999999532 0.385999999999875 26.5900000000062 1  99.9999999999597 0.385999999999872 26.5900000000072 1  100 0.386 26.59 1
0.0375  99.9999999999515 0.385999999999867 26.5900000000065 1  99.9999999999615 0.38599999999988 26.5900000000067 1  100 0.386 26.59 1
0.038  99.9999999999522 0.385999999999869 26.5900000000064 1  99.9999999999601 0.385999999999875 26.5900000000071 1  100 0.386 26.59 1
0.0385  99.9999999999527 0.385999999999869 26.5900000000063 1  99.9999999999585 0.385999999999866 26.5900000000077 1  100 0.386 26.59 1
0.039  99.999999999951 0.385999999999857 26.5900000000071 1  99.9999999999589 0.385999999999867 26.5900000000077 1  100 0.386 26.59 1
0.0395  99.999999999954 0.385999999999865 26.5900000000068 1  99.9999999999581 0.385999999999864 26.5900000000079 1  100 0.386 26.59 1
0.04  99.9999999999567 0.385999999999874 26.5900000000064 1  99.9999999999589 0.385999999999869 26.5900000000075 1  100 0.386 26.59 1
0.0405  99.9999999999585 0.385999999999882 26.5900000000059 1  99.9999999999587 0.38599999999987 26.5900000000074 1  100 0.386 26.59 1
0.041  99.9999999999563 0.385999999999875 26.5900000000064 1  99.9999999999601 0.385999999999878 26.5900000000067 1  100 0.386 26.59 1
0.0415  99.9999999999564 0.385999999999877 26.5900000000063 1  99.999999999959 0.385999999999878 26.5900000000065 1  100 0.386 26.59 1
0.042  99.9999999999545 0.385999999999871 26.5900000000067 1  99.9999999999578 0.385999999999877 26.5900000000064 1  100 0.386 26.59 1
0.0425  99.9999999999535 0.385999999999866 26.5900000000071 1  99.9999999999569 0.385999999999877 26.5900000000061 1  100 0.386 26.59 1
0.043  99.9999999999539 0.385999999999867 26.5900000000072 1  99.9999999999534 0.385999999999867 26.5900000000066 1  100 0.386 26.59 1
0.0435  99.9999999999552 0.385999999999875 26.5900000000068 1  99.9999999999507 0.385999999999859 26.590000000007 1  100 0.386 26.59 1
0.044  99.9999999999541 0.385999999999875 26.5900000000067 1  99.9999999999474 0.38599999999985 26.5900000000075 1  100 0.386 26.59 1
0.0445  99.9999999999503 0.385999999999866 26.5900000000072 1  99.9999999999454 0.385999999999848 26.5900000000075 1  100 0.386 26.59 1
0.045  99.9999999999476 0.385999999999863 26.5900000000073 1  99.9999999999423 0.385999999999844 26.5900000000075 1  100 0.386 26.59 1
0.0455  99.9999999999425 0.385999999999848 26.5900000000082 1  99.9999999999372 0.385999999999835 26.5900000000079 1  100 0.386 26.59 1
0.046  99.9999999999409 0.38599999999985 26.5900000000081 1  99.9999999999313 0.385999999999821 26.5900000000086 1  100 0.386 26.59 1
0.0465  99.9999999999353 0.385999999999838 26.5900000000088 1  99.9999999999261 0.385999999999811 26.5900000000091 1  100 0.386 26.59 1
0.047  99.9999999999306 0.385999999999833 26.5900000000089 1  99.9999999999195 0.385999999999799 26.5900000000097 1  100 0.386 26.59 1
0.0475  99.9999999999232 0.38599999999982 26.5900000000095 1  99.9999999999121 0.385999999999786 26.5900000000103 1  100 0.386 26.59 1
0.048  99.9999999999125 0.385999999999798 26.5900000000107 1  99.9999999999016 0.385999999999763 26.5900000000116 1  100 0.386 26.59 1
0.0485  99.9999999998991 0.385999999999769 26.5900000000122 1  99.9999999998889 0.385999999999732 26.5900000000135 1  100 0.386 26.59 1
0.049  99.9999999998843 0.385999999999738 26.5900000000138 1  99.999999999877 0.38599999999971 26.5900000000148 1  100 0.386 26.59 1
0.0495  99.9999999998649 0.385999999999692 26.5900000000163 1  99.9999999998603 0.385999999999673 26.5900000000172 1  100 0.386 26.59 1
0.05  99.9999999998446 0.385999999999648 26.5900000000186 1  99.9999999998425 0.385999999999638 26.5900000000194 1  100 0.386 26.59 1
0.0505  99.9999999998228 0.385999999999605 26.5900000000208 1  99.9999999998208 0.385999999999594 26.590000000022 1  100 0.386 26.59 1
0.051  99.9999999997946 0.385999999999543 26.5900000000241 1  99.999999999795 0.385999999999542 26.590000000025 1  100 0.386 26.59 1
0.0515  99.9999999997625 0.385999999999475 26.5900000000277 1  99.9999999997652 0.385999999999484 26.5900000000282 1  100 0.386 26.59 1
0.052  99.9999999997253 0.385999999999396 26.5900000000319 1  99.9999999997278 0.385999999999405 26.5900000000325 1  100 0.386 26.59 1
0.0525  99.9999999996821 0.385999999999304 26.5900000000368 1  99.9999999996835 0.385999999999308 26.5900000000379 1  100 0.386 26.59 1
0.053  99.999999999632 0.385999999999196 26.5900000000424 1  99.9999999996328 0.385999999999195 26.590000000044 1  100 0.386 26.59 1
0.0535  99.9999999995712 0.385999999999055 26.59000000005 1  99.9999999995771 0.385999999999074 26.5900000000505 1  100 0.386 26.59 1
0.054  99.9999999995055 0.385999999998903 26.5900000000583 1  99.999999999513 0.385999999998931 26.5900000000581 1  100 0.386 26.59 1
0.0545  99.9999999994353 0.385999999998744 26.590000000067 1  99.9999999994409 0.385999999998767 26.5900000000669 1  100 0.386 26.59 1
0.055  99.9999999993592 0.385999999998575 26.5900000000761 1  99.9999999993623 0.385999999998589 26.5900000000763 1  100 0.386 26.59 1
0.0555  99.9999999992729 0.385999999998378 26.5900000000869 1  99.999999999274 0.385999999998385 26.5900000000873 1  100 0.386 26.59 1
0.056  99.9999999991791 0.385999999998168 26.5900000000983 1  99.9999999991806 0.385999999998174 26.5900000000985 1  100 0.386 26.59 1
0.0565  99.9999999990752 0.385999999997933 26.590000000111 1  99.9999999990766 0.385999999997936 26.5900000001111 1  100 0.386 26.59 1
0.057  99.9999999989604 0.38599999999767 26.5900000001252 1  99.9999999989607 0.385999999997666 26.5900000001257 1  100 0.386 26.59 1
0.0575  99.9999999988337 0.385999999997375 26.5900000001412 1  99.9999999988372 0.38599999999738 26.590000000141 1  100 0.386 26.59 1
0.058  99.9999999986985 0.385999999997064 26.590000000158 1  99.9999999987041 0.385999999997074 26.5900000001575 1  100 0.386 26.59 1
0.0585  99.999999998552 0.385999999996725 26.5900000001763 1  99.999999998559 0.385999999996739 26.5900000001756 1  100 0.386 26.59 1
0.059  99.9999999983946 0.385999999996359 26.5900000001962 1  99.9999999984013 0.385999999996371 26.5900000001954 1  100 0.386 26.59 1
0.0595  99.9999999982261 0.385999999995968 26.5900000002173 1  99.9999999982319 0.385999999995976 26.5900000002168 1  100 0.386 26.59 1
0.06  99.9999999980442 0.385999999995545 26.5900000002402 1  99.9999999980505 0.385999999995553 26.5900000002398 1  100 0.386 26.59 1
0.0605  99.9999999978494 0.385999999995091 26.5900000002648 1  99.9999999978591 0.385999999995115 26.5900000002633 1  100 0.386 26.59 1
0.061  99.9999999976422 0.385999999994613 26.5900000002906 1  99.9999999976518 0.385999999994637 26.5900000002889 1  100 0.386 26.59 1
0.0615  99.9999999974167 0.385999999994086 26.5900000003192 1  99.999999997428 0.38599999999412 26.5900000003166 1  100 0.386 26.59 1
0.062  99.9999999971782 0.38599999999353 26.5900000003493 1  99.9999999971857 0.385999999993553 26.5900000003472 1  100 0.386 26.59 1
0.0625  99.999999996925 0.385999999992946 26.5900000003808 1  99.9999999969272 0.385999999992946 26.59000000038 1  100 0.386 26.59 1
0.063  99.9999999966535 0.385999999992317 26.5900000004148 1  99.9999999966549 0.385999999992313 26.5900000004142 1  100 0.386 26.59 1
0.0635  99.9999999963609 0.38599999999164 26.5900000004515 1  99.9999999963655 0.385999999991645 26.5900000004503 1  100 0.386 26.59 1
0.064  99.9999999960492 0.385999999990921 26.5900000004902 1  99.9999999960551 0.385999999990932 26.5900000004887 1  100 0.386 26.59 1
0.0645  99.9999999957125 0.385999999990147 26.5900000005318 1  99.9999999957186 0.385999999990158 26.5900000005302 1  100 0.386 26.59 1
0.065  99.9999999953484 0.385999999989306 26.590000000577 1  99.9999999953529 0.385999999989312 26.5900000005758 1  100 0.386 26.59 1
0.0655  99.9999999949559 0.385999999988396 26.590000000626 1  99.9999999949594 0.385999999988399 26.590000000625 1  100 0.386 26.59 1
0.066  99.9999999945351 0.385999999987421 26.5900000006785 1  99.9999999945391 0.385999999987428 26.5900000006771 1  100 0.386 26.59 1
0.0665  99.9999999940833 0.385999999986372 26.590000000735 1  99.9999999940844 0.38599999998637 26.5900000007342 1  100 0.386 26.59 1
0.067  99.9999999936002 0.385999999985253 26.5900000007954 1  99.9999999936006 0.385999999985249 26.5900000007946 1  100 0.386 26.59 1
0.0675  99.9999999930842 0.385999999984061 26.5900000008595 1  99.9999999930821 0.385999999984046 26.5900000008593 1  100 0.386 26.59 1
0.068  99.9999999925294 0.38599999998278 26.5900000009284 1  99.9999999925293 0.385999999982771 26.5900000009279 1  100 0.386 26.59 1
0.0685  99.999999991933 0.385999999981402 26.5900000010024 1  99.9999999919336 0.385999999981392 26.5900000010021 1  100 0.386 26.59 1
0.069  99.999999991291 0.385999999979915 26.5900000010824 1  99.9999999912937 0.385999999979907 26.5900000010821 1  100 0.386 26.59 1
0.0695  99.9999999906038 0.385999999978322 26.5900000011681 1  99.9999999906079 0.385999999978317 26.5900000011679 1  100 0.386 26.59 1
0.07  99.9999999898704 0.385999999976624 26.5900000012595 1  99.9999999898749 0.385999999976619 26.5900000012593 1  100 0.386 26.59 1
0.0705  99.9999999890861 0.385999999974813 26.5900000013568 1  99.9999999890912 0.38599999997481 26.5900000013565 1  100 0.386 26.59 1
0.071  99.9999999882411 0.385999999972856 26.5900000014621 1  99.9999999882459 0.385999999972853 26.5900000014619 1  100 0.386 26.59 1
0.0715  99.9999999873354 0.385999999970758 26.590000001575 1  99.9999999873404 0.385999999970756 26.5900000015748 1  100 0.386 26.59 1
0.072  99.9999999863645 0.385999999968505 26.5900000016964 1  99.9999999863703 0.385999999968506 26.590000001696 1  100 0.386 26.59 1
0.0725  99.9999999853269 0.385999999966101 26.5900000018258 1  99.9999999853338 0.385999999966108 26.5900000018251 1  100 0.386 26.59 1
0.073  99.9999999842168 0.385999999963532 26.590000001964 1  99.9999999842212 0.38599999996353 26.5900000019639 1  100 0.386 26.59 1
0.0735  99.9999999830265 0.385999999960775 26.5900000021124 1  99.9999999830304 0.385999999960771 26.5900000021126 1  100 0.386 26.59 1
0.074  99.9999999817524 0.385999999957824 26.5900000022713 1  99.9999999817589 0.385999999957831 26.5900000022707 1  100 0.386 26.59 1
0.0745  99.9999999803879 0.385999999954664 26.5900000024414 1  99.9999999803952 0.385999999954674 26.5900000024406 1  100 0.386 26.59 1
0.075  99.9999999789275 0.385999999951282 26.5900000026234 1  99.9999999789349 0.385999999951292 26.5900000026227 1  100 0.386 26.59 1
0.0755  99.9999999773656 0.385999999947669 26.5900000028176 1  99.9999999773737 0.38599999994768 26.5900000028171 1  100 0.386 26.59 1
0.076  99.999999975691 0.385999999943787 26.5900000030264 1  99.9999999757012 0.385999999943808 26.5900000030254 1  100 0.386 26.59 1
0.0765  99.9999999739018 0.385999999939644 26.5900000032493 1  99.9999999739108 0.385999999939663 26.5900000032484 1  100 0.386 26.59 1
0.077  99.9999999719857 0.385999999935202 26.5900000034884 1  99.9999999719945 0.385999999935222 26.5900000034874 1  100 0.386 26.59 1
0.0775  99.9999999699398 0.385999999930463 26.5900000037433 1  99.9999999699483 0.385999999930485 26.5900000037423 1  100 0.386 26.59 1
0.078  99.9999999677518 0.385999999925394 26.5900000040161 1  99.9999999677596 0.385999999925418 26.590000004015 1  100 0.386 26.59 1
0.0785  99.9999999654151 0.385999999919987 26.590000004307 1  99.9999999654184 0.385999999919994 26.5900000043069 1  100 0.386 26.59 1
0.079  99.9999999629137 0.385999999914194 26.5900000046188 1  99.999999962917 0.385999999914201 26.5900000046187 1  100 0.386 26.59 1
0.0795  99.9999999602403 0.385999999908001 26.5900000049522 1  99.9999999602446 0.385999999908014 26.5900000049516 1  100 0.386 26.59 1
0.08  99.9999999573842 0.385999999901389 26.5900000053081 1  99.9999999573872 0.385999999901399 26.5900000053075 1  100 0.386 26.59 1
0.0805  99.9999999543307 0.385999999894317 26.5900000056888 1  99.999999954333 0.385999999894328 26.590000005688 1  100 0.386 26.59 1
0.081  99.9999999510685 0.385999999886765 26.5900000060953 1  99.9999999510673 0.385999999886763 26.5900000060952 1  100 0.386 26.59 1
0.0815  99.9999999475812 0.385999999878688 26.5900000065301 1  99.9999999475788 0.385999999878679 26.5900000065305 1  100 0.386 26.59 1
0.082  99.9999999438559 0.385999999870059 26.5900000069947 1  99.999999943855 0.385999999870053 26.5900000069949 1  100 0.386 26.59 1
0.0825  99.9999999398776 0.385999999860844 26.5900000074908 1  99.9999999398795 0.385999999860845 26.5900000074905 1  100 0.386 26.59 1
0.083  99.999999935629 0.385999999851001 26.5900000080207 1  99.9999999356341 0.385999999851013 26.5900000080198 1  100 0.386 26.59 1
0.0835  99.999999931095 0.385999999840499 26.590000008586 1  99.9999999311003 0.385999999840508 26.5900000085856 1  100 0.386 26.59 1
0.084  99.999999926256 0.385999999829288 26.5900000091895 1  99.9999999262646 0.385999999829309 26.5900000091885 1  100 0.386 26.59 1
0.0845  99.9999999210931 0.385999999817329 26.5900000098334 1  99.9999999211027 0.385999999817356 26.5900000098321 1  100 0.386 26.59 1
0.085  99.9999999155846 0.38599999980457 26.5900000105203 1  99.9999999155928 0.385999999804592 26.5900000105194 1  100 0.386 26.59 1
0.0855  99.9999999097092 0.385999999790966 26.5900000112526 1  99.9999999097171 0.385999999790988 26.5900000112517 1  100 0.386 26.59 1
0.086  99.9999999034386 0.385999999776442 26.5900000120345 1  99.9999999034471 0.385999999776469 26.5900000120333 1  100 0.386 26.59 1
0.0865  99.9999998967511 0.385999999760951 26.5900000128686 1  99.9999998967576 0.385999999760973 26.5900000128676 1  100 0.386 26.59 1
0.087  99.9999998896205 0.385999999744437 26.5900000137577 1  99.9999998896261 0.385999999744456 26.5900000137568 1  100 0.386 26.59 1
0.0875  99.9999998820156 0.385999999726821 26.5900000147063 1  99.9999998820221 0.385999999726845 26.590000014705 1  100 0.386 26.59 1
0.088  99.9999998739099 0.385999999708048 26.590000015717 1  99.9999998739151 0.385999999708068 26.590000015716 1  100 0.386 26.59 1
0.0885  99.9999998652703 0.385999999688041 26.5900000167942 1  99.9999998652747 0.385999999688058 26.5900000167933 1  100 0.386 26.59 1
0.089  99.9999998560626 0.38599999966672 26.590000017942 1  99.9999998560647 0.38599999966673 26.5900000179416 1  100 0.386 26.59 1
0.0895  99.9999998462486 0.385999999643991 26.5900000191656 1  99.9999998462496 0.385999999643998 26.5900000191654 1  100 0.386 26.59 1
0.09  99.999999835793 0.38599999961978 26.5900000204689 1  99.9999998357922 0.385999999619783 26.5900000204689 1  100 0.386 26.59 1
0.0905  99.9999998246538 0.385999999593985 26.5900000218574 1  99.9999998246507 0.38599999959398 26.590000021858 1  100 0.386 26.59 1
0.091  99.9999998127872 0.385999999566502 26.5900000233368 1  99.9999998127842 0.385999999566498 26.5900000233374 1  100 0.386 26.59 1
0.0915  99.999999800149 0.385999999537229 26.5900000249128 1  99.9999998001453 0.385999999537223 26.5900000249136 1  100 0.386 26.59 1
0.092  99.9999997866951 0.38599999950607 26.5900000265902 1  99.9999997866912 0.385999999506066 26.5900000265909 1  100 0.386 26.59 1
0.0925  99.9999997723719 0.385999999472897 26.5900000283761 1  99.9999997723679 0.385999999472895 26.5900000283766 1  100 0.386 26.59 1
0.093  99.9999997571277 0.385999999437594 26.5900000302766 1  99.9999997571208 0.385999999437586 26.5900000302774 1  100 0.386 26.59 1
0.0935  99.9999997409033 0.385999999400023 26.5900000322991 1  99.999999740894 0.385999999400008 26.5900000323003 1  100 0.386 26.59 1
0.094  99.9999997236357 0.385999999360031 26.5900000344521 1  99.9999997236247 0.385999999360012 26.5900000344535 1  100 0.386 26.59 1
0.0945  99.9999997052666 0.385999999317492 26.5900000367421 1  99.9999997052521 0.385999999317462 26.5900000367441 1  100 0.386 26.59 1
0.095  99.9999996857238 0.385999999272233 26.5900000391785 1  99.9999996857088 0.385999999272204 26.5900000391805 1  100 0.386 26.59 1
0.0955  99.9999996649371 0.385999999224092 26.5900000417701 1  99.9999996649218 0.385999999224065 26.5900000417719 1  100 0.386 26.59 1
0.096  99.9999996428303 0.385999999172891 26.5900000445265 1  99.999999642814 0.385999999172864 26.5900000445281 1  100 0.386 26.59 1
0.0965  99.9999996193261 0.385999999118456 26.5900000474571 1  99.9999996193077 0.385999999118422 26.5900000474589 1  100 0.386 26.59 1
0.097  99.9999995943391 0.385999999060588 26.5900000505724 1  99.999999594319 0.38599999906055 26.5900000505743 1  100 0.386 26.59 1
0.0975  99.9999995677782 0.385999998999073 26.5900000538841 1  99.9999995677571 0.385999998999033 26.5900000538859 1  100 0.386 26.59 1
0.098  99.9999995395499 0.385999998933696 26.5900000574038 1  99.9999995395285 0.385999998933655 26.5900000574055 1  100 0.386 26.59 1
0.0985  99.9999995095576 0.385999998864242 26.5900000611427 1  99.999999509534 0.385999998864192 26.5900000611449 1  100 0.386 26.59 1
0.099  99.9999994776885 0.385999998790437 26.5900000651159 1  99.9999994776657 0.38599999879039 26.5900000651177 1  100 0.386 26.59 1
0.0995  99.9999994438329 0.385999998712028 26.5900000693369 1  99.999999443812 0.385999998711989 26.5900000693381 1  100 0.386 26.59 1
0.1  99.9999994078757 0.385999998628756 26.5900000738197 1  99.9999994078533 0.385999998628711 26.590000073821 1  100 0.386 26.59 1
0.1005  99.9999993696887 0.385999998540314 26.590000078581 1  99.999999369666 0.38599999854027 26.5900000785819 1  100 0.386 26.59 1
0.101  99.9999993291445 0.385999998446416 26.5900000836359 1  99.9999993291183 0.385999998446359 26.5900000836374 1  100 0.386 26.59 1
0.1015  99.9999992861033 0.385999998346737 26.590000089002 1  99.9999992860745 0.385999998346671 26.5900000890038 1  100 0.386 26.59 1
0.102  99.9999992404156 0.385999998240928 26.5900000946981 1  99.9999992403869 0.385999998240861 26.5900000946997 1  100 0.386 26.59 1
0.1025  99.9999991919276 0.385999998128634 26.5900001007432 1  99.9999991918982 0.385999998128563 26.590000100745 1  100 0.386 26.59 1
0.103  99.9999991404761 0.385999998009477 26.5900001071577 1  99.9999991404479 0.385999998009409 26.5900001071593 1  100 0.386 26.59 1
0.1035  99.9999990858872 0.385999997883052 26.5900001139635 1  99.9999990858581 0.38599999788298 26.5900001139653 1  100 0.386 26.59 1
0.104  99.99999902798 0.385999997748944 26.5900001211829 1  99.9999990279519 0.385999997748875 26.5900001211845 1  100 0.386 26.59 1
0.1045  99.9999989665617 0.385999997606704 26.59000012884 1  99.999998966532 0.385999997606627 26.5900001288421 1  100 0.386 26.59 1
0.105  99.9999989014288 0.385999997455858 26.5900001369604 1  99.9999989013998 0.385999997455782 26.5900001369625 1  100 0.386 26.59 1
0.1055  99.9999988323701 0.385999997295922 26.5900001455702 1  99.9999988323411 0.385999997295844 26.5900001455724 1  100 0.386 26.59 1
0.106  99.999998759159 0.385999997126369 26.5900001546976 1  99.9999987591288 0.385999997126284 26.5900001547004 1  100 0.386 26.59 1
0.1065  99.9999986815586 0.385999996946653 26.590000164372 1  99.9999986815286 0.385999996946564 26.5900001643753 1  100 0.386 26.59 1
0.107  99.9999985993157 0.385999996756182 26.5900001746255 1  99.9999985992885 0.385999996756099 26.5900001746287 1  100 0.386 26.59 1
0.1075  99.9999985121677 0.385999996554347 26.5900001854909 1  99.9999985121429 0.385999996554272 26.5900001854938 1  100 0.386 26.59 1
0.108  99.9999984198401 0.385999996340521 26.5900001970017 1  99.999998419815 0.385999996340443 26.5900001970049 1  100 0.386 26.59 1
0.1085  99.999998322037 0.385999996114014 26.5900002091951 1  99.9999983220138 0.385999996113944 26.590000209198 1  100 0.386 26.59 1
0.109  99.9999982184501 0.385999995874112 26.5900002221097 1  99.9999982184272 0.385999995874042 26.5900002221125 1  100 0.386 26.59 1
0.1095  99.9999981087529 0.385999995620055 26.5900002357863 1  99.9999981087314 0.385999995619993 26.5900002357887 1  100 0.386 26.59 1
0.11  99.9999979926059 0.385999995351063 26.590000250267 1  99.9999979925848 0.385999995351002 26.5900002502692 1  100 0.386 26.59 1
0.1105  99.9999978696484 0.385999995066298 26.5900002655969 1  99.9999978696258 0.385999995066231 26.5900002655994 1  100 0.386 26.59 1
0.111  99.9999977395021 0.385999994764888 26.5900002818226 1  99.9999977394805 0.385999994764823 26.5900002818251 1  100 0.386 26.59 1
0.1115  99.9999976017652 0.385999994445896 26.5900002989948 1  99.9999976017461 0.385999994445841 26.5900002989966 1  100 0.386 26.59 1
0.112  99.9999974560192 0.385999994108356 26.5900003171655 1  99.9999974560016 0.385999994108306 26.5900003171668 1  100 0.386 26.59 1
0.1125  99.9999973018235 0.385999993751247 26.5900003363894 1  99.9999973018035 0.385999993751186 26.5900003363917 1  100 0.386 26.59 1
0.113  99.9999971387117 0.385999993373484 26.5900003567255 1  99.9999971386933 0.385999993373427 26.5900003567275 1  100 0.386 26.59 1
0.1135  99.9999969662024 0.385999992973965 26.5900003782326 1  99.9999969661839 0.385999992973904 26.5900003782348 1  100 0.386 26.59 1
0.114  99.9999967837765 0.385999992551479 26.5900004009759 1  99.999996783758 0.385999992551412 26.5900004009787 1  100 0.386 26.59 1
0.1145  99.999996590892 0.385999992104766 26.5900004250236 1  99.9999965908757 0.385999992104702 26.5900004250265 1  100 0.386 26.59 1
0.115  99.9999963869855 0.385999991632525 26.5900004504456 1  99.9999963869729 0.38599999163247 26.5900004504482 1  100 0.386 26.59 1
0.1155  99.9999961714608 0.385999991133375 26.5900004773163 1  99.9999961714535 0.385999991133339 26.5900004773178 1  100 0.386 26.59 1
0.116  99.9999959436943 0.38599999060588 26.5900005057128 1  99.9999959436893 0.385999990605851 26.590000505714 1  100 0.386 26.59 1
0.1165  99.9999957030237 0.385999990048497 26.5900005357184 1  99.9999957030203 0.385999990048474 26.5900005357191 1  100 0.386 26.59 1
0.117  99.9999954487617 0.38599998945964 26.5900005674181 1  99.999995448756 0.385999989459609 26.5900005674195 1  100 0.386 26.59 1
0.1175  99.9999951801797 0.385999988837619 26.5900006009033 1  99.9999951801721 0.385999988837579 26.5900006009052 1  100 0.386 26.59 1
0.118  99.9999948965152 0.385999988180666 26.590000636269 1  99.9999948965083 0.385999988180627 26.5900006362709 1  100 0.386 26.59 1
0.1185  99.9999945969673 0.385999987486924 26.5900006736153 1  99.9999945969623 0.385999987486891 26.5900006736167 1  100 0.386 26.59 1
0.119  99.9999942806997 0.385999986754461 26.590000713046 1  99.9999942806951 0.385999986754428 26.5900007130473 1  100 0.386 26.59 1
0.1195  99.9999939468318 0.385999985981239 26.5900007546709 1  99.9999939468277 0.385999985981206 26.5900007546722 1  100 0.386 26.59 1
0.12  99.9999935944368 0.385999985165107 26.5900007986058 1  99.9999935944351 0.385999985165081 26.5900007986067 1  100 0.386 26.59 1
0.1205  99.9999932225487 0.385999984303832 26.5900008449708 1  99.9999932225478 0.385999984303808 26.5900008449716 1  100 0.386 26.59 1
0.121  99.9999928301491 0.385999983395056 26.5900008938928 1  99.9999928301489 0.385999983395031 26.5900008938938 1  100 0.386 26.59 1
0.1215  99.9999924161714 0.385999982436307 26.590000945505 1  99.9999924161715 0.385999982436279 26.5900009455063 1  100 0.386 26.59 1
0.122  99.9999919794957 0.385999981424986 26.5900009999473 1  99.9999919794979 0.385999981424965 26.5900009999483 1  100 0.386 26.59 1
0.1225  99.9999915189544 0.385999980358398 26.5900010573647 1  99.9999915189553 0.38599998035837 26.5900010573663 1  100 0.386 26.59 1
0.123  99.9999910333155 0.385999979233682 26.5900011179113 1  99.9999910333155 0.38599997923365 26.5900011179133 1  100 0.386 26.59 1
0.1235  99.999990521293 0.385999978047861 26.5900011817475 1  99.9999905212938 0.385999978047832 26.5900011817494 1  100 0.386 26.59 1
0.124  99.9999899815394 0.385999976797814 26.5900012490411 1  99.9999899815396 0.385999976797784 26.5900012490432 1  100 0.386 26.59 1
0.1245  99.9999894126418 0.385999975480271 26.5900013199684 1  99.9999894126422 0.385999975480241 26.5900013199704 1  100 0.386 26.59 1
0.125  99.9999888131238 0.385999974091815 26.5900013947131 1  99.9999888131232 0.38599997409178 26.5900013947155 1  100 0.386 26.59 1
0.1255  99.9999881814364 0.38599997262886 26.5900014734681 1  99.9999881814354 0.385999972628823 26.5900014734706 1  100 0.386 26.59 1
0.126  99.9999875159551 0.38599997108764 26.5900015564363 1  99.9999875159538 0.385999971087599 26.5900015564392 1  100 0.386 26.59 1
0.1265  99.9999868149809 0.385999969464217 26.5900016438298 1  99.999986814983 0.385999969464186 26.5900016438321 1  100 0.386 26.59 1
0.127  99.9999860767407 0.385999967754488 26.5900017358693 1  99.9999860767454 0.385999967754464 26.5900017358713 1  100 0.386 26.59 1
0.1275  99.9999852993738 0.385999965954141 26.5900018327871 1  99.9999852993806 0.385999965954121 26.5900018327891 1  100 0.386 26.59 1
0.128  99.9999844809392 0.385999964058685 26.5900019348248 1  99.999984480949 0.385999964058675 26.5900019348263 1  100 0.386 26.59 1
0.1285  99.9999836193999 0.385999962063398 26.5900020422367 1  99.9999836194101 0.385999962063388 26.5900020422384 1  100 0.386 26.59 1
0.129  99.9999827126306 0.38599995996336 26.5900021552879 1  99.9999827126419 0.385999959963355 26.5900021552893 1  100 0.386 26.59 1
0.1295  99.9999817584083 0.385999957753424 26.590002274255 1  99.9999817584192 0.385999957753419 26.5900022742564 1  100 0.386 26.59 1
0.13  99.9999807544062 0.3859999554282 26.5900023994286 1  99.9999807544161 0.385999955428192 26.5900023994302 1  100 0.386 26.59 1
0.1305  99.9999796981962 0.385999952982066 26.590002531111 1  99.9999796982064 0.385999952982062 26.5900025311123 1  100 0.386 26.59 1
0.131  99.9999785872374 0.385999950409137 26.5900026696192 1  99.9999785872465 0.385999950409131 26.5900026696206 1  100 0.386 26.59 1
0.1315  99.999977418876 0.385999947703266 26.590002815284 1  99.999977418885 0.385999947703262 26.5900028152853 1  100 0.386 26.59 1
0.132  99.9999761903394 0.38599994485803 26.5900029684513 1  99.9999761903488 0.385999944858029 26.5900029684524 1  100 0.386 26.59 1
0.1325  99.9999748987358 0.385999941866734 26.5900031294814 1  99.9999748987439 0.385999941866732 26.5900031294825 1  100 0.386 26.59 1
0.133  99.9999735410395 0.38599993872237 26.5900032987518 1  99.9999735410463 0.385999938722363 26.5900032987531 1  100 0.386 26.59 1
0.1335  99.9999721140949 0.385999935417628 26.5900034766558 1  99.9999721141031 0.38599993541763 26.5900034766566 1  100 0.386 26.59 1
0.134  99.9999706146086 0.385999931944885 26.5900036636037 1  99.9999706146166 0.385999931944888 26.5900036636044 1  100 0.386 26.59 1
0.1345  99.9999690391405 0.38599992829617 26.5900038600249 1  99.9999690391496 0.385999928296179 26.590003860025 1  100 0.386 26.59 1
0.135  99.9999673841073 0.385999924463192 26.5900040663652 1  99.9999673841146 0.385999924463195 26.5900040663657 1  100 0.386 26.59 1
0.1355  99.9999656457602 0.385999920437261 26.5900042830928 1  99.9999656457683 0.38599992043727 26.5900042830929 1  100 0.386 26.59 1
0.136  99.9999638201965 0.385999916209342 26.5900045106939 1  99.9999638202033 0.385999916209349 26.590004510694 1  100 0.386 26.59 1
0.1365  99.9999619033415 0.385999911769995 26.5900047496769 1  99.9999619033469 0.385999911769999 26.590004749677 1  100 0.386 26.59 1
0.137  99.9999598909499 0.385999907109388 26.5900050005709 1  99.9999598909534 0.385999907109387 26.5900050005713 1  100 0.386 26.59 1
0.1375  99.9999577785966 0.385999902217275 26.5900052639276 1  99.9999577785973 0.385999902217264 26.5900052639286 1  100 0.386 26.59 1
0.138  99.9999555616665 0.385999897082967 26.5900055403222 1  99.9999555616678 0.385999897082959 26.590005540323 1  100 0.386 26.59 1
0.1385  99.9999532353513 0.385999891695328 26.5900058303544 1  99.9999532353516 0.385999891695318 26.5900058303553 1  100 0.386 26.59 1
0.139  99.9999507946412 0.385999886042754 26.5900061346489 1  99.9999507946406 0.385999886042741 26.5900061346499 1  100 0.386 26.59 1
0.1395  99.999948234318 0.385999880113162 26.590006453856 1  99.9999482343158 0.385999880113144 26.5900064538573 1  100 0.386 26.59 1
0.14  99.9999455489445 0.385999873893957 26.5900067886539 1  99.9999455489427 0.385999873893941 26.5900067886551 1  100 0.386 26.59 1
0.1405  99.9999427328619 0.385999867372039 26.5900071397477 1  99.9999427328614 0.385999867372026 26.5900071397488 1  100 0.386 26.59 1
0.141  99.999939780175 0.385999860533749 26.5900075078728 1  99.9999397801773 0.385999860533744 26.5900075078734 1  100 0.386 26.59 1
0.1415  99.9999366847514 0.38599985336489 26.5900078937932 1  99.9999366847564 0.385999853364893 26.5900078937935 1  100 0.386 26.59 1
0.142  99.9999334402044 0.385999845850667 26.5900082983057 1  99.9999334402119 0.385999845850677 26.5900082983056 1  100 0.386 26.59 1
0.1425  99.9999300398912 0.385999837975696 26.5900087222383 1  99.9999300399013 0.385999837975715 26.5900087222377 1  100 0.386 26.59 1
0.143  99.9999264769002 0.38599982972397 26.5900091664527 1  99.9999264769111 0.385999829723991 26.5900091664519 1  100 0.386 26.59 1
0.1435  99.9999227440429 0.385999821078843 26.590009631845 1  99.9999227440547 0.385999821078864 26.5900096318443 1  100 0.386 26.59 1
0.144  99.999918833842 0.385999812022993 26.5900101193478 1  99.9999188338552 0.385999812023019 26.5900101193468 1  100 0.386 26.59 1
0.1445  99.9999147385249 0.385999802538423 26.5900106299298 1  99.9999147385383 0.385999802538447 26.5900106299289 1  100 0.386 26.59 1
0.145  99.9999104500111 0.385999792606418 26.5900111645986 1  99.9999104500235 0.385999792606437 26.5900111645981 1  100 0.386 26.59 1
0.1455  99.9999059599005 0.385999782207524 26.5900117244015 1  99.9999059599152 0.38599978220755 26.5900117244005 1  100 0.386 26.59 1
0.146  99.9999012594653 0.385999771321526 26.5900123104266 1  99.9999012594818 0.385999771321559 26.5900123104251 1  100 0.386 26.59 1
0.1465  99.9998963396393 0.385999759927434 26.5900129238038 1  99.9998963396562 0.385999759927468 26.5900129238022 1  100 0.386 26.59 1
0.147  99.9998911909966 0.385999748003406 26.5900135657092 1  99.999891191017 0.385999748003454 26.5900135657066 1  100 0.386 26.59 1
0.1475  99.9998858037607 0.385999735526808 26.5900142373609 1  99.9998858037815 0.38599973552686 26.5900142373581 1  100 0.386 26.59 1
0.148  99.9998801677718 0.385999722474107 26.5900149400261 1  99.9998801677924 0.385999722474161 26.5900149400229 1  100 0.386 26.59 1
0.1485  99.9998742724894 0.385999708820903 26.5900156750178 1  99.9998742725044 0.385999708820935 26.590015675016 1  100 0.386 26.59 1
0.149  99.9998681069594 0.385999694541813 26.5900164437028 1  99.9998681069736 0.38599969454184 26.5900164437015 1  100 0.386 26.59 1
0.1495  99.9998616598269 0.385999679610547 26.5900172474963 1  99.9998616598421 0.385999679610572 26.5900172474953 1  100 0.386 26.59 1
0.15  99.9998549193041 0.385999663999797 26.5900180878684 1  99.9998549193234 0.385999663999837 26.5900180878667 1  100 0.386 26.59 1
0.1505  99.9998478731665 0.385999647681253 26.5900189663434 1  99.9998478731869 0.385999647681299 26.5900189663412 1  100 0.386 26.59 1
0.151  99.9998405087369 0.385999630625558 26.5900198845014 1  99.9998405087555 0.3859996306256 26.5900198844995 1  100 0.386 26.59 1
0.1515  99.9998328128683 0.385999612802269 26.5900208439812 1  99.9998328128877 0.385999612802315 26.5900208439789 1  100 0.386 26.59 1
0.152  99.9998247719288 0.385999594179812 26.5900218464825 1  99.9998247719459 0.385999594179852 26.5900218464806 1  100 0.386 26.59 1
0.1525  99.9998163717877 0.385999574725458 26.5900228937673 1  99.9998163718024 0.385999574725491 26.5900228937658 1  100 0.386 26.59 1
0.153  99.9998075978051 0.385999554405306 26.5900239876605 1  99.9998075978167 0.385999554405327 26.5900239876597 1  100 0.386 26.59 1
0.1535  99.9997984348078 0.385999533184211 26.5900251300542 1  99.9997984348172 0.385999533184222 26.590025130054 1  100 0.386 26.59 1
0.154  99.9997888670791 0.385999511025771 26.590026322908 1  99.9997888670911 0.385999511025792 26.5900263229072 1  100 0.386 26.59 1
0.1545  99.9997788783447 0.385999487892296 26.5900275682509 1  99.9997788783579 0.385999487892324 26.5900275682496 1  100 0.386 26.59 1
0.155  99.9997684517528 0.385999463744764 26.5900288681835 1  99.9997684517654 0.385999463744792 26.590028868182 1  100 0.386 26.59 1
0.1555  99.9997575698533 0.385999438542759 26.5900302248815 1  99.9997575698636 0.38599943854278 26.5900302248803 1  100 0.386 26.59 1
0.156  99.9997462145857 0.385999412244455 26.5900316405964 1  99.9997462145953 0.385999412244475 26.5900316405951 1  100 0.386 26.59 1
0.1565  99.9997343672572 0.385999384806557 26.590033117659 1  99.9997343672642 0.385999384806567 26.5900331176584 1  100 0.386 26.59 1
0.157  99.9997220085287 0.385999356184277 26.5900346584806 1  99.9997220085353 0.385999356184285 26.5900346584801 1  100 0.386 26.59 1
0.1575  99.9997091183947 0.38599932633128 26.5900362655554 1  99.9997091184024 0.385999326331294 26.5900362655545 1  100 0.386 26.59 1
0.158  99.9996956761681 0.385999295199663 26.590037941462 1  99.9996956761754 0.385999295199677 26.5900379414611 1  100 0.386 26.59 1
0.1585  99.9996816604502 0.385999262739859 26.5900396888689 1  99.9996816604564 0.38599926273987 26.5900396888682 1  100 0.386 26.59 1
0.159  99.9996670491259 0.385999228900656 26.590041510533 1  99.9996670491308 0.385999228900663 26.5900415105326 1  100 0.386 26.59 1
0.1595  99.9996518193315 0.385999193629098 26.5900434093053 1  99.9996518193373 0.38599919362911 26.5900434093043 1  100 0.386 26.59 1
0.16  99.9996359474448 0.385999156870479 26.5900453881305 1  99.9996359474483 0.385999156870487 26.5900453881295 1  100 0.386 26.59 1
0.1605  99.9996194090555 0.385999118568267 26.5900474500519 1  99.9996194090552 0.385999118568261 26.5900474500517 1  100 0.386 26.59 1
0.161  99.9996021789483 0.385999078664062 26.5900495982135 1  99.9996021789466 0.385999078664049 26.5900495982136 1  100 0.386 26.59 1
0.1615  99.9995842310838 0.385999037097556 26.5900518358617 1  99.9995842310815 0.385999037097538 26.5900518358622 1  100 0.386 26.59 1
0.162  99.9995655385753 0.385998993806482 26.5900541663487 1  99.9995655385753 0.385998993806471 26.5900541663488 1  100 0.386 26.59 1
0.1625  99.9995460736649 0.385998948726552 26.5900565931353 1  99.9995460736666 0.385998948726548 26.590056593135 1  100 0.386 26.59 1
0.163  99.999525807704 0.385998901791415 26.5900591197935 1  99.9995258077067 0.385998901791415 26.5900591197929 1  100 0.386 26.59 1
0.1635  99.9995047111351 0.385998852932624 26.5900617500078 1  99.9995047111349 0.385998852932611 26.5900617500081 1  100 0.386 26.59 1
0.164  99.9994827534566 0.385998802079534 26.5900644875813 1  99.9994827534554 0.385998802079516 26.5900644875821 1  100 0.386 26.59 1
0.1645  99.999459903209 0.385998749159284 26.5900673364364 1  99.9994599032081 0.385998749159267 26.5900673364372 1  100 0.386 26.59 1
0.165  99.9994361279529 0.385998694096749 26.5900703006173 1  99.9994361279494 0.385998694096721 26.5900703006189 1  100 0.386 26.59 1
0.1655  99.9994113942359 0.385998636814444 26.5900733842954 1  99.9994113942335 0.385998636814421 26.5900733842967 1  100 0.386 26.59 1
0.166  99.9993856675832 0.385998577232535 26.5900765917683 1  99.999385667582 0.385998577232516 26.5900765917694 1  100 0.386 26.59 1
0.1665  99.9993589124597 0.385998515268718 26.5900799274667 1  99.9993589124613 0.38599851526871 26.5900799274671 1  100 0.386 26.59 1
0.167  99.999331092255 0.385998450838207 26.5900833959549 1  99.9993310922564 0.385998450838198 26.5900833959555 1  100 0.386 26.59 1
0.1675  99.9993021692533 0.385998383853652 26.5900870019354 1  99.9993021692558 0.385998383853646 26.5900870019358 1  100 0.386 26.59 1
0.168  99.9992721046089 0.385998314225086 26.5900907502514 1  99.999272104612 0.385998314225081 26.5900907502518 1  100 0.386 26.59 1
0.1685  99.9992408583262 0.385998241859884 26.5900946458891 1  99.9992408583303 0.385998241859883 26.5900946458892 1  100 0.386 26.59 1
0.169  99.9992083892241 0.385998166662664 26.5900986939833 1  99.9992083892291 0.385998166662668 26.5900986939831 1  100 0.386 26.59 1
0.1695  99.9991746549208 0.385998088535272 26.5901028998181 1  99.9991746549255 0.385998088535276 26.5901028998179 1  100 0.386 26.59 1
0.17  99.9991396118062 0.38599800737671 26.5901072688305 1  99.9991396118091 0.385998007376707 26.5901072688306 1  100 0.386 26.59 1
0.1705  99.9991032150106 0.38599792308306 26.5901118066147 1  99.9991032150147 0.385997923083061 26.5901118066145 1  100 0.386 26.59 1
0.171  99.9990654183823 0.385997835547433 26.5901165189249 1  99.9990654183873 0.385997835547439 26.5901165189244 1  100 0.386 26.59 1
0.1715  99.9990261744614 0.385997744659911 26.5901214116785 1  99.9990261744654 0.385997744659913 26.5901214116782 1  100 0.386 26.59 1
0.172  99.9989854344549 0.385997650307489 26.5901264909588 1  99.9989854344583 0.385997650307489 26.5901264909588 1  100 0.386 26.59 1
0.1725  99.9989431482099 0.385997552374016 26.5901317630188 1  99.9989431482132 0.385997552374015 26.5901317630189 1  100 0.386 26.59 1
0.173  99.9988992641812 0.385997450740106 26.5901372342855 1  99.9988992641857 0.385997450740112 26.5901372342855 1  100 0.386 26.59 1
0.1735  99.9988537294172 0.385997345283133 26.5901429113602 1  99.9988537294221 0.385997345283142 26.5901429113601 1  100 0.386 26.59 1
0.174  99.9988064895173 0.385997235877093 26.5901488010265 1  99.998806489523 0.38599723587711 26.5901488010258 1  100 0.386 26.59 1
0.1745  99.9987574886228 0.385997122392626 26.590154910248 1  99.9987574886259 0.385997122392638 26.5901549102476 1  100 0.386 26.59 1
0.175  99.9987066693748 0.385997004696884 26.5901612461766 1  99.998706669376 0.385997004696893 26.5901612461763 1  100 0.386 26.59 1
0.1755  99.9986539728987 0.385996882653514 26.5901678161528 1  99.9986539728984 0.385996882653522 26.5901678161522 1  100 0.386 26.59 1
0.176  99.9985993387717 0.385996756122575 26.5901746277099 1  99.9985993387666 0.385996756122567 26.5901746277103 1  100 0.386 26.59 1
0.1765  99.9985427049985 0.385996624960484 26.5901816885776 1  99.9985427049934 0.385996624960476 26.5901816885779 1  100 0.386 26.59 1
0.177  99.9984840079854 0.385996489019952 26.5901890066853 1  99.9984840079807 0.385996489019946 26.5901890066856 1  100 0.386 26.59 1
0.1775  99.998423182518 0.385996348149945 26.5901965901638 1  99.9984231825158 0.38599634814995 26.5901965901631 1  100 0.386 26.59 1
0.178  99.9983601617277 0.385996202195594 26.5902044473501 1  99.9983601617247 0.385996202195595 26.5902044473496 1  100 0.386 26.59 1
0.1785  99.9982948770683 0.385996050998136 26.5902125867915 1  99.9982948770673 0.385996050998145 26.5902125867903 1  100 0.386 26.59 1
0.179  99.9982272582995 0.385995894394902 26.5902210172448 1  99.998227258297 0.385995894394903 26.5902210172439 1  100 0.386 26.59 1
0.1795  99.9981572334456 0.385995732219184 26.5902297476847 1  99.9981572334435 0.385995732219186 26.5902297476838 1  100 0.386 26.59 1
0.18  99.9980847287883 0.385995564300259 26.5902387873018 1  99.9980847287851 0.385995564300254 26.5902387873013 1  100 0.386 26.59 1
0.1805  99.9980096688215 0.385995390463236 26.5902481455117 1  99.9980096688181 0.385995390463226 26.5902481455115 1  100 0.386 26.59 1
0.181  99.997931976251 0.385995210529104 26.5902578319511 1  99.9979319762481 0.385995210529092 26.5902578319513 1  100 0.386 26.59 1
0.1815  99.9978515719554 0.385995024314615 26.5902678564851 1  99.9978515719533 0.3859950243146 26.5902678564857 1  100 0.386 26.59 1
0.182  99.9977683749631 0.385994831632229 26.5902782292099 1  99.9977683749648 0.385994831632224 26.5902782292102 1  100 0.386 26.59 1
0.1825  99.9976823024367 0.385994632290091 26.5902889604541 1  99.9976823024406 0.385994632290092 26.5902889604542 1  100 0.386 26.59 1
0.183  99.9975932696441 0.385994426091951 26.5903000607828 1  99.9975932696518 0.385994426091966 26.5903000607823 1  100 0.386 26.59 1
0.1835  99.9975011899439 0.385994212837147 26.5903115409986 1  99.9975011899531 0.385994212837165 26.5903115409981 1  100 0.386 26.59 1
0.184  99.9974059747572 0.38599399232052 26.5903234121462 1  99.9974059747697 0.385993992320552 26.5903234121448 1  100 0.386 26.59 1
0.1845  99.9973075335509 0.385993764332391 26.5903356855137 1  99.9973075335625 0.38599376433242 26.5903356855125 1  100 0.386 26.59 1
0.185  99.9972057738146 0.385993528658494 26.5903483726362 1  99.9972057738258 0.38599352865852 26.5903483726353 1  100 0.386 26.59 1
0.1855  99.9971006010474 0.385993285079956 26.5903614852967 1  99.9971006010586 0.385993285079982 26.590361485296 1  100 0.386 26.59 1
0.186  99.9969919187335 0.385993033373234 26.59037503553 1  99.9969919187461 0.385993033373267 26.5903750355288 1  100 0.386 26.59 1
0.1865  99.9968796283289 0.38599277331009 26.5903890356233 1  99.9968796283425 0.385992773310129 26.5903890356217 1  100 0.386 26.59 1
0.187  99.9967636292464 0.385992504657555 26.5904034981185 1  99.9967636292589 0.38599250465759 26.5904034981171 1  100 0.386 26.59 1
0.1875  99.9966438188337 0.385992227177873 26.5904184358155 1  99.9966438188466 0.385992227177907 26.5904184358142 1  100 0.386 26.59 1
0.188  99.9965200923623 0.385991940628474 26.5904338617733 1  99.9965200923771 0.385991940628518 26.5904338617714 1  100 0.386 26.59 1
0.1885  99.9963923430157 0.38599164476196 26.590449789311 1  99.9963923430287 0.385991644761999 26.5904497893092 1  100 0.386 26.59 1
0.189  99.9962604618769 0.385991339326069 26.5904662320089 1  99.9962604618869 0.385991339326097 26.5904662320078 1  100 0.386 26.59 1
0.1895  99.9961243379065 0.385991024063611 26.5904832037136 1  99.996124337916 0.385991024063634 26.5904832037128 1  100 0.386 26.59 1
0.19  99.9959838579477 0.385990698712496 26.590500718535 1  99.9959838579585 0.385990698712524 26.5905007185338 1  100 0.386 26.59 1
0.1905  99.9958389067061 0.385990363005681 26.5905187908498 1  99.9958389067174 0.38599036300571 26.5905187908485 1  100 0.386 26.59 1
0.191  99.9956893667506 0.38599001667118 26.5905374353007 1  99.9956893667628 0.385990016671211 26.5905374352992 1  100 0.386 26.59 1
0.1915  99.9955351184997 0.38598965943202 26.590556666799 1  99.9955351185123 0.385989659432053 26.5905566667973 1  100 0.386 26.59 1
0.192  99.995376040215 0.385989291006228 26.5905765005255 1  99.9953760402284 0.385989291006264 26.5905765005236 1  100 0.386 26.59 1
0.1925  99.9952120080055 0.38598891110685 26.5905969519289 1  99.9952120080185 0.385988911106883 26.5905969519272 1  100 0.386 26.59 1
0.193  99.9950428958186 0.385988519441917 26.590618036728 1  99.9950428958316 0.38598851944195 26.5906180367264 1  100 0.386 26.59 1
0.1935  99.9948685754451 0.385988115714477 26.59063977091 1  99.9948685754574 0.385988115714507 26.5906397709086 1  100 0.386 26.59 1
0.194  99.9946889165087 0.38598769962254 26.5906621707334 1  99.994688916521 0.385987699622571 26.5906621707319 1  100 0.386 26.59 1
0.1945  99.9945037864801 0.385987270859137 26.5906852527249 1  99.9945037864912 0.385987270859164 26.5906852527235 1  100 0.386 26.59 1
0.195  99.9943130506805 0.385986829112323 26.5907090336786 1  99.994313050689 0.385986829112341 26.5907090336779 1  100 0.386 26.59 1
0.1955  99.9941165722757 0.385986374065149 26.5907335306589 1  99.9941165722836 0.385986374065163 26.5907335306584 1  100 0.386 26.59 1
0.196  99.9939142122966 0.385985905395723 26.5907587609959 1  99.9939142123059 0.385985905395744 26.590758760995 1  100 0.386 26.59 1
0.1965  99.9937058296452 0.385985422777227 26.590784742285 1  99.9937058296532 0.385985422777245 26.5907847422842 1  100 0.386 26.59 1
0.197  99.9934912810999 0.385984925877915 26.5908114923872 1  99.9934912811053 0.385984925877922 26.5908114923871 1  100 0.386 26.59 1
0.1975  99.9932704213346 0.385984414361166 26.5908390294257 1  99.993270421338 0.385984414361163 26.5908390294264 1  100 0.386 26.59 1
0.198  99.9930431029314 0.38598388788551 26.5908673717853 1  99.9930431029358 0.38598388788551 26.5908673717859 1  100 0.386 26.59 1
0.1985  99.9928091764001 0.385983346104678 26.590896538109 1  99.9928091764052 0.385983346104681 26.5908965381094 1  100 0.386 26.59 1
0.199  99.9925684901971 0.385982788667646 26.5909265472958 1  99.9925684902012 0.385982788667644 26.5909265472965 1  100 0.386 26.59 1
0.1995  99.9923208907426 0.385982215218661 26.5909574184996 1  99.9923208907466 0.385982215218659 26.5909574185003 1  100 0.386 26.59 1
0.2  99.9920662224498 0.385981625397328 26.5909891711241 1  99.9920662224535 0.385981625397322 26.5909891711251 1  100 0.386 26.59 1
0.2005  99.9918043277472 0.385981018838644 26.5910218248216 1  99.9918043277531 0.385981018838644 26.5910218248223 1  100 0.386 26.59 1
0.201  99.9915350471125 0.38598039517309 26.5910553994874 1  99.991535047119 0.385980395173093 26.5910553994879 1  100 0.386 26.59 1
0.2015  99.9912582190979 0.385979754026689 26.5910899152568 1  99.9912582191037 0.385979754026692 26.5910899152571 1  100 0.386 26.59 1
0.202  99.9909736803599 0.38597909502106 26.5911253925025 1  99.9909736803621 0.38597909502105 26.5911253925037 1  100 0.386 26.59 1
0.2025  99.9906812657018 0.385978417773528 26.5911618518287 1  99.9906812657029 0.385978417773512 26.5911618518302 1  100 0.386 26.59 1
0.203  99.9903808081088 0.385977721897203 26.5911993140666 1  99.9903808081126 0.385977721897197 26.5911993140675 1  100 0.386 26.59 1
0.2035  99.9900721387938 0.385977007001094 26.5912378002682 1  99.9900721387993 0.385977007001099 26.5912378002682 1  100 0.386 26.59 1
0.204  99.9897550872328 0.385976272690185 26.5912773317022 1  99.9897550872343 0.385976272690176 26.591277331703 1  100 0.386 26.59 1
0.2045  99.9894294812066 0.385975518565513 26.5913179298502 1  99.9894294812057 0.385975518565495 26.5913179298516 1  100 0.386 26.59 1
0.205  99.9890951468629 0.385974744224342 26.5913596163973 1  99.9890951468604 0.385974744224317 26.5913596163993 1  100 0.386 26.59 1
0.2055  99.9887519087539 0.385973949260222 26.5914024132288 1  99.9887519087539 0.385973949260206 26.5914024132301 1  100 0.386 26.59 1
0.206  99.9883995899052 0.385973133263179 26.5914463424194 1  99.9883995899055 0.385973133263165 26.5914463424206 1  100 0.386 26.59 1
0.2065  99.9880380118576 0.385972295819785 26.5914914262306 1  99.9880380118569 0.385972295819769 26.5914914262318 1  100 0.386 26.59 1
0.207  99.9876669947361 0.385971436513336 26.5915376870998 1  99.9876669947362 0.385971436513323 26.5915376871008 1  100 0.386 26.59 1
0.2075  99.9872863573042 0.38597055492396 26.5915851476357 1  99.9872863573065 0.385970554923955 26.5915851476362 1  100 0.386 26.59 1
0.208  99.9868959170352 0.385969650628791 26.5916338306085 1  99.9868959170401 0.3859696506288 26.5916338306079 1  100 0.386 26.59 1
0.2085  99.9864954901839 0.385968723202151 26.5916837589395 1  99.9864954901856 0.385968723202149 26.5916837589393 1  100 0.386 26.59 1
0.209  99.9860848918419 0.385967772215642 26.5917349556972 1  99.9860848918415 0.385967772215633 26.5917349556973 1  100 0.386 26.59 1
0.2095  99.9856639360276 0.385966797238381 26.5917874440839 1  99.9856639360268 0.385966797238372 26.591787444084 1  100 0.386 26.59 1
0.21  99.9852324357587 0.385965797837169 26.5918412474268 1  99.9852324357554 0.38596579783715 26.5918412474276 1  100 0.386 26.59 1
0.2105  99.9847902031235 0.385964773576631 26.5918963891713 1  99.9847902031229 0.385964773576622 26.5918963891713 1  100 0.386 26.59 1
0.211  99.9843370493807 0.385963724019481 26.5919528928648 1  99.9843370493796 0.385963724019473 26.5919528928649 1  100 0.386 26.59 1
0.2115  99.9838727850286 0.385962648726657 26.5920107821514 1  99.9838727850263 0.385962648726646 26.5920107821518 1  100 0.386 26.59 1
0.212  99.9833972199014 0.38596154725755 26.5920700807588 1  99.9833972198977 0.385961547257536 26.5920700807594 1  100 0.386 26.59 1
0.2125  99.9829101632618 0.385960419170222 26.5921308124863 1  99.9829101632572 0.385960419170208 26.5921308124869 1  100 0.386 26.59 1
0.213  99.9824114238973 0.385959264021632 26.5921930011929 1  99.9824114238895 0.385959264021611 26.592193001194 1  100 0.386 26.59 1
0.2135  99.9819008102115 0.385958081367834 26.5922566707869 1  99.9819008102 0.385958081367806 26.5922566707884 1  100 0.386 26.59 1
0.214  99.9813781303284 0.385956870764221 26.5923218452127 1  99.9813781303118 0.385956870764185 26.5923218452146 1  100 0.386 26.59 1
0.2145  99.9808431922067 0.385955631765813 26.5923885484348 1  99.9808431921802 0.38595563176575 26.5923885484382 1  100 0.386 26.59 1
0.215  99.9802958037316 0.38595436392744 26.5924568044284 1  99.9802958036949 0.385954363927348 26.5924568044335 1  100 0.386 26.59 1
0.2155  99.9797357728314 0.385953066804022 26.5925266371642 1  99.9797357727872 0.385953066803914 26.5925266371702 1  100 0.386 26.59 1
0.216  99.9791629075916 0.385951739950831 26.5925980705949 1  99.9791629075378 0.385951739950703 26.592598070602 1  100 0.386 26.59 1
0.2165  99.978577016375 0.385950382923782 26.5926711286386 1  99.9785770163092 0.385950382923626 26.592671128647 1  100 0.386 26.59 1
0.217  99.9779779079355 0.385948995279685 26.5927458351652 1  99.9779779078544 0.385948995279489 26.5927458351761 1  100 0.386 26.59 1
0.2175  99.9773653915385 0.385947576576517 26.5928222139831 1  99.9773653914416 0.385947576576285 26.5928222139962 1  100 0.386 26.59 1
0.218  99.9767392770924 0.385946126373736 26.5929002888212 1  99.9767392769764 0.385946126373464 26.5929002888364 1  100 0.386 26.59 1
0.2185  99.9760993752786 0.385944644232596 26.5929800833115 1  99.9760993751322 0.385944644232246 26.5929800833313 1  100 0.386 26.59 1
0.219  99.9754454976658 0.385943129716368 26.5930616209788 1  99.9754454974876 0.385943129715948 26.5930616210026 1  100 0.386 26.59 1
0.2195  99.9747774568661 0.385941582390748 26.5931449252175 1  99.9747774566472 0.38594158239024 26.593144925246 1  100 0.386 26.59 1
0.22  99.9740950666601 0.385940001824128 26.5932300192773 1  99.9740950663876 0.385940001823498 26.5932300193125 1  100 0.386 26.59 1
0.2205  99.973398142137 0.385938387587915 26.5933169262461 1  99.9733981417983 0.385938387587132 26.5933169262894 1  100 0.386 26.59 1
0.221  99.972686499841 0.38593673925688 26.5934056690309 1  99.9726864994168 0.385936739255892 26.5934056690855 1  100 0.386 26.59 1
0.2215  99.9719599579039 0.385935056409448 26.5934962703433 1  99.9719599573809 0.385935056408229 26.5934962704105 1  100 0.386 26.59 1
0.222  99.9712183362096 0.385933338628096 26.5935887526768 1  99.9712183355681 0.385933338626606 26.5935887527586 1  100 0.386 26.59 1
0.2225  99.9704614565406 0.385931585499698 26.5936831382886 1  99.9704614557503 0.385931585497866 26.5936831383889 1  100 0.386 26.59 1
0.223  99.9696891427169 0.385929796615817 26.5937794491847 1  99.969689141743 0.385929796613566 26.5937794493074 1  100 0.386 26.59 1
0.2235  99.9689012207685 0.385927971573137 26.5938777070953 1  99.9689012195647 0.385927971570358 26.5938777072463 1  100 0.386 26.59 1
0.224  99.9680975190839 0.38592610997379 26.593977933458 1  99.9680975175938 0.38592610997035 26.5939779336446 1  100 0.386 26.59 1
0.2245  99.9672778685669 0.385924211425716 26.5940801493987 1  99.9672778667227 0.385924211421457 26.5940801496292 1  100 0.386 26.59 1
0.225  99.9664421028069 0.385922275543065 26.5941843757093 1  99.9664421005237 0.385922275537792 26.5941843759942 1  100 0.386 26.59 1
0.2255  99.965590058242 0.385920301946583 26.594290632827 1  99.965590055413 0.385920301940043 26.5942906331801 1  100 0.386 26.59 1
0.226  99.9647215743146 0.385918290263944 26.5943989408169 1  99.9647215708113 0.385918290255838 26.5943989412544 1  100 0.386 26.59 1
0.2265  99.9638364936504 0.385916240130185 26.5945093193485 1  99.9638364893189 0.385916240120163 26.5945093198892 1  100 0.386 26.59 1
0.227  99.9629346622356 0.385914151188127 26.5946217876728 1  99.962934656878 0.385914151175731 26.5946217883412 1  100 0.386 26.59 1
0.2275  99.9620159295766 0.385912023088724 26.5947363646031 1  99.9620159229471 0.385912023073382 26.5947363654302 1  100 0.386 26.59 1
0.228  99.9610801488782 0.385909855491484 26.5948530684933 1  99.9610801406745 0.385909855472496 26.5948530695168 1  100 0.386 26.59 1
0.2285  99.9601271772211 0.385907648064875 26.5949719172157 1  99.9601271670667 0.385907648041366 26.5949719184827 1  100 0.386 26.59 1
0.229  99.9591568757435 0.385905400486757 26.5950929281372 1  99.9591568631763 0.385905400457656 26.5950929297054 1  100 0.386 26.59 1
0.2295  99.9581691098177 0.385903112444779 26.5952161180985 1  99.9581690942667 0.385903112408763 26.5952161200391 1  100 0.386 26.59 1
0.23  99.9571637492362 0.385900783636819 26.5953415033905 1  99.9571637299923 0.385900783592242 26.5953415057922 1  100 0.386 26.59 1
0.2305  99.9561406683925 0.385898413771393 26.5954690997316 1  99.9561406445844 0.385898413716243 26.5954691027028 1  100 0.386 26.59 1
0.231  99.9550997464752 0.385896002568113 26.595598922244 1  99.9550997170205 0.385896002499887 26.5955989259191 1  100 0.386 26.59 1
0.2315  99.9540408676567 0.385893549758133 26.5957309854285 1  99.9540408312132 0.385893549673721 26.595730989975 1  100 0.386 26.59 1
0.232  99.9529639212791 0.385891055084559 26.5958653031435 1  99.9529638761825 0.385891054980096 26.5958653087697 1  100 0.386 26.59 1
0.2325  99.9518688020514 0.385888518302904 26.5960018885802 1  99.951868746253 0.385888518173652 26.5960018955412 1  100 0.386 26.59 1
0.233  99.9507554102616 0.385885939181608 26.5961407542344 1  99.9507553412193 0.385885939021674 26.5961407628475 1  100 0.386 26.59 1
0.2335  99.9496236519709 0.385883317502467 26.5962819118834 1  99.9496235665409 0.38588331730457 26.5962819225406 1  100 0.386 26.59 1
0.234  99.948473439223 0.385880653061117 26.5964253725601 1  99.9484733335157 0.385880652816252 26.5964253857461 1  100 0.386 26.59 1
0.2345  99.9473046902651 0.385877945667557 26.5965711465247 1  99.9473045594641 0.385877945364565 26.5965711628402 1  100 0.386 26.59 1
0.235  99.9461173297677 0.385875195146646 26.596719243238 1  99.9461171679126 0.385875194771717 26.5967192634266 1  100 0.386 26.59 1
0.2355  99.9449112890634 0.385872401338668 26.596869671331 1  99.9449110887781 0.38587240087471 26.5968696963132 1  100 0.386 26.59 1
0.236  99.9436865063901 0.385869564099891 26.5970224385747 1  99.9436862585508 0.38586956352577 26.5970224694882 1  100 0.386 26.59 1
0.2365  99.9424429271506 0.385866683303169 26.5971775518476 1  99.9424426204598 0.385866682592701 26.5971775901026 1  100 0.386 26.59 1
0.237  99.941180504187 0.385863758838568 26.5973350171025 1  99.9411801246736 0.385863757959388 26.5973350644418 1  100 0.386 26.59 1
0.2375  99.9398991980934 0.385860790614112 26.5974948393256 1  99.939898728466 0.385860789526163 26.5974948979061 1  100 0.386 26.59 1
0.238  99.9385989775308 0.385857778556488 26.5976570224992 1  99.9385983963919 0.385857777210201 26.5976570949899 1  100 0.386 26.59 1
0.2385  99.9372798196064 0.385854722611951 26.5978215695521 1  99.9372791004757 0.385854720945985 26.5978216592557 1  100 0.386 26.59 1
0.239  99.9359417102692 0.38585162274723 26.5979884823116 1  99.935940820368 0.385851620685634 26.597988593318 1  100 0.386 26.59 1
0.2395  99.9345846447698 0.385848478950582 26.5981577614463 1  99.9345835435419 0.385848476399396 26.5981578988149 1  100 0.386 26.59 1
0.24  99.9332086281919 0.385845291233036 26.5983294063993 1  99.9332072654478 0.385845288075983 26.5983295763912 1  100 0.386 26.59 1
0.2405  99.9318136760646 0.385842059629813 26.5985034153116 1  99.9318119896894 0.385842055722982 26.598503625676 1  100 0.386 26.59 1
0.241  99.9303998150682 0.385838784201956 26.5986797849341 1  99.9303977281945 0.385838779367258 26.5986800452607 1  100 0.386 26.59 1
0.2415  99.9289670838794 0.385835465038294 26.5988585105225 1  99.9289645013811 0.38583545905534 26.5988588326786 1  100 0.386 26.59 1
0.242  99.9275155341693 0.385832102257753 26.599039585712 1  99.9275123383156 0.385832094853774 26.5990399843857 1  100 0.386 26.59 1
0.2425  99.9260452317977 0.385828696012128 26.5992230023682 1  99.9260412768905 0.385828686849554 26.5992234957371 1  100 0.386 26.59 1
0.243  99.9245562582441 0.385825246489387 26.5994087504099 1  99.9245513639753 0.385825235150467 26.5994093609691 1  100 0.386 26.59 1
0.2435  99.9230487123613 0.385821753917756 26.5995968175875 1  99.9230426555772 0.385821739885455 26.599597573179 1  100 0.386 26.59 1
0.244  99.9215227124718 0.385818218570553 26.5997871892246 1  99.921515217003 0.385818201204996 26.5997881243051 1  100 0.386 26.59 1
0.2445  99.919978398962 0.385814640772225 26.5999798478908 1  99.919969123022 0.385814619281498 26.599981005105 1  100 0.386 26.59 1
0.245  99.9184159374143 0.385811020905576 26.6001747730142 1  99.9184044580162 0.385810994309633 26.6001762051377 1  100 0.386 26.59 1
0.2455  99.9168355224881 0.385807359420786 26.600371940395 1  99.9168213161373 0.385807326506691 26.6003737127449 1  100 0.386 26.59 1
0.246  99.9152373826623 0.385803656846393 26.6005713216137 1  99.9152198014729 0.385803616112989 26.6005735150282 1  100 0.386 26.59 1
0.2465  99.9136217860725 0.385799913802832 26.6007728833017 1  99.9136000282025 0.385799863392224 26.6007755978305 1  100 0.386 26.59 1
0.247  99.9119890476889 0.385796131019047 26.6009765862475 1  99.9119621207609 0.38579606863185 26.6009799457158 1  100 0.386 26.59 1
0.2475  99.9103395381967 0.385792309353088 26.6011823842866 1  99.9103062140073 0.38579223214347 26.6011865419475 1  100 0.386 26.59 1
0.248  99.9086736949253 0.385788449817426 26.6013902229386 1  99.908632453399 0.385788354263236 26.6013953684676 1  100 0.386 26.59 1
0.2485  99.9069920353596 0.385784553610267 26.6016000377203 1  99.9069409951885 0.385784435352333 26.6016064058697 1  100 0.386 26.59 1
0.249  99.9052951738383 0.385780622154273 26.6018117520602 1  99.9052320066025 0.385780475797355 26.6018196333791 1  100 0.386 26.59 1
0.2495  99.903583842159 0.385776657144271 26.602025274729 1  99.9035056660695 0.385776476010861 26.6020350288232 1  100 0.386 26.59 1
0.25  99.9018589150879 0.385772660606394 26.6022404966548 1  99.9017621634577 0.385772436431921 26.6022525686011 1  100 0.386 26.59 1
0.2505  99.9001214418999 0.385768634971175 26.6024572869852 1  99.900001700331 0.385768357526702 26.6024722276533 1  100 0.386 26.59 1
0.251  99.898372685377 0.38576458316392 26.6026754882206 1  99.8982244902647 0.385764239789217 26.6026939794198 1  100 0.386 26.59 1
0.2515  99.8966141700584 0.385760508716514 26.6028949101921 1  99.8964307591821 0.38576008374209 26.6029177958 1  100 0.386 26.59 1
0.252  99.8948477419511 0.385756415905815 26.6031153226072 1  99.8946207457704 0.385755889937537 26.6031436470992 1  100 0.386 26.59 1
0.2525  99.8930756423981 0.385752309924826 26.6033364458306 1  99.8927947019532 0.385751658958443 26.6033715019706 1  100 0.386 26.59 1
0.253  99.8913005994995 0.385748197094566 26.6035579394718 1  99.8909528934723 0.385747391419728 26.6036013273423 1  100 0.386 26.59 1
0.2535  99.8895259412437 0.385744085126245 26.6037793882643 1  99.8890956005775 0.385743087969945 26.60383308833 1  100 0.386 26.59 1
0.254  99.8877557355259 0.38573998344575 26.6040002845872 1  99.8872231188549 0.385738749293199 26.6040667481342 1  100 0.386 26.59 1
0.2545  99.8859949634359 0.385735903595223 26.604220006835 1  99.8853357602408 0.385734376111478 26.604302267915 1  100 0.386 26.59 1
0.255  99.884249733732 0.385731859730076 26.6044377926463 1  99.883433854279 0.385729969187608 26.604539606632 1  100 0.386 26.59 1
0.2555  99.8825275483207 0.385727869234235 26.6046527057627 1  99.8815177496256 0.385725529328711 26.6047787208586 1  100 0.386 26.59 1
0.256  99.8808376308016 0.385723953481455 26.6048635950205 1  99.8795878159222 0.38572105739055 26.605019564548 1  100 0.386 26.59 1
0.2565  99.8791913331579 0.38572013877775 26.6050690435846 1  99.877644446112 0.385716554282927 26.6052620887414 1  100 0.386 26.59 1
0.257  99.8776026391166 0.385716457527798 26.6052673061157 1  99.8756880592563 0.385712020976171 26.6055062412196 1  100 0.386 26.59 1
0.2575  99.8760887871526 0.38571294967847 26.605456231009 1  99.8737191040586 0.385707458509341 26.6057519660603 1  100 0.386 26.59 1
0.258  99.8746710416256 0.385709664505588 26.6056331641387 1  99.8717380631819 0.38570286800022 26.6059992030999 1  100 0.386 26.59 1
0.2585  99.8733756471715 0.385706662825026 26.6057948297421 1  99.8697454585995 0.385698250657703 26.6062478872663 1  100 0.386 26.59 1
0.259  99.8722350099812 0.385704019729345 26.6059371829826 1  99.8677418582261 0.385693607797198 26.6064979477495 1  100 0.386 26.59 1
0.2595  99.8712891597387 0.385701827974142 26.606055227505 1  99.8657278840994 0.38568894085958 26.6067493069791 1  100 0.386 26.59 1
0.26  99.8705875589586 0.385700202168599 26.6061427896498 1  99.863704222501 0.385684251434638 26.607001879363 1  100 0.386 26.59 1
0.2605  99.8701913420778 0.385699283960446 26.606192239071 1  99.8616716364975 0.385679541290148 26.6072555697204 1  100 0.386 26.59 1
0.261  99.8701760862554 0.385699248450799 26.6061941430607 1  99.8596309814581 0.385674812407859 26.6075102713431 1  100 0.386 26.59 1
0.2615  99.8706352395158 0.385700312128735 26.6061368389403 1  99.8575832242452 0.385670067027965 26.6077658635994 1  100 0.386 26.59 1
0.262  99.8716843620594 0.385702742684718 26.6060059051403 1  99.8555294669636 0.385665307704141 26.6080222089703 1  100 0.386 26.59 1
0.2625  99.8734663737467 0.385706871147063 26.6057835069873 1  99.8534709763763 0.385660537371749 26.6082791493744 1  100 0.386 26.59 1
0.263  99.8761580443302 0.385713106884929 26.6054475878444 1  99.8514092202813 0.385655759432149 26.6085365016254 1  100 0.386 26.59 1
0.2635  99.8799780196508 0.385721956150102 26.6049708692693 1  99.8493459125292 0.385650977857028 26.6087940518138 1  100 0.386 26.59 1
0.264  99.8851967449391 0.385734044983308 26.6043196155302 1  99.8472830687665 0.385646197317648 26.6090515483412 1  100 0.386 26.59 1
0.2645  99.8921487300266 0.385750147498793 26.6034521076004 1  99.8452230753684 0.385641423344592 26.6093086933165 1  100 0.386 26.59 1
0.265  99.901247703648 0.385771220789226 26.6023167593198 1  99.8431687747828 0.385636662525616 26.6095651318958 1  100 0.386 26.59 1
0.2655  99.9130053288482 0.385798447968484 26.6008497933679 1  99.8411235710983 0.385631922750325 26.6098204391011 1  100 0.386 26.59 1
0.266  99.9280543033294 0.385833291201193 26.5989723765556 1  99.8390915607044 0.385627213513055 26.6100741035027 1  100 0.386 26.59 1
0.2665  99.9471768521518 0.38587755696199 26.5965870922796 1  99.837077693943 0.38562254628755 26.6103255070335 1  100 0.386 26.59 1
0.267  99.9713398410017 0.38593347623223 26.5935736023266 1  99.8350879751392 0.385617934990623 26.6105739000089 1  100 0.386 26.59 1
0.2675  100.001738001589 0.386003802881658 26.5897833202443 1  99.8331297101055 0.385613396555843 26.6108183702184 1  100 0.386 26.59 1
0.268  100.039847071791 0.386091934098381 26.5850328840718 1  99.8312118123634 0.385608951643295 26.6110578046854 1  100 0.386 26.59 1
0.2685  100.087489015261 0.386202057413649 26.5790961776943 1  99.829345182036 0.385604625517777 26.611290842352 1  100 0.386 26.59 1
0.269  100.146911899234 0.386339329597845 26.5716946084605 1  99.8275431746269 0.385600449135275 26.6115158155401 1  100 0.386 26.59 1
0.2695  100.22088746974 0.386510093435775 26.5624853063295 1  99.8258221810276 0.38559646048723 26.6117306775207 1  100 0.386 26.59 1
0.27  100.312829955978 0.386722139045805 26.5510468708811 1  99.8242023450713 0.385592706263422 26.6119329129162 1  100 0.386 26.59 1
0.2705  100.42694012956 0.386985016859773 26.5368622643144 1  99.8227084513248 0.385589243909323 26.6121194268412 1  100 0.386 26.59 1
0.271  100.56837908454 0.387310409427975 26.5192984427532 1  99.8213710233876 0.385586144171017 26.6122864077691 1  100 0.386 26.59 1
0.2715  100.743476498087 0.387712568554506 26.4975823529083 1  99.8202276826227 0.385583494243268 26.6124291578903 1  100 0.386 26.59 1
0.272  100.959978130886 0.388208822467901 26.4707730234741 1  99.8193248290086 0.385581401663425 26.6125418832681 1  100 0.386 26.59 1
0.2725  101.227336804375 0.388820154189891 26.4377296893215 1  99.818719720353 0.385579999127381 26.6126174342909 1  100 0.386 26.59 1
0.273  101.557049713501 0.389571846188752 26.3970762548387 1  99.8184830441689 0.385579450445467 26.6126469846669 1  100 0.386 26.59 1
0.2735  101.963042223678 0.390494176810154 26.3471629997789 1  99.8187020986371 0.385579957907021 26.6126196344618 1  100 0.386 26.59 1
0.274  102.462093615168 0.391623139752361 26.2860273392356 1  99.8194847259082 0.385581771383914 26.6125219193554 1  100 0.386 26.59 1
0.2745  103.074292753921 0.393001137897217 26.2113567555018 1  99.8209641768118 0.385585199585441 26.6123372038502 1  100 0.386 26.59 1
0.275  103.823500420593 0.394677576361806 26.120458790857 1  99.8233051255014 0.385590623967014 26.6120449312927 1  100 0.386 26.59 1
0.2755  104.737779043748 0.396709246800135 26.0102452311813 1  99.8267111045634 0.385598515913386 26.6116196971607 1  100 0.386 26.59 1
0.276  105.849729167203 0.399160357514009 25.8772401913674 1  99.8314336942143 0.385609457960094 26.6110301043146 1  100 0.386 26.59 1
0.2765  107.196645265896 0.402102026245079 25.717624373895 1  99.8377838763296 0.385624169990467 26.610237349474 1  100 0.386 26.59 1
0.277  108.820373315239 0.40561102274383 25.5273296121906 1  99.8461460585231 0.385643541556725 26.6091934786916 1  100 0.386 26.59 1
0.2775  110.766723432765 0.409767538827595 25.3021978263097 1  99.8569953889112 0.385668671729483 26.6078392356395 1  100 0.386 26.59 1
0.278  113.084271556867 0.414651791024463 25.0382152659954 1  99.8709191225586 0.385700918187559 26.6061014096945 1  100 0.386 26.59 1
0.2785  115.822387700104 0.420339342831111 24.7318249279289 1  99.8886429705637 0.385741957626949 26.6038895706692 1  100 0.386 26.59 1
0.279  119.02837152687 0.42689518401092 24.3803064735718 1  99.9110635675041 0.385793860001942 26.6010920531051 1  100 0.386 26.59 1
0.2795  122.743675047855 0.434366825320092 23.982194563333 1  99.9392884379034 0.385859179618499 26.5975710249407 1  100 0.386 26.59 1
0.28  126.99935500686 0.44277693985931 23.5376863959957 1  99.974685132335 0.385941066681181 26.593156442965 1  100 0.386 26.59 1
0.2805  131.81111336414 0.452116361116946 23.0489730899142 1  100.018941543281 0.386043403547412 26.5876386607872 1  100 0.386 26.59 1
0.281  137.174515193536 0.462338461404564 22.5204243958831 1  100.074139801172 0.38617097064873 26.5807594149738 1  251.089560375239 0.654648987224291 13.90278 1
0.2815  143.061153942927 0.473355999643997 21.9585677826612 1  100.142846589619 0.386329647764357 26.5722008732351 1  251.089560375239 0.654648987224291 13.90278 1
0.282  149.416586101239 0.48504137513723 21.3718323227758 1  100.228223194818 0.386526657014068 26.5615723885286 1  251.089560375239 0.654648987224291 13.90278 1
0.2825  156.160718797168 0.497230829989731 20.7700696683732 1  100.334159093498 0.386770854467088 26.5483945706972 1  251.089560375239 0.654648987224291 13.90278 1
0.283  163.190992376565 0.509732552271558 20.1639078259944 1  100.465433341784 0.387073077471774 26.5320802725759 1  251.089560375239 0.654648987224291 13.90278 1
0.2835  170.388213371406 0.522337961390574 19.5640258488574 1  100.627908377153 0.387446554437827 26.5119121057904 1  251.089560375239 0.654648987224291 13.90278 1
0.284  177.624381359298 0.5348348683282 18.98044979164 1  100.828760962604 0.387907382470555 26.4870161759971 1  251.089560375239 0.654648987224291 13.90278 1
0.2845  184.771459351298 0.547020853239364 18.4219600360514 1  101.076754693067 0.38847507543485 26.4563318918581 1  251.089560375239 0.654648987224291 13.90278 1
0.285  191.709874587085 0.558715188029298 17.8956722718951 1  101.382557460286 0.389173180004496 26.4185780036809 1  251.089560375239 0.654648987224291 13.90278 1
0.2855  198.335644354072 0.56976795186605 17.4068183337296 1  101.759105119008 0.390029949127549 26.3722155287476 1  251.089560375239 0.654648987224291 13.90278 1
0.286  204.565353338436 0.580065546886813 16.9587186112823 1  102.222008742578 0.391079050049932 26.3154089979289 1  251.089560375239 0.654648987224291 13.90278 1
0.2865  210.33865646057 0.589532464345161 16.5529120881709 1  102.789996553746 0.392360266479915 26.2459885973852 1  251.089560375239 0.654648987224291 13.90278 1
0.287  215.618418406611 0.598129720303262 16.1893963744414 1  103.485371961289 0.39392013073544 26.1614173562696 1  251.089560375239 0.654648987224291 13.90278 1
0.2875  220.388929360865 0.605850764081499 15.8669278031287 1  104.334455150753 0.395812391521054 26.0587695787468 1  251.089560375239 0.654648987224291 13.90278 1
0.288  224.652808868078 0.612715822493086 15.583337789701 1  105.367956547315 0.398098187373988 25.9347291656004 1  251.089560375239 0.654648987224291 13.90278 1
0.2885  228.427231687804 0.618765603960915 15.33583240728 1  106.621205956201 0.400845758084614 25.785619056116 1  251.089560375239 0.654648987224291 13.90278 1
0.289  231.740021343616 0.624055113856212 15.1212540908487 1  108.134132362909 0.404129493102962 25.6074751887111 1  251.089560375239 0.654648987224291 13.90278 1
0.2895  234.626011438093 0.628648100086022 14.9362951502896 1  109.950859644343 0.408028097785326 25.3961791904352 1  251.089560375239 0.654648987224291 13.90278 1
0.29  237.123918284662 0.632612417375399 14.7776610892942 1  112.11875971977 0.412621670166456 25.1476621450463 1  251.089560375239 0.654648987224291 13.90278 1
0.2905  239.273832224725 0.636016408067625 14.642187278756 1  114.686798273786 0.417987540161996 24.8581857702915 1  251.089560375239 0.654648987224291 13.90278 1
0.291  241.115333875631 0.638926262111778 14.5269156085086 1  117.703034517213 0.424194845543424 24.5246960160727 1  251.089560375239 0.654648987224291 13.90278 1
0.2915  242.686177453434 0.641404238146583 14.4291389147576 1  121.211212254425 0.431298012019255 24.1452275122716 1  251.089560375239 0.654648987224291 13.90278 1
0.292  244.021450682812 0.64350759103918 14.3464208782241 1  125.24651661615 0.439329558395232 23.7193175816113 1  251.089560375239 0.654648987224291 13.90278 1
0.2925  245.153111147901 0.64528804574717 14.2765982528043 1  129.830766619692 0.448292927257274 23.2483704005625 1  251.089560375239 0.654648987224291 13.90278 1
0.293  246.109803837 0.646791670694021 14.2177711226363 1  134.967541520372 0.458156285313853 22.7359019874508 1  251.089560375239 0.654648987224291 13.90278 1
0.2935  246.916877250397 0.648059026394586 14.1682856656202 1  140.637943804346 0.46884836572311 22.1876014711457 1  251.089560375239 0.654648987224291 13.90278 1
0.294  247.596530902797 0.649125490220009 14.1267127810218 1  146.797808949731 0.480257360790022 21.6111666738217 1  251.089560375239 0.654648987224291 13.90278 1
0.2945  248.168042483831 0.650021682225485 14.0918249826794 1  153.377110985854 0.492233573638178 21.0159096386909 1  251.089560375239 0.654648987224291 13.90278 1
0.295  248.648036566614 0.650773937633419 14.0625731982053 1  160.282049500587 0.504596018841978 20.4121713831389 1  251.089560375239 0.654648987224291 13.90278 1
0.2955  249.050768066915 0.651404788413342 14.0380645294876 1  167.399867984142 0.517142514013305 19.8106225599931 1  251.089560375239 0.654648987224291 13.90278 1
0.296  249.388402525012 0.651933429416093 14.0175415997412 1  174.605942744256 0.529662173913998 19.2215470443603 1  251.089560375239 0.654648987224291 13.90278 1
0.2965  249.671281953168 0.652376154183277 14.0003638074303 1  181.772233835384 0.541948768416696 18.6542036763067 1  251.089560375239 0.654648987224291 13.90278 1
0.297  249.908169822568 0.652746752459766 13.985990599511 1  188.775932911691 0.553813258780187 18.1163397453158 1  251.089560375239 0.654648987224291 13.90278 1
0.2975  250.106472135754 0.653056866189822 13.9739667410339 1  195.507147377271 0.565094021692425 17.6138962064452 1  251.089560375239 0.654648987224291 13.90278 1
0.298  250.272433791855 0.653316303908404 13.9639094751856 1  201.874711635634 0.575663746570799 17.1509089977037 1  251.089560375239 0.654648987224291 13.90278 1
0.2985  250.411310895647 0.653533315386325 13.9554974217661 1  207.80962715868 0.585432612483146 16.7295815539682 1  251.089560375239 0.654648987224291 13.90278 1
0.299  250.527520521793 0.653714829502865 13.948461040986 1  213.266080998622 0.594347956057561 16.3504853886693 1  251.089560375239 0.654648987224291 13.90278 1
0.2995  250.624769901598 0.65386665886148 13.9425744847949 1  218.22036585742 0.602391099800996 16.0128391888874 1  251.089560375239 0.654648987224291 13.90278 1
0.3  250.706167184616 0.653993674828644 13.9376486635035 1  222.668256680554 0.609572254463356 15.714820061443 1  251.089560375239 0.654648987224291 13.90278 1
0.3005  250.774315937866 0.654099956601196 13.9335253669863 1  226.621475409915 0.615924441758301 15.4538697977591 1  251.089560375239 0.654648987224291 13.90278 1
0.301  250.831395449242 0.65418891769397 13.930072294254 1  230.103825730811 0.621497257005032 15.2269706800763 1  251.089560375239 0.654648987224291 13.90278 1
0.3015  250.879228745392 0.654263412946404 13.9271788609197 1  233.147452785322 0.626351077578666 15.0308766358885 1  251.089560375239 0.654648987224291 13.90278 1
0.302  250.919340049799 0.654325828827085 13.9247526696418 1  235.789528536874 0.630552089523025 14.8622947900086 1  251.089560375239 0.654648987224291 13.90278 1
0.3025  250.953003213777 0.654378159488547 13.9227165434663 1  238.069518907145 0.634168298265502 14.7180190204886 1  251.089560375239 0.654648987224291 13.90278 1
0.303  250.981282464629 0.654422070714327 13.9210060355909 1  240.027074630799 0.637266533717449 14.5950210814036 1  251.089560375239 0.654648987224291 13.90278 1
0.3035  251.005066638301 0.654458953610795 13.9195673413483 1  241.700510345679 0.639910359738046 14.4905066968081 1  251.089560375239 0.654648987224291 13.90278 1
0.304  251.025097902707 0.654489969637759 13.9183555490181 1  243.125792685283 0.642158745780666 14.4019443710352 1  251.089560375239 0.654648987224291 13.90278 1
0.3045  251.041995833526 0.654516088338002 13.9173331756188 1  244.335940462655 0.644065342215308 14.3270740774908 1  251.089560375239 0.654648987224291 13.90278 1
0.305  251.056277577259 0.6545381189254 13.9164689420036 1  245.360739892914 0.645678207639823 14.2639019372929 1  251.089560375239 0.654648987224291 13.90278 1
0.3055  251.068374725404 0.654556736713592 13.9157367486945 1  246.226687757506 0.647039855873901 14.2106857979723 1  251.089560375239 0.654648987224291 13.90278 1
0.306  251.078647427875 0.654572505215606 13.9151148199367 1  246.957089933132 0.648187514659151 14.1659154646378 1  251.089560375239 0.654648987224291 13.90278 1
0.3065  251.087396191547 0.654585894615568 13.9145849885939 1  247.572258116006 0.649153512468742 14.1282903247218 1  251.089560375239 0.654648987224291 13.90278 1
0.307  251.094871739566 0.654597297201862 13.9141320988992 1  248.089761848816 0.649965731716976 14.0966962766507 1  251.089560375239 0.654648987224291 13.90278 1
0.3075  251.101283247335 0.654607040257796 13.913743507758 1  248.524705070429 0.650648084842054 14.0701832261558 1  251.089560375239 0.654648987224291 13.90278 1
0.308  251.106805220479 0.654615396825214 13.9134086684417 1  248.890006118166 0.651220984079911 14.0479439299352 1  251.089560375239 0.654648987224291 13.90278 1
0.3085  251.111583237373 0.654622594690725 13.9131187831063 1  249.196667548306 0.651701786585675 14.0292946173615 1  251.089560375239 0.654648987224291 13.90278 1
0.309  251.115738742702 0.654628823886312 13.9128665128106 1  249.454027612832 0.652105204433606 14.0136575787813 1  251.089560375239 0.654648987224291 13.90278 1
0.3095  251.119373048195 0.654634242948925 13.9126457355468 1  249.669989113616 0.652443674539272 14.0005457477787 1  251.089560375239 0.654648987224291 13.90278 1
0.31  251.122570671213 0.654638984143751 13.9124513443573 1  249.851224008185 0.652727687252945 13.9895492030683 1  251.089560375239 0.654648987224291 13.90278 1
0.3105  251.125402120455 0.65464315782251 13.9122790789043 1  250.003353875455 0.65296607474561 13.9803234562242 1  251.089560375239 0.654648987224291 13.90278 1
0.311  251.127926220098 0.654646856059243 13.9121253849697 1  250.131107419221 0.653166261721934 13.9725793612568 1  251.089560375239 0.654648987224291 13.90278 1
0.3115  251.130192048694 0.654650155683495 13.9119872972525 1  250.238456789888 0.653334481747221 13.9660744712362 1  251.089560375239 0.654648987224291 13.90278 1
0.312  251.132240556585 0.654653120810423 13.9118623416102 1  250.328734789698 0.653475962779778 13.9606056688311 1  251.089560375239 0.654648987224291 13.90278 1
0.3125  251.134105915032 0.654655804951099 13.9117484535238 1  250.404735102499 0.653595085514739 13.9560029068331 1  251.089560375239 0.654648987224291 13.90278 1
0.313  251.135816641551 0.654658252773097 13.9116439100835 1  250.468797634232 0.653695517987908 13.9521239079517 1  251.089560375239 0.654648987224291 13.90278 1
0.3135  251.137396538465 0.654660501568335 13.9115472732768 1  250.522880918147 0.653780329626184 13.9488496883315 1  251.089560375239 0.654648987224291 13.90278 1
0.314  251.138865475729 0.65466258247758 13.9114573426838 1  250.568623366856 0.653852087625074 13.9460807847222 1  251.089560375239 0.654648987224291 13.90278 1
0.3145  251.140240043802 0.654664521511799 13.9113731160252 1  250.607394965427 0.653912938213517 13.9437340802022 1  251.089560375239 0.654648987224291 13.90278 1
0.315  251.141534098114 0.654666340403681 13.9112937562644 1  250.640340811288 0.653964675050618 13.9417401373526 1  251.089560375239 0.654648987224291 13.90278 1
0.3155  251.142759213156 0.654668057317871 13.9112185641721 1  250.668417727192 0.654008796705989 13.9400409604198 1  251.089560375239 0.654648987224291 13.90278 1
0.316  251.143925061163 0.654669687443289 13.9111469554453 1  250.692425007779 0.654046554905815 13.9385881193187 1  251.089560375239 0.654648987224291 13.90278 1
0.3165  251.145039727913 0.654671243487191 13.9110784416248 1  250.713030210828 0.654078994986322 13.937341178264 1  251.089560375239 0.654648987224291 13.90278 1
0.317  251.146109976074 0.654672736086825 13.9110126141888 1  250.730790771728 0.654106989784054 13.9362663804675 1  251.089560375239 0.654648987224291 13.90278 1
0.3175  251.147141464826 0.654674174153112 13.9109491312806 1  250.746172103617 0.654131268007903 13.9353355477923 1  251.089560375239 0.654648987224291 13.90278 1
0.318  251.148138932999 0.654675565156989 13.910887706646 1  250.759562744824 0.65415243797664 13.9345251606869 1  251.089560375239 0.654648987224291 13.90278 1
0.3185  251.149106351797 0.654676915368434 13.9108281004029 1  250.771287028545 0.654171007469775 13.9338155891523 1  251.089560375239 0.654648987224291 13.90278 1
0.319  251.150047052131 0.654678230055303 13.9107701113545 1  250.781615675298 0.654187400320886 13.9331904501726 1  251.089560375239 0.654648987224291 13.90278 1
0.3195  251.150963830841 0.654679513649757 13.9107135705668 1  250.790774645445 0.654201970283507 13.9326360709528 1  251.089560375239 0.654648987224291 13.90278 1
0.32  251.151859039236 0.654680769886625 13.9106583360202 1  250.798952535252 0.654215012614026 13.9321410406577 1  251.089560375239 0.654648987224291 13.90278 1
0.3205  251.15273465694 0.654682001918775 13.9106042881518 1  250.80630675455 0.654226773745817 13.9316958361174 1  251.089560375239 0.654648987224291 13.90278 1
0.321  251.15359235348 0.654683212413584 13.9105513261314 1  250.812968685542 0.654237459366944 13.9312925093582 1  251.089560375239 0.654648987224291 13.90278 1
0.3215  251.154433539623 0.654684403633225 13.9104993647596 1  250.819047990041 0.654247241164097 13.9309244267738 1  251.089560375239 0.654648987224291 13.90278 1
0.322  251.155259410189 0.654685577501446 13.9104483318846 1  250.824636205141 0.654256262452086 13.9305860514302 1  251.089560375239 0.654648987224291 13.90278 1
0.3225  251.156070979765 0.654686735659608 13.9103981662413 1  250.829809744491 0.654264642872303 13.9302727613929 1  251.089560375239 0.654648987224291 13.90278 1
0.323  251.156869112469 0.654687879513113 13.910348815655 1  250.834632403174 0.654272482314162 13.9299806981183 1  251.089560375239 0.654648987224291 13.90278 1
0.3235  251.157654546773 0.654689010270263 13.910300235541 1  250.839157448092 0.654279864187366 13.9297066399517 1  251.089560375239 0.654648987224291 13.90278 1
0.324  251.158427916206 0.654690128974527 13.9102523876556 1  250.843429362301 0.654286858152378 13.9294478965772 1  251.089560375239 0.654648987224291 13.90278 1
0.3245  251.159189766624 0.654691236531742 13.9102052390497 1  250.847485300521 0.65429352239868 13.9292022209545 1  251.089560375239 0.654648987224291 13.90278 1
0.325  251.159940570577 0.65469233373236 13.9101587612036 1  250.851356303564 0.65429990554591 13.9289677358413 1  251.089560375239 0.654648987224291 13.90278 1
0.3255  251.16068073933 0.654693421270275 13.9101129293011 1  250.855068311524 0.654306048229474 13.9287428725035 1  251.089560375239 0.654648987224291 13.90278 1
0.326  251.161410632875 0.654694499758631 13.9100677216213 1  250.858643009126 0.654311984423872 13.9285263195755 1  251.089560375239 0.654648987224291 13.90278 1
0.3265  251.16213056826 0.654695569742646 13.9100231190388 1  250.862098530939 0.654317742546396 13.9283169804035 1  251.089560375239 0.654648987224291 13.90278 1
0.327  251.162840826546 0.654696631710522 13.9099791046027 1  250.865450049701 0.654323346378044 13.928113937457 1  251.089560375239 0.654648987224291 13.90278 1
0.3275  251.163541658626 0.654697686102618 13.9099356631838 1  250.868710267114 0.654328815831527 13.9279164226465 1  251.089560375239 0.654648987224291 13.90278 1
0.328  251.164233290051 0.654698733318904 13.9098927811841 1  250.871889823273 0.654334167592224 13.9277237925572 1  251.089560375239 0.654648987224291 13.90278 1
0.3285  251.164915925064 0.654699773725314 13.9098504462922 1  250.874997638198 0.654339415652551 13.9275355077954 1  251.089560375239 0.654648987224291 13.90278 1
0.329  251.165589749963 0.654700807658882 13.9098086472823 1  250.878041196753 0.654344571758009 13.9273511157552 1  251.089560375239 0.654648987224291 13.90278 1
0.3295  251.166254935916 0.65470183543229 13.9097673738412 1  250.881026786293 0.654349645779017 13.9271702362476 1  251.089560375239 0.654648987224291 13.90278 1
0.33  251.166911641289 0.654702857337336 13.9097266164303 1  250.883959694917 0.654354646021275 13.9269925495088 1  251.089560375239 0.654648987224291 13.90278 1
0.3305  251.16756001361 0.654703873648138 13.9096863661652 1  250.886844376829 0.654359579484548 13.9268177862006 1  251.089560375239 0.654648987224291 13.90278 1
0.331  251.168200191186 0.654704884623569 13.9096466147183 1  250.889684590277 0.654364452078442 13.9266457190698 1  251.089560375239 0.654648987224291 13.90278 1
0.3315  251.168832304462 0.654705890509376 13.9096073542373 1  250.892483512618 0.654369268802505 13.9264761559899 1  251.089560375239 0.654648987224291 13.90278 1
0.332  251.169456477152 0.654706891539946 13.9095685772764 1  250.895243836304 0.654374033896522 13.9263089341551 1  251.089560375239 0.654648987224291 13.90278 1
0.3325  251.170072827189 0.654707887939719 13.9095302767405 1  250.897967848927 0.654378750965713 13.9261439152409 1  251.089560375239 0.654648987224291 13.90278 1
0.333  251.17068146752 0.654708879924576 13.9094924458336 1  250.900657500006 0.654383423085225 13.9259809813659 1  251.089560375239 0.654648987224291 13.90278 1
0.3335  251.171282506749 0.654709867702661 13.9094550780238 1  250.903314456693 0.654388052887401 13.925820031722 1  251.089560375239 0.654648987224291 13.90278 1
0.334  251.171876049696 0.654710851475349 13.9094181670068 1  250.905940150231 0.654392642634395 13.9256609797658 1  251.089560375239 0.654648987224291 13.90278 1
0.3345  251.17246219786 0.654711831437926 13.9093817066795 1  250.908535814709 0.654397194278795 13.9255037508764 1  251.089560375239 0.654648987224291 13.90278 1
0.335  251.173041049791 0.654712807780148 13.9093456911169 1  250.911102519404 0.654401709514319 13.9253482803976 1  251.089560375239 0.654648987224291 13.90278 1
0.3355  251.17361270142 0.65471378068676 13.9093101145521 1  250.913641195735 0.654406189817935 13.9251945120092 1  251.089560375239 0.654648987224291 13.90278 1
0.336  251.174177246327 0.654714750337902 13.9092749713607 1  250.916152659764 0.654410636485072 13.9250423963665 1  251.089560375239 0.654648987224291 13.90278 1
0.3365  251.174734775959 0.654715716909441 13.9092402560465 1  250.918637630966 0.654415050658979 13.9248918899655 1  251.089560375239 0.654648987224291 13.90278 1
0.337  251.175285379822 0.654716680573239 13.9092059632311 1  250.921096747878 0.654419433355294 13.9247429541949 1  251.089560375239 0.654648987224291 13.90278 1
0.3375  251.175829145646 0.654717641497418 13.9091720876435 1  250.923530581146 0.654423785482272 13.9245955545508 1  251.089560375239 0.654648987224291 13.90278 1
0.338  251.176366159515 0.654718599846538 13.9091386241125 1  250.925939644439 0.654428107858032 13.9244496599738 1  251.089560375239 0.654648987224291 13.90278 1
0.3385  251.176896505981 0.654719555781829 13.9091055675585 1  250.928324403529 0.654432401224699 13.9243052423008 1  251.089560375239 0.654648987224291 13.90278 1
0.339  251.177420268149 0.654720509461233 13.9090729129901 1  250.930685283868 0.654436666260254 13.9241622758071 1  251.089560375239 0.654648987224291 13.90278 1
0.3395  251.177937527765 0.654721461039599 13.909040655497 1  250.933022676921 0.654440903588468 13.9240207368231 1  251.089560375239 0.654648987224291 13.90278 1
0.34  251.178448365276 0.654722410668607 13.9090087902496 1  250.935336945435 0.654445113787095 13.9238806034162 1  251.089560375239 0.654648987224291 13.90278 1
0.3405  251.178952859912 0.654723358497149 13.9089773124898 1  250.937628427853 0.654449297394783 13.923741855124 1  251.089560375239 0.654648987224291 13.90278 1
0.341  251.179451089709 0.654724304671164 13.9089462175322 1  250.939897441984 0.654453454916877 13.9236044727313 1  251.089560375239 0.654648987224291 13.90278 1
0.3415  251.179943131559 0.65472524933373 13.908915500761 1  250.942144288074 0.654457586830144 13.9234684380856 1  251.089560375239 0.654648987224291 13.90278 1
0.342  251.180429061254 0.654726192625176 13.9088851576263 1  250.944369251363 0.654461693586773 13.9233337339427 1  251.089560375239 0.654648987224291 13.90278 1
0.3425  251.180908953518 0.654727134683115 13.9088551836429 1  250.946572604234 0.654465775617778 13.9232003438362 1  251.089560375239 0.654648987224291 13.90278 1
0.343  251.181382882026 0.654728075642377 13.9088255743898 1  250.948754607989 0.654469833335824 13.9230682519684 1  251.089560375239 0.654648987224291 13.90278 1
0.3435  251.181850919447 0.654729015635238 13.9087963255053 1  250.950915514339 0.654473867137394 13.9229374431242 1  251.089560375239 0.654648987224291 13.90278 1
0.344  251.182313137443 0.654729954791251 13.9087674326895 1  250.953055566658 0.654477877404916 13.9228079025912 1  251.089560375239 0.654648987224291 13.90278 1
0.3445  251.182769606711 0.654730893237368 13.9087388917009 1  250.955175001017 0.654481864508321 13.9226796160988 1  251.089560375239 0.654648987224291 13.90278 1
0.345  251.183220396989 0.65473183109796 13.9087106983556 1  250.957274047053 0.654485828806305 13.9225525697673 1  251.089560375239 0.654648987224291 13.90278 1
0.3455  251.183665577071 0.654732768494762 13.9086828485274 1  250.959352928712 0.654489770647594 13.9224267500613 1  251.089560375239 0.654648987224291 13.90278 1
0.346  251.184105214835 0.654733705547039 13.908655338144 1  250.96141186485 0.654493690371919 13.9223021437522 1  251.089560375239 0.654648987224291 13.90278 1
0.3465  251.184539377244 0.654734642371421 13.9086281631897 1  250.963451069745 0.654497588310696 13.92217873789 1  251.089560375239 0.654648987224291 13.90278 1
0.347  251.184968130374 0.654735579082028 13.9086013197026 1  250.965470753528 0.654501464787798 13.9220565197752 1  251.089560375239 0.654648987224291 13.90278 1
0.3475  251.185391539418 0.654736515790535 13.9085748037726 1  250.967471122543 0.65450532012013 13.9219354769366 1  251.089560375239 0.654648987224291 13.90278 1
0.348  251.185809668694 0.654737452606007 13.9085486115443 1  250.969452379638 0.654509154617968 13.9218155971159 1  251.089560375239 0.654648987224291 13.90278 1
0.3485  251.186222581671 0.65473838963511 13.908522739212 1  250.971414724437 0.654512968585456 13.9216968682502 1  251.089560375239 0.654648987224291 13.90278 1
0.349  251.186630340965 0.65473932698198 13.9084971830225 1  250.97335835355 0.654516762320984 13.9215792784581 1  251.089560375239 0.654648987224291 13.90278 1
0.3495  251.187033008362 0.654740264748292 13.9084719392727 1  250.975283460748 0.654520536117316 13.9214628160323 1  251.089560375239 0.654648987224291 13.90278 1
0.35  251.187430644823 0.654741203033279 13.9084470043088 1  250.977190237133 0.654524290262127 13.9213474694234 1  251.089560375239 0.654648987224291 13.90278 1
0.3505  251.187823310492 0.654742141933736 13.9084223745261 1  250.979078871244 0.654528025037839 13.9212332272403 1  251.089560375239 0.654648987224291 13.90278 1
0.351  251.188211064715 0.654743081543968 13.9083980463696 1  250.980949549192 0.654531740721974 13.9211200782396 1  251.089560375239 0.654648987224291 13.90278 1
0.3515  251.188593966052 0.654744021955934 13.9083740163304 1  250.982802454757 0.654535437587452 13.9210080113167 1  251.089560375239 0.654648987224291 13.90278 1
0.352  251.188972072278 0.654744963259152 13.9083502809478 1  250.984637769453 0.65453911590249 13.9208970155059 1  251.089560375239 0.654648987224291 13.90278 1
0.3525  251.189345440398 0.654745905540771 13.908326836807 1  250.986455672612 0.65454277593085 13.9207870799726 1  251.089560375239 0.654648987224291 13.90278 1
0.353  251.189714126656 0.654746848885554 13.9083036805391 1  250.988256341438 0.654546417931872 13.9206781940117 1  251.089560375239 0.654648987224291 13.90278 1
0.3535  251.190078186544 0.654747793375873 13.9082808088211 1  250.99003995107 0.654550042160591 13.9205703470432 1  251.089560375239 0.654648987224291 13.90278 1
0.354  251.190437674814 0.654748739091715 13.9082582183753 1  250.991806674627 0.654553648867824 13.9204635286091 1  251.089560375239 0.654648987224291 13.90278 1
0.3545  251.190792645498 0.654749686110807 13.9082359059665 1  250.99355668325 0.654557238300221 13.9203577283718 1  251.089560375239 0.654648987224291 13.90278 1
0.355  251.1911431519 0.654750634508561 13.9082138684025 1  250.995290146139 0.65456081070035 13.9202529361104 1  251.089560375239 0.654648987224291 13.90278 1
0.3555  251.191489246607 0.654751584357974 13.9081921025361 1  250.997007230591 0.654564366306704 13.9201491417205 1  251.089560375239 0.654648987224291 13.90278 1
0.356  251.191830981512 0.654752535729789 13.9081706052616 1  250.998708102031 0.654567905353841 13.9200463352101 1  251.089560375239 0.654648987224291 13.90278 1
0.3565  251.192168407815 0.654753488692466 13.9081493735148 1  251.000392924043 0.654571428072405 13.9199445066983 1  251.089560375239 0.654648987224291 13.90278 1
0.357  251.192501576037 0.654754443312134 13.9081284042737 1  251.002061858388 0.654574934689074 13.9198436464161 1  251.089560375239 0.654648987224291 13.90278 1
0.3575  251.192830536032 0.65475539965278 13.9081076945549 1  251.003715065044 0.654578425426772 13.9197437447014 1  251.089560375239 0.654648987224291 13.90278 1
0.358  251.193155336988 0.654756357776119 13.9080872414152 1  251.005352702214 0.654581900504539 13.9196447920007 1  251.089560375239 0.654648987224291 13.90278 1
0.3585  251.193476027436 0.654757317741568 13.9080670419522 1  251.006974926369 0.654585360137773 13.9195467788644 1  251.089560375239 0.654648987224291 13.90278 1
0.359  251.193792655264 0.654758279606329 13.9080470933024 1  251.008581892247 0.654588804538187 13.9194496959462 1  251.089560375239 0.654648987224291 13.90278 1
0.3595  251.194105267732 0.654759243425486 13.9080273926389 1  251.010173752877 0.654592233913651 13.9193535340066 1  251.089560375239 0.654648987224291 13.90278 1
0.36  251.194413911474 0.654760209251873 13.9080079371737 1  251.01175065961 0.65459564846854 13.9192582839051 1  251.089560375239 0.654648987224291 13.90278 1
0.3605  251.19471863251 0.654761177136207 13.9079887241549 1  251.013312762127 0.654599048403511 13.9191639366042 1  251.089560375239 0.654648987224291 13.90278 1
0.361  251.195019476252 0.654762147127033 13.9079697508676 1  251.014860208476 0.654602433915751 13.9190704831641 1  251.089560375239 0.654648987224291 13.90278 1
0.3615  251.195316487517 0.654763119270682 13.9079510146346 1  251.016393145074 0.654605805198907 13.918977914744 1  251.089560375239 0.654648987224291 13.90278 1
0.362  251.195609710542 0.654764093611486 13.9079325128121 1  251.017911716732 0.654609162443166 13.9188862225995 1  251.089560375239 0.654648987224291 13.90278 1
0.3625  251.195899188979 0.654765070191687 13.9079142427905 1  251.019416066662 0.654612505835161 13.9187953980851 1  251.089560375239 0.654648987224291 13.90278 1
0.363  251.196184965905 0.654766049051378 13.9078962019959 1  251.020906336511 0.654615835558216 13.9187054326481 1  251.089560375239 0.654648987224291 13.90278 1
0.3635  251.196467083836 0.654767030228522 13.9078783878897 1  251.022382666364 0.654619151792236 13.9186163178309 1  251.089560375239 0.654648987224291 13.90278 1
0.364  251.19674558475 0.654768013759164 13.9078607979638 1  251.023845194767 0.654622454713789 13.9185280452686 1  251.089560375239 0.654648987224291 13.90278 1
0.3645  251.19702051007 0.654768999677262 13.9078434297439 1  251.025294058746 0.654625744496116 13.9184406066892 1  251.089560375239 0.654648987224291 13.90278 1
0.365  251.19729190069 0.654769988014756 13.9078262807881 1  251.026729393821 0.654629021309181 13.9183539939117 1  251.089560375239 0.654648987224291 13.90278 1
0.3655  251.197559796976 0.65477097880158 13.9078093486867 1  251.028151334025 0.654632285319787 13.9182681988437 1  251.089560375239 0.654648987224291 13.90278 1
0.366  251.197824238776 0.65477197206569 13.9077926310608 1  251.029560011913 0.65463553669145 13.9181832134837 1  251.089560375239 0.654648987224291 13.90278 1
0.3665  251.198085265433 0.654772967833139 13.9077761255614 1  251.030955558589 0.654638775584557 13.9180990299179 1  251.089560375239 0.654648987224291 13.90278 1
0.367  251.198342915781 0.654773966128003 13.9077598298702 1  251.032338103713 0.654642002156406 13.9180156403182 1  251.089560375239 0.654648987224291 13.90278 1
0.3675  251.198597228164 0.654774966972401 13.9077437416993 1  251.033707775519 0.65464521656111 13.9179330369453 1  251.089560375239 0.654648987224291 13.90278 1
0.368  251.19884824044 0.654775970386542 13.9077278587902 1  251.035064700844 0.654648418949787 13.9178512121435 1  251.089560375239 0.654648987224291 13.90278 1
0.3685  251.199095989997 0.654776976388785 13.9077121789127 1  251.036409005128 0.654651609470595 13.9177701583403 1  251.089560375239 0.654648987224291 13.90278 1
0.369  251.199340513756 0.654777984995682 13.9076966998635 1  251.03774081243 0.654654788268655 13.9176898680476 1  251.089560375239 0.654648987224291 13.90278 1
0.3695  251.199581848169 0.65477899622186 13.9076814194688 1  251.03906024545 0.654657955486162 13.9176103338589 1  251.089560375239 0.654648987224291 13.90278 1
0.37  251.199820029237 0.654780010080155 13.9076663355816 1  251.040367425546 0.654661111262332 13.917531548451 1  251.089560375239 0.654648987224291 13.90278 1
0.3705  251.200055092513 0.654781026581606 13.9076514460812 1  251.041662472751 0.654664255733628 13.9174535045786 1  251.089560375239 0.654648987224291 13.90278 1
0.371  251.200287073109 0.654782045735398 13.9076367488749 1  251.042945505782 0.654667389033671 13.9173761950761 1  251.089560375239 0.654648987224291 13.90278 1
0.3715  251.200516005712 0.654783067549031 13.9076222418946 1  251.04421664205 0.6546705112932 13.9172996128581 1  251.089560375239 0.654648987224291 13.90278 1
0.372  251.200741924578 0.654784092028187 13.9076079230987 1  251.04547599769 0.654673622640248 13.9172237509162 1  251.089560375239 0.654648987224291 13.90278 1
0.3725  251.200964863552 0.654785119176877 13.9075937904699 1  251.046723687569 0.654676723200221 13.917148602316 1  251.089560375239 0.654648987224291 13.90278 1
0.373  251.201184856068 0.654786148997403 13.9075798420156 1  251.047959825295 0.654679813095628 13.917074160204 1  251.089560375239 0.654648987224291 13.90278 1
0.3735  251.201401935157 0.654787181490365 13.9075660757679 1  251.049184523254 0.654682892446622 13.9170004177954 1  251.089560375239 0.654648987224291 13.90278 1
0.374  251.201616133452 0.654788216654683 13.907552489783 1  251.050397892587 0.654685961370477 13.9169273683851 1  251.089560375239 0.654648987224291 13.90278 1
0.3745  251.201827483199 0.654789254487666 13.9075390821401 1  251.051600043248 0.654689019982124 13.9168550053362 1  251.089560375239 0.654648987224291 13.90278 1
0.375  251.202036016262 0.654790294985029 13.9075258509405 1  251.05279108398 0.654692068393812 13.9167833220873 1  251.089560375239 0.654648987224291 13.90278 1
0.3755  251.202241764122 0.654791338140773 13.9075127943109 1  251.053971122357 0.654695106715365 13.9167123121468 1  251.089560375239 0.654648987224291 13.90278 1
0.376  251.2024447579 0.654792383947481 13.9074999103967 1  251.055140264785 0.654698135054123 13.9166419690944 1  251.089560375239 0.654648987224291 13.90278 1
0.3765  251.202645028345 0.65479343239599 13.9074871973693 1  251.056298616526 0.654701153515103 13.9165722865771 1  251.089560375239 0.654648987224291 13.90278 1
0.377  251.202842605857 0.654794483475806 13.9074746534174 1  251.057446281695 0.65470416220081 13.9165032583136 1  251.089560375239 0.654648987224291 13.90278 1
0.3775  251.203037520477 0.6547955371748 13.9074622767529 1  251.058583363293 0.654707161211532 13.916434878088 1  251.089560375239 0.654648987224291 13.90278 1
0.378  251.203229801898 0.654796593479343 13.907450065609 1  251.059709963208 0.654710150645191 13.9163671397525 1  251.089560375239 0.654648987224291 13.90278 1
0.3785  251.20341947948 0.654797652374318 13.9074380182396 1  251.060826182232 0.654713130597414 13.9163000372261 1  251.089560375239 0.654648987224291 13.90278 1
0.379  251.203606582256 0.654798713843316 13.9074261329156 1  251.061932120088 0.654716101161737 13.9162335644905 1  251.089560375239 0.654648987224291 13.90278 1
0.3795  251.203791138918 0.654799777868315 13.9074144079315 1  251.06302787542 0.654719062429362 13.9161677155947 1  251.089560375239 0.654648987224291 13.90278 1
0.38  251.20397317784 0.654800844429972 13.9074028415993 1  251.064113545826 0.654722014489438 13.9161024846499 1  251.089560375239 0.654648987224291 13.90278 1
0.3805  251.204152727083 0.654801913507621 13.9073914322488 1  251.065189227861 0.654724957429035 13.9160378658289 1  251.089560375239 0.654648987224291 13.90278 1
0.381  251.204329814386 0.654802985079093 13.9073801782318 1  251.066255017043 0.654727891333 13.9159738533701 1  251.089560375239 0.654648987224291 13.90278 1
0.3815  251.204504467191 0.65480405912099 13.907369077916 1  251.067311007888 0.654730816284291 13.91591044157 1  251.089560375239 0.654648987224291 13.90278 1
0.382  251.204676712634 0.654805135608588 13.9073581296875 1  251.068357293905 0.654733732363783 13.9158476247873 1  251.089560375239 0.654648987224291 13.90278 1
0.3825  251.204846577555 0.654806214515817 13.9073473319515 1  251.069393967615 0.654736639650446 13.9157853974394 1  251.089560375239 0.654648987224291 13.90278 1
0.383  251.205014088503 0.65480729581533 13.9073366831308 1  251.070421120566 0.654739538221313 13.9157237540028 1  251.089560375239 0.654648987224291 13.90278 1
0.3835  251.205179271749 0.654808379478643 13.9073261816632 1  251.07143884334 0.654742428151539 13.9156626890123 1  251.089560375239 0.654648987224291 13.90278 1
0.384  251.205342153273 0.654809465475962 13.9073158260054 1  251.072447225564 0.654745309514409 13.9156021970606 1  251.089560375239 0.654648987224291 13.90278 1
0.3845  251.205502758786 0.654810553776401 13.9073056146283 1  251.073446355931 0.654748182381402 13.9155422727969 1  251.089560375239 0.654648987224291 13.90278 1
0.385  251.205661113716 0.654811644347805 13.907295546021 1  251.074436322209 0.654751046822286 13.9154829109251 1  251.089560375239 0.654648987224291 13.90278 1
0.3855  251.20581724322 0.654812737156802 13.9072856186902 1  251.075417211243 0.654753902905002 13.9154241062066 1  251.089560375239 0.654648987224291 13.90278 1
0.386  251.205971172206 0.654813832169011 13.9072758311559 1  251.07638910898 0.654756750695854 13.9153658534556 1  251.089560375239 0.654648987224291 13.90278 1
0.3865  251.206122925315 0.654814929348866 13.9072661819553 1  251.077352100478 0.654759590259496 13.9153081475401 1  251.089560375239 0.654648987224291 13.90278 1
0.387  251.206272526935 0.654816028659803 13.9072566696391 1  251.07830626991 0.654762421658925 13.9152509833818 1  251.089560375239 0.654648987224291 13.90278 1
0.3875  251.206420001199 0.654817130064105 13.9072472927748 1  251.079251700581 0.654765244955542 13.9151943559553 1  251.089560375239 0.654648987224291 13.90278 1
0.388  251.206565371999 0.654818233523088 13.9072380499435 1  251.080188474942 0.654768060209223 13.915138260286 1  251.089560375239 0.654648987224291 13.90278 1
0.3885  251.206708662984 0.654819338997069 13.9072289397406 1  251.081116674595 0.654770867478354 13.9150826914504 1  251.089560375239 0.654648987224291 13.90278 1
0.389  251.206849897553 0.654820446445273 13.9072199607779 1  251.082036380307 0.654773666819816 13.9150276445753 1  251.089560375239 0.654648987224291 13.90278 1
0.3895  251.206989098881 0.654821555826025 13.9072111116799 1  251.082947672019 0.654776458289018 13.9149731148384 1  251.089560375239 0.654648987224291 13.90278 1
0.39  251.20712628991 0.654822667096706 13.9072023910853 1  251.083850628864 0.654779241940015 13.9149190974653 1  251.089560375239 0.654648987224291 13.90278 1
0.3905  251.207261493352 0.654823780213794 13.9071937976459 1  251.084745329165 0.654782017825526 13.9148655877293 1  251.089560375239 0.654648987224291 13.90278 1
0.391  251.207394731696 0.65482489513285 13.9071853300274 1  251.085631850448 0.654784785996769 13.9148125809549 1  251.089560375239 0.654648987224291 13.90278 1
0.3915  251.207526027211 0.654826011808624 13.9071769869077 1  251.086510269472 0.654787546503852 13.91476007251 1  251.089560375239 0.654648987224291 13.90278 1
0.392  251.207655401945 0.654827130194957 13.9071687669787 1  251.08738066221 0.6547902993955 13.9147080578118 1  251.089560375239 0.654648987224291 13.90278 1
0.3925  251.20778287773 0.65482825024485 13.9071606689459 1  251.088243103882 0.654793044719317 13.9146565323209 1  251.089560375239 0.654648987224291 13.90278 1
0.393  251.207908476192 0.654829371910565 13.9071526915257 1  251.089097668948 0.654795782521634 13.9146054915451 1  251.089560375239 0.654648987224291 13.90278 1
0.3935  251.208032218744 0.654830495143466 13.9071448334501 1  251.089944431125 0.654798512847634 13.9145549310367 1  251.089560375239 0.654648987224291 13.90278 1
0.394  251.208154126608 0.65483161989439 13.9071370934583 1  251.0907834634 0.654801235741397 13.9145048463918 1  251.089560375239 0.654648987224291 13.90278 1
0.3945  251.208274220785 0.654832746113233 13.9071294703062 1  251.091614838031 0.6548039512459 13.9144552332503 1  251.089560375239 0.654648987224291 13.90278 1
0.395  251.20839252209 0.654833873749333 13.9071219627582 1  251.092438626565 0.654806659403028 13.914406087296 1  251.089560375239 0.654648987224291 13.90278 1
0.3955  251.208509051131 0.654835002751231 13.9071145695932 1  251.093254899849 0.654809360253702 13.9143574042541 1  251.089560375239 0.654648987224291 13.90278 1
0.396  251.20862382833 0.654836133066848 13.9071072896006 1  251.094063728027 0.654812053837845 13.9143091798919 1  251.089560375239 0.654648987224291 13.90278 1
0.3965  251.208736873919 0.654837264643512 13.9071001215804 1  251.094865180557 0.654814740194395 13.9142614100187 1  251.089560375239 0.654648987224291 13.90278 1
0.397  251.208848207941 0.654838397427909 13.9070930643445 1  251.095659326218 0.654817419361365 13.9142140904848 1  251.089560375239 0.654648987224291 13.90278 1
0.3975  251.208957850254 0.654839531366133 13.9070861167162 1  251.096446233128 0.654820091375978 13.9141672171789 1  251.089560375239 0.654648987224291 13.90278 1
0.398  251.209065820533 0.654840666403757 13.9070792775285 1  251.097225968732 0.654822756274497 13.9141207860318 1  251.089560375239 0.654648987224291 13.90278 1
0.3985  251.209172138271 0.65484180248578 13.9070725456262 1  251.097998599823 0.654825414092385 13.9140747930128 1  251.089560375239 0.654648987224291 13.90278 1
0.399  251.209276822782 0.654842939556633 13.9070659198655 1  251.098764192553 0.654828064864349 13.9140292341296 1  251.089560375239 0.654648987224291 13.90278 1
0.3995  251.209379893212 0.654844077560361 13.9070593991111 1  251.099522812434 0.654830708624276 13.9139841054294 1  251.089560375239 0.654648987224291 13.90278 1
0.4  251.209481368528 0.654845216440515 13.9070529822384 1  251.100274524353 0.654833345405438 13.9139394029948 1  251.089560375239 0.654648987224291 13.90278 1
0.4005  251.209581267524 0.65484635614014 13.9070466681341 1  251.101019392566 0.654835975240196 13.9138951229502 1  251.089560375239 0.654648987224291 13.90278 1
0.401  251.209679608829 0.654847496601858 13.9070404556954 1  251.101757480732 0.654838598160435 13.9138512614532 1  251.089560375239 0.654648987224291 13.90278 1
0.4015  251.209776410909 0.654848637767948 13.9070343438279 1  251.102488851899 0.654841214197351 13.9138078146991 1  251.089560375239 0.654648987224291 13.90278 1
0.402  251.209871692063 0.654849779580338 13.9070283314466 1  251.103213568518 0.654843823381572 13.9137647789181 1  251.089560375239 0.654648987224291 13.90278 1
0.4025  251.209965470421 0.654850921980507 13.9070224174781 1  251.103931692447 0.654846425743099 13.9137221503773 1  251.089560375239 0.654648987224291 13.90278 1
0.403  251.210057763963 0.654852064909699 13.9070166008565 1  251.104643284964 0.654849021311424 13.9136799253781 1  251.089560375239 0.654648987224291 13.90278 1
0.4035  251.210148590502 0.654853208308748 13.9070108805276 1  251.105348406772 0.654851610115528 13.9136381002565 1  251.089560375239 0.654648987224291 13.90278 1
0.404  251.210237967701 0.654854352118329 13.9070052554437 1  251.106047118001 0.654854192183922 13.9135966713826 1  251.089560375239 0.654648987224291 13.90278 1
0.4045  251.210325913057 0.654855496278704 13.9069997245694 1  251.106739478217 0.654856767544571 13.9135556351619 1  251.089560375239 0.654648987224291 13.90278 1
0.405  251.210412443924 0.654856640729995 13.9069942868765 1  251.107425546441 0.654859336225132 13.913514988031 1  251.089560375239 0.654648987224291 13.90278 1
0.4055  251.210497577506 0.654857785412088 13.9069889413459 1  251.108105381139 0.65486189825279 13.9134747264613 1  251.089560375239 0.654648987224291 13.90278 1
0.406  251.210581330855 0.654858930264679 13.9069836869677 1  251.10877904024 0.654864453654436 13.9134348469549 1  251.089560375239 0.654648987224291 13.90278 1
0.4065  251.210663720872 0.654860075227277 13.9069785227405 1  251.109446581133 0.654867002456553 13.9133953460475 1  251.089560375239 0.654648987224291 13.90278 1
0.407  251.210744764309 0.654861220239213 13.9069734476725 1  251.110108060684 0.654869544685345 13.9133562203063 1  251.089560375239 0.654648987224291 13.90278 1
0.4075  251.21082447778 0.654862365239704 13.9069684607799 1  251.110763535234 0.654872080366727 13.9133174663296 1  251.089560375239 0.654648987224291 13.90278 1
0.408  251.21090287776 0.654863510167915 13.9069635610864 1  251.111413060611 0.654874609526357 13.9132790807471 1  251.089560375239 0.654648987224291 13.90278 1
0.4085  251.21097998057 0.654864654962841 13.9069587476256 1  251.112056692133 0.65487713218969 13.9132410602183 1  251.089560375239 0.654648987224291 13.90278 1
0.409  251.2110558024 0.654865799563443 13.9069540194389 1  251.112694484615 0.654879648381978 13.9132034014332 1  251.089560375239 0.654648987224291 13.90278 1
0.4095  251.211130359297 0.65486694390867 13.9069493755751 1  251.113326492368 0.654882158128268 13.9131661011121 1  251.089560375239 0.654648987224291 13.90278 1
0.41  251.21120366717 0.654868087937355 13.906944815093 1  251.113952769214 0.654884661453407 13.9131291560064 1  251.089560375239 0.654648987224291 13.90278 1
0.4105  251.211275741798 0.65486923158841 13.9069403370581 1  251.114573368493 0.654887158382248 13.9130925628936 1  251.089560375239 0.654648987224291 13.90278 1
0.411  251.211346598822 0.654870374800758 13.9069359405436 1  251.115188343057 0.654889648939424 13.9130563185826 1  251.089560375239 0.654648987224291 13.90278 1
0.4115  251.211416253748 0.654871517513323 13.9069316246315 1  251.115797745292 0.654892133149589 13.9130204199091 1  251.089560375239 0.654648987224291 13.90278 1
0.412  251.211484721952 0.654872659665116 13.9069273884111 1  251.116401627107 0.654894611037289 13.9129848637381 1  251.089560375239 0.654648987224291 13.90278 1
0.4125  251.211552018676 0.654873801195191 13.9069232309799 1  251.11700003995 0.654897082627081 13.9129496469618 1  251.089560375239 0.654648987224291 13.90278 1
0.413  251.21161815904 0.654874942042746 13.9069191514424 1  251.117593034811 0.654899547943481 13.9129147665007 1  251.089560375239 0.654648987224291 13.90278 1
0.4135  251.211683158029 0.654876082147098 13.9069151489103 1  251.118180662229 0.654902007011116 13.912880219301 1  251.089560375239 0.654648987224291 13.90278 1
0.414  251.211747030499 0.654877221447667 13.9069112225039 1  251.118762972288 0.654904459854544 13.9128460023382 1  251.089560375239 0.654648987224291 13.90278 1
0.4145  251.211809791178 0.65487835988397 13.9069073713519 1  251.119340014632 0.654906906498476 13.9128121126127 1  251.089560375239 0.654648987224291 13.90278 1
0.415  251.21187145468 0.654879497395817 13.9069035945881 1  251.119911838468 0.654909346967679 13.9127785471524 1  251.089560375239 0.654648987224291 13.90278 1
0.4155  251.21193203549 0.654880633923163 13.9068998913544 1  251.120478492568 0.654911781287102 13.9127453030096 1  251.089560375239 0.654648987224291 13.90278 1
0.416  251.211991547964 0.654881769406139 13.906896260801 1  251.121040025276 0.654914209481801 13.9127123772633 1  251.089560375239 0.654648987224291 13.90278 1
0.4165  251.212050006345 0.654882903785185 13.9068927020836 1  251.121596484506 0.654916631576969 13.9126797670182 1  251.089560375239 0.654648987224291 13.90278 1
0.417  251.21210742475 0.654884037000904 13.9068892143666 1  251.122147917756 0.654919047598052 13.912647469403 1  251.089560375239 0.654648987224291 13.90278 1
0.4175  251.212163817178 0.654885168994243 13.9068857968202 1  251.122694372101 0.654921457570554 13.9126154815741 1  251.089560375239 0.654648987224291 13.90278 1
0.418  251.212219197502 0.654886299706362 13.9068824486227 1  251.123235894217 0.654923861520335 13.9125838007101 1  251.089560375239 0.654648987224291 13.90278 1
0.4185  251.212273579487 0.654887429078758 13.906879168959 1  251.123772530371 0.654926259473494 13.912552424014 1  251.089560375239 0.654648987224291 13.90278 1
0.419  251.212326976779 0.654888557053252 13.9068759570206 1  251.124304326425 0.654928651456331 13.9125213487145 1  251.089560375239 0.654648987224291 13.90278 1
0.4195  251.212379402907 0.654889683572059 13.9068728120048 1  251.124831327846 0.654931037495536 13.9124905720618 1  251.089560375239 0.654648987224291 13.90278 1
0.42  251.212430871277 0.65489080857764 13.9068697331177 1  251.125353579703 0.654933417618004 13.9124600913323 1  251.089560375239 0.654648987224291 13.90278 1
0.4205  251.212481395184 0.654891932012838 13.9068667195719 1  251.125871126684 0.654935791851049 13.9124299038234 1  251.089560375239 0.654648987224291 13.90278 1
0.421  251.212530987814 0.654893053820905 13.9068637705863 1  251.126384013083 0.654938160222242 13.912400006858 1  251.089560375239 0.654648987224291 13.90278 1
0.4215  251.212579662241 0.654894173945572 13.9068608853847 1  251.12689228282 0.654940522759643 13.9123703977791 1  251.089560375239 0.654648987224291 13.90278 1
0.422  251.212627431416 0.654895292330843 13.9068580632006 1  251.127395979429 0.654942879491561 13.9123410739553 1  251.089560375239 0.654648987224291 13.90278 1
0.4225  251.212674308189 0.654896408921234 13.9068553032722 1  251.127895146076 0.654945230446842 13.9123120327747 1  251.089560375239 0.654648987224291 13.90278 1
0.423  251.2127203053 0.654897523661703 13.9068526048445 1  251.128389825552 0.654947575654639 13.9122832716499 1  251.089560375239 0.654648987224291 13.90278 1
0.4235  251.212765435378 0.6548986364977 13.9068499671682 1  251.128880060285 0.654949915144636 13.9122547880138 1  251.089560375239 0.654648987224291 13.90278 1
0.424  251.212809710939 0.654899747375131 13.9068473895011 1  251.129365892336 0.654952248946881 13.9122265793227 1  251.089560375239 0.654648987224291 13.90278 1
0.4245  251.212853144385 0.654900856240323 13.9068448711083 1  251.129847363414 0.654954577091991 13.9121986430526 1  251.089560375239 0.654648987224291 13.90278 1
0.425  251.21289574802 0.654901963040164 13.9068424112605 1  251.130324514865 0.654956899610985 13.9121709767027 1  251.089560375239 0.654648987224291 13.90278 1
0.4255  251.21293753404 0.65490306772207 13.9068400092343 1  251.130797387692 0.654959216535498 13.9121435777912 1  251.089560375239 0.654648987224291 13.90278 1
0.426  251.212978514537 0.654904170234026 13.9068376643118 1  251.131266022538 0.65496152789756 13.9121164438596 1  251.089560375239 0.654648987224291 13.90278 1
0.4265  251.213018701487 0.654905270524454 13.9068353757834 1  251.13173045971 0.65496383372988 13.9120895724674 1  251.089560375239 0.654648987224291 13.90278 1
0.427  251.213058106771 0.654906368542458 13.9068331429431 1  251.132190739167 0.65496613406562 13.9120629611965 1  251.089560375239 0.654648987224291 13.90278 1
0.4275  251.21309674216 0.654907464237591 13.9068309650936 1  251.132646900528 0.6549684289385 13.9120366076497 1  251.089560375239 0.654648987224291 13.90278 1
0.428  251.213134619328 0.654908557560046 13.9068288415426 1  251.133098983089 0.65497071838295 13.9120105094472 1  251.089560375239 0.654648987224291 13.90278 1
0.4285  251.213171749846 0.654909648460648 13.9068267716029 1  251.1335470258 0.654973002433919 13.9119846642307 1  251.089560375239 0.654648987224291 13.90278 1
0.429  251.213208145177 0.654910736890779 13.9068247545944 1  251.133991067286 0.654975281126961 13.911959069662 1  251.089560375239 0.654648987224291 13.90278 1
0.4295  251.213243816685 0.654911822802527 13.906822789841 1  251.134431145846 0.654977554498298 13.9119337234216 1  251.089560375239 0.654648987224291 13.90278 1
0.43  251.213278775625 0.65491290614845 13.9068208766757 1  251.134867299457 0.654979822584804 13.9119086232091 1  251.089560375239 0.654648987224291 13.90278 1
0.4305  251.213313033159 0.654913986881818 13.9068190144361 1  251.13529956577 0.654982085423954 13.9118837667445 1  251.089560375239 0.654648987224291 13.90278 1
0.431  251.213346600351 0.654915064956587 13.9068172024647 1  251.135727982125 0.654984343053924 13.9118591517665 1  251.089560375239 0.654648987224291 13.90278 1
0.4315  251.213379488166 0.654916140327352 13.9068154401104 1  251.136152585545 0.65498659551363 13.911834776031 1  251.089560375239 0.654648987224291 13.90278 1
0.432  251.213411707467 0.654917212949413 13.9068137267271 1  251.136573412736 0.654988842842537 13.911810637316 1  251.089560375239 0.654648987224291 13.90278 1
0.4325  251.213443269013 0.654918282778641 13.9068120616767 1  251.136990500109 0.65499108508101 13.911786733414 1  251.089560375239 0.654648987224291 13.90278 1
0.433  251.213474183475 0.654919349771695 13.9068104443244 1  251.137403883759 0.654993322270082 13.911763062137 1  251.089560375239 0.654648987224291 13.90278 1
0.4335  251.213504461422 0.654920413885893 13.9068088740423 1  251.137813599475 0.654995554451423 13.9117396213171 1  251.089560375239 0.654648987224291 13.90278 1
0.434  251.213534113329 0.654921475079288 13.9068073502073 1  251.138219682753 0.654997781667571 13.9117164088021 1  251.089560375239 0.654648987224291 13.90278 1
0.4345  251.213563149574 0.654922533310595 13.9068058722029 1  251.138622168782 0.655000003961741 13.9116934224593 1  251.089560375239 0.654648987224291 13.90278 1
0.435  251.21359158044 0.654923588539314 13.9068044394173 1  251.139021092459 0.655002221377995 13.9116706601716 1  251.089560375239 0.654648987224291 13.90278 1
0.4355  251.213619416114 0.654924640725642 13.9068030512444 1  251.139416488387 0.655004433961101 13.9116481198414 1  251.089560375239 0.654648987224291 13.90278 1
0.436  251.21364666669 0.654925689830462 13.9068017070851 1  251.139808390879 0.655006641756598 13.9116257993889 1  251.089560375239 0.654648987224291 13.90278 1
0.4365  251.213673342173 0.65492673581556 13.9068004063423 1  251.14019683397 0.655008844810989 13.9116036967484 1  251.089560375239 0.654648987224291 13.90278 1
0.437  251.213699452461 0.654927778643302 13.9067991484278 1  251.140581851394 0.655011043171434 13.9115818098743 1  251.089560375239 0.654648987224291 13.90278 1
0.4375  251.213725007367 0.654928818276906 13.906797932757 1  251.14096347661 0.655013236886005 13.9115601367363 1  251.089560375239 0.654648987224291 13.90278 1
0.438  251.213750016609 0.654929854680307 13.9067967587512 1  251.141341742791 0.655015426003549 13.9115386753222 1  251.089560375239 0.654648987224291 13.90278 1
0.4385  251.213774489816 0.654930887818196 13.9067956258379 1  251.141716682838 0.655017610573837 13.9115174236346 1  251.089560375239 0.654648987224291 13.90278 1
0.439  251.213798436531 0.654931917656098 13.9067945334484 1  251.142088329364 0.655019790647417 13.9114963796942 1  251.089560375239 0.654648987224291 13.90278 1
0.4395  251.213821866201 0.654932944160377 13.9067934810181 1  251.14245671472 0.655021966275741 13.9114755415375 1  251.089560375239 0.654648987224291 13.90278 1
0.44  251.213844788174 0.654933967297989 13.9067924679916 1  251.14282187098 0.655024137511116 13.9114549072173 1  251.089560375239 0.654648987224291 13.90278 1
0.4405  251.21386721172 0.654934987036808 13.9067914938163 1  251.143183829948 0.655026304406758 13.9114344748023 1  251.089560375239 0.654648987224291 13.90278 1
0.441  251.213889146015 0.654936003345526 13.9067905579439 1  251.143542623161 0.655028467016748 13.9114142423776 1  251.089560375239 0.654648987224291 13.90278 1
0.4415  251.213910600146 0.65493701619353 13.9067896598337 1  251.143898281893 0.655030625396075 13.9113942080439 1  251.089560375239 0.654648987224291 13.90278 1
0.442  251.213931583116 0.654938025551126 13.9067887989477 1  251.144250837157 0.655032779600694 13.9113743699167 1  251.089560375239 0.654648987224291 13.90278 1
0.4425  251.213952103833 0.654939031389344 13.9067879747547 1  251.1446003197 0.655034929687408 13.9113547261284 1  251.089560375239 0.654648987224291 13.90278 1
0.443  251.213972171121 0.654940033680075 13.9067871867272 1  251.14494676001 0.655037075713998 13.9113352748258 1  251.089560375239 0.654648987224291 13.90278 1
0.4435  251.213991793714 0.654941032395952 13.9067864343444 1  251.145290188316 0.655039217739101 13.9113160141727 1  251.089560375239 0.654648987224291 13.90278 1
0.444  251.214010980264 0.654942027510469 13.9067857170894 1  251.1456306346 0.655041355822394 13.911296942346 1  251.089560375239 0.654648987224291 13.90278 1
0.4445  251.214029739338 0.654943018997964 13.9067850344497 1  251.145968128586 0.655043490024483 13.9112780575381 1  251.089560375239 0.654648987224291 13.90278 1
0.445  251.214048079416 0.654944006833593 13.906784385918 1  251.146302699746 0.655045620406881 13.9112593579576 1  251.089560375239 0.654648987224291 13.90278 1
0.4455  251.214066008882 0.65494499099322 13.9067837709939 1  251.146634377304 0.655047747032115 13.911240841827 1  251.089560375239 0.654648987224291 13.90278 1
0.446  251.214083536047 0.654945971453612 13.9067831891804 1  251.146963190234 0.655049869963634 13.9112225073844 1  251.089560375239 0.654648987224291 13.90278 1
0.4465  251.214100669139 0.654946948192372 13.9067826399852 1  251.147289167273 0.6550519892659 13.9112043528821 1  251.089560375239 0.654648987224291 13.90278 1
0.447  251.214117416296 0.654947921187915 13.9067821229207 1  251.147612336913 0.655054105004408 13.9111863765859 1  251.089560375239 0.654648987224291 13.90278 1
0.4475  251.214133785576 0.654948890419451 13.9067816375052 1  251.147932727402 0.655056217245654 13.9111685767759 1  251.089560375239 0.654648987224291 13.90278 1
0.448  251.214149784954 0.654949855867078 13.9067811832598 1  251.148250366741 0.655058326057002 13.9111509517493 1  251.089560375239 0.654648987224291 13.90278 1
0.4485  251.21416542232 0.654950817511648 13.9067807597124 1  251.148565282707 0.655060431506996 13.911133499814 1  251.089560375239 0.654648987224291 13.90278 1
0.449  251.214180705487 0.654951775334871 13.9067803663946 1  251.148877502831 0.655062533665103 13.9111162192938 1  251.089560375239 0.654648987224291 13.90278 1
0.4495  251.214195642181 0.654952729319276 13.9067800028428 1  251.149187054411 0.655064632601833 13.9110991085261 1  251.089560375239 0.654648987224291 13.90278 1
0.45  251.21421024005 0.654953679448215 13.9067796685982 1  251.14949396451 0.655066728388696 13.9110821658629 1  251.089560375239 0.654648987224291 13.90278 1
0.4505  251.214224506662 0.654954625705866 13.9067793632064 1  251.149798259967 0.655068821098275 13.9110653896688 1  251.089560375239 0.654648987224291 13.90278 1
0.451  251.214238449501 0.654955568077207 13.9067790862182 1  251.15009996739 0.655070910804214 13.9110487783221 1  251.089560375239 0.654648987224291 13.90278 1
0.4515  251.214252075975 0.654956506548043 13.9067788371886 1  251.150399113158 0.655072997581148 13.9110323302158 1  251.089560375239 0.654648987224291 13.90278 1
0.452  251.214265393408 0.654957441105002 13.9067786156772 1  251.150695723426 0.655075081504833 13.9110160437547 1  251.089560375239 0.654648987224291 13.90278 1
0.4525  251.214278409052 0.654958371735543 13.9067784212477 1  251.150989824123 0.65507716265203 13.9109999173586 1  251.089560375239 0.654648987224291 13.90278 1
0.453  251.214291130074 0.654959298427881 13.9067782534694 1  251.151281440959 0.655079241100636 13.9109839494587 1  251.089560375239 0.654648987224291 13.90278 1
0.4535  251.214303563571 0.654960221171106 13.9067781119149 1  251.151570599418 0.655081316929562 13.910968138501 1  251.089560375239 0.654648987224291 13.90278 1
0.454  251.214315716556 0.654961139955077 13.9067779961619 1  251.151857324771 0.65508339021885 13.9109524829433 1  251.089560375239 0.654648987224291 13.90278 1
0.4545  251.214327595968 0.654962054770472 13.9067779057922 1  251.152141642066 0.655085461049572 13.9109369812578 1  251.089560375239 0.654648987224291 13.90278 1
0.455  251.214339208666 0.65496296560877 13.906777840392 1  251.152423576141 0.655087529503937 13.9109216319286 1  251.089560375239 0.654648987224291 13.90278 1
0.4555  251.214350561436 0.654963872462209 13.9067777995528 1  251.152703151619 0.655089595665346 13.9109064334506 1  251.089560375239 0.654648987224291 13.90278 1
0.456  251.214361660992 0.654964775323954 13.9067777828675 1  251.152980392897 0.655091659618117 13.9108913843352 1  251.089560375239 0.654648987224291 13.90278 1
0.4565  251.214372513962 0.654965674187749 13.9067777899378 1  251.153255324173 0.65509372144776 13.9108764831051 1  251.089560375239 0.654648987224291 13.90278 1
0.457  251.214383126911 0.654966569048304 13.906777820366 1  251.153527969435 0.655095781240979 13.9108617282935 1  251.089560375239 0.654648987224291 13.90278 1
0.4575  251.214393506322 0.65496745990105 13.90677787376 1  251.153798352459 0.655097839085499 13.9108471184486 1  251.089560375239 0.654648987224291 13.90278 1
0.458  251.214403658606 0.654968346742165 13.9067779497323 1  251.154066496814 0.655099895070218 13.9108326521297 1  251.089560375239 0.654648987224291 13.90278 1
0.4585  251.2144135901 0.654969229568605 13.9067780478998 1  251.154332425871 0.65510194928522 13.9108183279076 1  251.089560375239 0.654648987224291 13.90278 1
0.459  251.214423307069 0.654970108378167 13.9067781678818 1  251.15459616279 0.655104001821737 13.9108041443649 1  251.089560375239 0.654648987224291 13.90278 1
0.4595  251.214432815703 0.654970983169286 13.9067783093044 1  251.154857730524 0.655106052771983 13.9107901001 1  251.089560375239 0.654648987224291 13.90278 1
0.46  251.214442122129 0.654971853941339 13.9067784717939 1  251.15511715184 0.655108102229526 13.9107761937194 1  251.089560375239 0.654648987224291 13.90278 1
0.4605  251.214451232388 0.654972720694245 13.9067786549851 1  251.155374449299 0.655110150289082 13.9107624238413 1  251.089560375239 0.654648987224291 13.90278 1
0.461  251.21446015246 0.654973583428789 13.9067788585146 1  251.155629645256 0.655112197046468 13.9107487890976 1  251.089560375239 0.654648987224291 13.90278 1
0.4615  251.214468888251 0.654974442146461 13.9067790820237 1  251.155882761876 0.655114242598678 13.9107352881318 1  251.089560375239 0.654648987224291 13.90278 1
0.462  251.2144774456 0.654975296849524 13.9067793251568 1  251.156133821128 0.655116287043943 13.9107219195979 1  251.089560375239 0.654648987224291 13.90278 1
0.4625  251.214485830273 0.654976147540935 13.9067795875634 1  251.156382844785 0.655118330481625 13.9107086821627 1  251.089560375239 0.654648987224291 13.90278 1
0.463  251.21449404797 0.654976994224447 13.9067798688949 1  251.156629854434 0.655120373012352 13.9106955745031 1  251.089560375239 0.654648987224291 13.90278 1
0.4635  251.214502104313 0.65497783690442 13.9067801688093 1  251.156874871464 0.655122414737919 13.9106825953084 1  251.089560375239 0.654648987224291 13.90278 1
0.464  251.214510004862 0.654978675585973 13.9067804869672 1  251.157117917078 0.655124455761357 13.9106697432784 1  251.089560375239 0.654648987224291 13.90278 1
0.4645  251.21451775511 0.654979510274932 13.9067808230333 1  251.157359012289 0.655126496186934 13.910657017124 1  251.089560375239 0.654648987224291 13.90278 1
0.465  251.214525360479 0.654980340977851 13.9067811766753 1  251.157598177921 0.655128536120073 13.9106444155688 1  251.089560375239 0.654648987224291 13.90278 1
0.4655  251.214532826322 0.654981167701892 13.9067815475664 1  251.157835434621 0.655130575667559 13.9106319373447 1  251.089560375239 0.654648987224291 13.90278 1
0.466  251.214540157932 0.65498199045501 13.9067819353815 1  251.158070802837 0.655132614937306 13.910619581197 1  251.089560375239 0.654648987224291 13.90278 1
0.4665  251.214547360526 0.654982809245701 13.9067823398018 1  251.158304302844 0.655134654038523 13.910607345881 1  251.089560375239 0.654648987224291 13.90278 1
0.467  251.214554439266 0.654983624083225 13.9067827605104 1  251.158535954732 0.655136693081688 13.9105952301625 1  251.089560375239 0.654648987224291 13.90278 1
0.4675  251.214561399243 0.654984434977513 13.906783197194 1  251.158765778414 0.655138732178522 13.910583232819 1  251.089560375239 0.654648987224291 13.90278 1
0.468  251.214568245483 0.654985241939079 13.9067836495446 1  251.158993793623 0.655140771442091 13.9105713526368 1  251.089560375239 0.654648987224291 13.90278 1
0.4685  251.21457498295 0.654986044979161 13.906784117256 1  251.159220019912 0.6551428109867 13.9105595884142 1  251.089560375239 0.654648987224291 13.90278 1
0.469  251.214581616543 0.654986844109623 13.9067846000261 1  251.159444476653 0.65514485092789 13.910547938961 1  251.089560375239 0.654648987224291 13.90278 1
0.4695  251.21458815109 0.654987639342864 13.9067850975582 1  251.159667183054 0.655146891382648 13.9105364030946 1  251.089560375239 0.654648987224291 13.90278 1
0.47  251.214594591364 0.654988430692035 13.9067856095566 1  251.159888158138 0.655148932469183 13.9105249796446 1  251.089560375239 0.654648987224291 13.90278 1
0.4705  251.214600942069 0.65498921817083 13.9067861357304 1  251.160107420755 0.655150974307021 13.9105136674509 1  251.089560375239 0.654648987224291 13.90278 1
0.471  251.214607207849 0.654990001793519 13.9067866757931 1  251.16032498959 0.655153017017044 13.9105024653633 1  251.089560375239 0.654648987224291 13.90278 1
0.4715  251.214613393293 0.654990781575081 13.9067872294592 1  251.160540883154 0.655155060721472 13.9104913722419 1  251.089560375239 0.654648987224291 13.90278 1
0.472  251.214619502917 0.654991557530956 13.9067877964497 1  251.160755119792 0.655157105543936 13.9104803869554 1  251.089560375239 0.654648987224291 13.90278 1
0.4725  251.214625541187 0.654992329677284 13.9067883764863 1  251.160967717671 0.655159151609325 13.9104695083848 1  251.089560375239 0.654648987224291 13.90278 1
0.473  251.214631512499 0.654993098030645 13.9067889692974 1  251.161178694804 0.655161199043977 13.9104587354197 1  251.089560375239 0.654648987224291 13.90278 1
0.4735  251.214637421199 0.65499386260838 13.9067895746103 1  251.161388069028 0.65516324797561 13.9104480669592 1  251.089560375239 0.654648987224291 13.90278 1
0.474  251.21464327156 0.65499462342819 13.9067901921599 1  251.161595858019 0.655165298533299 13.9104375019132 1  251.089560375239 0.654648987224291 13.90278 1
0.4745  251.214649067804 0.654995380508484 13.906790821681 1  251.161802079289 0.655167350847575 13.9104270392004 1  251.089560375239 0.654648987224291 13.90278 1
0.475  251.214654814087 0.654996133868033 13.9067914629154 1  251.162006750187 0.655169405050323 13.9104166777501 1  251.089560375239 0.654648987224291 13.90278 1
0.4755  251.21466051452 0.654996883526302 13.9067921156053 1  251.162209887905 0.655171461274933 13.9104064165 1  251.089560375239 0.654648987224291 13.90278 1
0.476  251.214666173148 0.654997629503238 13.9067927794966 1  251.162411509473 0.655173519656199 13.9103962543979 1  251.089560375239 0.654648987224291 13.90278 1
0.4765  251.214671793956 0.654998371819255 13.9067934543396 1  251.162611631762 0.655175580330366 13.9103861904013 1  251.089560375239 0.654648987224291 13.90278 1
0.477  251.214677380874 0.65499911049534 13.9067941398863 1  251.162810271486 0.655177643435136 13.9103762234774 1  251.089560375239 0.654648987224291 13.90278 1
0.4775  251.214682937775 0.654999845552934 13.9067948358929 1  251.163007445206 0.655179709109804 13.9103663526001 1  251.089560375239 0.654648987224291 13.90278 1
0.478  251.214688468473 0.655000577013936 13.9067955421193 1  251.163203169316 0.65518177749498 13.9103565767564 1  251.089560375239 0.654648987224291 13.90278 1
0.4785  251.214693976732 0.655001304900768 13.9067962583279 1  251.163397460067 0.655183848732943 13.9103468949391 1  251.089560375239 0.654648987224291 13.90278 1
0.479  251.214699466259 0.655002029236368 13.9067969842829 1  251.163590333551 0.655185922967387 13.9103373061522 1  251.089560375239 0.654648987224291 13.90278 1
0.4795  251.2147049407 0.65500275004406 13.9067977197533 1  251.16378180571 0.655188000343615 13.9103278094073 1  251.089560375239 0.654648987224291 13.90278 1
0.48  251.214710403653 0.655003467347634 13.906798464511 1  251.163971892336 0.655190081008402 13.9103184037267 1  251.089560375239 0.654648987224291 13.90278 1
0.4805  251.214715858661 0.655004181171377 13.9067992183298 1  251.164160609071 0.655192165110187 13.9103090881396 1  251.089560375239 0.654648987224291 13.90278 1
0.481  251.214721309208 0.655004891539933 13.9067999809882 1  251.164347971406 0.655194252798962 13.9102998616844 1  251.089560375239 0.654648987224291 13.90278 1
0.4815  251.214726758734 0.655005598478481 13.9068007522655 1  251.16453399468 0.655196344226243 13.9102907234097 1  251.089560375239 0.654648987224291 13.90278 1
0.482  251.214732210614 0.655006302012508 13.9068015319465 1  251.164718694094 0.655198439545227 13.9102816723716 1  251.089560375239 0.654648987224291 13.90278 1
0.4825  251.214737668179 0.655007002167974 13.9068023198174 1  251.1649020847 0.655200538910722 13.9102727076352 1  251.089560375239 0.654648987224291 13.90278 1
0.483  251.214743134704 0.655007698971233 13.9068031156675 1  251.165084181407 0.655202642479168 13.9102638282747 1  251.089560375239 0.654648987224291 13.90278 1
0.4835  251.214748613416 0.655008392449013 13.9068039192891 1  251.165264998981 0.655204750408763 13.9102550333703 1  251.089560375239 0.654648987224291 13.90278 1
0.484  251.21475410749 0.655009082628464 13.9068047304773 1  251.165444552038 0.655206862859235 13.9102463220142 1  251.089560375239 0.654648987224291 13.90278 1
0.4845  251.214759620055 0.655009769537151 13.9068055490286 1  251.165622855061 0.655208979992113 13.9102376933047 1  251.089560375239 0.654648987224291 13.90278 1
0.485  251.214765154175 0.655010453202898 13.9068063747448 1  251.165799922391 0.655211101970588 13.9102291463496 1  251.089560375239 0.654648987224291 13.90278 1
0.4855  251.214770712873 0.655011133653948 13.9068072074293 1  251.165975768234 0.655213228959662 13.9102206802634 1  251.089560375239 0.654648987224291 13.90278 1
0.486  251.214776299117 0.65501181091886 13.9068080468887 1  251.166150406647 0.655215361126031 13.91021229417 1  251.089560375239 0.654648987224291 13.90278 1
0.4865  251.214781915836 0.655012485026588 13.9068088929315 1  251.166323851553 0.655217498638146 13.9102039872015 1  251.089560375239 0.654648987224291 13.90278 1
0.487  251.214787565907 0.65501315600635 13.9068097453706 1  251.166496116742 0.655219641666282 13.9101957584981 1  251.089560375239 0.654648987224291 13.90278 1
0.4875  251.214793252162 0.655013823887859 13.9068106040178 1  251.166667215875 0.65522179038254 13.9101876072072 1  251.089560375239 0.654648987224291 13.90278 1
0.488  251.214798977372 0.65501448870094 13.9068114686921 1  251.166837162472 0.655223944960878 13.9101795324841 1  251.089560375239 0.654648987224291 13.90278 1
0.4885  251.21480474427 0.655015150475839 13.9068123392125 1  251.167005969919 0.65522610557708 13.9101715334923 1  251.089560375239 0.654648987224291 13.90278 1
0.489  251.21481055554 0.655015809243108 13.9068132154009 1  251.167173651466 0.65522827240877 13.910163609404 1  251.089560375239 0.654648987224291 13.90278 1
0.4895  251.214816413814 0.655016465033502 13.9068140970833 1  251.16734022024 0.655230445635489 13.9101557593987 1  251.089560375239 0.654648987224291 13.90278 1
0.49  251.21482232169 0.655017117878147 13.9068149840868 1  251.167505689232 0.655232625438727 13.9101479826632 1  251.089560375239 0.654648987224291 13.90278 1
0.4905  251.214828281715 0.655017767808478 13.9068158762404 1  251.167670071307 0.655234812001882 13.9101402783925 1  251.089560375239 0.654648987224291 13.90278 1
0.491  251.214834296385 0.655018414856121 13.906816773377 1  251.167833379203 0.655237005510371 13.9101326457883 1  251.089560375239 0.654648987224291 13.90278 1
0.4915  251.214840368157 0.655019059053003 13.9068176753315 1  251.167995625527 0.655239206151537 13.9101250840609 1  251.089560375239 0.654648987224291 13.90278 1
0.492  251.214846499441 0.655019700431301 13.9068185819412 1  251.168156822763 0.65524141411479 13.9101175924271 1  251.089560375239 0.654648987224291 13.90278 1
0.4925  251.214852692607 0.655020339023491 13.9068194930451 1  251.168316983266 0.655243629591539 13.9101101701119 1  251.089560375239 0.654648987224291 13.90278 1
0.493  251.21485894997 0.65502097486224 13.9068204084852 1  251.168476119271 0.655245852775293 13.9101028163471 1  251.089560375239 0.654648987224291 13.90278 1
0.4935  251.214865273802 0.655021607980368 13.9068213281079 1  251.168634242886 0.655248083861582 13.9100955303729 1  251.089560375239 0.654648987224291 13.90278 1
0.494  251.21487166634 0.655022238411019 13.9068222517596 1  251.168791366098 0.655250323048142 13.910088311435 1  251.089560375239 0.654648987224291 13.90278 1
0.4945  251.214878129775 0.655022866187506 13.9068231792903 1  251.168947500767 0.655252570534745 13.9100811587884 1  251.089560375239 0.654648987224291 13.90278 1
0.495  251.214884666265 0.655023491343449 13.9068241105504 1  251.169102658646 0.655254826523395 13.9100740716938 1  251.089560375239 0.654648987224291 13.90278 1
0.4955  251.214891277916 0.655024113912594 13.9068250453942 1  251.169256851363 0.655257091218342 13.9100670494181 1  251.089560375239 0.654648987224291 13.90278 1
0.496  251.214897966798 0.655024733928914 13.9068259836777 1  251.169410090418 0.655259364825972 13.9100600912368 1  251.089560375239 0.654648987224291 13.90278 1
0.4965  251.214904734933 0.655025351426555 13.9068269252596 1  251.1695623872 0.65526164755487 13.9100531964335 1  251.089560375239 0.654648987224291 13.90278 1
0.497  251.214911584304 0.655025966439813 13.9068278700014 1  251.169713752983 0.655263939616064 13.9100463642955 1  251.089560375239 0.654648987224291 13.90278 1
0.4975  251.214918516861 0.655026579003271 13.9068288177648 1  251.16986419892 0.65526624122276 13.910039594119 1  251.089560375239 0.654648987224291 13.90278 1
0.498  251.214925534507 0.655027189151618 13.9068297684147 1  251.170013736046 0.655268552590476 13.910032885208 1  251.089560375239 0.654648987224291 13.90278 1
0.4985  251.214932639103 0.655027796919692 13.9068307218187 1  251.170162375294 0.655270873937179 13.9100262368714 1  251.089560375239 0.654648987224291 13.90278 1
0.499  251.214939832474 0.655028402342497 13.9068316778461 1  251.170310127476 0.655273205483205 13.9100196484253 1  251.089560375239 0.654648987224291 13.90278 1
0.4995  251.214947116407 0.655029005455186 13.9068326363689 1  251.170457003294 0.655275547451285 13.9100131191933 1  251.089560375239 0.654648987224291 13.90278 1
0.5  251.214954492653 0.655029606293104 13.90683359726 1  251.170603013339 0.655277900066709 13.9100066485032 1  251.089560375239 0.654648987224291 13.90278 1
0.5005  251.214961962916 0.655030204891667 13.9068345603957 1  251.170748168084 0.655280263557098 13.9100002356928 1  251.089560375239 0.654648987224291 13.90278 1
0.501  251.214969528872 0.655030801286504 13.9068355256529 1  251.170892477901 0.655282638152694 13.9099938801042 1  251.089560375239 0.654648987224291 13.90278 1
0.5015  251.214977192152 0.655031395513254 13.9068364929129 1  251.17103595305 0.6552850240863 13.9099875810856 1  251.089560375239 0.654648987224291 13.90278 1
0.502  251.214984954359 0.655031987607798 13.9068374620568 1  251.17117860368 0.655287421593203 13.9099813379941 1  251.089560375239 0.654648987224291 13.90278 1
0.5025  251.214992817056 0.655032577606136 13.9068384329674 1  251.171320439842 0.655289830911457 13.9099751501899 1  251.089560375239 0.654648987224291 13.90278 1
0.503  251.215000781765 0.655033165544341 13.9068394055304 1  251.171461471469 0.65529225228166 13.9099690170415 1  251.089560375239 0.654648987224291 13.90278 1
0.5035  251.215008849971 0.65503375145854 13.9068403796345 1  251.171601708393 0.655294685947109 13.9099629379238 1  251.089560375239 0.654648987224291 13.90278 1
0.504  251.215017023131 0.655034335385044 13.9068413551688 1  251.171741160343 0.655297132153829 13.9099569122173 1  251.089560375239 0.654648987224291 13.90278 1
0.5045  251.215025302662 0.655034917360207 13.9068423320253 1  251.171879836947 0.655299591150631 13.9099509393085 1  251.089560375239 0.654648987224291 13.90278 1
0.505  251.21503368995 0.655035497420543 13.9068433100964 1  251.172017747728 0.655302063189115 13.9099450185896 1  251.089560375239 0.654648987224291 13.90278 1
0.5055  251.215042186342 0.655036075602586 13.9068442892779 1  251.172154902105 0.655304548523655 13.9099391494603 1  251.089560375239 0.654648987224291 13.90278 1
0.506  251.215050793154 0.655036651942977 13.9068452694671 1  251.172291309399 0.655307047411551 13.909933331325 1  251.089560375239 0.654648987224291 13.90278 1
0.5065  251.215059511667 0.655037226478457 13.9068462505623 1  251.172426978823 0.655309560112935 13.9099275635953 1  251.089560375239 0.654648987224291 13.90278 1
0.507  251.215068343129 0.655037799245843 13.9068472324639 1  251.172561919501 0.655312086890968 13.909921845687 1  251.089560375239 0.654648987224291 13.90278 1
0.5075  251.215077288755 0.655038370281981 13.9068482150747 1  251.172696140449 0.655314628011718 13.909916177023 1  251.089560375239 0.654648987224291 13.90278 1
0.508  251.215086349725 0.655038939623804 13.9068491982987 1  251.172829650591 0.655317183744266 13.9099105570322 1  251.089560375239 0.654648987224291 13.90278 1
0.5085  251.21509552719 0.655039507308282 13.9068501820427 1  251.172962458752 0.655319754360818 13.9099049851475 1  251.089560375239 0.654648987224291 13.90278 1
0.509  251.215104822268 0.655040073372513 13.9068511662131 1  251.173094573658 0.655322340136557 13.90989946081 1  251.089560375239 0.654648987224291 13.90278 1
0.5095  251.215114236044 0.655040637853587 13.9068521507196 1  251.173226003945 0.655324941349872 13.909893983465 1  251.089560375239 0.654648987224291 13.90278 1
0.51  251.215123769571 0.655041200788651 13.9068531354734 1  251.173356758153 0.655327558282323 13.9098885525634 1  251.089560375239 0.654648987224291 13.90278 1
0.5105  251.215133423875 0.655041762214929 13.9068541203867 1  251.173486844724 0.65533019121866 13.9098831675617 1  251.089560375239 0.654648987224291 13.90278 1
0.511  251.215143199945 0.655042322169612 13.906855105375 1  251.17361627201 0.65533284044687 13.9098778279228 1  251.089560375239 0.654648987224291 13.90278 1
0.5115  251.215153098748 0.655042880690024 13.9068560903533 1  251.17374504827 0.65533550625827 13.9098725331136 1  251.089560375239 0.654648987224291 13.90278 1
0.512  251.215163121213 0.655043437813466 13.9068570752395 1  251.173873181668 0.655338188947425 13.9098672826086 1  251.089560375239 0.654648987224291 13.90278 1
0.5125  251.215173268248 0.655043993577325 13.9068580599523 1  251.174000680283 0.655340888812366 13.9098620758858 1  251.089560375239 0.654648987224291 13.90278 1
0.513  251.215183540723 0.655044548018968 13.9068590444127 1  251.174127552105 0.655343606154487 13.9098569124296 1  251.089560375239 0.654648987224291 13.90278 1
0.5135  251.215193939484 0.655045101175856 13.9068600285416 1  251.174253805032 0.655346341278716 13.9098517917279 1  251.089560375239 0.654648987224291 13.90278 1
0.514  251.215204465339 0.655045653085304 13.9068610122656 1  251.174379446866 0.655349094493372 13.9098467132761 1  251.089560375239 0.654648987224291 13.90278 1
0.5145  251.215215119085 0.655046203784884 13.9068619955073 1  251.174504485329 0.65535186611034 13.9098416765744 1  251.089560375239 0.654648987224291 13.90278 1
0.515  251.215225901479 0.655046753312045 13.9068629781943 1  251.174628928056 0.65535465644514 13.9098366811269 1  251.089560375239 0.654648987224291 13.90278 1
0.5155  251.215236813253 0.655047301704277 13.9068639602547 1  251.174752782596 0.655357465816874 13.9098317264441 1  251.089560375239 0.654648987224291 13.90278 1
0.516  251.215247855112 0.655047848999097 13.9068649416182 1  251.174876056412 0.655360294548368 13.9098268120402 1  251.089560375239 0.654648987224291 13.90278 1
0.5165  251.215259027732 0.655048395234019 13.9068659222161 1  251.174998756876 0.655363142966031 13.9098219374377 1  251.089560375239 0.654648987224291 13.90278 1
0.517  251.215270331764 0.655048940446599 13.9068669019803 1  251.175120891289 0.655366011400208 13.9098171021598 1  251.089560375239 0.654648987224291 13.90278 1
0.5175  251.215281767831 0.655049484674372 13.9068678808449 1  251.175242466856 0.655368900184945 13.9098123057372 1  251.089560375239 0.654648987224291 13.90278 1
0.518  251.215293336531 0.655050027954875 13.9068688587453 1  251.175363490705 0.655371809658121 13.9098075477055 1  251.089560375239 0.654648987224291 13.90278 1
0.5185  251.215305038435 0.655050570325674 13.906869835618 1  251.175483969883 0.655374740161579 13.9098028276038 1  251.089560375239 0.654648987224291 13.90278 1
0.519  251.215316874089 0.655051111824282 13.9068708114017 1  251.175603911353 0.655377692041034 13.9097981449775 1  251.089560375239 0.654648987224291 13.90278 1
0.5195  251.215328844018 0.655051652488282 13.9068717860354 1  251.175723322001 0.655380665646237 13.9097934993753 1  251.089560375239 0.654648987224291 13.90278 1
0.52  251.21534094872 0.655052192355289 13.9068727594586 1  251.175842208629 0.65538366133091 13.909788890352 1  251.089560375239 0.654648987224291 13.90278 1
0.5205  251.215353188663 0.655052731462825 13.9068737316137 1  251.175960577962 0.655386679452861 13.9097843174669 1  251.089560375239 0.654648987224291 13.90278 1
0.521  251.215365564295 0.655053269848426 13.9068747024445 1  251.176078436648 0.655389720374043 13.9097797802831 1  251.089560375239 0.654648987224291 13.90278 1
0.5215  251.215378076041 0.655053807549674 13.9068756718947 1  251.176195791256 0.655392784460522 13.9097752783696 1  251.089560375239 0.654648987224291 13.90278 1
0.522  251.215390724298 0.655054344604106 13.9068766399104 1  251.17631264828 0.655395872082607 13.9097708112991 1  251.089560375239 0.654648987224291 13.90278 1
0.5225  251.21540350944 0.655054881049244 13.9068776064388 1  251.176429014137 0.655398983614876 13.9097663786488 1  251.089560375239 0.654648987224291 13.90278 1
0.523  251.215416431822 0.65505541692261 13.9068785714281 1  251.176544895167 0.65540211943617 13.9097619800007 1  251.089560375239 0.654648987224291 13.90278 1
0.5235  251.215429491777 0.655055952261773 13.9068795348269 1  251.176660297638 0.655405279929713 13.9097576149408 1  251.089560375239 0.654648987224291 13.90278 1
0.524  251.215442689614 0.655056487104258 13.9068804965856 1  251.176775227736 0.655408465483038 13.9097532830608 1  251.089560375239 0.654648987224291 13.90278 1
0.5245  251.215456025618 0.655057021487585 13.9068814566556 1  251.176889691582 0.655411676488212 13.9097489839549 1  251.089560375239 0.654648987224291 13.90278 1
0.525  251.215469500047 0.655057555449229 13.9068824149903 1  251.177003695217 0.655414913341702 13.909744717223 1  251.089560375239 0.654648987224291 13.90278 1
0.5255  251.215483113144 0.655058089026694 13.9068833715433 1  251.177117244618 0.6554181764445 13.9097404824698 1  251.089560375239 0.654648987224291 13.90278 1
0.526  251.215496865126 0.655058622257427 13.9068843262703 1  251.177230345687 0.655421466202247 13.9097362793024 1  251.089560375239 0.654648987224291 13.90278 1
0.5265  251.215510756198 0.655059155178976 13.9068852791258 1  251.177343004249 0.655424783025096 13.9097321073341 1  251.089560375239 0.654648987224291 13.90278 1
0.527  251.21552478653 0.655059687828747 13.9068862300679 1  251.177455226067 0.655428127327903 13.9097279661816 1  251.089560375239 0.654648987224291 13.90278 1
0.5275  251.215538956277 0.655060220244145 13.9068871790558 1  251.177567016835 0.655431499530237 13.9097238554656 1  251.089560375239 0.654648987224291 13.90278 1
0.528  251.215553265584 0.655060752462619 13.9068881260487 1  251.177678382178 0.655434900056447 13.9097197748105 1  251.089560375239 0.654648987224291 13.90278 1
0.5285  251.215567714569 0.655061284521671 13.9068890710054 1  251.177789327649 0.655438329335667 13.9097157238444 1  251.089560375239 0.654648987224291 13.90278 1
0.529  251.215582303324 0.655061816458661 13.9068900138884 1  251.177899858726 0.6554417878018 13.9097117022008 1  251.089560375239 0.654648987224291 13.90278 1
0.5295  251.215597031929 0.655062348311015 13.9068909546596 1  251.178009980828 0.65544527589359 13.9097077095184 1  251.089560375239 0.654648987224291 13.90278 1
0.53  251.215611900442 0.655062880116162 13.9068918932817 1  251.178119699309 0.655448794054816 13.909703745437 1  251.089560375239 0.654648987224291 13.90278 1
0.5305  251.215626908898 0.655063411911415 13.9068928297205 1  251.178229019455 0.655452342734178 13.9096998096015 1  251.089560375239 0.654648987224291 13.90278 1
0.531  251.215642057318 0.655063943734166 13.9068937639408 1  251.178337946489 0.655455922385376 13.9096959016606 1  251.089560375239 0.654648987224291 13.90278 1
0.5315  251.215657345706 0.655064475621752 13.9068946959097 1  251.178446485567 0.655459533467154 13.909692021267 1  251.089560375239 0.654648987224291 13.90278 1
0.532  251.215672774049 0.655065007611593 13.9068956255927 1  251.178554641782 0.655463176443323 13.9096881680779 1  251.089560375239 0.654648987224291 13.90278 1
0.5325  251.215688342305 0.655065539740982 13.9068965529593 1  251.178662420162 0.655466851782816 13.909684341754 1  251.089560375239 0.654648987224291 13.90278 1
0.533  251.215704050421 0.655066072047259 13.906897477978 1  251.178769825674 0.655470559959848 13.9096805419574 1  251.089560375239 0.654648987224291 13.90278 1
0.5335  251.215719898328 0.655066604567714 13.9068984006196 1  251.178876863215 0.655474301453621 13.9096767683586 1  251.089560375239 0.654648987224291 13.90278 1
0.534  251.215735885942 0.655067137339703 13.9068993208538 1  251.178983537634 0.655478076748769 13.9096730206278 1  251.089560375239 0.654648987224291 13.90278 1
0.5345  251.215752013159 0.655067670400555 13.906900238652 1  251.179089853713 0.655481886335114 13.9096692984408 1  251.089560375239 0.654648987224291 13.90278 1
0.535  251.215768279854 0.655068203787525 13.9069011539873 1  251.179195816177 0.655485730707878 13.9096656014756 1  251.089560375239 0.654648987224291 13.90278 1
0.5355  251.215784685887 0.65506873753792 13.9069020668327 1  251.179301429686 0.655489610367553 13.9096619294152 1  251.089560375239 0.654648987224291 13.90278 1
0.536  251.215801231101 0.655069271688976 13.9069029771631 1  251.179406698839 0.655493525820048 13.9096582819457 1  251.089560375239 0.654648987224291 13.90278 1
0.5365  251.215817915328 0.655069806277957 13.9069038849537 1  251.179511628178 0.655497477576702 13.9096546587567 1  251.089560375239 0.654648987224291 13.90278 1
0.537  251.215834738384 0.655070341342144 13.90690479018 1  251.17961622219 0.655501466154297 13.9096510595412 1  251.089560375239 0.654648987224291 13.90278 1
0.5375  251.215851700066 0.655070876918783 13.9069056928188 1  251.179720485303 0.655505492075088 13.9096474839962 1  251.089560375239 0.654648987224291 13.90278 1
0.538  251.215868800155 0.655071413045136 13.9069065928472 1  251.17982442189 0.655509555866907 13.9096439318211 1  251.089560375239 0.654648987224291 13.90278 1
0.5385  251.21588603842 0.655071949758429 13.9069074902436 1  251.179928036265 0.655513658063103 13.9096404027192 1  251.089560375239 0.654648987224291 13.90278 1
0.539  251.215903414613 0.655072487095903 13.9069083849868 1  251.180031332688 0.655517799202627 13.9096368963964 1  251.089560375239 0.654648987224291 13.90278 1
0.5395  251.215920928471 0.655073025094792 13.906909277056 1  251.180134315355 0.655521979829905 13.9096334125651 1  251.089560375239 0.654648987224291 13.90278 1
0.54  251.215938579713 0.655073563792266 13.9069101664327 1  251.180236988424 0.655526200495167 13.9096299509371 1  251.089560375239 0.654648987224291 13.90278 1
0.5405  251.215956368052 0.655074103225544 13.9069110530977 1  251.180339355989 0.655530461754278 13.9096265112282 1  251.089560375239 0.654648987224291 13.90278 1
0.541  251.215974293182 0.655074643431867 13.906911937032 1  251.180441422082 0.655534764168601 13.9096230931607 1  251.089560375239 0.654648987224291 13.90278 1
0.5415  251.215992354781 0.655075184448345 13.9069128182196 1  251.180543190695 0.655539108305366 13.909619696457 1  251.089560375239 0.654648987224291 13.90278 1
0.542  251.21601055252 0.655075726312219 13.9069136966426 1  251.180644665769 0.655543494737548 13.9096163208423 1  251.089560375239 0.654648987224291 13.90278 1
0.5425  251.216028886048 0.6550762690606 13.906914572286 1  251.180745851181 0.655547924043766 13.9096129660465 1  251.089560375239 0.654648987224291 13.90278 1
0.543  251.21604735501 0.65507681273069 13.9069154451333 1  251.180846750764 0.655552396808428 13.9096096318025 1  251.089560375239 0.654648987224291 13.90278 1
0.5435  251.216065959037 0.655077357359669 13.9069163151692 1  251.180947368297 0.655556913621721 13.9096063178457 1  251.089560375239 0.654648987224291 13.90278 1
0.544  251.21608469774 0.655077902984616 13.9069171823806 1  251.18104770751 0.655561475079589 13.9096030239155 1  251.089560375239 0.654648987224291 13.90278 1
0.5445  251.216103570719 0.655078449642653 13.9069180467539 1  251.181147772082 0.65556608178383 13.9095997497529 1  251.089560375239 0.654648987224291 13.90278 1
0.545  251.216122577565 0.655078997370887 13.9069189082762 1  251.181247565641 0.655570734341994 13.9095964951029 1  251.089560375239 0.654648987224291 13.90278 1
0.5455  251.216141717857 0.655079546206412 13.9069197669348 1  251.18134709177 0.655575433367439 13.9095932597139 1  251.089560375239 0.654648987224291 13.90278 1
0.546  251.216160991159 0.655080096186252 13.9069206227188 1  251.181446354002 0.655580179479418 13.9095900433354 1  251.089560375239 0.654648987224291 13.90278 1
0.5465  251.216180397027 0.655080647347506 13.9069214756156 1  251.181545355818 0.655584973302867 13.9095868457228 1  251.089560375239 0.654648987224291 13.90278 1
0.547  251.216199934999 0.655081199727137 13.9069223256157 1  251.18164410066 0.655589815468712 13.9095836666309 1  251.089560375239 0.654648987224291 13.90278 1
0.5475  251.216219604605 0.655081753362099 13.9069231727095 1  251.181742591915 0.655594706613564 13.9095805058204 1  251.089560375239 0.654648987224291 13.90278 1
0.548  251.216239405369 0.655082308289393 13.9069240168866 1  251.181840832929 0.655599647379936 13.9095773630526 1  251.089560375239 0.654648987224291 13.90278 1
0.5485  251.216259336795 0.65508286454588 13.906924858139 1  251.181938827 0.655604638416085 13.9095742380935 1  251.089560375239 0.654648987224291 13.90278 1
0.549  251.216279398383 0.655083422168456 13.9069256964578 1  251.182036577384 0.655609680376178 13.9095711307097 1  251.089560375239 0.654648987224291 13.90278 1
0.5495  251.216299589619 0.655083981193962 13.9069265318346 1  251.182134087282 0.655614773920054 13.9095680406725 1  251.089560375239 0.654648987224291 13.90278 1
0.55  251.216319909977 0.655084541659107 13.9069273642635 1  251.182231359857 0.655619919713364 13.9095649677555 1  251.089560375239 0.654648987224291 13.90278 1
0.5505  251.216340358925 0.655085103600621 13.9069281937374 1  251.182328398229 0.655625118427544 13.9095619117344 1  251.089560375239 0.654648987224291 13.90278 1
0.551  251.216360935921 0.655085667055128 13.9069290202505 1  251.182425205475 0.655630370739802 13.909558872387 1  251.089560375239 0.654648987224291 13.90278 1
0.5515  251.216381640414 0.655086232059269 13.9069298437959 1  251.182521784619 0.655635677332951 13.9095558494957 1  251.089560375239 0.654648987224291 13.90278 1
0.552  251.21640247184 0.65508679864954 13.9069306643684 1  251.18261813865 0.655641038895554 13.9095528428445 1  251.089560375239 0.654648987224291 13.90278 1
0.5525  251.216423429626 0.655087366862397 13.9069314819625 1  251.182714270516 0.655646456121812 13.9095498522206 1  251.089560375239 0.654648987224291 13.90278 1
0.553  251.216444513185 0.655087936734108 13.906932296575 1  251.182810183126 0.655651929711642 13.9095468774115 1  251.089560375239 0.654648987224291 13.90278 1
0.5535  251.216465721923 0.655088508300876 13.9069331082025 1  251.182905879338 0.655657460370444 13.9095439182099 1  251.089560375239 0.654648987224291 13.90278 1
0.554  251.216487055246 0.65508908159886 13.9069339168404 1  251.183001361973 0.65566304880921 13.9095409744099 1  251.089560375239 0.654648987224291 13.90278 1
0.5545  251.216508512541 0.655089656664044 13.9069347224858 1  251.183096633816 0.65566869574441 13.9095380458088 1  251.089560375239 0.654648987224291 13.90278 1
0.555  251.216530093192 0.655090233532283 13.9069355251362 1  251.18319169761 0.655674401898039 13.909535132205 1  251.089560375239 0.654648987224291 13.90278 1
0.5555  251.216551796572 0.655090812239304 13.9069363247888 1  251.183286556057 0.655680167997492 13.9095322333995 1  251.089560375239 0.654648987224291 13.90278 1
0.556  251.216573622041 0.655091392820597 13.9069371214432 1  251.183381211813 0.655685994775441 13.9095293491973 1  251.089560375239 0.654648987224291 13.90278 1
0.5565  251.216595568961 0.655091975311611 13.9069379150964 1  251.183475667503 0.655691882969862 13.9095264794055 1  251.089560375239 0.654648987224291 13.90278 1
0.557  251.216617636675 0.655092559747449 13.9069387057491 1  251.183569925717 0.655697833324087 13.9095236238312 1  251.089560375239 0.654648987224291 13.90278 1
0.5575  251.216639824531 0.655093146163141 13.9069394933998 1  251.183663988997 0.655703846586462 13.9095207822867 1  251.089560375239 0.654648987224291 13.90278 1
0.558  251.216662131861 0.655093734593484 13.9069402780475 1  251.183757859854 0.655709923510534 13.9095179545844 1  251.089560375239 0.654648987224291 13.90278 1
0.5585  251.216684557987 0.65509432507293 13.9069410596936 1  251.183851540758 0.655716064854741 13.9095151405419 1  251.089560375239 0.654648987224291 13.90278 1
0.559  251.216707102231 0.655094917635757 13.9069418383383 1  251.183945034147 0.655722271382549 13.9095123399768 1  251.089560375239 0.654648987224291 13.90278 1
0.5595  251.216729763904 0.655095512315986 13.9069426139814 1  251.184038342422 0.6557285438623 13.9095095527087 1  251.089560375239 0.654648987224291 13.90278 1
0.56  251.216752542305 0.655096109147204 13.9069433866259 1  251.184131467944 0.655734883066984 13.9095067785614 1  251.089560375239 0.654648987224291 13.90278 1
0.5605  251.216775436736 0.655096708162829 13.9069441562716 1  251.184224413047 0.655741289774398 13.9095040173583 1  251.089560375239 0.654648987224291 13.90278 1
0.561  251.216798446485 0.655097309395816 13.9069449229211 1  251.184317180022 0.655747764766809 13.9095012689265 1  251.089560375239 0.654648987224291 13.90278 1
0.5615  251.216821570833 0.655097912878792 13.906945686576 1  251.184409771122 0.655754308830904 13.9094985330963 1  251.089560375239 0.654648987224291 13.90278 1
0.562  251.216844809054 0.655098518643857 13.9069464472407 1  251.184502188576 0.655760922757794 13.9094958096984 1  251.089560375239 0.654648987224291 13.90278 1
0.5625  251.216868160429 0.655099126722842 13.9069472049165 1  251.184594434574 0.655767607342806 13.9094930985658 1  251.089560375239 0.654648987224291 13.90278 1
0.563  251.216891624223 0.655099737147037 13.9069479596064 1  251.184686511272 0.655774363385331 13.9094903995346 1  251.089560375239 0.654648987224291 13.90278 1
0.5635  251.216915199692 0.655100349947237 13.9069487113135 1  251.184778420791 0.655781191688773 13.9094877124421 1  251.089560375239 0.654648987224291 13.90278 1
0.564  251.216938886079 0.65510096515362 13.906949460042 1  251.184870165221 0.655788093060325 13.9094850371288 1  251.089560375239 0.654648987224291 13.90278 1
0.5645  251.216962682631 0.655101582795778 13.906950205797 1  251.184961746624 0.655795068310958 13.9094823734357 1  251.089560375239 0.654648987224291 13.90278 1
0.565  251.216986588596 0.655102202902774 13.9069509485817 1  251.185053167028 0.655802118255177 13.9094797212064 1  251.089560375239 0.654648987224291 13.90278 1
0.5655  251.217010603208 0.655102825502956 13.9069516884008 1  251.185144428422 0.65580924371088 13.9094770802864 1  251.089560375239 0.654648987224291 13.90278 1
0.566  251.217034725696 0.655103450623914 13.9069524252598 1  251.185235532771 0.655816445499167 13.9094744505243 1  251.089560375239 0.654648987224291 13.90278 1
0.5665  251.217058955291 0.655104078292585 13.9069531591625 1  251.185326482007 0.655823724444294 13.9094718317689 1  251.089560375239 0.654648987224291 13.90278 1
0.567  251.217083291209 0.655104708534999 13.9069538901145 1  251.18541727803 0.655831081373323 13.9094692238729 1  251.089560375239 0.654648987224291 13.90278 1
0.5675  251.217107732664 0.655105341376285 13.9069546181229 1  251.185507922714 0.655838517116137 13.9094666266893 1  251.089560375239 0.654648987224291 13.90278 1
0.568  251.217132278872 0.65510597684081 13.906955343191 1  251.1855984179 0.6558460325051 13.9094640400739 1  251.089560375239 0.654648987224291 13.90278 1
0.5685  251.217156929032 0.655106614951791 13.9069560653261 1  251.185688765403 0.65585362837497 13.9094614638834 1  251.089560375239 0.654648987224291 13.90278 1
0.569  251.217181682345 0.65510725573142 13.9069567845351 1  251.185778967007 0.655861305562628 13.9094588979768 1  251.089560375239 0.654648987224291 13.90278 1
0.5695  251.217206538012 0.655107899200849 13.9069575008235 1  251.185869024462 0.655869064906846 13.9094563422157 1  251.089560375239 0.654648987224291 13.90278 1
0.57  251.217231495224 0.655108545380006 13.906958214198 1  251.185958939494 0.655876907248172 13.9094537964623 1  251.089560375239 0.654648987224291 13.90278 1
0.5705  251.217256553164 0.655109194287544 13.9069589246654 1  251.1860487138 0.655884833428608 13.9094512605813 1  251.089560375239 0.654648987224291 13.90278 1
0.571  251.217281711016 0.655109845940731 13.9069596322338 1  251.186138349045 0.655892844291362 13.9094487344402 1  251.089560375239 0.654648987224291 13.90278 1
0.5715  251.217306967964 0.655110500355534 13.9069603369091 1  251.186227846878 0.655900940680755 13.9094462179066 1  251.089560375239 0.654648987224291 13.90278 1
0.572  251.21733232318 0.655111157546253 13.9069610387007 1  251.186317208916 0.655909123441844 13.9094437108502 1  251.089560375239 0.654648987224291 13.90278 1
0.5725  251.217357775843 0.655111817525767 13.9069617376145 1  251.186406436745 0.655917393420221 13.9094412131419 1  251.089560375239 0.654648987224291 13.90278 1
0.573  251.217383325118 0.655112480305143 13.906962433659 1  251.186495531921 0.655925751461604 13.9094387246567 1  251.089560375239 0.654648987224291 13.90278 1
0.5735  251.217408970169 0.655113145893657 13.9069631268429 1  251.186584495986 0.655934198411835 13.9094362452679 1  251.089560375239 0.654648987224291 13.90278 1
0.574  251.217434710163 0.655113814298773 13.9069638171732 1  251.186673330441 0.655942735116283 13.9094337748537 1  251.089560375239 0.654648987224291 13.90278 1
0.5745  251.217460544253 0.655114485525847 13.9069645046591 1  251.186762036778 0.655951362419789 13.9094313132923 1  251.089560375239 0.654648987224291 13.90278 1
0.575  251.217486471594 0.65511515957814 13.9069651893094 1  251.186850616456 0.655960081166317 13.9094288604625 1  251.089560375239 0.654648987224291 13.90278 1
0.5755  251.217512491343 0.655115836456722 13.9069658711319 1  251.186939070904 0.655968892198478 13.909426416247 1  251.089560375239 0.654648987224291 13.90278 1
0.576  251.217538602646 0.655116516160206 13.9069665501364 1  251.187027401535 0.655977796357403 13.9094239805289 1  251.089560375239 0.654648987224291 13.90278 1
0.5765  251.217564804652 0.655117198684773 13.9069672263315 1  251.187115609733 0.655986794482283 13.9094215531937 1  251.089560375239 0.654648987224291 13.90278 1
0.577  251.217591096505 0.655117884023994 13.906967899725 1  251.187203696859 0.655995887410147 13.9094191341269 1  251.089560375239 0.654648987224291 13.90278 1
0.5775  251.217617477337 0.655118572168505 13.9069685703279 1  251.18729166425 0.656005075975378 13.9094167232165 1  251.089560375239 0.654648987224291 13.90278 1
0.578  251.217643946289 0.655119263106046 13.9069692381506 1  251.187379513221 0.656014361009409 13.9094143203519 1  251.089560375239 0.654648987224291 13.90278 1
0.5785  251.217670502508 0.655119956821401 13.9069699032009 1  251.187467245062 0.656023743340348 13.909411925424 1  251.089560375239 0.654648987224291 13.90278 1
0.579  251.217697145123 0.655120653296007 13.9069705654883 1  251.187554861038 0.656033223792536 13.9094095383259 1  251.089560375239 0.654648987224291 13.90278 1
0.5795  251.217723873263 0.655121352507809 13.9069712250235 1  251.187642362396 0.656042803186243 13.9094071589513 1  251.089560375239 0.654648987224291 13.90278 1
0.58  251.217750686058 0.655122054431218 13.9069718818158 1  251.187729750359 0.656052482337166 13.9094047871961 1  251.089560375239 0.654648987224291 13.90278 1
0.5805  251.217777582632 0.655122759036741 13.9069725358769 1  251.18781702613 0.6560622620561 13.9094024229567 1  251.089560375239 0.654648987224291 13.90278 1
0.581  251.217804562117 0.655123466291006 13.906973187216 1  251.187904190885 0.656072143148399 13.9094000661317 1  251.089560375239 0.654648987224291 13.90278 1
0.5815  251.217831623639 0.655124176156437 13.9069738358425 1  251.187991245782 0.656082126413592 13.909397716621 1  251.089560375239 0.654648987224291 13.90278 1
0.582  251.217858766318 0.655124888591001 13.9069744817668 1  251.188078191958 0.656092212644927 13.9093953743256 1  251.089560375239 0.654648987224291 13.90278 1
0.5825  251.217885989266 0.655125603547978 13.9069751250001 1  251.188165030527 0.656102402628835 13.9093930391489 1  251.089560375239 0.654648987224291 13.90278 1
0.583  251.217913291605 0.65512632097582 13.9069757655535 1  251.18825176259 0.656112697144568 13.909390710994 1  251.089560375239 0.654648987224291 13.90278 1
0.5835  251.21794067246 0.655127040817946 13.9069764034365 1  251.188338389224 0.656123096963599 13.9093883897664 1  251.089560375239 0.654648987224291 13.90278 1
0.584  251.217968130942 0.655127763012326 13.9069770386608 1  251.188424911478 0.656133602849133 13.9093860753725 1  251.089560375239 0.654648987224291 13.90278 1
0.5845  251.217995666173 0.655128487491397 13.9069776712367 1  251.188511330386 0.656144215555558 13.909383767721 1  251.089560375239 0.654648987224291 13.90278 1
0.585  251.218023277264 0.655129214181726 13.9069783011741 1  251.188597646963 0.656154935827955 13.9093814667213 1  251.089560375239 0.654648987224291 13.90278 1
0.5855  251.218050963325 0.655129943003647 13.9069789284848 1  251.188683862207 0.656165764401528 13.9093791722843 1  251.089560375239 0.654648987224291 13.90278 1
0.586  251.218078723466 0.655130673871079 13.9069795531798 1  251.188769977096 0.656176702001065 13.9093768843215 1  251.089560375239 0.654648987224291 13.90278 1
0.5865  251.218106556798 0.65513140669118 13.9069801752708 1  251.188855992589 0.656187749340297 13.9093746027464 1  251.089560375239 0.654648987224291 13.90278 1
0.587  251.21813446243 0.655132141364057 13.9069807947693 1  251.188941909628 0.656198907121366 13.9093723274729 1  251.089560375239 0.654648987224291 13.90278 1
0.5875  251.218162439473 0.6551328777825 13.9069814116857 1  251.189027729133 0.656210176034144 13.9093700584173 1  251.089560375239 0.654648987224291 13.90278 1
0.588  251.218190487034 0.6551336158315 13.9069820260324 1  251.189113452004 0.656221556755664 13.9093677954963 1  251.089560375239 0.654648987224291 13.90278 1
0.5885  251.218218604227 0.655134355388154 13.9069826378182 1  251.189199079127 0.656233049949422 13.9093655386291 1  251.089560375239 0.654648987224291 13.90278 1
0.589  251.21824679015 0.655135096320919 13.9069832470571 1  251.189284611372 0.656244656264824 13.9093632877344 1  251.089560375239 0.654648987224291 13.90278 1
0.5895  251.218275043916 0.655135838489655 13.9069838537592 1  251.189370049591 0.656256376336444 13.9093610427326 1  251.089560375239 0.654648987224291 13.90278 1
0.59  251.21830336463 0.655136581744961 13.906984457937 1  251.189455394613 0.656268210783273 13.9093588035466 1  251.089560375239 0.654648987224291 13.90278 1
0.5905  251.218331751398 0.655137325927953 13.9069850596017 1  251.18954064726 0.656280160208181 13.9093565700985 1  251.089560375239 0.654648987224291 13.90278 1
0.591  251.218360203326 0.655138070869818 13.9069856587637 1  251.18962580833 0.656292225197049 13.9093543423126 1  251.089560375239 0.654648987224291 13.90278 1
0.5915  251.218388719514 0.655138816391249 13.9069862554362 1  251.189710878604 0.656304406318087 13.9093521201143 1  251.089560375239 0.654648987224291 13.90278 1
0.592  251.218417299068 0.655139562302174 13.9069868496317 1  251.189795858851 0.656316704121068 13.9093499034306 1  251.089560375239 0.654648987224291 13.90278 1
0.5925  251.2184459411 0.655140308401392 13.9069874413603 1  251.189880749825 0.656329119136605 13.9093476921888 1  251.089560375239 0.654648987224291 13.90278 1
0.593  251.218474644713 0.655141054475923 13.9069880306337 1  251.189965552264 0.656341651875341 13.9093454863169 1  251.089560375239 0.654648987224291 13.90278 1
0.5935  251.218503409006 0.65514180030053 13.9069886174652 1  251.190050266881 0.656354302827064 13.9093432857457 1  251.089560375239 0.654648987224291 13.90278 1
0.594  251.218532233094 0.655142545637442 13.9069892018661 1  251.190134894383 0.656367072459968 13.9093410904067 1  251.089560375239 0.654648987224291 13.90278 1
0.5945  251.218561116089 0.655143290235756 13.9069897838473 1  251.190219435464 0.656379961219876 13.909338900231 1  251.089560375239 0.654648987224291 13.90278 1
0.595  251.218590057093 0.655144033830862 13.9069903634208 1  251.190303890798 0.656392969529289 13.909336715151 1  251.089560375239 0.654648987224291 13.90278 1
0.5955  251.218619055208 0.655144776143959 13.9069909405988 1  251.190388261045 0.656406097786451 13.9093345351023 1  251.089560375239 0.654648987224291 13.90278 1
0.596  251.218648109542 0.655145516881503 13.9069915153943 1  251.190472546857 0.65641934636473 13.9093323600172 1  251.089560375239 0.654648987224291 13.90278 1
0.5965  251.218677219209 0.655146255734846 13.9069920878169 1  251.190556748855 0.656432715611297 13.9093301898337 1  251.089560375239 0.654648987224291 13.90278 1
0.597  251.218706383309 0.65514699237931 13.9069926578807 1  251.190640867659 0.656446205846495 13.9093280244895 1  251.089560375239 0.654648987224291 13.90278 1
0.5975  251.218735600961 0.655147726473995 13.9069932255966 1  251.190724903878 0.656459817362901 13.9093258639217 1  251.089560375239 0.654648987224291 13.90278 1
0.598  251.21876487127 0.655148457660934 13.9069937909771 1  251.190808858099 0.656473550424235 13.9093237080691 1  251.089560375239 0.654648987224291 13.90278 1
0.5985  251.21879419335 0.655149185564641 13.9069943540338 1  251.190892730892 0.656487405264301 13.9093215568744 1  251.089560375239 0.654648987224291 13.90278 1
0.599  251.21882356631 0.655149909791455 13.9069949147778 1  251.190976522826 0.656501382086312 13.9093194102767 1  251.089560375239 0.654648987224291 13.90278 1
0.5995  251.218852989258 0.655150629928826 13.9069954732222 1  251.191060234452 0.656515481061566 13.9093172682186 1  251.089560375239 0.654648987224291 13.90278 1
0.6  251.218882461307 0.655151345544778 13.90699602938 1  251.191143866308 0.656529702328531 13.9093151306432 1  251.089560375239 0.654648987224291 13.90278 1
0.6005  251.218911981579 0.655152056187374 13.9069965832616 1  251.191227418924 0.656544045991794 13.9093129974942 1  251.089560375239 0.654648987224291 13.90278 1
0.601  251.218941549187 0.655152761383876 13.9069971348789 1  251.191310892812 0.656558512120991 13.9093108687159 1  251.089560375239 0.654648987224291 13.90278 1
0.6015  251.218971163244 0.655153460640089 13.9069976842452 1  251.191394288469 0.65657310074965 13.9093087442543 1  251.089560375239 0.654648987224291 13.90278 1
0.602  251.219000822873 0.655154153439876 13.9069982313712 1  251.191477606382 0.656587811874074 13.9093066240578 1  251.089560375239 0.654648987224291 13.90278 1
0.6025  251.219030527191 0.655154839244269 13.9069987762694 1  251.191560847036 0.656602645452446 13.9093045080721 1  251.089560375239 0.654648987224291 13.90278 1
0.603  251.219060275319 0.655155517490872 13.9069993189522 1  251.191644010887 0.656617601403358 13.9093023962467 1  251.089560375239 0.654648987224291 13.90278 1
0.6035  251.219090066382 0.655156187593238 13.9069998594304 1  251.191727098387 0.656632679604894 13.9093002885304 1  251.089560375239 0.654648987224291 13.90278 1
0.604  251.219119899496 0.655156848939969 13.9070003977175 1  251.191810109977 0.65664787989328 13.9092981848743 1  251.089560375239 0.654648987224291 13.90278 1
0.6045  251.219149773793 0.655157500894259 13.9070009338242 1  251.191893046092 0.656663202061859 13.9092960852288 1  251.089560375239 0.654648987224291 13.90278 1
0.605  251.219179688398 0.655158142792997 13.9070014677628 1  251.19197590715 0.656678645859776 13.9092939895457 1  251.089560375239 0.654648987224291 13.90278 1
0.6055  251.219209642438 0.655158773946138 13.9070019995449 1  251.192058693554 0.656694210990697 13.9092918977788 1  251.089560375239 0.654648987224291 13.90278 1
0.606  251.219239635038 0.655159393635942 13.9070025291829 1  251.192141405707 0.656709897111705 13.9092898098816 1  251.089560375239 0.654648987224291 13.90278 1
0.6065  251.219269665328 0.655160001116295 13.9070030566888 1  251.192224043998 0.656725703832028 13.9092877258073 1  251.089560375239 0.654648987224291 13.90278 1
0.607  251.219299732447 0.655160595612055 13.9070035820736 1  251.192306608797 0.656741630711578 13.9092856455125 1  251.089560375239 0.654648987224291 13.90278 1
0.6075  251.219329835527 0.655161176318187 13.90700410535 1  251.192389100473 0.65675767725989 13.9092835689529 1  251.089560375239 0.654648987224291 13.90278 1
0.608  251.219359973704 0.655161742399174 13.9070046265307 1  251.192471519383 0.656773842934723 13.9092814960849 1  251.089560375239 0.654648987224291 13.90278 1
0.6085  251.219390146122 0.655162292988411 13.9070051456259 1  251.192553865871 0.656790127140709 13.9092794268666 1  251.089560375239 0.654648987224291 13.90278 1
0.609  251.21942035192 0.655162827187328 13.9070056626472 1  251.192636140272 0.656806529228052 13.909277361257 1  251.089560375239 0.654648987224291 13.90278 1
0.6095  251.219450590233 0.655163344064751 13.907006177607 1  251.19271834292 0.656823048491294 13.9092752992143 1  251.089560375239 0.654648987224291 13.90278 1
0.61  251.219480860207 0.655163842656334 13.9070066905165 1  251.192800474127 0.656839684167797 13.9092732406985 1  251.089560375239 0.654648987224291 13.90278 1
0.6105  251.219511160987 0.655164321963782 13.9070072013883 1  251.192882534198 0.656856435436404 13.9092711856715 1  251.089560375239 0.654648987224291 13.90278 1
0.611  251.219541491725 0.65516478095436 13.9070077102333 1  251.192964523439 0.656873301416222 13.9092691340938 1  251.089560375239 0.654648987224291 13.90278 1
0.6115  251.219571851568 0.655165218560166 13.9070082170635 1  251.193046442138 0.656890281165064 13.9092670859283 1  251.089560375239 0.654648987224291 13.90278 1
0.612  251.219602239669 0.655165633677587 13.9070087218904 1  251.193128290582 0.656907373678195 13.9092650411369 1  251.089560375239 0.654648987224291 13.90278 1
0.6125  251.219632655179 0.655166025166715 13.9070092247256 1  251.193210069038 0.656924577886802 13.9092629996839 1  251.089560375239 0.654648987224291 13.90278 1
0.613  251.219663097256 0.655166391850797 13.9070097255818 1  251.193291777772 0.656941892656698 13.9092609615335 1  251.089560375239 0.654648987224291 13.90278 1
0.6135  251.219693565063 0.655166732515882 13.9070102244684 1  251.193373417036 0.656959316786879 13.9092589266503 1  251.089560375239 0.654648987224291 13.90278 1
0.614  251.219724057757 0.655167045910093 13.907010721398 1  251.193454987078 0.656976849008081 13.9092568950004 1  251.089560375239 0.654648987224291 13.90278 1
0.6145  251.219754574503 0.655167330743374 13.9070112163824 1  251.193536488137 0.656994487981376 13.9092548665511 1  251.089560375239 0.654648987224291 13.90278 1
0.615  251.219785114471 0.655167585687144 13.9070117094315 1  251.193617920446 0.657012232296876 13.9092528412685 1  251.089560375239 0.654648987224291 13.90278 1
0.6155  251.219815676825 0.655167809373769 13.9070122005578 1  251.193699284228 0.657030080472161 13.9092508191207 1  251.089560375239 0.654648987224291 13.90278 1
0.616  251.219846260736 0.655168000396452 13.9070126897722 1  251.193780579697 0.657048030950947 13.9092488000759 1  251.089560375239 0.654648987224291 13.90278 1
0.6165  251.219876865376 0.655168157308912 13.907013177086 1  251.193861807062 0.657066082101671 13.9092467841033 1  251.089560375239 0.654648987224291 13.90278 1
0.617  251.219907489916 0.655168278625222 13.9070136625109 1  251.193942966524 0.657084232216045 13.9092447711733 1  251.089560375239 0.654648987224291 13.90278 1
0.6175  251.219938133535 0.655168362819767 13.9070141460571 1  251.194024058278 0.657102479507814 13.9092427612546 1  251.089560375239 0.654648987224291 13.90278 1
0.618  251.219968795412 0.65516840832703 13.9070146277381 1  251.194105082502 0.657120822111088 13.90924075432 1  251.089560375239 0.654648987224291 13.90278 1
0.6185  251.219999474741 0.655168413541999 13.9070151075622 1  251.194186039381 0.657139258079271 13.9092387503403 1  251.089560375239 0.654648987224291 13.90278 1
0.619  251.220030170697 0.65516837681982 13.9070155855424 1  251.194266929085 0.657157785383525 13.9092367492875 1  251.089560375239 0.654648987224291 13.90278 1
0.6195  251.220060882471 0.655168296476346 13.9070160616897 1  251.194347751775 0.657176401911415 13.9092347511353 1  251.089560375239 0.654648987224291 13.90278 1
0.62  251.220091609259 0.655168170788375 13.9070165360141 1  251.194428507611 0.657195105465674 13.9092327558569 1  251.089560375239 0.654648987224291 13.90278 1
0.6205  251.22012235025 0.655167997993918 13.9070170085272 1  251.194509196748 0.657213893762862 13.9092307634259 1  251.089560375239 0.654648987224291 13.90278 1
0.621  251.220153104642 0.655167776292856 13.9070174792397 1  251.194589819328 0.657232764432025 13.909228773817 1  251.089560375239 0.654648987224291 13.90278 1
0.6215  251.220183871636 0.655167503847467 13.9070179481629 1  251.194670375487 0.657251715013452 13.9092267870057 1  251.089560375239 0.654648987224291 13.90278 1
0.622  251.220214650432 0.655167178783255 13.9070184153071 1  251.19475086536 0.65727074295747 13.9092248029677 1  251.089560375239 0.654648987224291 13.90278 1
0.6225  251.220245440233 0.655166799189716 13.9070188806835 1  251.194831289071 0.657289845623207 13.9092228216795 1  251.089560375239 0.654648987224291 13.90278 1
0.623  251.220276240246 0.655166363121435 13.9070193443028 1  251.19491164674 0.657309020277425 13.9092208431177 1  251.089560375239 0.654648987224291 13.90278 1
0.6235  251.220307049682 0.655165868599176 13.9070198061761 1  251.194991938478 0.657328264093364 13.9092188672601 1  251.089560375239 0.654648987224291 13.90278 1
0.624  251.220337867757 0.655165313611263 13.9070202663132 1  251.195072164391 0.657347574149647 13.9092168940848 1  251.089560375239 0.654648987224291 13.90278 1
0.6245  251.220368693685 0.655164696114934 13.9070207247253 1  251.195152324581 0.657366947429201 13.9092149235707 1  251.089560375239 0.654648987224291 13.90278 1
0.625  251.220399526687 0.655164014038066 13.907021181423 1  251.195232419147 0.657386380818281 13.9092129556969 1  251.089560375239 0.654648987224291 13.90278 1
0.6255  251.220430365988 0.655163265280999 13.9070216364157 1  251.19531244818 0.657405871105492 13.9092109904427 1  251.089560375239 0.654648987224291 13.90278 1
0.626  251.220461210808 0.655162447718386 13.9070220897156 1  251.195392411765 0.657425414980806 13.9092090277887 1  251.089560375239 0.654648987224291 13.90278 1
0.6265  251.220492060381 0.655161559201627 13.9070225413322 1  251.195472309983 0.657445009034808 13.9092070677143 1  251.089560375239 0.654648987224291 13.90278 1
0.627  251.220522913933 0.655160597561124 13.9070229912759 1  251.195552142901 0.657464649757663 13.9092051102028 1  251.089560375239 0.654648987224291 13.90278 1
0.6275  251.220553770699 0.655159560608941 13.9070234395578 1  251.195631910596 0.657484333538666 13.9092031552353 1  251.089560375239 0.654648987224291 13.90278 1
0.628  251.220584629916 0.655158446141758 13.9070238861872 1  251.195711613133 0.6575040566654 13.9092012027932 1  251.089560375239 0.654648987224291 13.90278 1
0.6285  251.220615490823 0.655157251943835 13.9070243311756 1  251.195791250569 0.657523815323062 13.9091992528604 1  251.089560375239 0.654648987224291 13.90278 1
0.629  251.22064635267 0.655155975790577 13.9070247745322 1  251.195870822961 0.65754360559413 13.9091973054185 1  251.089560375239 0.654648987224291 13.90278 1
0.6295  251.2206772147 0.655154615452004 13.9070252162674 1  251.195950330353 0.657563423457638 13.909195360452 1  251.089560375239 0.654648987224291 13.90278 1
0.63  251.220708076166 0.655153168696777 13.907025656391 1  251.196029772791 0.657583264788956 13.9091934179456 1  251.089560375239 0.654648987224291 13.90278 1
0.6305  251.220738936315 0.655151633296316 13.9070260949136 1  251.196109150319 0.657603125359517 13.9091914778835 1  251.089560375239 0.654648987224291 13.90278 1
0.631  251.220769794405 0.655150007029416 13.9070265318455 1  251.196188462971 0.657623000836519 13.909189540251 1  251.089560375239 0.654648987224291 13.90278 1
0.6315  251.220800649699 0.655148287687092 13.9070269671963 1  251.196267710779 0.657642886782862 13.9091876050338 1  251.089560375239 0.654648987224291 13.90278 1
0.632  251.220831501459 0.655146473077713 13.9070274009764 1  251.196346893772 0.657662778657181 13.9091856722173 1  251.089560375239 0.654648987224291 13.90278 1
0.6325  251.220862348951 0.655144561032631 13.9070278331949 1  251.196426011966 0.657682671813794 13.9091837417889 1  251.089560375239 0.654648987224291 13.90278 1
0.633  251.220893191443 0.655142549411943 13.9070282638625 1  251.196505065381 0.657702561503043 13.909181813736 1  251.089560375239 0.654648987224291 13.90278 1
0.6335  251.220924028209 0.655140436110966 13.9070286929883 1  251.196584054037 0.657722442871628 13.9091798880447 1  251.089560375239 0.654648987224291 13.90278 1
0.634  251.220954858524 0.655138219066758 13.9070291205826 1  251.196662977939 0.657742310962925 13.9091779647029 1  251.089560375239 0.654648987224291 13.90278 1
0.6345  251.220985681669 0.655135896265386 13.9070295466545 1  251.196741837092 0.657762160717573 13.9091760436994 1  251.089560375239 0.654648987224291 13.90278 1
0.635  251.221016496926 0.655133465749317 13.9070299712149 1  251.196820631499 0.657781986974189 13.9091741250237 1  251.089560375239 0.654648987224291 13.90278 1
0.6355  251.221047303588 0.655130925625624 13.907030394272 1  251.196899361163 0.657801784470303 13.9091722086632 1  251.089560375239 0.654648987224291 13.90278 1
0.636  251.221078100939 0.65512827407425 13.9070308158358 1  251.196978026073 0.657821547843049 13.9091702946089 1  251.089560375239 0.654648987224291 13.90278 1
0.6365  251.22110888827 0.655125509357049 13.9070312359164 1  251.197056626227 0.65784127163056 13.9091683828498 1  251.089560375239 0.654648987224291 13.90278 1
0.637  251.221139664879 0.655122629827326 13.9070316545225 1  251.197135161609 0.657860950273045 13.9091664733766 1  251.089560375239 0.654648987224291 13.90278 1
0.6375  251.221170430063 0.655119633939689 13.9070320716645 1  251.197213632204 0.657880578114258 13.9091645661802 1  251.089560375239 0.654648987224291 13.90278 1
0.638  251.221201183132 0.655116520260776 13.9070324873514 1  251.197292037993 0.657900149403104 13.9091626612515 1  251.089560375239 0.654648987224291 13.90278 1
0.6385  251.221231923393 0.655113287480244 13.907032901593 1  251.19737037895 0.657919658295332 13.9091607585824 1  251.089560375239 0.654648987224291 13.90278 1
0.639  251.221262650158 0.655109934422614 13.907033314397 1  251.197448655053 0.657939098855521 13.9091588581644 1  251.089560375239 0.654648987224291 13.90278 1
0.6395  251.221293362734 0.655106460059371 13.9070337257738 1  251.197526866272 0.65795846505913 13.9091569599896 1  251.089560375239 0.654648987224291 13.90278 1
0.64  251.221324060438 0.655102863522073 13.9070341357337 1  251.19760501257 0.657977750794736 13.9091550640521 1  251.089560375239 0.654648987224291 13.90278 1
0.6405  251.2213547426 0.655099144116102 13.9070345442841 1  251.19768309392 0.657996949866697 13.9091531703438 1  251.089560375239 0.654648987224291 13.90278 1
0.641  251.22138540854 0.655095301334691 13.9070349514349 1  251.197761110282 0.658016055997657 13.9091512788581 1  251.089560375239 0.654648987224291 13.90278 1
0.6415  251.221416057586 0.655091334874097 13.9070353571952 1  251.197839061612 0.658035062831462 13.9091493895893 1  251.089560375239 0.654648987224291 13.90278 1
0.642  251.221446689068 0.655087244649303 13.9070357615742 1  251.197916947869 0.658053963936302 13.9091475025314 1  251.089560375239 0.654648987224291 13.90278 1
0.6425  251.221477302324 0.655083030810487 13.9070361645812 1  251.197994769004 0.658072752807999 13.9091456176785 1  251.089560375239 0.654648987224291 13.90278 1
0.643  251.221507896696 0.65507869376034 13.907036566225 1  251.198072524967 0.658091422873479 13.9091437350267 1  251.089560375239 0.654648987224291 13.90278 1
0.6435  251.221538471531 0.655074234172113 13.9070369665139 1  251.198150215707 0.658109967494684 13.9091418545702 1  251.089560375239 0.654648987224291 13.90278 1
0.644  251.221569026172 0.655069653008478 13.9070373654573 1  251.19822784117 0.658128379972424 13.9091399763049 1  251.089560375239 0.654648987224291 13.90278 1
0.6445  251.221599559969 0.655064951541362 13.9070377630635 1  251.198305401295 0.658146653550683 13.9091381002269 1  251.089560375239 0.654648987224291 13.90278 1
0.645  251.221630072278 0.655060131372516 13.9070381593419 1  251.19838289602 0.658164781421104 13.9091362263328 1  251.089560375239 0.654648987224291 13.90278 1
0.6455  251.221660562459 0.655055194455144 13.9070385543011 1  251.198460325289 0.658182756727786 13.9091343546186 1  251.089560375239 0.654648987224291 13.90278 1
0.646  251.221691029875 0.655050143116376 13.9070389479501 1  251.198537689036 0.658200572572194 13.9091324850818 1  251.089560375239 0.654648987224291 13.90278 1
0.6465  251.221721473892 0.655044980080738 13.9070393402974 1  251.198614987196 0.658218222018568 13.909130617719 1  251.089560375239 0.654648987224291 13.90278 1
0.647  251.221751893882 0.655039708494642 13.9070397313512 1  251.198692219698 0.658235698099311 13.9091287525288 1  251.089560375239 0.654648987224291 13.90278 1
0.6475  251.221782289213 0.65503433195179 13.9070401211206 1  251.198769386475 0.658252993821033 13.9091268895084 1  251.089560375239 0.654648987224291 13.90278 1
0.648  251.221812659267 0.655028854519792 13.9070405096148 1  251.198846487451 0.658270102170513 13.9091250286558 1  251.089560375239 0.654648987224291 13.90278 1
0.6485  251.22184300343 0.655023280767888 13.907040896841 1  251.198923522551 0.65828701612118 13.9091231699695 1  251.089560375239 0.654648987224291 13.90278 1
0.649  251.221873321082 0.655017615795507 13.9070412828078 1  251.199000491696 0.658303728639812 13.9091213134488 1  251.089560375239 0.654648987224291 13.90278 1
0.6495  251.221903611612 0.655011865262213 13.9070416675254 1  251.199077394812 0.658320232693633 13.9091194590924 1  251.089560375239 0.654648987224291 13.90278 1
0.65  251.221933874419 0.65500603541896 13.9070420510009 1  251.199154231813 0.658336521257589 13.9091176068998 1  251.089560375239 0.654648987224291 13.90278 1
0.6505  251.221964108901 0.655000133140161 13.9070424332432 1  251.199231002615 0.658352587321999 13.9091157568716 1  251.089560375239 0.654648987224291 13.90278 1
0.651  251.221994314465 0.654994165957373 13.9070428142595 1  251.199307707138 0.658368423900642 13.909113909008 1  251.089560375239 0.654648987224291 13.90278 1
0.6515  251.222024490516 0.654988142093941 13.9070431940588 1  251.1993843453 0.658384024039118 13.9091120633075 1  251.089560375239 0.654648987224291 13.90278 1
0.652  251.222054636465 0.654982070501219 13.9070435726491 1  251.199460917004 0.658399380823266 13.9091102197726 1  251.089560375239 0.654648987224291 13.90278 1
0.6525  251.222084751723 0.654975960895883 13.9070439500402 1  251.199537422165 0.658414487388498 13.909108378403 1  251.089560375239 0.654648987224291 13.90278 1
0.653  251.222114835718 0.654969823799012 13.9070443262381 1  251.199613860693 0.658429336928897 13.9091065392014 1  251.089560375239 0.654648987224291 13.90278 1
0.6535  251.222144887871 0.654963670575967 13.9070447012517 1  251.199690232502 0.658443922707247 13.9091047021673 1  251.089560375239 0.654648987224291 13.90278 1
0.654  251.222174907609 0.654957513478216 13.9070450750892 1  251.199766537494 0.658458238064788 13.9091028673037 1  251.089560375239 0.654648987224291 13.90278 1
0.6545  251.222204894364 0.654951365686387 13.9070454477597 1  251.199842775578 0.658472276431919 13.9091010346126 1  251.089560375239 0.654648987224291 13.90278 1
0.655  251.222234847578 0.654945241355019 13.9070458192695 1  251.199918946659 0.658486031339007 13.9090992040955 1  251.089560375239 0.654648987224291 13.90278 1
0.6555  251.222264766685 0.654939155658455 13.9070461896277 1  251.199995050638 0.658499496427519 13.9090973757552 1  251.089560375239 0.654648987224291 13.90278 1
0.656  251.222294651133 0.654933124838719 13.9070465588432 1  251.200071087414 0.658512665461683 13.9090955495953 1  251.089560375239 0.654648987224291 13.90278 1
0.6565  251.222324500379 0.654927166254863 13.907046926923 1  251.200147056889 0.658525532340507 13.9090937256194 1  251.089560375239 0.654648987224291 13.90278 1
0.657  251.22235431388 0.654921298433864 13.9070472938737 1  251.200222958974 0.658538091110349 13.9090919038286 1  251.089560375239 0.654648987224291 13.90278 1
0.6575  251.222384091089 0.654915541123032 13.9070476597052 1  251.200298793558 0.65855033597737 13.9090900842284 1  251.089560375239 0.654648987224291 13.90278 1
0.658  251.222413831475 0.654909915344587 13.9070480244248 1  251.200374560546 0.658562261321102 13.9090882668221 1  251.089560375239 0.654648987224291 13.90278 1
0.6585  251.22244353451 0.654904443451532 13.9070483880405 1  251.200450259835 0.658573861707946 13.9090864516136 1  251.089560375239 0.654648987224291 13.90278 1
0.659  251.222473199672 0.654899149185512 13.9070487505591 1  251.200525891323 0.658585131905275 13.9090846386069 1  251.089560375239 0.654648987224291 13.90278 1
0.6595  251.22250282644 0.65489405773627 13.9070491119885 1  251.200601454903 0.658596066895863 13.9090828278075 1  251.089560375239 0.654648987224291 13.90278 1
0.66  251.222532414294 0.654889195803069 13.9070494723372 1  251.200676950479 0.658606661892962 13.9090810192189 1  251.089560375239 0.654648987224291 13.90278 1
0.6605  251.222561962724 0.654884591657962 13.9070498316135 1  251.200752377938 0.658616912355442 13.9090792128478 1  251.089560375239 0.654648987224291 13.90278 1
0.661  251.222591471232 0.654880275210976 13.9070501898237 1  251.200827737183 0.658626814003841 13.909077408699 1  251.089560375239 0.654648987224291 13.90278 1
0.6615  251.222620939314 0.654876278077014 13.9070505469753 1  251.200903028112 0.658636362836546 13.9090756067764 1  251.089560375239 0.654648987224291 13.90278 1
0.662  251.222650366474 0.654872633644752 13.9070509030779 1  251.20097825061 0.658645555146281 13.909073807088 1  251.089560375239 0.654648987224291 13.90278 1
0.6625  251.222679752231 0.654869377147842 13.9070512581379 1  251.201053404581 0.658654387537604 13.9090720096386 1  251.089560375239 0.654648987224291 13.90278 1
0.663  251.222709096101 0.654866545737593 13.9070516121627 1  251.201128489922 0.658662856944368 13.9090702144335 1  251.089560375239 0.654648987224291 13.90278 1
0.6635  251.22273839761 0.654864178557999 13.9070519651598 1  251.201203506522 0.658670960647699 13.9090684214797 1  251.089560375239 0.654648987224291 13.90278 1
0.664  251.222767656284 0.654862316822674 13.9070523171364 1  251.201278454276 0.658678696294655 13.9090666307846 1  251.089560375239 0.654648987224291 13.90278 1
0.6645  251.222796871652 0.654861003893922 13.9070526680998 1  251.201353333081 0.658686061917264 13.9090648423554 1  251.089560375239 0.654648987224291 13.90278 1
0.665  251.222826043253 0.654860285363793 13.9070530180589 1  251.201428142837 0.658693055952055 13.9090630561977 1  251.089560375239 0.654648987224291 13.90278 1
0.6655  251.222855170638 0.65486020913749 13.9070533670206 1  251.201502883436 0.658699677259819 13.9090612723202 1  251.089560375239 0.654648987224291 13.90278 1
0.666  251.222884253354 0.654860825518404 13.9070537149926 1  251.201577554777 0.658705925146339 13.9090594907288 1  251.089560375239 0.654648987224291 13.90278 1
0.6665  251.22291329096 0.654862187295638 13.90705406198 1  251.201652156757 0.658711799383026 13.9090577114328 1  251.089560375239 0.654648987224291 13.90278 1
0.667  251.222942283009 0.65486434983357 13.9070544079928 1  251.201726689278 0.658717300228617 13.909055934439 1  251.089560375239 0.654648987224291 13.90278 1
0.6675  251.222971229077 0.65486737116407 13.9070547530385 1  251.201801152236 0.658722428450886 13.9090541597551 1  251.089560375239 0.654648987224291 13.90278 1
0.668  251.223000128746 0.654871312080539 13.9070550971219 1  251.201875545525 0.658727185349009 13.9090523873914 1  251.089560375239 0.654648987224291 13.90278 1
0.6685  251.223028981592 0.654876236233886 13.9070554402516 1  251.201949869056 0.65873157277672 13.9090506173539 1  251.089560375239 0.654648987224291 13.90278 1
0.669  251.223057787204 0.654882210231249 13.9070557824352 1  251.202024122724 0.658735593165319 13.9090488496528 1  251.089560375239 0.654648987224291 13.90278 1
0.6695  251.223086545182 0.654889303736707 13.9070561236794 1  251.202098306433 0.658739249547852 13.9090470842957 1  251.089560375239 0.654648987224291 13.90278 1
0.67  251.223115255129 0.654897589574201 13.9070564639911 1  251.202172420082 0.658742545583208 13.909045321293 1  251.089560375239 0.654648987224291 13.90278 1
0.6705  251.22314391665 0.654907143832714 13.907056803378 1  251.202246463578 0.65874548558119 13.909043560654 1  251.089560375239 0.654648987224291 13.90278 1
0.671  251.223172529363 0.654918045973796 13.9070571418471 1  251.202320436833 0.65874807452784 13.909041802387 1  251.089560375239 0.654648987224291 13.90278 1
0.6715  251.223201092895 0.654930378941257 13.9070574794054 1  251.202394339752 0.658750318111154 13.9090400465026 1  251.089560375239 0.654648987224291 13.90278 1
0.672  251.223229606875 0.654944229273179 13.907057816059 1  251.20246817225 0.658752222747638 13.9090382930091 1  251.089560375239 0.654648987224291 13.90278 1
0.6725  251.223258070935 0.654959687215979 13.9070581518161 1  251.202541934233 0.658753795608902 13.9090365419177 1  251.089560375239 0.654648987224291 13.90278 1
0.673  251.223286484721 0.654976846841032 13.9070584866837 1  251.202615625616 0.65875504464924 13.909034793238 1  251.089560375239 0.654648987224291 13.90278 1
0.6735  251.223314847885 0.654995806163341 13.9070588206687 1  251.202689246313 0.658755978633307 13.9090330469804 1  251.089560375239 0.654648987224291 13.90278 1
0.674  251.223343160089 0.655016667262403 13.9070591537788 1  251.20276279624 0.658756607164474 13.9090313031562 1  251.089560375239 0.654648987224291 13.90278 1
0.6745  251.223371421006 0.655039536405462 13.9070594860206 1  251.202836275325 0.658756940713784 13.9090295617744 1  251.089560375239 0.654648987224291 13.90278 1
0.675  251.223399630313 0.655064524172831 13.9070598173996 1  251.202909683483 0.65875699064899 13.9090278228473 1  251.089560375239 0.654648987224291 13.90278 1
0.6755  251.223427787691 0.655091745585298 13.9070601479235 1  251.202983020636 0.658756769264598 13.909026086386 1  251.089560375239 0.654648987224291 13.90278 1
0.676  251.223455892831 0.655121320233881 13.9070604776007 1  251.203056286714 0.658756289812099 13.9090243524005 1  251.089560375239 0.654648987224291 13.90278 1
0.6765  251.223483945442 0.655153372411879 13.9070608064358 1  251.203129481646 0.65875556653054 13.909022620903 1  251.089560375239 0.654648987224291 13.90278 1
0.677  251.223511945231 0.655188031248527 13.9070611344359 1  251.203202605367 0.658754614677927 13.9090208919041 1  251.089560375239 0.654648987224291 13.90278 1
0.6775  251.223539891911 0.655225430845132 13.9070614616086 1  251.203275657808 0.658753450562766 13.9090191654158 1  251.089560375239 0.654648987224291 13.90278 1
0.678  251.223567785213 0.655265710413255 13.9070617879607 1  251.203348638907 0.658752091576301 13.9090174414501 1  251.089560375239 0.654648987224291 13.90278 1
0.6785  251.223595624874 0.655309014414758 13.9070621134989 1  251.20342154861 0.658750556225167 13.9090157200181 1  251.089560375239 0.654648987224291 13.90278 1
0.679  251.223623410642 0.655355492703957 13.9070624382296 1  251.203494386858 0.658748864164336 13.909014001133 1  251.089560375239 0.654648987224291 13.90278 1
0.6795  251.223651142265 0.655405300671602 13.9070627621594 1  251.203567153601 0.65874703623075 13.909012284807 1  251.089560375239 0.654648987224291 13.90278 1
0.68  251.223678819508 0.655458599390804 13.9070630852961 1  251.203639848794 0.658745094477277 13.909010571052 1  251.089560375239 0.654648987224291 13.90278 1
0.6805  251.22370644215 0.655515555764997 13.9070634076451 1  251.203712472393 0.658743062207058 13.9090088598801 1  251.089560375239 0.654648987224291 13.90278 1
0.681  251.22373400997 0.655576342677365 13.9070637292128 1  251.203785024356 0.65874096400829 13.9090071513046 1  251.089560375239 0.654648987224291 13.90278 1
0.6815  251.223761522761 0.655641139142155 13.9070640500079 1  251.203857504648 0.65873882578953 13.9090054453381 1  251.089560375239 0.654648987224291 13.90278 1
0.682  251.223788980336 0.655710130458012 13.907064370035 1  251.203929913238 0.658736674815294 13.9090037419934 1  251.089560375239 0.654648987224291 13.90278 1
0.6825  251.223816382509 0.655783508362334 13.9070646893013 1  251.204002250097 0.658734539742083 13.9090020412839 1  251.089560375239 0.654648987224291 13.90278 1
0.683  251.223843729104 0.655861471187693 13.907065007813 1  251.204074515202 0.658732450654806 13.9090003432229 1  251.089560375239 0.654648987224291 13.90278 1
0.6835  251.223871019958 0.65594422401951 13.9070653255771 1  251.204146708536 0.658730439103602 13.9089986478232 1  251.089560375239 0.654648987224291 13.90278 1
0.684  251.223898254919 0.656031978855286 13.9070656426003 1  251.204218830082 0.658728538140885 13.9089969550993 1  251.089560375239 0.654648987224291 13.90278 1
0.6845  251.22392543385 0.656124954765226 13.9070659588876 1  251.204290879836 0.658726782358978 13.9089952650645 1  251.089560375239 0.654648987224291 13.90278 1
0.685  251.223952556612 0.656223378053883 13.9070662744467 1  251.204362857797 0.658725207927881 13.9089935777324 1  251.089560375239 0.654648987224291 13.90278 1
0.6855  251.223979623092 0.656327482423427 13.9070665892832 1  251.204434763966 0.65872385263343 13.9089918931163 1  251.089560375239 0.654648987224291 13.90278 1
0.686  251.224006633179 0.656437509137653 13.9070669034042 1  251.204506598347 0.658722755915658 13.9089902112314 1  251.089560375239 0.654648987224291 13.90278 1
0.6865  251.22403358678 0.656553707187314 13.9070672168165 1  251.204578360958 0.658721958907698 13.9089885320915 1  251.089560375239 0.654648987224291 13.90278 1
0.687  251.224060483816 0.656676333456308 13.9070675295263 1  251.204650051823 0.658721504474713 13.9089868557107 1  251.089560375239 0.654648987224291 13.90278 1
0.6875  251.224087324221 0.656805652888728 13.9070678415389 1  251.204721670969 0.658721437253162 13.9089851821034 1  251.089560375239 0.654648987224291 13.90278 1
0.688  251.224114107935 0.656941938656603 13.9070681528608 1  251.204793218416 0.658721803690192 13.9089835112848 1  251.089560375239 0.654648987224291 13.90278 1
0.6885  251.22414083491 0.657085472328436 13.9070684634985 1  251.204864694201 0.658722652083263 13.9089818432707 1  251.089560375239 0.654648987224291 13.90278 1
0.689  251.224167505113 0.657236544038297 13.9070687734587 1  251.204936098378 0.658724032620277 13.9089801780744 1  251.089560375239 0.654648987224291 13.90278 1
0.6895  251.224194118529 0.657395452655406 13.9070690827476 1  251.205007431 0.658725997419422 13.9089785157108 1  251.089560375239 0.654648987224291 13.90278 1
0.69  251.224220675156 0.657562505954048 13.9070693913709 1  251.205078692125 0.658728600569467 13.9089768561954 1  251.089560375239 0.654648987224291 13.90278 1
0.6905  251.224247175005 0.65773802078377 13.9070696993343 1  251.205149881824 0.658731898170174 13.9089751995417 1  251.089560375239 0.654648987224291 13.90278 1
0.691  251.224273618095 0.657922323239659 13.9070700066445 1  251.205221000163 0.658735948372446 13.9089735457675 1  251.089560375239 0.654648987224291 13.90278 1
0.6915  251.224300004463 0.658115748832834 13.9070703133078 1  251.20529204723 0.658740811419207 13.9089718948869 1  251.089560375239 0.654648987224291 13.90278 1
0.692  251.22432633416 0.65831864266074 13.9070706193304 1  251.205363023113 0.658746549685671 13.9089702469161 1  251.089560375239 0.654648987224291 13.90278 1
0.6925  251.224352607255 0.658531359577375 13.9070709247175 1  251.205433927911 0.658753227720032 13.9089686018707 1  251.089560375239 0.654648987224291 13.90278 1
0.693  251.224378823827 0.65875426436298 13.907071229476 1  251.205504761736 0.65876091228404 13.9089669597654 1  251.089560375239 0.654648987224291 13.90278 1
0.6935  251.224404983975 0.658987731893681 13.9070715336107 1  251.205575524698 0.658769672393339 13.9089653206174 1  251.089560375239 0.654648987224291 13.90278 1
0.694  251.224431087803 0.65923214731015 13.9070718371289 1  251.205646216924 0.658779579358135 13.9089636844418 1  251.089560375239 0.654648987224291 13.90278 1
0.6945  251.224457135442 0.659487906186048 13.9070721400363 1  251.205716838546 0.65879070682336 13.9089620512551 1  251.089560375239 0.654648987224291 13.90278 1
0.695  251.224483127035 0.659755414695386 13.9070724423384 1  251.205787389709 0.658803130808983 13.9089604210731 1  251.089560375239 0.654648987224291 13.90278 1
0.6955  251.224509062741 0.660035089779018 13.9070727440418 1  251.205857870561 0.658816929749934 13.9089587939126 1  251.089560375239 0.654648987224291 13.90278 1
0.696  251.224534942736 0.660327359310251 13.9070730451515 1  251.205928281266 0.658832184535993 13.9089571697906 1  251.089560375239 0.654648987224291 13.90278 1
0.6965  251.224560767206 0.660632662259045 13.9070733456736 1  251.205998622001 0.658848978551454 13.9089555487222 1  251.089560375239 0.654648987224291 13.90278 1
0.697  251.22458653636 0.660951448855103 13.9070736456145 1  251.206068892942 0.658867397714191 13.9089539307251 1  251.089560375239 0.654648987224291 13.90278 1
0.6975  251.224612250423 0.661284180749555 13.9070739449791 1  251.206139094282 0.658887530514816 13.9089523158163 1  251.089560375239 0.654648987224291 13.90278 1
0.698  251.224637909638 0.661631331174863 13.9070742437737 1  251.206209226229 0.658909468055294 13.9089507040121 1  251.089560375239 0.654648987224291 13.90278 1
0.6985  251.224663514267 0.661993385103347 13.9070745420033 1  251.206279288999 0.658933304087115 13.9089490953286 1  251.089560375239 0.654648987224291 13.90278 1
0.699  251.224689064582 0.662370839403586 13.9070748396737 1  251.206349282811 0.658959135048925 13.9089474897851 1  251.089560375239 0.654648987224291 13.90278 1
0.6995  251.224714560873 0.662764202994984 13.9070751367923 1  251.206419207909 0.658987060104159 13.9089458873967 1  251.089560375239 0.654648987224291 13.90278 1
0.7  251.224740003461 0.663173997000551 13.9070754333625 1  251.206489064536 0.659017181177398 13.9089442881828 1  251.089560375239 0.654648987224291 13.90278 1
0.7005  251.224765392671 0.663600754896818 13.9070757293906 1  251.206558852957 0.6590496029909 13.9089426921598 1  251.089560375239 0.654648987224291 13.90278 1
0.701  251.224790728848 0.664045022661932 13.9070760248828 1  251.20662857345 0.659084433099982 13.908941099345 1  251.089560375239 0.654648987224291 13.90278 1
0.7015  251.224816012362 0.664507358921068 13.9070763198451 1  251.206698226301 0.659121781927978 13.9089395097552 1  251.089560375239 0.654648987224291 13.90278 1
0.702  251.224841243603 0.664988335089306 13.9070766142819 1  251.206767811802 0.659161762800284 13.9089379234097 1  251.089560375239 0.654648987224291 13.90278 1
0.7025  251.224866422973 0.665488535511554 13.9070769081978 1  251.206837330268 0.659204491978005 13.9089363403253 1  251.089560375239 0.654648987224291 13.90278 1
0.703  251.224891550889 0.666008557599591 13.9070772016003 1  251.206906782023 0.659250088690361 13.9089347605208 1  251.089560375239 0.654648987224291 13.90278 1
0.7035  251.2249166278 0.666549011966421 13.9070774944939 1  251.206976167412 0.659298675166554 13.9089331840142 1  251.089560375239 0.654648987224291 13.90278 1
0.704  251.22494165417 0.667110522557027 13.9070777868835 1  251.207045486788 0.659350376666592 13.9089316108229 1  251.089560375239 0.654648987224291 13.90278 1
0.7045  251.224966630477 0.667693726775932 13.9070780787757 1  251.207114740517 0.659405321511006 13.9089300409661 1  251.089560375239 0.654648987224291 13.90278 1
0.705  251.224991557227 0.668299275611521 13.9070783701752 1  251.207183928982 0.659463641109898 13.908928474461 1  251.089560375239 0.654648987224291 13.90278 1
0.7055  251.225016434942 0.6689278337565 13.9070786610867 1  251.20725305258 0.659525469990523 13.9089269113266 1  251.089560375239 0.654648987224291 13.90278 1
0.706  251.225041264161 0.669580079724685 13.9070789515162 1  251.20732211172 0.659590945824043 13.908925351581 1  251.089560375239 0.654648987224291 13.90278 1
0.7065  251.225066045449 0.670256705964043 13.9070792414693 1  251.20739110683 0.659660209450905 13.908923795243 1  251.089560375239 0.654648987224291 13.90278 1
0.707  251.225090779388 0.670958418965634 13.9070795309513 1  251.207460038353 0.659733404905084 13.9089222423326 1  251.089560375239 0.654648987224291 13.90278 1
0.7075  251.225115466588 0.671685939368381 13.9070798199675 1  251.207528906754 0.659810679437128 13.9089206928675 1  251.089560375239 0.654648987224291 13.90278 1
0.708  251.225140107677 0.672440002059596 13.9070801085225 1  251.207597712504 0.65989218353561 13.9089191468662 1  251.089560375239 0.654648987224291 13.90278 1
0.7085  251.225164703304 0.673221356270963 13.9070803966212 1  251.207666456091 0.659978070947248 13.9089176043493 1  251.089560375239 0.654648987224291 13.90278 1
0.709  251.225189254131 0.674030765669966 13.907080684269 1  251.207735138025 0.660068498695784 13.9089160653361 1  251.089560375239 0.654648987224291 13.90278 1
0.7095  251.225213760849 0.67486900844663 13.9070809714705 1  251.207803758839 0.660163627099216 13.908914529844 1  251.089560375239 0.654648987224291 13.90278 1
0.71  251.225238224164 0.675736877395216 13.9070812582319 1  251.207872319068 0.660263619785145 13.9089129978945 1  251.089560375239 0.654648987224291 13.90278 1
0.7105  251.225262644812 0.67663517999103 13.9070815445588 1  251.207940819281 0.660368643705153 13.9089114695051 1  251.089560375239 0.654648987224291 13.90278 1
0.711  251.225287023555 0.677564738462019 13.9070818304546 1  251.20800926005 0.660478869146779 13.9089099446968 1  251.089560375239 0.654648987224291 13.90278 1
0.7115  251.225311361169 0.678526389854667 13.9070821159249 1  251.208077641974 0.660594469744315 13.908908423489 1  251.089560375239 0.654648987224291 13.90278 1
0.712  251.225335658449 0.679520986094721 13.9070824009739 1  251.208145965669 0.660715622487547 13.9089069059009 1  251.089560375239 0.654648987224291 13.90278 1
0.7125  251.22535991621 0.680549394041858 13.9070826856087 1  251.208214231767 0.660842507728541 13.9089053919537 1  251.089560375239 0.654648987224291 13.90278 1
0.713  251.225384135306 0.681612495538925 13.907082969833 1  251.208282440924 0.66097530918687 13.9089038816667 1  251.089560375239 0.654648987224291 13.90278 1
0.7135  251.225408316604 0.682711187454576 13.9070832536516 1  251.208350593809 0.661114213952505 13.9089023750605 1  251.089560375239 0.654648987224291 13.90278 1
0.714  251.225432460991 0.683846381719916 13.9070835370689 1  251.208418691118 0.661259412486934 13.9089008721548 1  251.089560375239 0.654648987224291 13.90278 1
0.7145  251.225456569375 0.685019005358533 13.9070838200912 1  251.20848673356 0.661411098622063 13.9088993729706 1  251.089560375239 0.654648987224291 13.90278 1
0.715  251.225480642691 0.686230000510158 13.907084102722 1  251.20855472187 0.661569469557054 13.9088978775295 1  251.089560375239 0.654648987224291 13.90278 1
0.7155  251.225504681893 0.68748032444701 13.9070843849668 1  251.208622656805 0.661734725853184 13.9088963858498 1  251.089560375239 0.654648987224291 13.90278 1
0.716  251.225528687961 0.688770949583366 13.9070846668311 1  251.208690539132 0.661907071425914 13.908894897954 1  251.089560375239 0.654648987224291 13.90278 1
0.7165  251.225552661903 0.690102863477859 13.9070849483179 1  251.208758369652 0.662086713535389 13.9088934138621 1  251.089560375239 0.654648987224291 13.90278 1
0.717  251.225576604734 0.691477068827726 13.9070852294339 1  251.20882614918 0.662273862774062 13.9088919335956 1  251.089560375239 0.654648987224291 13.90278 1
0.7175  251.225600517506 0.692894583455923 13.9070855101839 1  251.208893878554 0.662468733052251 13.9088904571753 1  251.089560375239 0.654648987224291 13.90278 1
0.718  251.225624401293 0.694356440289767 13.9070857905719 1  251.208961558635 0.66267154158114 13.9088889846228 1  251.089560375239 0.654648987224291 13.90278 1
0.7185  251.225648257188 0.695863687331352 13.9070860706018 1  251.209029190306 0.66288250885335 13.9088875159597 1  251.089560375239 0.654648987224291 13.90278 1
0.719  251.225672086302 0.697417387619178 13.9070863502806 1  251.209096774474 0.663101858621069 13.9088860512066 1  251.089560375239 0.654648987224291 13.90278 1
0.7195  251.225695889779 0.69901861918141 13.9070866296119 1  251.209164312064 0.663329817871428 13.9088845903861 1  251.089560375239 0.654648987224291 13.90278 1
0.72  251.225719668783 0.700668474979422 13.9070869085991 1  251.209231804029 0.663566616799568 13.9088831335192 1  251.089560375239 0.654648987224291 13.90278 1
0.7205  251.225743424493 0.702368062841894 13.9070871872487 1  251.20929925134 0.663812488778772 13.9088816806293 1  251.089560375239 0.654648987224291 13.90278 1
0.721  251.225767158118 0.704118505389426 13.9070874655648 1  251.209366655 0.664067670328313 13.908880231737 1  251.089560375239 0.654648987224291 13.90278 1
0.7215  251.225790870887 0.705920939948571 13.9070877435528 1  251.209434016027 0.664332401078146 13.9088787868649 1  251.089560375239 0.654648987224291 13.90278 1
0.722  251.225814564055 0.707776518455652 13.9070880212163 1  251.209501335468 0.664606923731193 13.9088773460357 1  251.089560375239 0.654648987224291 13.90278 1
0.7225  251.225838238894 0.709686407349283 13.9070882985616 1  251.209568614392 0.664891484022782 13.9088759092716 1  251.089560375239 0.654648987224291 13.90278 1
0.723  251.225861896707 0.711651787452056 13.9070885755923 1  251.209635853895 0.665186330677217 13.9088744765958 1  251.089560375239 0.654648987224291 13.90278 1
0.7235  251.225885538813 0.713673853840089 13.9070888523138 1  251.209703055099 0.665491715361673 13.90887304803 1  251.089560375239 0.654648987224291 13.90278 1
0.724  251.225909166556 0.715753815700783 13.9070891287295 1  251.209770219144 0.665807892636967 13.9088716235989 1  251.089560375239 0.654648987224291 13.90278 1
0.7245  251.225932781293 0.717892896177644 13.9070894048455 1  251.209837347205 0.666135119905945 13.9088702033229 1  251.089560375239 0.654648987224291 13.90278 1
0.725  251.22595638441 0.720092332202493 13.9070896806662 1  251.209904440467 0.666473657358253 13.9088687872281 1  251.089560375239 0.654648987224291 13.90278 1
0.7255  251.225979977315 0.722353374313879 13.9070899561973 1  251.209971500157 0.666823767913054 13.9088673753364 1  251.089560375239 0.654648987224291 13.90278 1
0.726  251.226003561442 0.724677286461724 13.9070902314431 1  251.210038527518 0.667185717158147 13.9088659676716 1  251.089560375239 0.654648987224291 13.90278 1
0.7265  251.226027138244 0.727065345797298 13.907090506408 1  251.210105523822 0.667559773286454 13.9088645642578 1  251.089560375239 0.654648987224291 13.90278 1
0.727  251.226050709192 0.729518842448266 13.9070907810963 1  251.21017249037 0.667946207029552 13.908863165119 1  251.089560375239 0.654648987224291 13.90278 1
0.7275  251.226074275775 0.732039079278098 13.9070910555136 1  251.210239428489 0.668345291588229 13.9088617702788 1  251.089560375239 0.654648987224291 13.90278 1
0.728  251.226097839506 0.734627371629513 13.9070913296658 1  251.21030633953 0.668757302560001 13.9088603797616 1  251.089560375239 0.654648987224291 13.90278 1
0.7285  251.226121401926 0.737285047051309 13.9070916035564 1  251.210373224869 0.669182517863787 13.9088589935923 1  251.089560375239 0.654648987224291 13.90278 1
0.729  251.226144964588 0.740013445007551 13.9070918771911 1  251.210440085917 0.669621217661619 13.9088576117954 1  251.089560375239 0.654648987224291 13.90278 1
0.7295  251.226168529067 0.742813916569291 13.9070921505748 1  251.210506924105 0.670073684277363 13.9088562343951 1  251.089560375239 0.654648987224291 13.90278 1
0.73  251.226192096961 0.745687824087576 13.9070924237128 1  251.21057374089 0.670540202112463 13.9088548614166 1  251.089560375239 0.654648987224291 13.90278 1
0.7305  251.226215669884 0.748636540847475 13.9070926966089 1  251.210640537757 0.671021057558765 13.9088534928861 1  251.089560375239 0.654648987224291 13.90278 1
0.731  251.226239249462 0.751661450702069 13.9070929692692 1  251.210707316225 0.671516538908624 13.908852128828 1  251.089560375239 0.654648987224291 13.90278 1
0.7315  251.226262837349 0.754763947686366 13.9070932416991 1  251.210774077835 0.672026936261713 13.9088507692689 1  251.089560375239 0.654648987224291 13.90278 1
0.732  251.226286435216 0.757945435609936 13.9070935139041 1  251.210840824161 0.672552541429394 13.908849414233 1  251.089560375239 0.654648987224291 13.90278 1
0.7325  251.226310044753 0.761207327627865 13.9070937858886 1  251.210907556797 0.673093647835744 13.9088480637471 1  251.089560375239 0.654648987224291 13.90278 1
0.733  251.226333667663 0.764551045789037 13.9070940576588 1  251.210974277368 0.673650550416131 13.9088467178381 1  251.089560375239 0.654648987224291 13.90278 1
0.7335  251.226357305672 0.767978020561608 13.9070943292201 1  251.211040987531 0.674223545512859 13.9088453765324 1  251.089560375239 0.654648987224291 13.90278 1
0.734  251.226380960519 0.771489690334436 13.9070946005774 1  251.21110768897 0.674812930767991 13.9088440398561 1  251.089560375239 0.654648987224291 13.90278 1
0.7345  251.226404633963 0.775087500893918 13.9070948717373 1  251.211174383392 0.675419005013377 13.9088427078365 1  251.089560375239 0.654648987224291 13.90278 1
0.735  251.226428327783 0.778772904875927 13.9070951427037 1  251.211241072537 0.676042068158103 13.9088413805008 1  251.089560375239 0.654648987224291 13.90278 1
0.7355  251.22645204376 0.782547361191271 13.9070954134838 1  251.211307758173 0.676682421073188 13.9088400578758 1  251.089560375239 0.654648987224291 13.90278 1
0.736  251.226475783702 0.786412334425142 13.9070956840824 1  251.211374442094 0.677340365473595 13.9088387399899 1  251.089560375239 0.654648987224291 13.90278 1
0.7365  251.226499549423 0.790369294208807 13.9070959545055 1  251.211441126124 0.678016203797831 13.9088374268706 1  251.089560375239 0.654648987224291 13.90278 1
0.737  251.226523342752 0.794419714563465 13.9070962247603 1  251.211507812119 0.67871023908485 13.9088361185459 1  251.089560375239 0.654648987224291 13.90278 1
0.7375  251.226547165539 0.798565073215666 13.9070964948519 1  251.211574501959 0.679422774848478 13.9088348150449 1  251.089560375239 0.654648987224291 13.90278 1
0.738  251.226571019644 0.802806850883049 13.9070967647868 1  251.211641197555 0.680154114949618 13.9088335163949 1  251.089560375239 0.654648987224291 13.90278 1
0.7385  251.226594906939 0.80714653053052 13.9070970345699 1  251.21170790084 0.680904563465704 13.908832222626 1  251.089560375239 0.654648987224291 13.90278 1
0.739  251.226618829299 0.81158559659545 13.9070973042097 1  251.211774613785 0.681674424558238 13.908830933767 1  251.089560375239 0.654648987224291 13.90278 1
0.7395  251.226642788623 0.81612553418237 13.9070975737123 1  251.211841338385 0.682464002337828 13.908829649848 1  251.089560375239 0.654648987224291 13.90278 1
0.74  251.226666786821 0.820767828225597 13.9070978430829 1  251.211908076666 0.683273600727206 13.9088283708978 1  251.089560375239 0.654648987224291 13.90278 1
0.7405  251.226690825799 0.825513962619481 13.9070981123296 1  251.211974830679 0.684103523321953 13.9088270969467 1  251.089560375239 0.654648987224291 13.90278 1
0.741  251.226714907487 0.830365419316538 13.9070983814584 1  251.212041602501 0.684954073249359 13.9088258280245 1  251.089560375239 0.654648987224291 13.90278 1
0.7415  251.226739033814 0.835323677391998 13.9070986504757 1  251.212108394237 0.685825553025166 13.9088245641625 1  251.089560375239 0.654648987224291 13.90278 1
0.742  251.226763206714 0.840390212074832 13.9070989193903 1  251.212175208029 0.686718264408627 13.9088233053914 1  251.089560375239 0.654648987224291 13.90278 1
0.7425  251.226787428137 0.8455664937453 13.9070991882091 1  251.21224204604 0.687632508255583 13.9088220517423 1  251.089560375239 0.654648987224291 13.90278 1
0.743  251.226811700036 0.850853986897917 13.9070994569393 1  251.212308910462 0.688568584369863 13.908820803247 1  251.089560375239 0.654648987224291 13.90278 1
0.7435  251.226836024368 0.856254149070145 13.9070997255877 1  251.212375803512 0.689526791353097 13.9088195599375 1  251.089560375239 0.654648987224291 13.90278 1
0.744  251.226860403091 0.861768429736344 13.9070999941632 1  251.212442727439 0.690507426452972 13.9088183218456 1  251.089560375239 0.654648987224291 13.90278 1
0.7445  251.226884838175 0.867398269167294 13.9071002626736 1  251.212509684519 0.691510785409953 13.9088170890043 1  251.089560375239 0.654648987224291 13.90278 1
0.745  251.226909331592 0.873145097254729 13.9071005311267 1  251.212576677057 0.692537162302769 13.9088158614465 1  251.089560375239 0.654648987224291 13.90278 1
0.7455  251.226933885309 0.879010332301099 13.9071007995311 1  251.212643707382 0.693586849392589 13.9088146392043 1  251.089560375239 0.654648987224291 13.90278 1
0.746  251.226958501301 0.884995379774964 13.9071010678944 1  251.212710777846 0.69466013696585 13.9088134223123 1  251.089560375239 0.654648987224291 13.90278 1
0.7465  251.226983181537 0.891101631031599 13.9071013362262 1  251.212777890835 0.695757313176322 13.9088122108045 1  251.089560375239 0.654648987224291 13.90278 1
0.747  251.227007927992 0.897330461999858 13.9071016045352 1  251.212845048764 0.696878663886057 13.9088110047146 1  251.089560375239 0.654648987224291 13.90278 1
0.7475  251.227032742633 0.903683231835043 13.9071018728297 1  251.212912254069 0.698024472505385 13.9088098040771 1  251.089560375239 0.654648987224291 13.90278 1
0.748  251.227057627423 0.910161281538355 13.9071021411211 1  251.212979509207 0.699195019832243 13.9088086089272 1  251.089560375239 0.654648987224291 13.90278 1
0.7485  251.22708258434 0.916765932544298 13.9071024094164 1  251.213046816667 0.700390583890833 13.9088074193009 1  251.089560375239 0.654648987224291 13.90278 1
0.749  251.227107615335 0.923498485275028 13.9071026777263 1  251.213114178972 0.70161143976987 13.9088062352327 1  251.089560375239 0.654648987224291 13.90278 1
0.7495  251.227132722364 0.930360217664376 13.907102946061 1  251.213181598655 0.702857859460037 13.9088050567591 1  251.089560375239 0.654648987224291 13.90278 1
0.75  251.227157907378 0.937352383651185 13.9071032144298 1  251.213249078276 0.70413011169138 13.9088038839183 1  251.089560375239 0.654648987224291 13.90278 1
0.7505  251.227183172312 0.944476211643275 13.9071034828428 1  251.213316620431 0.705428461770695 13.9088027167454 1  251.089560375239 0.654648987224291 13.90278 1
0.751  251.22720851909 0.95173290295344 13.9071037513113 1  251.213384227732 0.70675317141825 13.9088015552791 1  251.089560375239 0.654648987224291 13.90278 1
0.7515  251.227233949629 0.959123630208682 13.9071040198473 1  251.213451902821 0.708104498605133 13.9088003995571 1  251.089560375239 0.654648987224291 13.90278 1
0.752  251.227259465846 0.966649535734403 13.9071042884606 1  251.21351964836 0.709482697390564 13.9087992496163 0.999999999892241  251.089560375239 0.654648987224291 13.90278 1
0.7525  251.227285069633 0.974311729914464 13.9071045571641 1  251.213587467032 0.710888017759374 13.9087981054967 0.999999999242414  251.089560375239 0.654648987224291 13.90278 1
0.753  251.227310762883 0.982111289530399 13.9071048259679 1  251.213655361548 0.712320705460519 13.9087969672359 0.999999998043348  251.089560375239 0.654648987224291 13.90278 1
0.7535  251.227336547465 0.990049256080405 13.9071050948846 1  251.213723334634 0.713781001845659 13.9087958348758 0.999999996044511  251.089560375239 0.654648987224291 13.90278 1
0.754  251.227362425237 0.998126634081857 13.907105363926 1  251.213791389054 0.715269143709402 13.9087947084553 0.999999992749493  251.089560375239 0.654648987224291 13.90278 1
0.7545  251.227388398032 1.00634438935897 13.9071056331056 1  251.213859527585 0.716785363130121 13.9087935880143 0.999999987331515  251.089560375239 0.654648987224291 13.90278 1
0.755  251.227414467675 1.014703447319 13.907105902436 1  251.213927753024 0.718329887312594 13.908792473595 0.99999997843047  251.089560375239 0.654648987224291 13.90278 1
0.7555  251.22744063597 1.02320469121915 13.9071061719317 1  251.213996068198 0.719902938432095 13.908791365237 0.999999963812887  251.089560375239 0.654648987224291 13.90278 1
0.756  251.227466904722 1.03184896042712 13.9071064416063 1  251.21406447594 0.721504733480338 13.9087902629833 0.999999939812717  251.089560375239 0.654648987224291 13.90278 1
0.7565  251.227493275721 1.04063704867682 13.9071067114754 1  251.214132979115 0.723135484113855 13.9087891668774 0.999999900413535  251.089560375239 0.654648987224291 13.90278 1
0.757  251.227519750762 1.04956970232147 13.9071069815555 1  251.21420158061 0.724795396505562 13.9087880769607 0.999999835742825  251.089560375239 0.654648987224291 13.90278 1
0.7575  251.227546331667 1.05864761858504 13.9071072518673 1  251.214270283326 0.726484671200562 13.9087869932793 0.999999729601994  251.089560375239 0.654648987224291 13.90278 1
0.758  251.22757302034 1.06787144381465 13.9071075224346 1  251.214339090204 0.728203502982525 13.9087859158761 0.999999555414678  251.089560375239 0.654648987224291 13.90278 1
0.7585  251.227599818826 1.07724177173705 13.9071077932924 1  251.214408004198 0.729952080762303 13.9087848447966 0.999999269580257  251.089560375239 0.654648987224291 13.90278 1
0.759  251.227626729483 1.0867591417275 13.9071080644886 1  251.214477028294 0.731730587526126 13.9087837800883 0.999998800569835  251.089560375239 0.654648987224291 13.90278 1
0.7595  251.227653755241 1.09642403710018 13.9071083361006 1  251.21454616552 0.733539200441629 13.9087827217995 0.999998031034999  251.089560375239 0.654648987224291 13.90278 1
0.76  251.227680900112 1.10623688343102 13.907108608255 1  251.214615418957 0.735378091390954 13.9087816699828 0.999996768446316  251.089560375239 0.654648987224291 13.90278 1
0.7605  251.227708170084 1.11619804691378 13.9071088811698 1  251.214684791774 0.737247428668303 13.9087806246947 0.999994696896346  251.089560375239 0.654648987224291 13.90278 1
0.761  251.227735574776 1.12630783274874 13.9071091552279 1  251.214754287274 0.739147381859751 13.9087795859997 0.999991297961963  251.089560375239 0.654648987224291 13.90278 1
0.7615  251.227763130443 1.13656648363424 13.9071094311131 1  251.21482390899 0.741078135434131 13.9087785539774 0.999985720722983  251.089560375239 0.654648987224291 13.90278 1
0.762  251.227790865452 1.14697417857913 13.907109710045 1  251.214893660856 0.743039926192002 13.9087775287317 0.999976568202527  251.089560375239 0.654648987224291 13.90278 1
0.7625  251.22781883012 1.1575310310223 13.9071099942216 0.999999999895032  251.214963547531 0.745033146076824 13.9087765104109 0.99996154637725  251.089560375239 0.654648987224291 13.90278 1
0.763  251.227847114634 1.1682370745207 13.9071102875936 0.99999999837973  251.215033574976 0.747058624183496 13.9087754992416 0.999936887156194  251.089560375239 0.654648987224291 13.90278 1
0.7635  251.227875881309 1.17909218796511 13.9071105972767 0.999999986253658  251.215103751529 0.749118401075876 13.9087744955971 0.999896399570038  251.089560375239 0.654648987224291 13.90278 1
0.764  251.227905422853 1.19009592280476 13.9071109360731 0.999999891022537  251.215174089964 0.751217862543989 13.9087735001121 0.999829909488544  251.089560375239 0.654648987224291 13.90278 1
0.7645  251.227936267126 1.20124796205928 13.9071113270018 0.999999146860839  251.215244611304 0.75337166582228 13.9087725139068 0.999720694113147  251.089560375239 0.654648987224291 13.90278 1
0.765  251.227969364956 1.2125536095096 13.9071118114098 0.999993364932045  251.215315352114 0.755620301045066 13.9087715390009 0.999541265532716  251.089560375239 0.654648987224291 13.90278 1
0.7655  251.22800642406 1.22403153024617 13.9071124633861 0.999948737070305  251.215386378437 0.758074031096528 13.9087705790639 0.999246447741591  251.089560375239 0.654648987224291 13.90278 1
0.766  251.228050480354 1.23518842731001 13.9071134146283 0.999606902228445  251.215457812093 0.761004062170787 13.908769640728 0.998762030606264  251.089560375239 0.654648987224291 13.90278 1
0.7665  251.228106660207 1.23726721428931 13.9071148894014 0.997015952822662  251.215529877984 0.764959121569739 13.9087687357314 0.997966234698319  251.089560375239 0.654648987224291 13.90278 1
0.767  251.228181431112 1.24400291088487 13.9071171392858 0.977913472672471  251.215602984048 0.770904721660433 13.9087678843515 0.996659598083327  251.089560375239 0.654648987224291 13.90278 1
0.7675  251.22827475112 1.53318033884999 13.9071197804502 0.855564621497724  251.215677851851 0.780428571331722 13.9087671207203 0.99451650738105  251.089560375239 0.654648987224291 13.90278 1
0.768  251.228378066518 3.24475211976247 13.9071217775177 0.444281984770656  251.215755722616 0.796035909500229 13.9087665005026 0.991008412216058  251.089560375239 0.654648987224291 13.90278 1
0.7685  251.228481301746 4.6132547386294 13.9071229060875 0.097261989948046  251.215838665762 0.821706670371335 13.9087661103286 0.985285462639074  251.089560375239 0.654648987224291 13.90278 1
0.769  251.228577822552 4.76102194857728 13.9071236446878 0.01417823980336  251.215929997299 0.863748121217299 13.9087660749475 0.976002725675503  251.089560375239 5.86386067194282 13.90278 0
0.7695  251.228673462777 4.76344656342234 13.9071242328825 0.001898521314899  251.216034737726 0.931958576317823 13.9087665521983 0.961087561564277  251.089560375239 5.86386067194282 13.90278 0
0.77  251.228770995937 4.7710356889014 13.9071247341166 0.000249410512221  251.216159885035 1.04092990195019 13.908767701558 0.937485734789533  251.089560375239 5.86386067194282 13.90278 0
0.7705  251.228870645661 4.79170385717703 13.9071251762906 3.24668413329284E-05  251.216314086553 1.2107888605441 13.9087696213666 0.901030231567844  251.089560375239 5.86386067194282 13.90278 0
0.771  251.228971973376 4.81291302302384 13.9071255776548 4.19554481296598E-06  251.216506244502 1.4657018466095 13.9087722799639 0.846776359749288  251.089560375239 5.86386067194282 13.90278 0
0.7715  251.229074494885 4.83392307588828 13.9071259517319 5.38275009226741E-07  251.216742997476 1.82740363316859 13.9087754913819 0.770348380452565  251.089560375239 5.86386067194282 13.90278 0
0.772  251.229177830661 4.85472546250924 13.9071263082588 6.81480930095995E-08  251.217026060958 2.30204400543119 13.9087789641557 0.670616635349567  251.089560375239 5.86386067194282 13.90278 0
0.7725  251.229281703663 4.87532379585292 13.9071266541595 8.05265137848286E-09  251.217351376328 2.86513356358535 13.9087823948898 0.552714980250641  251.089560375239 5.86386067194282 13.90278 0
0.773  251.229385915395 4.89571694780397 13.9071269943459 5.20085993269843E-10  251.217711211953 3.45868851017683 13.9087855491156 0.428568828197126  251.089560375239 5.86386067194282 13.90278 0
0.7735  251.229490324073 4.91590262340269 13.9071273323117 0  251.218097753809 4.01134871396653 13.9087882932468 0.312806705618724  251.089560375239 5.86386067194282 13.90278 0
0.774  251.229594828352 4.93587845646028 13.9071276705428 0  251.21850548015 4.46949519355194 13.9087905816588 0.21647089116537  251.089560375239 5.86386067194282 13.90278 0
0.7745  251.229699355449 4.95564216754143 13.9071280108161 0  251.218931316022 4.81397888246082 13.9087924257058 0.143608124492099  251.089560375239 5.86386067194282 13.90278 0
0.775  251.22980385273 4.97519155652444 13.9071283544134 0  251.21937357362 5.05436669413822 13.9087938668197 0.092383819475858  251.089560375239 5.86386067194282 13.90278 0
0.7755  251.229908281902 4.99452449032871 13.9071287022602 0  251.219830921473 5.21345327094799 13.9087949601681 0.058194091800062  251.089560375239 5.86386067194282 13.90278 0
0.776  251.230012614756 5.01363889956158 13.9071290550339 0  251.220301870716 5.31505118774354 13.9087957658802 0.036157279479913  251.089560375239 5.86386067194282 13.90278 0
0.7765  251.230116830258 5.03253277925753 13.9071294132349 0  251.220784696513 5.37845954900605 13.9087963439085 0.022270991456287  251.089560375239 5.86386067194282 13.90278 0
0.777  251.230220912483 5.05120419077706 13.9071297772363 0  251.22127756445 5.41746703187727 13.9087967505965 0.013644427536534  251.089560375239 5.86386067194282 13.90278 0
0.7775  251.230324849127 5.06965126393929 13.9071301473201 0  251.221778692826 5.44125595347727 13.90879703643 0.008332327413774  251.089560375239 5.86386067194282 13.90278 0
0.778  251.230428630398 5.08787219918292 13.9071305237086 0  251.222286473537 5.455709653923 13.9087972448812 0.005078684531669  251.089560375239 5.86386067194282 13.90278 0
0.7785  251.230532248432 5.105865269734 13.9071309065708 0  251.222799535474 5.46452832354661 13.9087974121771 0.003092203333499  251.089560375239 5.86386067194282 13.90278 0
0.779  251.230635696597 5.12362882376497 13.9071312960473 0  251.223316760967 5.47003328638617 13.9087975677119 0.001881636794679  251.089560375239 5.86386067194282 13.90278 0
0.7795  251.230738969267 5.14116128655897 13.9071316922493 0  251.223837272031 5.47368836251713 13.9087977348268 0.001144686886258  251.089560375239 5.86386067194282 13.90278 0
0.78  251.230842061444 5.15846116265837 13.9071320952721 0  251.2243604006 5.47640664266706 13.9087979317351 0.000696303803411  251.089560375239 5.86386067194282 13.90278 0
0.7805  251.230944968696 5.17552703800217 13.9071325051914 0  251.224885652924 5.47874841249988 13.9087981724428 0.000423561020765  251.089560375239 5.86386067194282 13.90278 0
0.781  251.231047686838 5.19235758202981 13.9071329220782 0  251.225412674087 5.48100659713603 13.9087984675967 0.00025766826442  251.089560375239 5.86386067194282 13.90278 0
0.7815  251.231150212036 5.20895154976004 13.9071333459892 0  251.225941215862 5.48330379792367 13.9087988252433 0.000156762631645  251.089560375239 5.86386067194282 13.90278 0
0.782  251.231252540613 5.22530778381958 13.9071337769752 0  251.226471110415 5.48568640371067 13.9087992514732 9.53808220371803E-05  251.089560375239 5.86386067194282 13.90278 0
0.7825  251.231354669052 5.24142521642599 13.9071342150792 0  251.227002250168 5.48817157149431 13.9087997509234 5.80378273014419E-05  251.089560375239 5.86386067194282 13.90278 0
0.783  251.231456593934 5.25730287131059 13.907134660338 0  251.227534572373 5.49076529347035 13.9088003271688 3.53170075803203E-05  251.089560375239 5.86386067194282 13.90278 0
0.7835  251.231558311925 5.27293986557732 13.9071351127827 0  251.228068047556 5.49346917833545 13.9088009830108 2.14915657220793E-05  251.089560375239 5.86386067194282 13.90278 0
0.784  251.23165981971 5.28833541148699 13.9071355724413 0  251.228602670799 5.49628303665832 13.9088017206954 1.30782777115185E-05  251.089560375239 5.86386067194282 13.90278 0
0.7845  251.231761114063 5.30348881816451 13.9071360393343 0  251.229138455316 5.4992058751535 13.9088025420701 7.95822911477237E-06  251.089560375239 5.86386067194282 13.90278 0
0.785  251.231862191758 5.31839949321387 13.9071365134787 0  251.229675427736 5.50223628113314 13.908803448696 4.84225832993861E-06  251.089560375239 5.86386067194282 13.90278 0
0.7855  251.231963049623 5.33306694424087 13.9071369948853 0  251.230213624514 5.50537257265157 13.9088044419388 2.94593070040149E-06  251.089560375239 5.86386067194282 13.90278 0
0.786  251.232063684477 5.34749078026985 13.9071374835609 0  251.230753089454 5.5086128587929 13.9088055230255 1.79188027711726E-06  251.089560375239 5.86386067194282 13.90278 0
0.7865  251.232164093104 5.36167071305032 13.9071379795115 0  251.231293871838 5.51195506568102 13.9088066930895 1.0895850459636E-06  251.089560375239 5.86386067194282 13.90278 0
0.787  251.232264272384 5.37560655825038 13.9071384827322 0  251.231836025084 5.51539694958266 13.9088079532024 6.62226997473903E-07  251.089560375239 5.86386067194282 13.90278 0
0.7875  251.232364219137 5.38929823651848 13.9071389932168 0  251.232379605726 5.51893610529092 13.9088093044009 4.02189122434127E-07  251.089560375239 5.86386067194282 13.90278 0
0.788  251.232463930157 5.40274577441858 13.9071395109562 0  251.232924672825 5.52256997292402 13.9088107476966 2.43973054704999E-07  251.089560375239 5.86386067194282 13.90278 0
0.7885  251.232563402304 5.41594930523064 13.9071400359316 0  251.233471287332 5.52629584431301 13.9088122840963 1.47716261005293E-07  251.089560375239 5.86386067194282 13.90278 0
0.789  251.232662632325 5.42890906960127 13.9071405681257 0  251.234019511832 5.53011086943084 13.9088139146056 8.91595758703537E-08  251.089560375239 5.86386067194282 13.90278 0
0.7895  251.23276161702 5.44162541605542 13.9071411075139 0  251.234569410302 5.53401206301089 13.9088156402322 5.35406047082396E-08  251.089560375239 5.86386067194282 13.90278 0
0.79  251.232860353167 5.45409880135033 13.9071416540667 0  251.23512104778 5.5379963113977 13.9088174620016 3.18767480504207E-08  251.089560375239 5.86386067194282 13.90278 0
0.7905  251.232958837535 5.46632979067492 13.9071422077494 0  251.235674490401 5.54206037964676 13.9088193809518 1.87028451729578E-08  251.089560375239 5.86386067194282 13.90278 0
0.791  251.233057066826 5.47831905768733 13.9071427685261 0  251.236229805257 5.54620091885351 13.9088213981378 1.06943398852613E-08  251.089560375239 5.86386067194282 13.90278 0
0.7915  251.233155037768 5.49006738439362 13.9071433363524 0  251.236787060329 5.55041447368575 13.9088235146347 5.82968025658364E-09  251.089560375239 5.86386067194282 13.90278 0
0.792  251.233252747017 5.50157566085565 13.9071439111833 0  251.237346324434 5.55469749011636 13.9088257315412 2.88179745545697E-09  251.089560375239 5.86386067194282 13.90278 0
0.7925  251.233350191242 5.51284488473671 13.9071444929664 0  251.237907667266 5.55904632332224 13.9088280499758 1.1149673995076E-09  251.089560375239 5.86386067194282 13.90278 0
0.793  251.233447367053 5.52387616067416 13.9071450816468 0  251.238471159343 5.56345724572656 13.9088304710808 1.58278245309564E-10  251.089560375239 5.86386067194282 13.90278 0
0.7935  251.233544271055 5.53467069948598 13.907145677164 0  251.239036871981 5.56792645516376 13.9088329960255 0  251.089560375239 5.86386067194282 13.90278 0
0.794  251.233640899801 5.54522981720542 13.907146279454 0  251.239604877379 5.57245008314616 13.9088356260016 0  251.089560375239 5.86386067194282 13.90278 0
0.7945  251.23373724984 5.55555493394875 13.907146888447 0  251.240175248541 5.57702420320066 13.9088383622288 0  251.089560375239 5.86386067194282 13.90278 0
0.795  251.233833317645 5.56564757261228 13.9071475040707 0  251.240748059354 5.58164483926027 13.9088412059522 0  251.089560375239 5.86386067194282 13.90278 0
0.7955  251.233929099681 5.57550935740677 13.9071481262462 0  251.24132338457 5.58630797407988 13.9088441584447 0  251.089560375239 5.86386067194282 13.90278 0
0.796  251.234024592301 5.58514201222321 13.907148754894 0  251.241901299818 5.59100955765604 13.9088472210073 0  251.089560375239 5.86386067194282 13.90278 0
0.7965  251.234119791886 5.59454735884358 13.9071493899265 0  251.242481881641 5.59574551562668 13.9088503949697 0  251.089560375239 5.86386067194282 13.90278 0
0.797  251.234214694739 5.60372731498793 13.9071500312525 0  251.243065207544 5.60051175762741 13.9088536816894 0  251.089560375239 5.86386067194282 13.90278 0
0.7975  251.234309297084 5.61268389221029 13.9071506787761 0  251.243651355952 5.60530418557921 13.9088570825548 0  251.089560375239 5.86386067194282 13.90278 0
0.798  251.234403595057 5.62141919364442 13.9071513323977 0  251.244240406284 5.61011870188958 13.9088605989838 0  251.089560375239 5.86386067194282 13.90278 0
0.7985  251.234497584739 5.62993541160657 13.9071519920107 0  251.244832438975 5.61495121754156 13.9088642324238 0  251.089560375239 5.86386067194282 13.90278 0
0.799  251.234591262075 5.63823482505615 13.9071526575043 0  251.245427535469 5.61979766004962 13.9088679843556 0  251.089560375239 5.86386067194282 13.90278 0
0.7995  251.234684622894 5.64631979692554 13.9071533287621 0  251.246025778294 5.6246539812648 13.9088718562899 0  251.089560375239 5.86386067194282 13.90278 0
0.8  251.234777662901 5.65419277132264 13.907154005659 0  251.246627251063 5.62951616500515 13.9088758497699 0  251.089560375239 5.86386067194282 13.90278 0
0.8005  251.23487037756 5.6618562706101 13.9071546880653 0  251.247232038494 5.63438023449476 13.9088799663721 0  251.089560375239 5.86386067194282 13.90278 0
0.801  251.234962762121 5.66931289237506 13.907155375842 0  251.247840226452 5.63924225959326 13.908884207706 0  251.089560375239 5.86386067194282 13.90278 0
0.8015  251.235054811526 5.67656530628989 13.9071560688416 0  251.248451901975 5.64409836379751 13.9088885754151 0  251.089560375239 5.86386067194282 13.90278 0
0.802  251.235146520375 5.68361625087636 13.907156766905 0  251.249067153311 5.64894473099992 13.9088930711766 0  251.089560375239 5.86386067194282 13.90278 0
0.8025  251.235237882811 5.69046853017765 13.9071574698603 0  251.249686069937 5.65377761198755 13.9088976967027 0  251.089560375239 5.86386067194282 13.90278 0
0.803  251.23532889241 5.69712501034829 13.9071581775208 0  251.250308742566 5.65859333066759 13.908902453742 0  251.089560375239 5.86386067194282 13.90278 0
0.8035  251.235419542049 5.70358861617009 13.907158889681 0  251.250935263238 5.66338829000898 13.9089073440763 0  251.089560375239 5.86386067194282 13.90278 0
0.804  251.235509823701 5.70986232750115 13.9071596061146 0  251.251565725265 5.66815897768224 13.908912369526 0  251.089560375239 5.86386067194282 13.90278 0
0.8045  251.235599728279 5.71594917566982 13.9071603265658 0  251.252200223306 5.67290197139351 13.9089175319475 0  251.089560375239 5.86386067194282 13.90278 0
0.805  251.235689245244 5.72185223981478 13.9071610507514 0  251.252838853403 5.67761394389962 13.9089228332326 0  251.089560375239 5.86386067194282 13.90278 0
0.8055  251.235778362426 5.72757464319268 13.9071617783423 0  251.253481712947 5.68229166769448 13.9089282753116 0  251.089560375239 5.86386067194282 13.90278 0
0.806  251.235867065472 5.73311954944619 13.9071625089618 0  251.254128900732 5.6869320193638 13.9089338601518 0  251.089560375239 5.86386067194282 13.90278 0
0.8065  251.235955337344 5.73849015885265 13.907163242173 0  251.254780516971 5.69153198359958 13.9089395897561 0  251.089560375239 5.86386067194282 13.90278 0
0.807  251.236043157701 5.74368970455822 13.9071639774615 0  251.255436663254 5.69608865686846 13.9089454661663 0  251.089560375239 5.86386067194282 13.90278 0
0.8075  251.236130502023 5.7487214488029 13.90716471422 0  251.256097442586 5.70059925073452 13.9089514914601 0  251.089560375239 5.86386067194282 13.90278 0
0.808  251.236217340611 5.75358867914821 13.9071654517262 0  251.256762959371 5.70506109483101 13.9089576677515 0  251.089560375239 5.86386067194282 13.90278 0
0.8085  251.236303637336 5.75829470471378 13.907166189113 0  251.257433319388 5.70947163948143 13.9089639971869 0  251.089560375239 5.86386067194282 13.90278 0
0.809  251.236389348067 5.7628428524296 13.9071669253349 0  251.258108629652 5.71382845796668 13.9089704819514 0  251.089560375239 5.86386067194282 13.90278 0
0.8095  251.236474418735 5.76723646331133 13.9071676591241 0  251.258788998469 5.71812924844813 13.9089771242601 0  251.089560375239 5.86386067194282 13.90278 0
0.81  251.236558782887 5.77147888876435 13.9071683889381 0  251.259474535323 5.72237183554031 13.9089839263568 0  251.089560375239 5.86386067194282 13.90278 0
0.8105  251.23664235868 5.77557348692275 13.9071691128948 0  251.260165350697 5.72655417153885 13.9089908905142 0  251.089560375239 5.86386067194282 13.90278 0
0.811  251.236725045217 5.77952361903027 13.9071698286868 0  251.260861555957 5.73067433731221 13.9089980190269 0  251.089560375239 5.86386067194282 13.90278 0
0.8115  251.236806717848 5.78333264586173 13.9071705334854 0  251.261563263091 5.73473054285732 13.9090053142094 0  251.089560375239 5.86386067194282 13.90278 0
0.812  251.236887222587 5.7870039241976 13.9071712238053 0  251.262270584501 5.73872112753112 13.909012778387 0  251.089560375239 5.86386067194282 13.90278 0
0.8125  251.23696636885 5.79054080334018 13.907171895359 0  251.262983632627 5.74264455996039 13.9090204138882 0  251.089560375239 5.86386067194282 13.90278 0
0.813  251.237043920814 5.79394662168783 13.9071725428534 0  251.263702519485 5.74649943764038 13.9090282230363 0  251.089560375239 5.86386067194282 13.90278 0
0.8135  251.237119586396 5.79722470335122 13.9071731597578 0  251.264427356114 5.75028448623159 13.909036208136 0  251.089560375239 5.86386067194282 13.90278 0
0.814  251.237193003848 5.80037835482127 13.9071737380002 0  251.265158251875 5.75399855856377 13.9090443714572 0  251.089560375239 5.86386067194282 13.90278 0
0.8145  251.237263724991 5.80341086167432 13.9071742676004 0  251.265895313534 5.75764063335625 13.9090527152186 0  251.089560375239 5.86386067194282 13.90278 0
0.815  251.237331194483 5.80632548531069 13.9071747362123 0  251.266638644281 5.76120981367113 13.9090612415532 0  251.089560375239 5.86386067194282 13.90278 0
0.8155  251.237394724077 5.80912545971226 13.9071751285623 0  251.267388342172 5.76470532509735 13.9090699524898 0  251.089560375239 5.86386067194282 13.90278 0
0.816  251.237453460892 5.81181398820843 13.9071754257428 0  251.26814449852 5.76812651369362 13.9090788499071 0  251.089560375239 5.86386067194282 13.90278 0
0.8165  251.237506348009 5.81439424022464 13.9071756043415 0  251.268907195721 5.77147284369013 13.9090879354876 0  251.089560375239 5.86386067194282 13.90278 0
0.817  251.237552075508 5.81686934798298 13.9071756353751 0  251.26967650452 5.77474389496344 13.9090972106625 0  251.089560375239 5.86386067194282 13.90278 0
0.8175  251.237589020124 5.81924240313204 13.907175482948 0  251.270452480821 5.77793936030247 13.90910667653 0  251.089560375239 5.86386067194282 13.90278 0
0.818  251.237615170323 5.82151645325016 13.9071751026032 0  251.271235161443 5.78105904246563 13.9091163337704 0  251.089560375239 5.86386067194282 13.90278 0
0.8185  251.237628033516 5.82369449815474 13.90717443928 0  251.272024559031 5.78410285105009 13.9091261825313 0  251.089560375239 5.86386067194282 13.90278 0
0.819  251.237624521155 5.82577948601394 13.9071734247833 0  251.272820655719 5.7870707991795 13.9091362222857 0  251.089560375239 5.86386067194282 13.90278 0
0.8195  251.237600806521 5.827774309082 13.9071719746459 0  251.273623395223 5.78996300001962 13.9091464516584 0  251.089560375239 5.86386067194282 13.90278 0
0.82  251.237552148519 5.82968179900042 13.9071699842443 0  251.274432673025 5.79277966313019 13.9091568682106 0  251.089560375239 5.86386067194282 13.90278 0
0.8205  251.237472673368 5.83150472152304 13.9071673239985 0  251.275248324244 5.79552109066155 13.9091674681719 0  251.089560375239 5.86386067194282 13.90278 0
0.821  251.237355104489 5.83324577050343 13.9071638334128 0  251.276070108625 5.79818767340091 13.9091782461057 0  251.089560375239 5.86386067194282 13.90278 0
0.8215  251.237190427821 5.83490756092801 13.9071593137086 0  251.276897691808 5.80077988666698 13.9091891945024 0  251.089560375239 5.86386067194282 13.90278 0
0.822  251.236967477511 5.83649262074584 13.9071535186957 0  251.277730622306 5.80329828606063 13.9092003032634 0  251.089560375239 5.86386067194282 13.90278 0
0.8225  251.236672422773 5.8380033811718 13.9071461434758 0  251.278568302774 5.80574350305838 13.9092115590736 0  251.089560375239 5.86386067194282 13.90278 0
0.823  251.236288132728 5.83944216507858 13.9071368104419 0  251.27940995452 5.80811624044675 13.909222944619 0  251.089560375239 5.86386067194282 13.90278 0
0.8235  251.235793389674 5.84081117297912 13.9071250519591 0  251.280254573568 5.81041726758295 13.9092344376133 0  251.089560375239 5.86386067194282 13.90278 0
0.824  251.235161915196 5.84211246600747 13.907110288913 0  251.281100876148 5.81264741545782 13.9092460095987 0  251.089560375239 5.86386067194282 13.90278 0
0.8245  251.234361164491 5.84334794515299 13.9070918041367 0  251.281947231186 5.81480757153382 13.9092576244587 0  251.089560375239 5.86386067194282 13.90278 0
0.825  251.233350833261 5.84451932581342 13.9070687095319 0  251.282791576705 5.8168986743189 13.9092692365771 0  251.089560375239 5.86386067194282 13.90278 0
0.8255  251.23208100949 5.84562810654103 13.9070399053403 0  251.283631316399 5.81892170762655 13.9092807885466 0  251.089560375239 5.86386067194282 13.90278 0
0.826  251.23048988507 5.84667553055899 13.9070040297226 0  251.284463191197 5.82087769444297 13.9092922083542 0  251.089560375239 5.86386067194282 13.90278 0
0.8265  251.228500922702 5.84766253830231 13.9069593963269 0  251.285283120605 5.82276769033042 13.9093034058724 0  251.089560375239 5.86386067194282 13.90278 0
0.827  251.226019348282 5.84858970881601 13.9069039169966 0  251.286086005956 5.82459277624197 13.9093142685257 0  251.089560375239 5.86386067194282 13.90278 0
0.8275  251.222927808422 5.84945718733424 13.9068350060712 0  251.286865486835 5.82635405061303 13.9093246559215 0  251.089560375239 5.86386067194282 13.90278 0
0.828  251.219080994473 5.85026459572688 13.9067494618922 0  251.28761363935 5.82805262054934 13.9093343932055 0  251.089560375239 5.86386067194282 13.90278 0
0.8285  251.214298986846 5.85101092170091 13.9066433201095 0  251.288320602615 5.82968959189391 13.9093432628276 0  251.089560375239 5.86386067194282 13.90278 0
0.829  251.208359015853 5.85169438169242 13.9065116720397 0  251.288974116104 5.83126605789022 13.9093509943523 0  251.089560375239 5.86386067194282 13.90278 0
0.8295  251.200985262193 5.85231225115723 13.906348439773 0  251.289558946816 5.83278308609982 13.9093572518364 0  251.089560375239 5.86386067194282 13.90278 0
0.83  251.191836231457 5.8528606544913 13.9061460977143 0  251.290056179915 5.83424170314052 13.9093616182046 0  251.089560375239 5.86386067194282 13.90278 0
0.8305  251.180489126692 5.85333430497222 13.9058953277735 0  251.290442340367 5.83564287671076 13.9093635759049 0  251.089560375239 5.86386067194282 13.90278 0
0.831  251.166420506276 5.85372618282407 13.9055845923962 0  251.290688305502 5.83698749424369 13.9093624829481 0  251.089560375239 5.86386067194282 13.90278 0
0.8315  251.148982346397 5.85402713671045 13.9051996058032 0  251.290757958486 5.83827633721777 13.9093575432465 0  251.089560375239 5.86386067194282 13.90278 0
0.832  251.127372418837 5.85422539046955 13.9047226791447 0  251.290606521195 5.83951005057085 13.9093477698944 0  251.089560375239 5.86386067194282 13.90278 0
0.8325  251.100597638276 5.85430593262111 13.9041319094318 0  251.290178490307 5.84068910542697 13.9093319396867 0  251.089560375239 5.86386067194282 13.90278 0
0.833  251.067428716732 5.85424976088367 13.9034001748593 0  251.289405081877 5.84181375370252 13.9093085368167 0  251.089560375239 5.86386067194282 13.90278 0
0.8335  251.026344071773 5.85403294738862 13.9024938901935 0  251.288201067652 5.84288397276506 13.9092756831678 0  251.089560375239 5.86386067194282 13.90278 0
0.834  250.975460455864 5.85362548225882 13.901371464665 0  251.286460858471 5.8438993976777 13.909231051996 0  251.089560375239 5.86386067194282 13.90278 0
0.8345  250.912447183268 5.85298984330235 13.8999813909342 0  251.284053655368 5.84485923803985 13.9091717610623 0  251.089560375239 5.86386067194282 13.90278 0
0.835  250.834420107492 5.85207922742282 13.8982598763432 0  251.280817446737 5.845762175733 13.9090942403166 0  251.089560375239 5.86386067194282 13.90278 0
0.8355  250.737810616802 5.85083536444546 13.8961279060264 0  251.27655157704 5.84660623899744 13.9089940680731 0  251.089560375239 5.86386067194282 13.90278 0
0.836  250.618203836296 5.84918581586214 13.8934876003209 0  251.271007547335 5.8473886471778 13.9088657681746 0  251.089560375239 5.86386067194282 13.90278 0
0.8365  250.470138912769 5.84704063878647 13.8902176949916 0  251.263877627444 5.84810561913435 13.9087025588466 0  251.089560375239 5.86386067194282 13.90278 0
0.837  250.286862674966 5.84428826851376 13.88616792999 0  251.254780759676 5.84875213664845 13.9084960417368 0  251.089560375239 5.86386067194282 13.90278 0
0.8375  250.060026058942 5.84079044058333 13.8811520785234 0  251.243245111188 5.84932165210387 13.9082358168648 0  251.089560375239 5.86386067194282 13.90278 0
0.838  249.779310423939 5.8363759343064 13.8749392798141 0  251.228686479458 5.84980572717424 13.9079090058266 0  251.089560375239 5.86386067194282 13.90278 0
0.8385  249.431968220359 5.8308328735001 13.8672432517521 0  251.210381568196 5.85019358612943 13.9074996613228 0  251.089560375239 5.86386067194282 13.90278 0
0.839  249.002259384824 5.82389926591376 13.8577088480374 0  251.187434917955 5.85047156347125 13.9069880358943 0  251.089560375239 5.86386067194282 13.90278 0
0.8395  248.470761342628 5.81525140029732 13.8458952803176 0  251.158737990783 5.85062242085676 13.9063496761684 0  251.089560375239 5.86386067194282 13.90278 0
0.84  247.813526667491 5.80448964962462 13.8312551385784 0  251.122918554723 5.85062450235 13.9055543008706 0  251.089560375239 5.86386067194282 13.90278 0
0.8405  247.001058469324 5.79112115255778 13.8131080972698 0  251.07827807989 5.85045068977728 13.9045644107937 0  251.089560375239 5.86386067194282 13.90278 0
0.841  245.997069820644 5.77453876704012 13.7906078689162 0  251.02271432398 5.85006711101982 13.903333566387 0  251.089560375239 5.86386067194282 13.90278 0
0.8415  244.756990666576 5.75399561828014 13.7627005301152 0  250.953625629166 5.84943154307057 13.9018042530597 0  251.089560375239 5.86386067194282 13.90278 0
0.842  243.226184854993 5.72857451316056 13.7280717517876 0  250.86779264927 5.84849143818722 13.8999052348481 0  251.089560375239 5.86386067194282 13.90278 0
0.8425  241.337843124541 5.69715148978672 13.6850796492857 0  250.761232244841 5.84718148494721 13.8975482728057 0  251.089560375239 5.86386067194282 13.90278 0
0.843  239.010528289202 5.65835285665881 13.6316688284514 0  250.629017089753 5.84542059585048 13.8946240540262 0  251.089560375239 5.86386067194282 13.90278 0
0.8435  236.145371600932 5.61050531935336 13.5652595891724 0  250.465053085029 5.84310818857417 13.8909971390303 0  251.089560375239 5.86386067194282 13.90278 0
0.844  232.622962552295 5.55157930329271 13.4826039255491 0  250.261804932751 5.84011959832198 13.8864996870383 0  251.089560375239 5.86386067194282 13.90278 0
0.8445  228.300051152917 5.47912653260213 13.3795965704823 0  250.009958137166 5.83630042298466 13.8809236577994 0  251.089560375239 5.86386067194282 13.90278 0
0.845  223.006312335986 5.39021458908188 13.2510243085305 0  249.698003232773 5.83145956024017 13.8740111112096 0  251.089560375239 5.86386067194282 13.90278 0
0.8455  216.54163852134 5.28136397596775 13.0902292392154 0  249.311725156976 5.82536064542511 13.8654421270658 0  251.089560375239 5.86386067194282 13.90278 0
0.846  208.67477836355 5.14849780673647 12.8886502316048 0  248.833577381784 5.81771154048183 13.8548197401608 0  251.089560375239 5.86386067194282 13.90278 0
0.8465  199.144705419251 4.98692165154608 12.6351893585086 0  248.241916735376 5.80815145755181 13.8416511212418 0  251.089560375239 5.86386067194282 13.90278 0
0.847  187.667002403047 4.79136289511534 12.3153236133794 0  247.510070905115 5.79623522693144 13.8253240192057 0  251.089560375239 5.86386067194282 13.90278 0
0.8475  173.948978031061 4.55611770053752 11.9098431687765 0  246.605206686187 5.78141414104254 13.8050771961775 0  251.089560375239 5.86386067194282 13.90278 0
0.848  157.719499797932 4.27538339549888 11.3930449814871 0  245.486963632945 5.76301272990192 13.7799632088111 0  251.089560375239 5.86386067194282 13.90278 0
0.8485  138.783107150565 3.94390169696432 10.7301609975959 0  244.105815780184 5.74020076057784 13.7488013786973 0  1 1 -0.5 0
0.849  117.113575433079 3.55811635664289 9.8738463283737 0  242.401125052029 5.71195972298872 13.7101180969656 0  1 1 -0.5 0
0.8495  93.0104934156414 3.11818368401695 8.7601033865243 0  240.298856384011 5.6770431002259 13.6620706408953 0  1 1 -0.5 0
0.85  67.3525434917078 2.63142665874203 7.30678072016703 0  237.708940534889 5.63392987764506 13.6023493198026 0  1 1 -0.5 0
0.8505  41.9780424730539 2.11833992830322 5.42974263778812 0  234.522302600995 5.58077110864702 13.5280508248278 0  1 1 -0.5 0
0.851  20.1089482936606 1.62326008832335 3.13794101247129 0  230.607632748708 5.51533006530763 13.4355128411379 0  1 1 -0.5 0
0.8515  6.04271356005168 1.23116185928691 0.869670507047825 0  225.808077007746 5.43491777752072 13.3200958378564 0  1 1 -0.5 0
0.852  1.43371917359679 1.04178006231479 -0.309637419581192 0  219.9381957809 5.33632794694801 13.1758917698054 0  1 1 -0.5 0
0.8525  1.0182268770703 1.00417924129884 -0.487852787814896 0  212.781816178465 5.21577884352423 12.9953300914571 0  1 1 -0.5 0
0.853  1.0007856412505 1.00029651779091 -0.499386990982521 0  204.091854179986 5.06887567763395 12.7686372708689 0  1 1 -0.5 0
0.8535  1.00003541672531 1.00001740327181 -0.499970862364117 0  193.593902351977 4.89061637247769 12.4830843280973 0  1 1 -0.5 0
0.854  1.00000162466462 1.00000092477035 -0.499998639347872 0  180.996523142191 4.67547864574465 12.121924389849 0  1 1 -0.5 0
0.8545  1.0000000749611 1.00000004650466 -0.499999936841261 0  166.013001124432 4.4176500466509 11.6628759305562 0  1 1 -0.5 0
0.855  1.00000000346499 1.0000000022648 -0.499999997074644 0  148.402176361654 4.11150036936588 11.0759519446604 0  1 1 -0.5 0
0.8555  1.00000000016033 1.00000000010822 -0.49999999986459 0  128.040500839215 3.75245698649077 10.3204130992967 0  1 1 -0.5 0
0.856  1.00000000000749 1.00000000000514 -0.499999999993709 0  105.044431790183 3.33854621253196 9.34083530785378 0  1 1 -0.5 0
0.8565  1.00000000000043 1.00000000000028 -0.499999999999681 0  79.9720299325321 2.87304756667414 8.06358333863781 0  1 1 -0.5 0
0.857  1.00000000000009 1.00000000000005 -0.499999999999956 0  54.1400406864802 2.3690690574722 6.40090832760199 0  1 1 -0.5 0
0.8575  1.00000000000008 1.00000000000004 -0.499999999999973 0  30.0570630014191 1.85760637494376 4.29436696186514 0  1 1 -0.5 0
0.858  1.00000000000006 1.00000000000003 -0.499999999999978 0  11.6635602242597 1.4016809480482 1.90987081278694 0  1 1 -0.5 0
0.8585  1.00000000000006 1.00000000000003 -0.499999999999984 0  2.70096904420153 1.10626736729735 0.077640311625167 0  1 1 -0.5 0
0.859  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.08481190004549 1.01348156915291 -0.451542405357023 0  1 1 -0.5 0
0.8595  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00359734448794 1.00111031000096 -0.497343729041974 0  1 1 -0.5 0
0.86  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00015971765462 1.00007038143833 -0.499871045170889 0  1 1 -0.5 0
0.8605  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000727387375 1.00000389192728 -0.499993946848592 0  1 1 -0.5 0
0.861  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000033450062 1.00000020005867 -0.499999718771856 0  1 1 -0.5 0
0.8615  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.0000000154383 1.0000000098682 -0.499999986975376 0  1 1 -0.5 0
0.862  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000071354 1.00000000047508 -0.499999999397337 0  1 1 -0.5 0
0.8625  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000003304 1.00000000002255 -0.499999999972111 0  1 1 -0.5 0
0.863  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000157 1.00000000000108 -0.499999999998697 0  1 1 -0.5 0
0.8635  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000012 1.00000000000007 -0.499999999999929 0  1 1 -0.5 0
0.864  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000003 -0.499999999999982 0  1 1 -0.5 0
0.8645  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.865  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8655  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.866  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8665  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.867  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8675  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.868  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8685  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.869  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8695  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.87  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8705  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.871  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8715  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.872  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.8725  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.873  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.8735  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.874  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8745  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.875  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.8755  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.876  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.8765  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.877  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.8775  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.878  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8785  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.879  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8795  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.88  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8805  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.881  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8815  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.882  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8825  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.883  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8835  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.884  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.8845  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.885  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8855  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.886  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8865  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.887  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.8875  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.888  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.8885  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.889  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.8895  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.89  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8905  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.891  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8915  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.892  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8925  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.893  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8935  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.894  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8945  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.895  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8955  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.896  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8965  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.897  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.8975  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.898  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.8985  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.899  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8995  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9005  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.901  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.9015  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.902  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9025  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.903  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9035  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.904  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9045  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.905  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9055  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.906  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9065  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.907  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9075  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.908  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9085  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.909  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9095  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.91  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9105  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.911  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9115  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.912  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9125  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.913  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9135  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.914  1.00000000000006 1.00000000000002 -0.499999999999986 0  1.00000000000006 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9145  1.00000000000005 1.00000000000003 -0.499999999999981 0  1.00000000000005 1.00000000000003 -0.499999999999981 0  1 1 -0.5 0
0.915  1.00000000000006 1.00000000000003 -0.499999999999983 0  1.00000000000006 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9155  1.00000000000007 1.00000000000003 -0.499999999999978 0  1.00000000000007 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.916  1.00000000000007 1.00000000000003 -0.499999999999974 0  1.00000000000007 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.9165  1.00000000000008 1.00000000000003 -0.499999999999976 0  1.00000000000008 1.00000000000003 -0.499999999999976 0  1 1 -0.5 0
0.917  1.00000000000008 1.00000000000003 -0.499999999999975 0  1.00000000000008 1.00000000000003 -0.499999999999975 0  1 1 -0.5 0
0.9175  1.00000000000008 1.00000000000003 -0.499999999999972 0  1.00000000000008 1.00000000000003 -0.499999999999972 0  1 1 -0.5 0
0.918  1.00000000000008 1.00000000000004 -0.49999999999997 0  1.00000000000008 1.00000000000004 -0.49999999999997 0  1 1 -0.5 0
0.9185  1.00000000000008 1.00000000000003 -0.499999999999974 0  1.00000000000008 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.919  1.00000000000006 1.00000000000003 -0.499999999999978 0  1.00000000000006 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.9195  1.00000000000006 1.00000000000003 -0.499999999999984 0  1.00000000000006 1.00000000000003 -0.499999999999984 0  1 1 -0.5 0
0.92  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9205  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.921  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9215  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.922  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9225  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.923  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9235  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.924  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9245  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.925  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9255  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.926  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9265  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.927  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9275  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.928  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9285  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.929  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9295  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.93  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9305  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.931  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9315  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.932  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9325  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.933  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.9335  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.934  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9345  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.935  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9355  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.936  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9365  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.937  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.9375  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.938  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9385  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.939  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9395  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.94  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9405  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.941  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9415  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.942  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9425  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.943  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9435  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.944  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9445  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.945  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9455  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.946  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9465  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.947  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9475  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.948  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9485  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.949  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9495  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.95  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9505  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.951  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9515  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.952  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9525  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.953  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9535  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.954  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9545  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.955  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9555  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.956  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9565  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.957  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9575  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.958  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.9585  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.959  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9595  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.96  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9605  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.961  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9615  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.962  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.9625  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.963  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9635  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.964  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9645  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.965  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9655  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.966  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9665  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.967  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9675  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.968  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9685  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.969  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9695  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.97  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9705  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.971  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9715  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.972  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9725  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.973  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9735  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.974  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9745  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.975  1.00000000000006 1.00000000000002 -0.499999999999986 0  1.00000000000006 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9755  1.00000000000005 1.00000000000003 -0.499999999999981 0  1.00000000000005 1.00000000000003 -0.499999999999981 0  1 1 -0.5 0
0.976  1.00000000000006 1.00000000000003 -0.499999999999983 0  1.00000000000006 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9765  1.00000000000007 1.00000000000003 -0.499999999999978 0  1.00000000000007 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.977  1.00000000000007 1.00000000000003 -0.499999999999974 0  1.00000000000007 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.9775  1.00000000000008 1.00000000000003 -0.499999999999976 0  1.00000000000008 1.00000000000003 -0.499999999999976 0  1 1 -0.5 0
0.978  1.00000000000008 1.00000000000003 -0.499999999999975 0  1.00000000000008 1.00000000000003 -0.499999999999975 0  1 1 -0.5 0
0.9785  1.00000000000008 1.00000000000003 -0.499999999999972 0  1.00000000000008 1.00000000000003 -0.499999999999972 0  1 1 -0.5 0
0.979  1.00000000000008 1.00000000000004 -0.49999999999997 0  1.00000000000008 1.00000000000004 -0.49999999999997 0  1 1 -0.5 0
0.9795  1.00000000000008 1.00000000000003 -0.499999999999974 0  1.00000000000008 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.98  1.00000000000006 1.00000000000003 -0.499999999999978 0  1.00000000000006 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.9805  1.00000000000006 1.00000000000003 -0.499999999999984 0  1.00000000000006 1.00000000000003 -0.499999999999984 0  1 1 -0.5 0
0.981  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9815  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.982  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9825  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.983  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9835  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.984  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9845  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.985  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9855  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.986  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9865  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.987  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9875  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.988  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9885  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.989  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9895  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.99  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9905  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.991  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9915  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.992  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9925  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.993  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9935  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.994  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.9945  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.995  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9955  1.00000000000004 1.00000000000001 -0.499999999999993 0  1.00000000000004 1.00000000000001 -0.499999999999993 0  1 1 -0.5 0
0.996  1.00000000000003 1.00000000000002 -0.499999999999991 0  1.00000000000003 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9965  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.997  1.00000000000005 1.00000000000002 -0.49999999999999 0  1.00000000000005 1.00000000000002 -0.49999999999999 0  1 1 -0.5 0
0.9975  1.00000000000004 1.00000000000002 -0.499999999999985 0  1.00000000000004 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.998  1.00000000000004 1.00000000000002 -0.499999999999979 0  1.00000000000004 1.00000000000002 -0.499999999999979 0  1 1 -0.5 0
0.9985  1.00000000000004 1.00000000000001 -0.499999999999978 0  1.00000000000004 1.00000000000001 -0.499999999999978 0  1 1 -0.5 0
0.999  1.00000000000003 1.00000000000001 -0.499999999999986 0  1.00000000000003 1.00000000000001 -0.499999999999986 0  1 1 -0.5 0
0.9995  1.00000000000001 1.00000000000001 -0.499999999999995 0  1.00000000000001 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
1  1 1 -0.5 0  1 1 -0.5 0  1 1 -0.5 0


==> swi1.dat <==
x  p1 rho1 u1 phi1  p2 rho2 u2 phi2  pexact rhoexact uex phiexact
0.0005  100 0.386 26.59 1  100 0.386 26.59 1  100 0.386 26.59 1
0.001  100.000000000002 0.386000000000004 26.5899999999998 1  100.000000000002 0.386000000000005 26.5899999999997 1  100 0.386 26.59 1
0.0015  100.000000000003 0.386000000000006 26.5899999999997 1  100.000000000003 0.386000000000006 26.5899999999998 1  100 0.386 26.59 1
0.002  100.000000000005 0.386000000000015 26.5899999999992 1  100.000000000007 0.386000000000018 26.589999999999 1  100 0.386 26.59 1
0.0025  100.000000000006 0.386000000000019 26.5899999999989 1  100.000000000006 0.386000000000019 26.5899999999989 1  100 0.386 26.59 1
0.003  100.000000000006 0.386000000000016 26.5899999999991 1  100.000000000006 0.386000000000016 26.5899999999992 1  100 0.386 26.59 1
0.0035  100.000000000005 0.386000000000014 26.5899999999993 1  100.000000000007 0.386000000000019 26.5899999999991 1  100 0.386 26.59 1
0.004  100.000000000005 0.386000000000014 26.5899999999994 1  100.000000000009 0.386000000000029 26.5899999999984 1  100 0.386 26.59 1
0.0045  100.000000000005 0.386000000000016 26.5899999999993 1  100.000000000007 0.386000000000026 26.5899999999985 1  100 0.386 26.59 1
0.005  100.000000000003 0.386000000000015 26.5899999999994 1  100.000000000004 0.38600000000002 26.5899999999988 1  100 0.386 26.59 1
0.0055  99.9999999999992 0.386000000000005 26.5899999999998 1  100.000000000001 0.386000000000014 26.5899999999991 1  100 0.386 26.59 1
0.006  99.999999999994 0.385999999999994 26.5900000000003 1  99.9999999999958 0.386000000000002 26.5899999999997 1  100 0.386 26.59 1
0.0065  99.9999999999871 0.385999999999976 26.5900000000012 1  99.9999999999891 0.385999999999984 26.5900000000007 1  100 0.386 26.59 1
0.007  99.9999999999807 0.385999999999958 26.590000000002 1  99.9999999999823 0.385999999999966 26.5900000000016 1  100 0.386 26.59 1
0.0075  99.9999999999745 0.385999999999939 26.5900000000031 1  99.9999999999746 0.385999999999942 26.5900000000029 1  100 0.386 26.59 1
0.008  99.9999999999697 0.385999999999923 26.590000000004 1  99.9999999999696 0.385999999999926 26.5900000000036 1  100 0.386 26.59 1
0.0085  99.9999999999665 0.385999999999912 26.5900000000046 1  99.9999999999643 0.385999999999908 26.5900000000047 1  100 0.386 26.59 1
0.009  99.9999999999639 0.385999999999903 26.5900000000052 1  99.99999999996 0.385999999999889 26.5900000000058 1  100 0.386 26.59 1
0.0095  99.9999999999633 0.3859999999999 26.5900000000054 1  99.9999999999609 0.385999999999891 26.5900000000058 1  100 0.386 26.59 1
0.01  99.9999999999637 0.385999999999902 26.5900000000054 1  99.9999999999625 0.385999999999895 26.5900000000056 1  100 0.386 26.59 1
0.0105  99.9999999999641 0.385999999999903 26.5900000000053 1  99.9999999999641 0.3859999999999 26.5900000000053 1  100 0.386 26.59 1
0.011  99.9999999999634 0.3859999999999 26.5900000000055 1  99.9999999999643 0.3859999999999 26.5900000000054 1  100 0.386 26.59 1
0.0115  99.9999999999627 0.385999999999896 26.5900000000057 1  99.9999999999635 0.385999999999897 26.5900000000056 1  100 0.386 26.59 1
0.012  99.999999999964 0.385999999999901 26.5900000000054 1  99.9999999999623 0.385999999999892 26.5900000000059 1  100 0.386 26.59 1
0.0125  99.9999999999642 0.385999999999901 26.5900000000054 1  99.9999999999632 0.385999999999896 26.5900000000056 1  100 0.386 26.59 1
0.013  99.9999999999661 0.38599999999991 26.5900000000048 1  99.9999999999618 0.385999999999891 26.5900000000059 1  100 0.386 26.59 1
0.0135  99.999999999965 0.385999999999907 26.590000000005 1  99.9999999999621 0.385999999999893 26.5900000000057 1  100 0.386 26.59 1
0.014  99.9999999999639 0.385999999999903 26.5900000000052 1  99.9999999999616 0.385999999999892 26.5900000000056 1  100 0.386 26.59 1
0.0145  99.9999999999644 0.385999999999907 26.5900000000048 1  99.9999999999607 0.385999999999889 26.5900000000057 1  100 0.386 26.59 1
0.015  99.9999999999633 0.385999999999903 26.590000000005 1  99.9999999999615 0.385999999999892 26.5900000000055 1  100 0.386 26.59 1
0.0155  99.9999999999641 0.385999999999908 26.5900000000046 1  99.999999999962 0.385999999999894 26.5900000000053 1  100 0.386 26.59 1
0.016  99.9999999999632 0.385999999999905 26.5900000000048 1  99.9999999999612 0.385999999999891 26.5900000000054 1  100 0.386 26.59 1
0.0165  99.9999999999621 0.385999999999899 26.5900000000051 1  99.9999999999606 0.385999999999888 26.5900000000055 1  100 0.386 26.59 1
0.017  99.9999999999628 0.385999999999901 26.590000000005 1  99.9999999999623 0.385999999999895 26.590000000005 1  100 0.386 26.59 1
0.0175  99.9999999999623 0.385999999999898 26.5900000000053 1  99.9999999999609 0.385999999999889 26.5900000000054 1  100 0.386 26.59 1
0.018  99.9999999999616 0.385999999999893 26.5900000000057 1  99.9999999999597 0.385999999999882 26.5900000000059 1  100 0.386 26.59 1
0.0185  99.999999999962 0.385999999999893 26.5900000000058 1  99.9999999999609 0.385999999999887 26.5900000000057 1  100 0.386 26.59 1
0.019  99.9999999999625 0.385999999999894 26.5900000000058 1  99.9999999999602 0.385999999999883 26.5900000000059 1  100 0.386 26.59 1
0.0195  99.9999999999615 0.38599999999989 26.590000000006 1  99.9999999999609 0.385999999999886 26.5900000000058 1  100 0.386 26.59 1
0.02  99.9999999999617 0.385999999999891 26.5900000000058 1  99.9999999999605 0.385999999999884 26.590000000006 1  100 0.386 26.59 1
0.0205  99.999999999962 0.385999999999892 26.5900000000056 1  99.9999999999602 0.385999999999883 26.590000000006 1  100 0.386 26.59 1
0.021  99.9999999999619 0.385999999999891 26.5900000000056 1  99.9999999999594 0.385999999999881 26.5900000000062 1  100 0.386 26.59 1
0.0215  99.9999999999607 0.385999999999884 26.5900000000061 1  99.9999999999591 0.38599999999988 26.5900000000062 1  100 0.386 26.59 1
0.022  99.9999999999622 0.385999999999888 26.590000000006 1  99.9999999999599 0.385999999999882 26.5900000000061 1  100 0.386 26.59 1
0.0225  99.9999999999624 0.385999999999888 26.5900000000062 1  99.9999999999603 0.385999999999883 26.590000000006 1  100 0.386 26.59 1
0.023  99.9999999999647 0.385999999999898 26.5900000000056 1  99.9999999999601 0.385999999999882 26.590000000006 1  100 0.386 26.59 1
0.0235  99.9999999999659 0.385999999999904 26.5900000000051 1  99.9999999999601 0.385999999999882 26.590000000006 1  100 0.386 26.59 1
0.024  99.9999999999647 0.385999999999902 26.5900000000052 1  99.9999999999596 0.385999999999881 26.5900000000061 1  100 0.386 26.59 1
0.0245  99.9999999999656 0.385999999999909 26.5900000000046 1  99.9999999999593 0.38599999999988 26.5900000000061 1  100 0.386 26.59 1
0.025  99.999999999964 0.385999999999906 26.5900000000046 1  99.999999999959 0.385999999999877 26.5900000000062 1  100 0.386 26.59 1
0.0255  99.9999999999633 0.385999999999906 26.5900000000043 1  99.9999999999583 0.385999999999873 26.5900000000065 1  100 0.386 26.59 1
0.026  99.9999999999618 0.385999999999901 26.5900000000045 1  99.9999999999559 0.385999999999862 26.5900000000073 1  100 0.386 26.59 1
0.0265  99.9999999999618 0.385999999999901 26.5900000000043 1  99.9999999999562 0.385999999999862 26.5900000000074 1  100 0.386 26.59 1
0.027  99.9999999999603 0.385999999999894 26.5900000000045 1  99.999999999956 0.38599999999986 26.5900000000075 1  100 0.386 26.59 1
0.0275  99.9999999999592 0.38599999999989 26.5900000000046 1  99.999999999957 0.385999999999863 26.5900000000074 1  100 0.386 26.59 1
0.028  99.9999999999573 0.385999999999882 26.590000000005 1  99.9999999999577 0.385999999999864 26.5900000000074 1  100 0.386 26.59 1
0.0285  99.9999999999558 0.385999999999875 26.5900000000055 1  99.9999999999595 0.385999999999871 26.590000000007 1  100 0.386 26.59 1
0.029  99.9999999999549 0.385999999999869 26.5900000000058 1  99.9999999999586 0.385999999999868 26.5900000000072 1  100 0.386 26.59 1
0.0295  99.9999999999539 0.385999999999863 26.5900000000063 1  99.9999999999582 0.385999999999866 26.5900000000074 1  100 0.386 26.59 1
0.03  99.9999999999552 0.385999999999863 26.5900000000064 1  99.9999999999593 0.38599999999987 26.5900000000072 1  100 0.386 26.59 1
0.0305  99.9999999999571 0.385999999999865 26.5900000000065 1  99.9999999999588 0.385999999999868 26.5900000000074 1  100 0.386 26.59 1
0.031  99.9999999999601 0.385999999999872 26.5900000000063 1  99.9999999999577 0.385999999999863 26.5900000000078 1  100 0.386 26.59 1
0.0315  99.9999999999646 0.385999999999887 26.5900000000057 1  99.9999999999607 0.385999999999875 26.590000000007 1  100 0.386 26.59 1
0.032  99.9999999999664 0.385999999999894 26.5900000000055 1  99.9999999999609 0.385999999999877 26.5900000000069 1  100 0.386 26.59 1
0.0325  99.9999999999706 0.385999999999912 26.5900000000045 1  99.9999999999601 0.385999999999874 26.5900000000071 1  100 0.386 26.59 1
0.033  99.9999999999699 0.385999999999912 26.5900000000045 1  99.9999999999598 0.385999999999872 26.5900000000072 1  100 0.386 26.59 1
0.0335  99.9999999999672 0.385999999999906 26.590000000005 1  99.9999999999609 0.385999999999876 26.590000000007 1  100 0.386 26.59 1
0.034  99.9999999999658 0.385999999999903 26.5900000000052 1  99.9999999999624 0.385999999999882 26.5900000000065 1  100 0.386 26.59 1
0.0345  99.999999999964 0.3859999999999 26.5900000000054 1  99.9999999999616 0.38599999999988 26.5900000000067 1  100 0.386 26.59 1
0.035  99.999999999962 0.385999999999897 26.5900000000055 1  99.9999999999614 0.385999999999878 26.5900000000068 1  100 0.386 26.59 1
0.0355  99.9999999999576 0.385999999999885 26.5900000000061 1  99.9999999999624 0.385999999999883 26.5900000000065 1  100 0.386 26.59 1
0.036  99.9999999999534 0.385999999999871 26.5900000000068 1  99.9999999999607 0.385999999999878 26.5900000000068 1  100 0.386 26.59 1
0.0365  99.9999999999532 0.385999999999872 26.5900000000066 1  99.9999999999589 0.38599999999987 26.5900000000073 1  100 0.386 26.59 1
0.037  99.9999999999532 0.385999999999875 26.5900000000062 1  99.9999999999597 0.385999999999872 26.5900000000072 1  100 0.386 26.59 1
0.0375  99.9999999999515 0.385999999999867 26.5900000000065 1  99.9999999999615 0.38599999999988 26.5900000000067 1  100 0.386 26.59 1
0.038  99.9999999999522 0.385999999999869 26.5900000000064 1  99.9999999999601 0.385999999999875 26.5900000000071 1  100 0.386 26.59 1
0.0385  99.9999999999527 0.385999999999869 26.5900000000063 1  99.9999999999585 0.385999999999866 26.5900000000077 1  100 0.386 26.59 1
0.039  99.999999999951 0.385999999999857 26.5900000000071 1  99.9999999999589 0.385999999999867 26.5900000000077 1  100 0.386 26.59 1
0.0395  99.999999999954 0.385999999999865 26.5900000000068 1  99.9999999999581 0.385999999999864 26.5900000000079 1  100 0.386 26.59 1
0.04  99.9999999999567 0.385999999999874 26.5900000000064 1  99.9999999999589 0.385999999999869 26.5900000000075 1  100 0.386 26.59 1
0.0405  99.9999999999585 0.385999999999882 26.5900000000059 1  99.9999999999587 0.38599999999987 26.5900000000074 1  100 0.386 26.59 1
0.041  99.9999999999563 0.385999999999875 26.5900000000064 1  99.9999999999601 0.385999999999878 26.5900000000067 1  100 0.386 26.59 1
0.0415  99.9999999999564 0.385999999999877 26.5900000000063 1  99.999999999959 0.385999999999878 26.5900000000065 1  100 0.386 26.59 1
0.042  99.9999999999545 0.385999999999871 26.5900000000067 1  99.9999999999578 0.385999999999877 26.5900000000064 1  100 0.386 26.59 1
0.0425  99.9999999999535 0.385999999999866 26.5900000000071 1  99.9999999999569 0.385999999999877 26.5900000000061 1  100 0.386 26.59 1
0.043  99.9999999999539 0.385999999999867 26.5900000000072 1  99.9999999999534 0.385999999999867 26.5900000000066 1  100 0.386 26.59 1
0.0435  99.9999999999552 0.385999999999875 26.5900000000068 1  99.9999999999507 0.385999999999859 26.590000000007 1  100 0.386 26.59 1
0.044  99.9999999999541 0.385999999999875 26.5900000000067 1  99.9999999999474 0.38599999999985 26.5900000000075 1  100 0.386 26.59 1
0.0445  99.9999999999503 0.385999999999866 26.5900000000072 1  99.9999999999454 0.385999999999848 26.5900000000075 1  100 0.386 26.59 1
0.045  99.9999999999476 0.385999999999863 26.5900000000073 1  99.9999999999423 0.385999999999844 26.5900000000075 1  100 0.386 26.59 1
0.0455  99.9999999999425 0.385999999999848 26.5900000000082 1  99.9999999999372 0.385999999999835 26.5900000000079 1  100 0.386 26.59 1
0.046  99.9999999999409 0.38599999999985 26.5900000000081 1  99.9999999999313 0.385999999999821 26.5900000000086 1  100 0.386 26.59 1
0.0465  99.9999999999353 0.385999999999838 26.5900000000088 1  99.9999999999261 0.385999999999811 26.5900000000091 1  100 0.386 26.59 1
0.047  99.9999999999306 0.385999999999833 26.5900000000089 1  99.9999999999195 0.385999999999799 26.5900000000097 1  100 0.386 26.59 1
0.0475  99.9999999999232 0.38599999999982 26.5900000000095 1  99.9999999999121 0.385999999999786 26.5900000000103 1  100 0.386 26.59 1
0.048  99.9999999999125 0.385999999999798 26.5900000000107 1  99.9999999999016 0.385999999999763 26.5900000000116 1  100 0.386 26.59 1
0.0485  99.9999999998991 0.385999999999769 26.5900000000122 1  99.9999999998889 0.385999999999732 26.5900000000135 1  100 0.386 26.59 1
0.049  99.9999999998843 0.385999999999738 26.5900000000138 1  99.999999999877 0.38599999999971 26.5900000000148 1  100 0.386 26.59 1
0.0495  99.9999999998649 0.385999999999692 26.5900000000163 1  99.9999999998603 0.385999999999673 26.5900000000172 1  100 0.386 26.59 1
0.05  99.9999999998446 0.385999999999648 26.5900000000186 1  99.9999999998425 0.385999999999638 26.5900000000194 1  100 0.386 26.59 1
0.0505  99.9999999998228 0.385999999999605 26.5900000000208 1  99.9999999998208 0.385999999999594 26.590000000022 1  100 0.386 26.59 1
0.051  99.9999999997946 0.385999999999543 26.5900000000241 1  99.999999999795 0.385999999999542 26.590000000025 1  100 0.386 26.59 1
0.0515  99.9999999997625 0.385999999999475 26.5900000000277 1  99.9999999997652 0.385999999999484 26.5900000000282 1  100 0.386 26.59 1
0.052  99.9999999997253 0.385999999999396 26.5900000000319 1  99.9999999997278 0.385999999999405 26.5900000000325 1  100 0.386 26.59 1
0.0525  99.9999999996821 0.385999999999304 26.5900000000368 1  99.9999999996835 0.385999999999308 26.5900000000379 1  100 0.386 26.59 1
0.053  99.999999999632 0.385999999999196 26.5900000000424 1  99.9999999996328 0.385999999999195 26.590000000044 1  100 0.386 26.59 1
0.0535  99.9999999995712 0.385999999999055 26.59000000005 1  99.9999999995771 0.385999999999074 26.5900000000505 1  100 0.386 26.59 1
0.054  99.9999999995055 0.385999999998903 26.5900000000583 1  99.999999999513 0.385999999998931 26.5900000000581 1  100 0.386 26.59 1
0.0545  99.9999999994353 0.385999999998744 26.590000000067 1  99.9999999994409 0.385999999998767 26.5900000000669 1  100 0.386 26.59 1
0.055  99.9999999993592 0.385999999998575 26.5900000000761 1  99.9999999993623 0.385999999998589 26.5900000000763 1  100 0.386 26.59 1
0.0555  99.9999999992729 0.385999999998378 26.5900000000869 1  99.999999999274 0.385999999998385 26.5900000000873 1  100 0.386 26.59 1
0.056  99.9999999991791 0.385999999998168 26.5900000000983 1  99.9999999991806 0.385999999998174 26.5900000000985 1  100 0.386 26.59 1
0.0565  99.9999999990752 0.385999999997933 26.590000000111 1  99.9999999990766 0.385999999997936 26.5900000001111 1  100 0.386 26.59 1
0.057  99.9999999989604 0.38599999999767 26.5900000001252 1  99.9999999989607 0.385999999997666 26.5900000001257 1  100 0.386 26.59 1
0.0575  99.9999999988337 0.385999999997375 26.5900000001412 1  99.9999999988372 0.38599999999738 26.590000000141 1  100 0.386 26.59 1
0.058  99.9999999986985 0.385999999997064 26.590000000158 1  99.9999999987041 0.385999999997074 26.5900000001575 1  100 0.386 26.59 1
0.0585  99.999999998552 0.385999999996725 26.5900000001763 1  99.999999998559 0.385999999996739 26.5900000001756 1  100 0.386 26.59 1
0.059  99.9999999983946 0.385999999996359 26.5900000001962 1  99.9999999984013 0.385999999996371 26.5900000001954 1  100 0.386 26.59 1
0.0595  99.9999999982261 0.385999999995968 26.5900000002173 1  99.9999999982319 0.385999999995976 26.5900000002168 1  100 0.386 26.59 1
0.06  99.9999999980442 0.385999999995545 26.5900000002402 1  99.9999999980505 0.385999999995553 26.5900000002398 1  100 0.386 26.59 1
0.0605  99.9999999978494 0.385999999995091 26.5900000002648 1  99.9999999978591 0.385999999995115 26.5900000002633 1  100 0.386 26.59 1
0.061  99.9999999976422 0.385999999994613 26.5900000002906 1  99.9999999976518 0.385999999994637 26.5900000002889 1  100 0.386 26.59 1
0.0615  99.9999999974167 0.385999999994086 26.5900000003192 1  99.999999997428 0.38599999999412 26.5900000003166 1  100 0.386 26.59 1
0.062  99.9999999971782 0.38599999999353 26.5900000003493 1  99.9999999971857 0.385999999993553 26.5900000003472 1  100 0.386 26.59 1
0.0625  99.999999996925 0.385999999992946 26.5900000003808 1  99.9999999969272 0.385999999992946 26.59000000038 1  100 0.386 26.59 1
0.063  99.9999999966535 0.385999999992317 26.5900000004148 1  99.9999999966549 0.385999999992313 26.5900000004142 1  100 0.386 26.59 1
0.0635  99.9999999963609 0.38599999999164 26.5900000004515 1  99.9999999963655 0.385999999991645 26.5900000004503 1  100 0.386 26.59 1
0.064  99.9999999960492 0.385999999990921 26.5900000004902 1  99.9999999960551 0.385999999990932 26.5900000004887 1  100 0.386 26.59 1
0.0645  99.9999999957125 0.385999999990147 26.5900000005318 1  99.9999999957186 0.385999999990158 26.5900000005302 1  100 0.386 26.59 1
0.065  99.9999999953484 0.385999999989306 26.590000000577 1  99.9999999953529 0.385999999989312 26.5900000005758 1  100 0.386 26.59 1
0.0655  99.9999999949559 0.385999999988396 26.590000000626 1  99.9999999949594 0.385999999988399 26.590000000625 1  100 0.386 26.59 1
0.066  99.9999999945351 0.385999999987421 26.5900000006785 1  99.9999999945391 0.385999999987428 26.5900000006771 1  100 0.386 26.59 1
0.0665  99.9999999940833 0.385999999986372 26.590000000735 1  99.9999999940844 0.38599999998637 26.5900000007342 1  100 0.386 26.59 1
0.067  99.9999999936002 0.385999999985253 26.5900000007954 1  99.9999999936006 0.385999999985249 26.5900000007946 1  100 0.386 26.59 1
0.0675  99.9999999930842 0.385999999984061 26.5900000008595 1  99.9999999930821 0.385999999984046 26.5900000008593 1  100 0.386 26.59 1
0.068  99.9999999925294 0.38599999998278 26.5900000009284 1  99.9999999925293 0.385999999982771 26.5900000009279 1  100 0.386 26.59 1
0.0685  99.999999991933 0.385999999981402 26.5900000010024 1  99.9999999919336 0.385999999981392 26.5900000010021 1  100 0.386 26.59 1
0.069  99.999999991291 0.385999999979915 26.5900000010824 1  99.9999999912937 0.385999999979907 26.5900000010821 1  100 0.386 26.59 1
0.0695  99.9999999906038 0.385999999978322 26.5900000011681 1  99.9999999906079 0.385999999978317 26.5900000011679 1  100 0.386 26.59 1
0.07  99.9999999898704 0.385999999976624 26.5900000012595 1  99.9999999898749 0.385999999976619 26.5900000012593 1  100 0.386 26.59 1
0.0705  99.9999999890861 0.385999999974813 26.5900000013568 1  99.9999999890912 0.38599999997481 26.5900000013565 1  100 0.386 26.59 1
0.071  99.9999999882411 0.385999999972856 26.5900000014621 1  99.9999999882459 0.385999999972853 26.5900000014619 1  100 0.386 26.59 1
0.0715  99.9999999873354 0.385999999970758 26.590000001575 1  99.9999999873404 0.385999999970756 26.5900000015748 1  100 0.386 26.59 1
0.072  99.9999999863645 0.385999999968505 26.5900000016964 1  99.9999999863703 0.385999999968506 26.590000001696 1  100 0.386 26.59 1
0.0725  99.9999999853269 0.385999999966101 26.5900000018258 1  99.9999999853338 0.385999999966108 26.5900000018251 1  100 0.386 26.59 1
0.073  99.9999999842168 0.385999999963532 26.590000001964 1  99.9999999842212 0.38599999996353 26.5900000019639 1  100 0.386 26.59 1
0.0735  99.9999999830265 0.385999999960775 26.5900000021124 1  99.9999999830304 0.385999999960771 26.5900000021126 1  100 0.386 26.59 1
0.074  99.9999999817524 0.385999999957824 26.5900000022713 1  99.9999999817589 0.385999999957831 26.5900000022707 1  100 0.386 26.59 1
0.0745  99.9999999803879 0.385999999954664 26.5900000024414 1  99.9999999803952 0.385999999954674 26.5900000024406 1  100 0.386 26.59 1
0.075  99.9999999789275 0.385999999951282 26.5900000026234 1  99.9999999789349 0.385999999951292 26.5900000026227 1  100 0.386 26.59 1
0.0755  99.9999999773656 0.385999999947669 26.5900000028176 1  99.9999999773737 0.38599999994768 26.5900000028171 1  100 0.386 26.59 1
0.076  99.999999975691 0.385999999943787 26.5900000030264 1  99.9999999757012 0.385999999943808 26.5900000030254 1  100 0.386 26.59 1
0.0765  99.9999999739018 0.385999999939644 26.5900000032493 1  99.9999999739108 0.385999999939663 26.5900000032484 1  100 0.386 26.59 1
0.077  99.9999999719857 0.385999999935202 26.5900000034884 1  99.9999999719945 0.385999999935222 26.5900000034874 1  100 0.386 26.59 1
0.0775  99.9999999699398 0.385999999930463 26.5900000037433 1  99.9999999699483 0.385999999930485 26.5900000037423 1  100 0.386 26.59 1
0.078  99.9999999677518 0.385999999925394 26.5900000040161 1  99.9999999677596 0.385999999925418 26.590000004015 1  100 0.386 26.59 1
0.0785  99.9999999654151 0.385999999919987 26.590000004307 1  99.9999999654184 0.385999999919994 26.5900000043069 1  100 0.386 26.59 1
0.079  99.9999999629137 0.385999999914194 26.5900000046188 1  99.999999962917 0.385999999914201 26.5900000046187 1  100 0.386 26.59 1
0.0795  99.9999999602403 0.385999999908001 26.5900000049522 1  99.9999999602446 0.385999999908014 26.5900000049516 1  100 0.386 26.59 1
0.08  99.9999999573842 0.385999999901389 26.5900000053081 1  99.9999999573872 0.385999999901399 26.5900000053075 1  100 0.386 26.59 1
0.0805  99.9999999543307 0.385999999894317 26.5900000056888 1  99.999999954333 0.385999999894328 26.590000005688 1  100 0.386 26.59 1
0.081  99.9999999510685 0.385999999886765 26.5900000060953 1  99.9999999510673 0.385999999886763 26.5900000060952 1  100 0.386 26.59 1
0.0815  99.9999999475812 0.385999999878688 26.5900000065301 1  99.9999999475788 0.385999999878679 26.5900000065305 1  100 0.386 26.59 1
0.082  99.9999999438559 0.385999999870059 26.5900000069947 1  99.999999943855 0.385999999870053 26.5900000069949 1  100 0.386 26.59 1
0.0825  99.9999999398776 0.385999999860844 26.5900000074908 1  99.9999999398795 0.385999999860845 26.5900000074905 1  100 0.386 26.59 1
0.083  99.999999935629 0.385999999851001 26.5900000080207 1  99.9999999356341 0.385999999851013 26.5900000080198 1  100 0.386 26.59 1
0.0835  99.999999931095 0.385999999840499 26.590000008586 1  99.9999999311003 0.385999999840508 26.5900000085856 1  100 0.386 26.59 1
0.084  99.999999926256 0.385999999829288 26.5900000091895 1  99.9999999262646 0.385999999829309 26.5900000091885 1  100 0.386 26.59 1
0.0845  99.9999999210931 0.385999999817329 26.5900000098334 1  99.9999999211027 0.385999999817356 26.5900000098321 1  100 0.386 26.59 1
0.085  99.9999999155846 0.38599999980457 26.5900000105203 1  99.9999999155928 0.385999999804592 26.5900000105194 1  100 0.386 26.59 1
0.0855  99.9999999097092 0.385999999790966 26.5900000112526 1  99.9999999097171 0.385999999790988 26.5900000112517 1  100 0.386 26.59 1
0.086  99.9999999034386 0.385999999776442 26.5900000120345 1  99.9999999034471 0.385999999776469 26.5900000120333 1  100 0.386 26.59 1
0.0865  99.9999998967511 0.385999999760951 26.5900000128686 1  99.9999998967576 0.385999999760973 26.5900000128676 1  100 0.386 26.59 1
0.087  99.9999998896205 0.385999999744437 26.5900000137577 1  99.9999998896261 0.385999999744456 26.5900000137568 1  100 0.386 26.59 1
0.0875  99.9999998820156 0.385999999726821 26.5900000147063 1  99.9999998820221 0.385999999726845 26.590000014705 1  100 0.386 26.59 1
0.088  99.9999998739099 0.385999999708048 26.590000015717 1  99.9999998739151 0.385999999708068 26.590000015716 1  100 0.386 26.59 1
0.0885  99.9999998652703 0.385999999688041 26.5900000167942 1  99.9999998652747 0.385999999688058 26.5900000167933 1  100 0.386 26.59 1
0.089  99.9999998560626 0.38599999966672 26.590000017942 1  99.9999998560647 0.38599999966673 26.5900000179416 1  100 0.386 26.59 1
0.0895  99.9999998462486 0.385999999643991 26.5900000191656 1  99.9999998462496 0.385999999643998 26.5900000191654 1  100 0.386 26.59 1
0.09  99.999999835793 0.38599999961978 26.5900000204689 1  99.9999998357922 0.385999999619783 26.5900000204689 1  100 0.386 26.59 1
0.0905  99.9999998246538 0.385999999593985 26.5900000218574 1  99.9999998246507 0.38599999959398 26.590000021858 1  100 0.386 26.59 1
0.091  99.9999998127872 0.385999999566502 26.5900000233368 1  99.9999998127842 0.385999999566498 26.5900000233374 1  100 0.386 26.59 1
0.0915  99.999999800149 0.385999999537229 26.5900000249128 1  99.9999998001453 0.385999999537223 26.5900000249136 1  100 0.386 26.59 1
0.092  99.9999997866951 0.38599999950607 26.5900000265902 1  99.9999997866912 0.385999999506066 26.5900000265909 1  100 0.386 26.59 1
0.0925  99.9999997723719 0.385999999472897 26.5900000283761 1  99.9999997723679 0.385999999472895 26.5900000283766 1  100 0.386 26.59 1
0.093  99.9999997571277 0.385999999437594 26.5900000302766 1  99.9999997571208 0.385999999437586 26.5900000302774 1  100 0.386 26.59 1
0.0935  99.9999997409033 0.385999999400023 26.5900000322991 1  99.999999740894 0.385999999400008 26.5900000323003 1  100 0.386 26.59 1
0.094  99.9999997236357 0.385999999360031 26.5900000344521 1  99.9999997236247 0.385999999360012 26.5900000344535 1  100 0.386 26.59 1
0.0945  99.9999997052666 0.385999999317492 26.5900000367421 1  99.9999997052521 0.385999999317462 26.5900000367441 1  100 0.386 26.59 1
0.095  99.9999996857238 0.385999999272233 26.5900000391785 1  99.9999996857088 0.385999999272204 26.5900000391805 1  100 0.386 26.59 1
0.0955  99.9999996649371 0.385999999224092 26.5900000417701 1  99.9999996649218 0.385999999224065 26.5900000417719 1  100 0.386 26.59 1
0.096  99.9999996428303 0.385999999172891 26.5900000445265 1  99.999999642814 0.385999999172864 26.5900000445281 1  100 0.386 26.59 1
0.0965  99.9999996193261 0.385999999118456 26.5900000474571 1  99.9999996193077 0.385999999118422 26.5900000474589 1  100 0.386 26.59 1
0.097  99.9999995943391 0.385999999060588 26.5900000505724 1  99.999999594319 0.38599999906055 26.5900000505743 1  100 0.386 26.59 1
0.0975  99.9999995677782 0.385999998999073 26.5900000538841 1  99.9999995677571 0.385999998999033 26.5900000538859 1  100 0.386 26.59 1
0.098  99.9999995395499 0.385999998933696 26.5900000574038 1  99.9999995395285 0.385999998933655 26.5900000574055 1  100 0.386 26.59 1
0.0985  99.9999995095576 0.385999998864242 26.5900000611427 1  99.999999509534 0.385999998864192 26.5900000611449 1  100 0.386 26.59 1
0.099  99.9999994776885 0.385999998790437 26.5900000651159 1  99.9999994776657 0.38599999879039 26.5900000651177 1  100 0.386 26.59 1
0.0995  99.9999994438329 0.385999998712028 26.5900000693369 1  99.999999443812 0.385999998711989 26.5900000693381 1  100 0.386 26.59 1
0.1  99.9999994078757 0.385999998628756 26.5900000738197 1  99.9999994078533 0.385999998628711 26.590000073821 1  100 0.386 26.59 1
0.1005  99.9999993696887 0.385999998540314 26.590000078581 1  99.999999369666 0.38599999854027 26.5900000785819 1  100 0.386 26.59 1
0.101  99.9999993291445 0.385999998446416 26.5900000836359 1  99.9999993291183 0.385999998446359 26.5900000836374 1  100 0.386 26.59 1
0.1015  99.9999992861033 0.385999998346737 26.590000089002 1  99.9999992860745 0.385999998346671 26.5900000890038 1  100 0.386 26.59 1
0.102  99.9999992404156 0.385999998240928 26.5900000946981 1  99.9999992403869 0.385999998240861 26.5900000946997 1  100 0.386 26.59 1
0.1025  99.9999991919276 0.385999998128634 26.5900001007432 1  99.9999991918982 0.385999998128563 26.590000100745 1  100 0.386 26.59 1
0.103  99.9999991404761 0.385999998009477 26.5900001071577 1  99.9999991404479 0.385999998009409 26.5900001071593 1  100 0.386 26.59 1
0.1035  99.9999990858872 0.385999997883052 26.5900001139635 1  99.9999990858581 0.38599999788298 26.5900001139653 1  100 0.386 26.59 1
0.104  99.99999902798 0.385999997748944 26.5900001211829 1  99.9999990279519 0.385999997748875 26.5900001211845 1  100 0.386 26.59 1
0.1045  99.9999989665617 0.385999997606704 26.59000012884 1  99.999998966532 0.385999997606627 26.5900001288421 1  100 0.386 26.59 1
0.105  99.9999989014288 0.385999997455858 26.5900001369604 1  99.9999989013998 0.385999997455782 26.5900001369625 1  100 0.386 26.59 1
0.1055  99.9999988323701 0.385999997295922 26.5900001455702 1  99.9999988323411 0.385999997295844 26.5900001455724 1  100 0.386 26.59 1
0.106  99.999998759159 0.385999997126369 26.5900001546976 1  99.9999987591288 0.385999997126284 26.5900001547004 1  100 0.386 26.59 1
0.1065  99.9999986815586 0.385999996946653 26.590000164372 1  99.9999986815286 0.385999996946564 26.5900001643753 1  100 0.386 26.59 1
0.107  99.9999985993157 0.385999996756182 26.5900001746255 1  99.9999985992885 0.385999996756099 26.5900001746287 1  100 0.386 26.59 1
0.1075  99.9999985121677 0.385999996554347 26.5900001854909 1  99.9999985121429 0.385999996554272 26.5900001854938 1  100 0.386 26.59 1
0.108  99.9999984198401 0.385999996340521 26.5900001970017 1  99.999998419815 0.385999996340443 26.5900001970049 1  100 0.386 26.59 1
0.1085  99.999998322037 0.385999996114014 26.5900002091951 1  99.9999983220138 0.385999996113944 26.590000209198 1  100 0.386 26.59 1
0.109  99.9999982184501 0.385999995874112 26.5900002221097 1  99.9999982184272 0.385999995874042 26.5900002221125 1  100 0.386 26.59 1
0.1095  99.9999981087529 0.385999995620055 26.5900002357863 1  99.9999981087314 0.385999995619993 26.5900002357887 1  100 0.386 26.59 1
0.11  99.9999979926059 0.385999995351063 26.590000250267 1  99.9999979925848 0.385999995351002 26.5900002502692 1  100 0.386 26.59 1
0.1105  99.9999978696484 0.385999995066298 26.5900002655969 1  99.9999978696258 0.385999995066231 26.5900002655994 1  100 0.386 26.59 1
0.111  99.9999977395021 0.385999994764888 26.5900002818226 1  99.9999977394805 0.385999994764823 26.5900002818251 1  100 0.386 26.59 1
0.1115  99.9999976017652 0.385999994445896 26.5900002989948 1  99.9999976017461 0.385999994445841 26.5900002989966 1  100 0.386 26.59 1
0.112  99.9999974560192 0.385999994108356 26.5900003171655 1  99.9999974560016 0.385999994108306 26.5900003171668 1  100 0.386 26.59 1
0.1125  99.9999973018235 0.385999993751247 26.5900003363894 1  99.9999973018035 0.385999993751186 26.5900003363917 1  100 0.386 26.59 1
0.113  99.9999971387117 0.385999993373484 26.5900003567255 1  99.9999971386933 0.385999993373427 26.5900003567275 1  100 0.386 26.59 1
0.1135  99.9999969662024 0.385999992973965 26.5900003782326 1  99.9999969661839 0.385999992973904 26.5900003782348 1  100 0.386 26.59 1
0.114  99.9999967837765 0.385999992551479 26.5900004009759 1  99.999996783758 0.385999992551412 26.5900004009787 1  100 0.386 26.59 1
0.1145  99.999996590892 0.385999992104766 26.5900004250236 1  99.9999965908757 0.385999992104702 26.5900004250265 1  100 0.386 26.59 1
0.115  99.9999963869855 0.385999991632525 26.5900004504456 1  99.9999963869729 0.38599999163247 26.5900004504482 1  100 0.386 26.59 1
0.1155  99.9999961714608 0.385999991133375 26.5900004773163 1  99.9999961714535 0.385999991133339 26.5900004773178 1  100 0.386 26.59 1
0.116  99.9999959436943 0.38599999060588 26.5900005057128 1  99.9999959436893 0.385999990605851 26.590000505714 1  100 0.386 26.59 1
0.1165  99.9999957030237 0.385999990048497 26.5900005357184 1  99.9999957030203 0.385999990048474 26.5900005357191 1  100 0.386 26.59 1
0.117  99.9999954487617 0.38599998945964 26.5900005674181 1  99.999995448756 0.385999989459609 26.5900005674195 1  100 0.386 26.59 1
0.1175  99.9999951801797 0.385999988837619 26.5900006009033 1  99.9999951801721 0.385999988837579 26.5900006009052 1  100 0.386 26.59 1
0.118  99.9999948965152 0.385999988180666 26.590000636269 1  99.9999948965083 0.385999988180627 26.5900006362709 1  100 0.386 26.59 1
0.1185  99.9999945969673 0.385999987486924 26.5900006736153 1  99.9999945969623 0.385999987486891 26.5900006736167 1  100 0.386 26.59 1
0.119  99.9999942806997 0.385999986754461 26.590000713046 1  99.9999942806951 0.385999986754428 26.5900007130473 1  100 0.386 26.59 1
0.1195  99.9999939468318 0.385999985981239 26.5900007546709 1  99.9999939468277 0.385999985981206 26.5900007546722 1  100 0.386 26.59 1
0.12  99.9999935944368 0.385999985165107 26.5900007986058 1  99.9999935944351 0.385999985165081 26.5900007986067 1  100 0.386 26.59 1
0.1205  99.9999932225487 0.385999984303832 26.5900008449708 1  99.9999932225478 0.385999984303808 26.5900008449716 1  100 0.386 26.59 1
0.121  99.9999928301491 0.385999983395056 26.5900008938928 1  99.9999928301489 0.385999983395031 26.5900008938938 1  100 0.386 26.59 1
0.1215  99.9999924161714 0.385999982436307 26.590000945505 1  99.9999924161715 0.385999982436279 26.5900009455063 1  100 0.386 26.59 1
0.122  99.9999919794957 0.385999981424986 26.5900009999473 1  99.9999919794979 0.385999981424965 26.5900009999483 1  100 0.386 26.59 1
0.1225  99.9999915189544 0.385999980358398 26.5900010573647 1  99.9999915189553 0.38599998035837 26.5900010573663 1  100 0.386 26.59 1
0.123  99.9999910333155 0.385999979233682 26.5900011179113 1  99.9999910333155 0.38599997923365 26.5900011179133 1  100 0.386 26.59 1
0.1235  99.999990521293 0.385999978047861 26.5900011817475 1  99.9999905212938 0.385999978047832 26.5900011817494 1  100 0.386 26.59 1
0.124  99.9999899815394 0.385999976797814 26.5900012490411 1  99.9999899815396 0.385999976797784 26.5900012490432 1  100 0.386 26.59 1
0.1245  99.9999894126418 0.385999975480271 26.5900013199684 1  99.9999894126422 0.385999975480241 26.5900013199704 1  100 0.386 26.59 1
0.125  99.9999888131238 0.385999974091815 26.5900013947131 1  99.9999888131232 0.38599997409178 26.5900013947155 1  100 0.386 26.59 1
0.1255  99.9999881814364 0.38599997262886 26.5900014734681 1  99.9999881814354 0.385999972628823 26.5900014734706 1  100 0.386 26.59 1
0.126  99.9999875159551 0.38599997108764 26.5900015564363 1  99.9999875159538 0.385999971087599 26.5900015564392 1  100 0.386 26.59 1
0.1265  99.9999868149809 0.385999969464217 26.5900016438298 1  99.999986814983 0.385999969464186 26.5900016438321 1  100 0.386 26.59 1
0.127  99.9999860767407 0.385999967754488 26.5900017358693 1  99.9999860767454 0.385999967754464 26.5900017358713 1  100 0.386 26.59 1
0.1275  99.9999852993738 0.385999965954141 26.5900018327871 1  99.9999852993806 0.385999965954121 26.5900018327891 1  100 0.386 26.59 1
0.128  99.9999844809392 0.385999964058685 26.5900019348248 1  99.999984480949 0.385999964058675 26.5900019348263 1  100 0.386 26.59 1
0.1285  99.9999836193999 0.385999962063398 26.5900020422367 1  99.9999836194101 0.385999962063388 26.5900020422384 1  100 0.386 26.59 1
0.129  99.9999827126306 0.38599995996336 26.5900021552879 1  99.9999827126419 0.385999959963355 26.5900021552893 1  100 0.386 26.59 1
0.1295  99.9999817584083 0.385999957753424 26.590002274255 1  99.9999817584192 0.385999957753419 26.5900022742564 1  100 0.386 26.59 1
0.13  99.9999807544062 0.3859999554282 26.5900023994286 1  99.9999807544161 0.385999955428192 26.5900023994302 1  100 0.386 26.59 1
0.1305  99.9999796981962 0.385999952982066 26.590002531111 1  99.9999796982064 0.385999952982062 26.5900025311123 1  100 0.386 26.59 1
0.131  99.9999785872374 0.385999950409137 26.5900026696192 1  99.9999785872465 0.385999950409131 26.5900026696206 1  100 0.386 26.59 1
0.1315  99.999977418876 0.385999947703266 26.590002815284 1  99.999977418885 0.385999947703262 26.5900028152853 1  100 0.386 26.59 1
0.132  99.9999761903394 0.38599994485803 26.5900029684513 1  99.9999761903488 0.385999944858029 26.5900029684524 1  100 0.386 26.59 1
0.1325  99.9999748987358 0.385999941866734 26.5900031294814 1  99.9999748987439 0.385999941866732 26.5900031294825 1  100 0.386 26.59 1
0.133  99.9999735410395 0.38599993872237 26.5900032987518 1  99.9999735410463 0.385999938722363 26.5900032987531 1  100 0.386 26.59 1
0.1335  99.9999721140949 0.385999935417628 26.5900034766558 1  99.9999721141031 0.38599993541763 26.5900034766566 1  100 0.386 26.59 1
0.134  99.9999706146086 0.385999931944885 26.5900036636037 1  99.9999706146166 0.385999931944888 26.5900036636044 1  100 0.386 26.59 1
0.1345  99.9999690391405 0.38599992829617 26.5900038600249 1  99.9999690391496 0.385999928296179 26.590003860025 1  100 0.386 26.59 1
0.135  99.9999673841073 0.385999924463192 26.5900040663652 1  99.9999673841146 0.385999924463195 26.5900040663657 1  100 0.386 26.59 1
0.1355  99.9999656457602 0.385999920437261 26.5900042830928 1  99.9999656457683 0.38599992043727 26.5900042830929 1  100 0.386 26.59 1
0.136  99.9999638201965 0.385999916209342 26.5900045106939 1  99.9999638202033 0.385999916209349 26.590004510694 1  100 0.386 26.59 1
0.1365  99.9999619033415 0.385999911769995 26.5900047496769 1  99.9999619033469 0.385999911769999 26.590004749677 1  100 0.386 26.59 1
0.137  99.9999598909499 0.385999907109388 26.5900050005709 1  99.9999598909534 0.385999907109387 26.5900050005713 1  100 0.386 26.59 1
0.1375  99.9999577785966 0.385999902217275 26.5900052639276 1  99.9999577785973 0.385999902217264 26.5900052639286 1  100 0.386 26.59 1
0.138  99.9999555616665 0.385999897082967 26.5900055403222 1  99.9999555616678 0.385999897082959 26.590005540323 1  100 0.386 26.59 1
0.1385  99.9999532353513 0.385999891695328 26.5900058303544 1  99.9999532353516 0.385999891695318 26.5900058303553 1  100 0.386 26.59 1
0.139  99.9999507946412 0.385999886042754 26.5900061346489 1  99.9999507946406 0.385999886042741 26.5900061346499 1  100 0.386 26.59 1
0.1395  99.999948234318 0.385999880113162 26.590006453856 1  99.9999482343158 0.385999880113144 26.5900064538573 1  100 0.386 26.59 1
0.14  99.9999455489445 0.385999873893957 26.5900067886539 1  99.9999455489427 0.385999873893941 26.5900067886551 1  100 0.386 26.59 1
0.1405  99.9999427328619 0.385999867372039 26.5900071397477 1  99.9999427328614 0.385999867372026 26.5900071397488 1  100 0.386 26.59 1
0.141  99.999939780175 0.385999860533749 26.5900075078728 1  99.9999397801773 0.385999860533744 26.5900075078734 1  100 0.386 26.59 1
0.1415  99.9999366847514 0.38599985336489 26.5900078937932 1  99.9999366847564 0.385999853364893 26.5900078937935 1  100 0.386 26.59 1
0.142  99.9999334402044 0.385999845850667 26.5900082983057 1  99.9999334402119 0.385999845850677 26.5900082983056 1  100 0.386 26.59 1
0.1425  99.9999300398912 0.385999837975696 26.5900087222383 1  99.9999300399013 0.385999837975715 26.5900087222377 1  100 0.386 26.59 1
0.143  99.9999264769002 0.38599982972397 26.5900091664527 1  99.9999264769111 0.385999829723991 26.5900091664519 1  100 0.386 26.59 1
0.1435  99.9999227440429 0.385999821078843 26.590009631845 1  99.9999227440547 0.385999821078864 26.5900096318443 1  100 0.386 26.59 1
0.144  99.999918833842 0.385999812022993 26.5900101193478 1  99.9999188338552 0.385999812023019 26.5900101193468 1  100 0.386 26.59 1
0.1445  99.9999147385249 0.385999802538423 26.5900106299298 1  99.9999147385383 0.385999802538447 26.5900106299289 1  100 0.386 26.59 1
0.145  99.9999104500111 0.385999792606418 26.5900111645986 1  99.9999104500235 0.385999792606437 26.5900111645981 1  100 0.386 26.59 1
0.1455  99.9999059599005 0.385999782207524 26.5900117244015 1  99.9999059599152 0.38599978220755 26.5900117244005 1  100 0.386 26.59 1
0.146  99.9999012594653 0.385999771321526 26.5900123104266 1  99.9999012594818 0.385999771321559 26.5900123104251 1  100 0.386 26.59 1
0.1465  99.9998963396393 0.385999759927434 26.5900129238038 1  99.9998963396562 0.385999759927468 26.5900129238022 1  100 0.386 26.59 1
0.147  99.9998911909966 0.385999748003406 26.5900135657092 1  99.999891191017 0.385999748003454 26.5900135657066 1  100 0.386 26.59 1
0.1475  99.9998858037607 0.385999735526808 26.5900142373609 1  99.9998858037815 0.38599973552686 26.5900142373581 1  100 0.386 26.59 1
0.148  99.9998801677718 0.385999722474107 26.5900149400261 1  99.9998801677924 0.385999722474161 26.5900149400229 1  100 0.386 26.59 1
0.1485  99.9998742724894 0.385999708820903 26.5900156750178 1  99.9998742725044 0.385999708820935 26.590015675016 1  100 0.386 26.59 1
0.149  99.9998681069594 0.385999694541813 26.5900164437028 1  99.9998681069736 0.38599969454184 26.5900164437015 1  100 0.386 26.59 1
0.1495  99.9998616598269 0.385999679610547 26.5900172474963 1  99.9998616598421 0.385999679610572 26.5900172474953 1  100 0.386 26.59 1
0.15  99.9998549193041 0.385999663999797 26.5900180878684 1  99.9998549193234 0.385999663999837 26.5900180878667 1  100 0.386 26.59 1
0.1505  99.9998478731665 0.385999647681253 26.5900189663434 1  99.9998478731869 0.385999647681299 26.5900189663412 1  100 0.386 26.59 1
0.151  99.9998405087369 0.385999630625558 26.5900198845014 1  99.9998405087555 0.3859996306256 26.5900198844995 1  100 0.386 26.59 1
0.1515  99.9998328128683 0.385999612802269 26.5900208439812 1  99.9998328128877 0.385999612802315 26.5900208439789 1  100 0.386 26.59 1
0.152  99.9998247719288 0.385999594179812 26.5900218464825 1  99.9998247719459 0.385999594179852 26.5900218464806 1  100 0.386 26.59 1
0.1525  99.9998163717877 0.385999574725458 26.5900228937673 1  99.9998163718024 0.385999574725491 26.5900228937658 1  100 0.386 26.59 1
0.153  99.9998075978051 0.385999554405306 26.5900239876605 1  99.9998075978167 0.385999554405327 26.5900239876597 1  100 0.386 26.59 1
0.1535  99.9997984348078 0.385999533184211 26.5900251300542 1  99.9997984348172 0.385999533184222 26.590025130054 1  100 0.386 26.59 1
0.154  99.9997888670791 0.385999511025771 26.590026322908 1  99.9997888670911 0.385999511025792 26.5900263229072 1  100 0.386 26.59 1
0.1545  99.9997788783447 0.385999487892296 26.5900275682509 1  99.9997788783579 0.385999487892324 26.5900275682496 1  100 0.386 26.59 1
0.155  99.9997684517528 0.385999463744764 26.5900288681835 1  99.9997684517654 0.385999463744792 26.590028868182 1  100 0.386 26.59 1
0.1555  99.9997575698533 0.385999438542759 26.5900302248815 1  99.9997575698636 0.38599943854278 26.5900302248803 1  100 0.386 26.59 1
0.156  99.9997462145857 0.385999412244455 26.5900316405964 1  99.9997462145953 0.385999412244475 26.5900316405951 1  100 0.386 26.59 1
0.1565  99.9997343672572 0.385999384806557 26.590033117659 1  99.9997343672642 0.385999384806567 26.5900331176584 1  100 0.386 26.59 1
0.157  99.9997220085287 0.385999356184277 26.5900346584806 1  99.9997220085353 0.385999356184285 26.5900346584801 1  100 0.386 26.59 1
0.1575  99.9997091183947 0.38599932633128 26.5900362655554 1  99.9997091184024 0.385999326331294 26.5900362655545 1  100 0.386 26.59 1
0.158  99.9996956761681 0.385999295199663 26.590037941462 1  99.9996956761754 0.385999295199677 26.5900379414611 1  100 0.386 26.59 1
0.1585  99.9996816604502 0.385999262739859 26.5900396888689 1  99.9996816604564 0.38599926273987 26.5900396888682 1  100 0.386 26.59 1
0.159  99.9996670491259 0.385999228900656 26.590041510533 1  99.9996670491308 0.385999228900663 26.5900415105326 1  100 0.386 26.59 1
0.1595  99.9996518193315 0.385999193629098 26.5900434093053 1  99.9996518193373 0.38599919362911 26.5900434093043 1  100 0.386 26.59 1
0.16  99.9996359474448 0.385999156870479 26.5900453881305 1  99.9996359474483 0.385999156870487 26.5900453881295 1  100 0.386 26.59 1
0.1605  99.9996194090555 0.385999118568267 26.5900474500519 1  99.9996194090552 0.385999118568261 26.5900474500517 1  100 0.386 26.59 1
0.161  99.9996021789483 0.385999078664062 26.5900495982135 1  99.9996021789466 0.385999078664049 26.5900495982136 1  100 0.386 26.59 1
0.1615  99.9995842310838 0.385999037097556 26.5900518358617 1  99.9995842310815 0.385999037097538 26.5900518358622 1  100 0.386 26.59 1
0.162  99.9995655385753 0.385998993806482 26.5900541663487 1  99.9995655385753 0.385998993806471 26.5900541663488 1  100 0.386 26.59 1
0.1625  99.9995460736649 0.385998948726552 26.5900565931353 1  99.9995460736666 0.385998948726548 26.590056593135 1  100 0.386 26.59 1
0.163  99.999525807704 0.385998901791415 26.5900591197935 1  99.9995258077067 0.385998901791415 26.5900591197929 1  100 0.386 26.59 1
0.1635  99.9995047111351 0.385998852932624 26.5900617500078 1  99.9995047111349 0.385998852932611 26.5900617500081 1  100 0.386 26.59 1
0.164  99.9994827534566 0.385998802079534 26.5900644875813 1  99.9994827534554 0.385998802079516 26.5900644875821 1  100 0.386 26.59 1
0.1645  99.999459903209 0.385998749159284 26.5900673364364 1  99.9994599032081 0.385998749159267 26.5900673364372 1  100 0.386 26.59 1
0.165  99.9994361279529 0.385998694096749 26.5900703006173 1  99.9994361279494 0.385998694096721 26.5900703006189 1  100 0.386 26.59 1
0.1655  99.9994113942359 0.385998636814444 26.5900733842954 1  99.9994113942335 0.385998636814421 26.5900733842967 1  100 0.386 26.59 1
0.166  99.9993856675832 0.385998577232535 26.5900765917683 1  99.999385667582 0.385998577232516 26.5900765917694 1  100 0.386 26.59 1
0.1665  99.9993589124597 0.385998515268718 26.5900799274667 1  99.9993589124613 0.38599851526871 26.5900799274671 1  100 0.386 26.59 1
0.167  99.999331092255 0.385998450838207 26.5900833959549 1  99.9993310922564 0.385998450838198 26.5900833959555 1  100 0.386 26.59 1
0.1675  99.9993021692533 0.385998383853652 26.5900870019354 1  99.9993021692558 0.385998383853646 26.5900870019358 1  100 0.386 26.59 1
0.168  99.9992721046089 0.385998314225086 26.5900907502514 1  99.999272104612 0.385998314225081 26.5900907502518 1  100 0.386 26.59 1
0.1685  99.9992408583262 0.385998241859884 26.5900946458891 1  99.9992408583303 0.385998241859883 26.5900946458892 1  100 0.386 26.59 1
0.169  99.9992083892241 0.385998166662664 26.5900986939833 1  99.9992083892291 0.385998166662668 26.5900986939831 1  100 0.386 26.59 1
0.1695  99.9991746549208 0.385998088535272 26.5901028998181 1  99.9991746549255 0.385998088535276 26.5901028998179 1  100 0.386 26.59 1
0.17  99.9991396118062 0.38599800737671 26.5901072688305 1  99.9991396118091 0.385998007376707 26.5901072688306 1  100 0.386 26.59 1
0.1705  99.9991032150106 0.38599792308306 26.5901118066147 1  99.9991032150147 0.385997923083061 26.5901118066145 1  100 0.386 26.59 1
0.171  99.9990654183823 0.385997835547433 26.5901165189249 1  99.9990654183873 0.385997835547439 26.5901165189244 1  100 0.386 26.59 1
0.1715  99.9990261744614 0.385997744659911 26.5901214116785 1  99.9990261744654 0.385997744659913 26.5901214116782 1  100 0.386 26.59 1
0.172  99.9989854344549 0.385997650307489 26.5901264909588 1  99.9989854344583 0.385997650307489 26.5901264909588 1  100 0.386 26.59 1
0.1725  99.9989431482099 0.385997552374016 26.5901317630188 1  99.9989431482132 0.385997552374015 26.5901317630189 1  100 0.386 26.59 1
0.173  99.9988992641812 0.385997450740106 26.5901372342855 1  99.9988992641857 0.385997450740112 26.5901372342855 1  100 0.386 26.59 1
0.1735  99.9988537294172 0.385997345283133 26.5901429113602 1  99.9988537294221 0.385997345283142 26.5901429113601 1  100 0.386 26.59 1
0.174  99.9988064895173 0.385997235877093 26.5901488010265 1  99.998806489523 0.38599723587711 26.5901488010258 1  100 0.386 26.59 1
0.1745  99.9987574886228 0.385997122392626 26.590154910248 1  99.9987574886259 0.385997122392638 26.5901549102476 1  100 0.386 26.59 1
0.175  99.9987066693748 0.385997004696884 26.5901612461766 1  99.998706669376 0.385997004696893 26.5901612461763 1  100 0.386 26.59 1
0.1755  99.9986539728987 0.385996882653514 26.5901678161528 1  99.9986539728984 0.385996882653522 26.5901678161522 1  100 0.386 26.59 1
0.176  99.9985993387717 0.385996756122575 26.5901746277099 1  99.9985993387666 0.385996756122567 26.5901746277103 1  100 0.386 26.59 1
0.1765  99.9985427049985 0.385996624960484 26.5901816885776 1  99.9985427049934 0.385996624960476 26.5901816885779 1  100 0.386 26.59 1
0.177  99.9984840079854 0.385996489019952 26.5901890066853 1  99.9984840079807 0.385996489019946 26.5901890066856 1  100 0.386 26.59 1
0.1775  99.998423182518 0.385996348149945 26.5901965901638 1  99.9984231825158 0.38599634814995 26.5901965901631 1  100 0.386 26.59 1
0.178  99.9983601617277 0.385996202195594 26.5902044473501 1  99.9983601617247 0.385996202195595 26.5902044473496 1  100 0.386 26.59 1
0.1785  99.9982948770683 0.385996050998136 26.5902125867915 1  99.9982948770673 0.385996050998145 26.5902125867903 1  100 0.386 26.59 1
0.179  99.9982272582995 0.385995894394902 26.5902210172448 1  99.998227258297 0.385995894394903 26.5902210172439 1  100 0.386 26.59 1
0.1795  99.9981572334456 0.385995732219184 26.5902297476847 1  99.9981572334435 0.385995732219186 26.5902297476838 1  100 0.386 26.59 1
0.18  99.9980847287883 0.385995564300259 26.5902387873018 1  99.9980847287851 0.385995564300254 26.5902387873013 1  100 0.386 26.59 1
0.1805  99.9980096688215 0.385995390463236 26.5902481455117 1  99.9980096688181 0.385995390463226 26.5902481455115 1  100 0.386 26.59 1
0.181  99.997931976251 0.385995210529104 26.5902578319511 1  99.9979319762481 0.385995210529092 26.5902578319513 1  100 0.386 26.59 1
0.1815  99.9978515719554 0.385995024314615 26.5902678564851 1  99.9978515719533 0.3859950243146 26.5902678564857 1  100 0.386 26.59 1
0.182  99.9977683749631 0.385994831632229 26.5902782292099 1  99.9977683749648 0.385994831632224 26.5902782292102 1  100 0.386 26.59 1
0.1825  99.9976823024367 0.385994632290091 26.5902889604541 1  99.9976823024406 0.385994632290092 26.5902889604542 1  100 0.386 26.59 1
0.183  99.9975932696441 0.385994426091951 26.5903000607828 1  99.9975932696518 0.385994426091966 26.5903000607823 1  100 0.386 26.59 1
0.1835  99.9975011899439 0.385994212837147 26.5903115409986 1  99.9975011899531 0.385994212837165 26.5903115409981 1  100 0.386 26.59 1
0.184  99.9974059747572 0.38599399232052 26.5903234121462 1  99.9974059747697 0.385993992320552 26.5903234121448 1  100 0.386 26.59 1
0.1845  99.9973075335509 0.385993764332391 26.5903356855137 1  99.9973075335625 0.38599376433242 26.5903356855125 1  100 0.386 26.59 1
0.185  99.9972057738146 0.385993528658494 26.5903483726362 1  99.9972057738258 0.38599352865852 26.5903483726353 1  100 0.386 26.59 1
0.1855  99.9971006010474 0.385993285079956 26.5903614852967 1  99.9971006010586 0.385993285079982 26.590361485296 1  100 0.386 26.59 1
0.186  99.9969919187335 0.385993033373234 26.59037503553 1  99.9969919187461 0.385993033373267 26.5903750355288 1  100 0.386 26.59 1
0.1865  99.9968796283289 0.38599277331009 26.5903890356233 1  99.9968796283425 0.385992773310129 26.5903890356217 1  100 0.386 26.59 1
0.187  99.9967636292464 0.385992504657555 26.5904034981185 1  99.9967636292589 0.38599250465759 26.5904034981171 1  100 0.386 26.59 1
0.1875  99.9966438188337 0.385992227177873 26.5904184358155 1  99.9966438188466 0.385992227177907 26.5904184358142 1  100 0.386 26.59 1
0.188  99.9965200923623 0.385991940628474 26.5904338617733 1  99.9965200923771 0.385991940628518 26.5904338617714 1  100 0.386 26.59 1
0.1885  99.9963923430157 0.38599164476196 26.590449789311 1  99.9963923430287 0.385991644761999 26.5904497893092 1  100 0.386 26.59 1
0.189  99.9962604618769 0.385991339326069 26.5904662320089 1  99.9962604618869 0.385991339326097 26.5904662320078 1  100 0.386 26.59 1
0.1895  99.9961243379065 0.385991024063611 26.5904832037136 1  99.996124337916 0.385991024063634 26.5904832037128 1  100 0.386 26.59 1
0.19  99.9959838579477 0.385990698712496 26.590500718535 1  99.9959838579585 0.385990698712524 26.5905007185338 1  100 0.386 26.59 1
0.1905  99.9958389067061 0.385990363005681 26.5905187908498 1  99.9958389067174 0.38599036300571 26.5905187908485 1  100 0.386 26.59 1
0.191  99.9956893667506 0.38599001667118 26.5905374353007 1  99.9956893667628 0.385990016671211 26.5905374352992 1  100 0.386 26.59 1
0.1915  99.9955351184997 0.38598965943202 26.590556666799 1  99.9955351185123 0.385989659432053 26.5905566667973 1  100 0.386 26.59 1
0.192  99.995376040215 0.385989291006228 26.5905765005255 1  99.9953760402284 0.385989291006264 26.5905765005236 1  100 0.386 26.59 1
0.1925  99.9952120080055 0.38598891110685 26.5905969519289 1  99.9952120080185 0.385988911106883 26.5905969519272 1  100 0.386 26.59 1
0.193  99.9950428958186 0.385988519441917 26.590618036728 1  99.9950428958316 0.38598851944195 26.5906180367264 1  100 0.386 26.59 1
0.1935  99.9948685754451 0.385988115714477 26.59063977091 1  99.9948685754574 0.385988115714507 26.5906397709086 1  100 0.386 26.59 1
0.194  99.9946889165087 0.38598769962254 26.5906621707334 1  99.994688916521 0.385987699622571 26.5906621707319 1  100 0.386 26.59 1
0.1945  99.9945037864801 0.385987270859137 26.5906852527249 1  99.9945037864912 0.385987270859164 26.5906852527235 1  100 0.386 26.59 1
0.195  99.9943130506805 0.385986829112323 26.5907090336786 1  99.994313050689 0.385986829112341 26.5907090336779 1  100 0.386 26.59 1
0.1955  99.9941165722757 0.385986374065149 26.5907335306589 1  99.9941165722836 0.385986374065163 26.5907335306584 1  100 0.386 26.59 1
0.196  99.9939142122966 0.385985905395723 26.5907587609959 1  99.9939142123059 0.385985905395744 26.590758760995 1  100 0.386 26.59 1
0.1965  99.9937058296452 0.385985422777227 26.590784742285 1  99.9937058296532 0.385985422777245 26.5907847422842 1  100 0.386 26.59 1
0.197  99.9934912810999 0.385984925877915 26.5908114923872 1  99.9934912811053 0.385984925877922 26.5908114923871 1  100 0.386 26.59 1
0.1975  99.9932704213346 0.385984414361166 26.5908390294257 1  99.993270421338 0.385984414361163 26.5908390294264 1  100 0.386 26.59 1
0.198  99.9930431029314 0.38598388788551 26.5908673717853 1  99.9930431029358 0.38598388788551 26.5908673717859 1  100 0.386 26.59 1
0.1985  99.9928091764001 0.385983346104678 26.590896538109 1  99.9928091764052 0.385983346104681 26.5908965381094 1  100 0.386 26.59 1
0.199  99.9925684901971 0.385982788667646 26.5909265472958 1  99.9925684902012 0.385982788667644 26.5909265472965 1  100 0.386 26.59 1
0.1995  99.9923208907426 0.385982215218661 26.5909574184996 1  99.9923208907466 0.385982215218659 26.5909574185003 1  100 0.386 26.59 1
0.2  99.9920662224498 0.385981625397328 26.5909891711241 1  99.9920662224535 0.385981625397322 26.5909891711251 1  100 0.386 26.59 1
0.2005  99.9918043277472 0.385981018838644 26.5910218248216 1  99.9918043277531 0.385981018838644 26.5910218248223 1  100 0.386 26.59 1
0.201  99.9915350471125 0.38598039517309 26.5910553994874 1  99.991535047119 0.385980395173093 26.5910553994879 1  100 0.386 26.59 1
0.2015  99.9912582190979 0.385979754026689 26.5910899152568 1  99.9912582191037 0.385979754026692 26.5910899152571 1  100 0.386 26.59 1
0.202  99.9909736803599 0.38597909502106 26.5911253925025 1  99.9909736803621 0.38597909502105 26.5911253925037 1  100 0.386 26.59 1
0.2025  99.9906812657018 0.385978417773528 26.5911618518287 1  99.9906812657029 0.385978417773512 26.5911618518302 1  100 0.386 26.59 1
0.203  99.9903808081088 0.385977721897203 26.5911993140666 1  99.9903808081126 0.385977721897197 26.5911993140675 1  100 0.386 26.59 1
0.2035  99.9900721387938 0.385977007001094 26.5912378002682 1  99.9900721387993 0.385977007001099 26.5912378002682 1  100 0.386 26.59 1
0.204  99.9897550872328 0.385976272690185 26.5912773317022 1  99.9897550872343 0.385976272690176 26.591277331703 1  100 0.386 26.59 1
0.2045  99.9894294812066 0.385975518565513 26.5913179298502 1  99.9894294812057 0.385975518565495 26.5913179298516 1  100 0.386 26.59 1
0.205  99.9890951468629 0.385974744224342 26.5913596163973 1  99.9890951468604 0.385974744224317 26.5913596163993 1  100 0.386 26.59 1
0.2055  99.9887519087539 0.385973949260222 26.5914024132288 1  99.9887519087539 0.385973949260206 26.5914024132301 1  100 0.386 26.59 1
0.206  99.9883995899052 0.385973133263179 26.5914463424194 1  99.9883995899055 0.385973133263165 26.5914463424206 1  100 0.386 26.59 1
0.2065  99.9880380118576 0.385972295819785 26.5914914262306 1  99.9880380118569 0.385972295819769 26.5914914262318 1  100 0.386 26.59 1
0.207  99.9876669947361 0.385971436513336 26.5915376870998 1  99.9876669947362 0.385971436513323 26.5915376871008 1  100 0.386 26.59 1
0.2075  99.9872863573042 0.38597055492396 26.5915851476357 1  99.9872863573065 0.385970554923955 26.5915851476362 1  100 0.386 26.59 1
0.208  99.9868959170352 0.385969650628791 26.5916338306085 1  99.9868959170401 0.3859696506288 26.5916338306079 1  100 0.386 26.59 1
0.2085  99.9864954901839 0.385968723202151 26.5916837589395 1  99.9864954901856 0.385968723202149 26.5916837589393 1  100 0.386 26.59 1
0.209  99.9860848918419 0.385967772215642 26.5917349556972 1  99.9860848918415 0.385967772215633 26.5917349556973 1  100 0.386 26.59 1
0.2095  99.9856639360276 0.385966797238381 26.5917874440839 1  99.9856639360268 0.385966797238372 26.591787444084 1  100 0.386 26.59 1
0.21  99.9852324357587 0.385965797837169 26.5918412474268 1  99.9852324357554 0.38596579783715 26.5918412474276 1  100 0.386 26.59 1
0.2105  99.9847902031235 0.385964773576631 26.5918963891713 1  99.9847902031229 0.385964773576622 26.5918963891713 1  100 0.386 26.59 1
0.211  99.9843370493807 0.385963724019481 26.5919528928648 1  99.9843370493796 0.385963724019473 26.5919528928649 1  100 0.386 26.59 1
0.2115  99.9838727850286 0.385962648726657 26.5920107821514 1  99.9838727850263 0.385962648726646 26.5920107821518 1  100 0.386 26.59 1
0.212  99.9833972199014 0.38596154725755 26.5920700807588 1  99.9833972198977 0.385961547257536 26.5920700807594 1  100 0.386 26.59 1
0.2125  99.9829101632618 0.385960419170222 26.5921308124863 1  99.9829101632572 0.385960419170208 26.5921308124869 1  100 0.386 26.59 1
0.213  99.9824114238973 0.385959264021632 26.5921930011929 1  99.9824114238895 0.385959264021611 26.592193001194 1  100 0.386 26.59 1
0.2135  99.9819008102115 0.385958081367834 26.5922566707869 1  99.9819008102 0.385958081367806 26.5922566707884 1  100 0.386 26.59 1
0.214  99.9813781303284 0.385956870764221 26.5923218452127 1  99.9813781303118 0.385956870764185 26.5923218452146 1  100 0.386 26.59 1
0.2145  99.9808431922067 0.385955631765813 26.5923885484348 1  99.9808431921802 0.38595563176575 26.5923885484382 1  100 0.386 26.59 1
0.215  99.9802958037316 0.38595436392744 26.5924568044284 1  99.9802958036949 0.385954363927348 26.5924568044335 1  100 0.386 26.59 1
0.2155  99.9797357728314 0.385953066804022 26.5925266371642 1  99.9797357727872 0.385953066803914 26.5925266371702 1  100 0.386 26.59 1
0.216  99.9791629075916 0.385951739950831 26.5925980705949 1  99.9791629075378 0.385951739950703 26.592598070602 1  100 0.386 26.59 1
0.2165  99.978577016375 0.385950382923782 26.5926711286386 1  99.9785770163092 0.385950382923626 26.592671128647 1  100 0.386 26.59 1
0.217  99.9779779079355 0.385948995279685 26.5927458351652 1  99.9779779078544 0.385948995279489 26.5927458351761 1  100 0.386 26.59 1
0.2175  99.9773653915385 0.385947576576517 26.5928222139831 1  99.9773653914416 0.385947576576285 26.5928222139962 1  100 0.386 26.59 1
0.218  99.9767392770924 0.385946126373736 26.5929002888212 1  99.9767392769764 0.385946126373464 26.5929002888364 1  100 0.386 26.59 1
0.2185  99.9760993752786 0.385944644232596 26.5929800833115 1  99.9760993751322 0.385944644232246 26.5929800833313 1  100 0.386 26.59 1
0.219  99.9754454976658 0.385943129716368 26.5930616209788 1  99.9754454974876 0.385943129715948 26.5930616210026 1  100 0.386 26.59 1
0.2195  99.9747774568661 0.385941582390748 26.5931449252175 1  99.9747774566472 0.38594158239024 26.593144925246 1  100 0.386 26.59 1
0.22  99.9740950666601 0.385940001824128 26.5932300192773 1  99.9740950663876 0.385940001823498 26.5932300193125 1  100 0.386 26.59 1
0.2205  99.973398142137 0.385938387587915 26.5933169262461 1  99.9733981417983 0.385938387587132 26.5933169262894 1  100 0.386 26.59 1
0.221  99.972686499841 0.38593673925688 26.5934056690309 1  99.9726864994168 0.385936739255892 26.5934056690855 1  100 0.386 26.59 1
0.2215  99.9719599579039 0.385935056409448 26.5934962703433 1  99.9719599573809 0.385935056408229 26.5934962704105 1  100 0.386 26.59 1
0.222  99.9712183362096 0.385933338628096 26.5935887526768 1  99.9712183355681 0.385933338626606 26.5935887527586 1  100 0.386 26.59 1
0.2225  99.9704614565406 0.385931585499698 26.5936831382886 1  99.9704614557503 0.385931585497866 26.5936831383889 1  100 0.386 26.59 1
0.223  99.9696891427169 0.385929796615817 26.5937794491847 1  99.969689141743 0.385929796613566 26.5937794493074 1  100 0.386 26.59 1
0.2235  99.9689012207685 0.385927971573137 26.5938777070953 1  99.9689012195647 0.385927971570358 26.5938777072463 1  100 0.386 26.59 1
0.224  99.9680975190839 0.38592610997379 26.593977933458 1  99.9680975175938 0.38592610997035 26.5939779336446 1  100 0.386 26.59 1
0.2245  99.9672778685669 0.385924211425716 26.5940801493987 1  99.9672778667227 0.385924211421457 26.5940801496292 1  100 0.386 26.59 1
0.225  99.9664421028069 0.385922275543065 26.5941843757093 1  99.9664421005237 0.385922275537792 26.5941843759942 1  100 0.386 26.59 1
0.2255  99.965590058242 0.385920301946583 26.594290632827 1  99.965590055413 0.385920301940043 26.5942906331801 1  100 0.386 26.59 1
0.226  99.9647215743146 0.385918290263944 26.5943989408169 1  99.9647215708113 0.385918290255838 26.5943989412544 1  100 0.386 26.59 1
0.2265  99.9638364936504 0.385916240130185 26.5945093193485 1  99.9638364893189 0.385916240120163 26.5945093198892 1  100 0.386 26.59 1
0.227  99.9629346622356 0.385914151188127 26.5946217876728 1  99.962934656878 0.385914151175731 26.5946217883412 1  100 0.386 26.59 1
0.2275  99.9620159295766 0.385912023088724 26.5947363646031 1  99.9620159229471 0.385912023073382 26.5947363654302 1  100 0.386 26.59 1
0.228  99.9610801488782 0.385909855491484 26.5948530684933 1  99.9610801406745 0.385909855472496 26.5948530695168 1  100 0.386 26.59 1
0.2285  99.9601271772211 0.385907648064875 26.5949719172157 1  99.9601271670667 0.385907648041366 26.5949719184827 1  100 0.386 26.59 1
0.229  99.9591568757435 0.385905400486757 26.5950929281372 1  99.9591568631763 0.385905400457656 26.5950929297054 1  100 0.386 26.59 1
0.2295  99.9581691098177 0.385903112444779 26.5952161180985 1  99.9581690942667 0.385903112408763 26.5952161200391 1  100 0.386 26.59 1
0.23  99.9571637492362 0.385900783636819 26.5953415033905 1  99.9571637299923 0.385900783592242 26.5953415057922 1  100 0.386 26.59 1
0.2305  99.9561406683925 0.385898413771393 26.5954690997316 1  99.9561406445844 0.385898413716243 26.5954691027028 1  100 0.386 26.59 1
0.231  99.9550997464752 0.385896002568113 26.595598922244 1  99.9550997170205 0.385896002499887 26.5955989259191 1  100 0.386 26.59 1
0.2315  99.9540408676567 0.385893549758133 26.5957309854285 1  99.9540408312132 0.385893549673721 26.595730989975 1  100 0.386 26.59 1
0.232  99.9529639212791 0.385891055084559 26.5958653031435 1  99.9529638761825 0.385891054980096 26.5958653087697 1  100 0.386 26.59 1
0.2325  99.9518688020514 0.385888518302904 26.5960018885802 1  99.951868746253 0.385888518173652 26.5960018955412 1  100 0.386 26.59 1
0.233  99.9507554102616 0.385885939181608 26.5961407542344 1  99.9507553412193 0.385885939021674 26.5961407628475 1  100 0.386 26.59 1
0.2335  99.9496236519709 0.385883317502467 26.5962819118834 1  99.9496235665409 0.38588331730457 26.5962819225406 1  100 0.386 26.59 1
0.234  99.948473439223 0.385880653061117 26.5964253725601 1  99.9484733335157 0.385880652816252 26.5964253857461 1  100 0.386 26.59 1
0.2345  99.9473046902651 0.385877945667557 26.5965711465247 1  99.9473045594641 0.385877945364565 26.5965711628402 1  100 0.386 26.59 1
0.235  99.9461173297677 0.385875195146646 26.596719243238 1  99.9461171679126 0.385875194771717 26.5967192634266 1  100 0.386 26.59 1
0.2355  99.9449112890634 0.385872401338668 26.596869671331 1  99.9449110887781 0.38587240087471 26.5968696963132 1  100 0.386 26.59 1
0.236  99.9436865063901 0.385869564099891 26.5970224385747 1  99.9436862585508 0.38586956352577 26.5970224694882 1  100 0.386 26.59 1
0.2365  99.9424429271506 0.385866683303169 26.5971775518476 1  99.9424426204598 0.385866682592701 26.5971775901026 1  100 0.386 26.59 1
0.237  99.941180504187 0.385863758838568 26.5973350171025 1  99.9411801246736 0.385863757959388 26.5973350644418 1  100 0.386 26.59 1
0.2375  99.9398991980934 0.385860790614112 26.5974948393256 1  99.939898728466 0.385860789526163 26.5974948979061 1  100 0.386 26.59 1
0.238  99.9385989775308 0.385857778556488 26.5976570224992 1  99.9385983963919 0.385857777210201 26.5976570949899 1  100 0.386 26.59 1
0.2385  99.9372798196064 0.385854722611951 26.5978215695521 1  99.9372791004757 0.385854720945985 26.5978216592557 1  100 0.386 26.59 1
0.239  99.9359417102692 0.38585162274723 26.5979884823116 1  99.935940820368 0.385851620685634 26.597988593318 1  100 0.386 26.59 1
0.2395  99.9345846447698 0.385848478950582 26.5981577614463 1  99.9345835435419 0.385848476399396 26.5981578988149 1  100 0.386 26.59 1
0.24  99.9332086281919 0.385845291233036 26.5983294063993 1  99.9332072654478 0.385845288075983 26.5983295763912 1  100 0.386 26.59 1
0.2405  99.9318136760646 0.385842059629813 26.5985034153116 1  99.9318119896894 0.385842055722982 26.598503625676 1  100 0.386 26.59 1
0.241  99.9303998150682 0.385838784201956 26.5986797849341 1  99.9303977281945 0.385838779367258 26.5986800452607 1  100 0.386 26.59 1
0.2415  99.9289670838794 0.385835465038294 26.5988585105225 1  99.9289645013811 0.38583545905534 26.5988588326786 1  100 0.386 26.59 1
0.242  99.9275155341693 0.385832102257753 26.599039585712 1  99.9275123383156 0.385832094853774 26.5990399843857 1  100 0.386 26.59 1
0.2425  99.9260452317977 0.385828696012128 26.5992230023682 1  99.9260412768905 0.385828686849554 26.5992234957371 1  100 0.386 26.59 1
0.243  99.9245562582441 0.385825246489387 26.5994087504099 1  99.9245513639753 0.385825235150467 26.5994093609691 1  100 0.386 26.59 1
0.2435  99.9230487123613 0.385821753917756 26.5995968175875 1  99.9230426555772 0.385821739885455 26.599597573179 1  100 0.386 26.59 1
0.244  99.9215227124718 0.385818218570553 26.5997871892246 1  99.921515217003 0.385818201204996 26.5997881243051 1  100 0.386 26.59 1
0.2445  99.919978398962 0.385814640772225 26.5999798478908 1  99.919969123022 0.385814619281498 26.599981005105 1  100 0.386 26.59 1
0.245  99.9184159374143 0.385811020905576 26.6001747730142 1  99.9184044580162 0.385810994309633 26.6001762051377 1  100 0.386 26.59 1
0.2455  99.9168355224881 0.385807359420786 26.600371940395 1  99.9168213161373 0.385807326506691 26.6003737127449 1  100 0.386 26.59 1
0.246  99.9152373826623 0.385803656846393 26.6005713216137 1  99.9152198014729 0.385803616112989 26.6005735150282 1  100 0.386 26.59 1
0.2465  99.9136217860725 0.385799913802832 26.6007728833017 1  99.9136000282025 0.385799863392224 26.6007755978305 1  100 0.386 26.59 1
0.247  99.9119890476889 0.385796131019047 26.6009765862475 1  99.9119621207609 0.38579606863185 26.6009799457158 1  100 0.386 26.59 1
0.2475  99.9103395381967 0.385792309353088 26.6011823842866 1  99.9103062140073 0.38579223214347 26.6011865419475 1  100 0.386 26.59 1
0.248  99.9086736949253 0.385788449817426 26.6013902229386 1  99.908632453399 0.385788354263236 26.6013953684676 1  100 0.386 26.59 1
0.2485  99.9069920353596 0.385784553610267 26.6016000377203 1  99.9069409951885 0.385784435352333 26.6016064058697 1  100 0.386 26.59 1
0.249  99.9052951738383 0.385780622154273 26.6018117520602 1  99.9052320066025 0.385780475797355 26.6018196333791 1  100 0.386 26.59 1
0.2495  99.903583842159 0.385776657144271 26.602025274729 1  99.9035056660695 0.385776476010861 26.6020350288232 1  100 0.386 26.59 1
0.25  99.9018589150879 0.385772660606394 26.6022404966548 1  99.9017621634577 0.385772436431921 26.6022525686011 1  100 0.386 26.59 1
0.2505  99.9001214418999 0.385768634971175 26.6024572869852 1  99.900001700331 0.385768357526702 26.6024722276533 1  100 0.386 26.59 1
0.251  99.898372685377 0.38576458316392 26.6026754882206 1  99.8982244902647 0.385764239789217 26.6026939794198 1  100 0.386 26.59 1
0.2515  99.8966141700584 0.385760508716514 26.6028949101921 1  99.8964307591821 0.38576008374209 26.6029177958 1  100 0.386 26.59 1
0.252  99.8948477419511 0.385756415905815 26.6031153226072 1  99.8946207457704 0.385755889937537 26.6031436470992 1  100 0.386 26.59 1
0.2525  99.8930756423981 0.385752309924826 26.6033364458306 1  99.8927947019532 0.385751658958443 26.6033715019706 1  100 0.386 26.59 1
0.253  99.8913005994995 0.385748197094566 26.6035579394718 1  99.8909528934723 0.385747391419728 26.6036013273423 1  100 0.386 26.59 1
0.2535  99.8895259412437 0.385744085126245 26.6037793882643 1  99.8890956005775 0.385743087969945 26.60383308833 1  100 0.386 26.59 1
0.254  99.8877557355259 0.38573998344575 26.6040002845872 1  99.8872231188549 0.385738749293199 26.6040667481342 1  100 0.386 26.59 1
0.2545  99.8859949634359 0.385735903595223 26.604220006835 1  99.8853357602408 0.385734376111478 26.604302267915 1  100 0.386 26.59 1
0.255  99.884249733732 0.385731859730076 26.6044377926463 1  99.883433854279 0.385729969187608 26.604539606632 1  100 0.386 26.59 1
0.2555  99.8825275483207 0.385727869234235 26.6046527057627 1  99.8815177496256 0.385725529328711 26.6047787208586 1  100 0.386 26.59 1
0.256  99.8808376308016 0.385723953481455 26.6048635950205 1  99.8795878159222 0.38572105739055 26.605019564548 1  100 0.386 26.59 1
0.2565  99.8791913331579 0.38572013877775 26.6050690435846 1  99.877644446112 0.385716554282927 26.6052620887414 1  100 0.386 26.59 1
0.257  99.8776026391166 0.385716457527798 26.6052673061157 1  99.8756880592563 0.385712020976171 26.6055062412196 1  100 0.386 26.59 1
0.2575  99.8760887871526 0.38571294967847 26.605456231009 1  99.8737191040586 0.385707458509341 26.6057519660603 1  100 0.386 26.59 1
0.258  99.8746710416256 0.385709664505588 26.6056331641387 1  99.8717380631819 0.38570286800022 26.6059992030999 1  100 0.386 26.59 1
0.2585  99.8733756471715 0.385706662825026 26.6057948297421 1  99.8697454585995 0.385698250657703 26.6062478872663 1  100 0.386 26.59 1
0.259  99.8722350099812 0.385704019729345 26.6059371829826 1  99.8677418582261 0.385693607797198 26.6064979477495 1  100 0.386 26.59 1
0.2595  99.8712891597387 0.385701827974142 26.606055227505 1  99.8657278840994 0.38568894085958 26.6067493069791 1  100 0.386 26.59 1
0.26  99.8705875589586 0.385700202168599 26.6061427896498 1  99.863704222501 0.385684251434638 26.607001879363 1  100 0.386 26.59 1
0.2605  99.8701913420778 0.385699283960446 26.606192239071 1  99.8616716364975 0.385679541290148 26.6072555697204 1  100 0.386 26.59 1
0.261  99.8701760862554 0.385699248450799 26.6061941430607 1  99.8596309814581 0.385674812407859 26.6075102713431 1  100 0.386 26.59 1
0.2615  99.8706352395158 0.385700312128735 26.6061368389403 1  99.8575832242452 0.385670067027965 26.6077658635994 1  100 0.386 26.59 1
0.262  99.8716843620594 0.385702742684718 26.6060059051403 1  99.8555294669636 0.385665307704141 26.6080222089703 1  100 0.386 26.59 1
0.2625  99.8734663737467 0.385706871147063 26.6057835069873 1  99.8534709763763 0.385660537371749 26.6082791493744 1  100 0.386 26.59 1
0.263  99.8761580443302 0.385713106884929 26.6054475878444 1  99.8514092202813 0.385655759432149 26.6085365016254 1  100 0.386 26.59 1
0.2635  99.8799780196508 0.385721956150102 26.6049708692693 1  99.8493459125292 0.385650977857028 26.6087940518138 1  100 0.386 26.59 1
0.264  99.8851967449391 0.385734044983308 26.6043196155302 1  99.8472830687665 0.385646197317648 26.6090515483412 1  100 0.386 26.59 1
0.2645  99.8921487300266 0.385750147498793 26.6034521076004 1  99.8452230753684 0.385641423344592 26.6093086933165 1  100 0.386 26.59 1
0.265  99.901247703648 0.385771220789226 26.6023167593198 1  99.8431687747828 0.385636662525616 26.6095651318958 1  100 0.386 26.59 1
0.2655  99.9130053288482 0.385798447968484 26.6008497933679 1  99.8411235710983 0.385631922750325 26.6098204391011 1  100 0.386 26.59 1
0.266  99.9280543033294 0.385833291201193 26.5989723765556 1  99.8390915607044 0.385627213513055 26.6100741035027 1  100 0.386 26.59 1
0.2665  99.9471768521518 0.38587755696199 26.5965870922796 1  99.837077693943 0.38562254628755 26.6103255070335 1  100 0.386 26.59 1
0.267  99.9713398410017 0.38593347623223 26.5935736023266 1  99.8350879751392 0.385617934990623 26.6105739000089 1  100 0.386 26.59 1
0.2675  100.001738001589 0.386003802881658 26.5897833202443 1  99.8331297101055 0.385613396555843 26.6108183702184 1  100 0.386 26.59 1
0.268  100.039847071791 0.386091934098381 26.5850328840718 1  99.8312118123634 0.385608951643295 26.6110578046854 1  100 0.386 26.59 1
0.2685  100.087489015261 0.386202057413649 26.5790961776943 1  99.829345182036 0.385604625517777 26.611290842352 1  100 0.386 26.59 1
0.269  100.146911899234 0.386339329597845 26.5716946084605 1  99.8275431746269 0.385600449135275 26.6115158155401 1  100 0.386 26.59 1
0.2695  100.22088746974 0.386510093435775 26.5624853063295 1  99.8258221810276 0.38559646048723 26.6117306775207 1  100 0.386 26.59 1
0.27  100.312829955978 0.386722139045805 26.5510468708811 1  99.8242023450713 0.385592706263422 26.6119329129162 1  100 0.386 26.59 1
0.2705  100.42694012956 0.386985016859773 26.5368622643144 1  99.8227084513248 0.385589243909323 26.6121194268412 1  100 0.386 26.59 1
0.271  100.56837908454 0.387310409427975 26.5192984427532 1  99.8213710233876 0.385586144171017 26.6122864077691 1  100 0.386 26.59 1
0.2715  100.743476498087 0.387712568554506 26.4975823529083 1  99.8202276826227 0.385583494243268 26.6124291578903 1  100 0.386 26.59 1
0.272  100.959978130886 0.388208822467901 26.4707730234741 1  99.8193248290086 0.385581401663425 26.6125418832681 1  100 0.386 26.59 1
0.2725  101.227336804375 0.388820154189891 26.4377296893215 1  99.818719720353 0.385579999127381 26.6126174342909 1  100 0.386 26.59 1
0.273  101.557049713501 0.389571846188752 26.3970762548387 1  99.8184830441689 0.385579450445467 26.6126469846669 1  100 0.386 26.59 1
0.2735  101.963042223678 0.390494176810154 26.3471629997789 1  99.8187020986371 0.385579957907021 26.6126196344618 1  100 0.386 26.59 1
0.274  102.462093615168 0.391623139752361 26.2860273392356 1  99.8194847259082 0.385581771383914 26.6125219193554 1  100 0.386 26.59 1
0.2745  103.074292753921 0.393001137897217 26.2113567555018 1  99.8209641768118 0.385585199585441 26.6123372038502 1  100 0.386 26.59 1
0.275  103.823500420593 0.394677576361806 26.120458790857 1  99.8233051255014 0.385590623967014 26.6120449312927 1  100 0.386 26.59 1
0.2755  104.737779043748 0.396709246800135 26.0102452311813 1  99.8267111045634 0.385598515913386 26.6116196971607 1  100 0.386 26.59 1
0.276  105.849729167203 0.399160357514009 25.8772401913674 1  99.8314336942143 0.385609457960094 26.6110301043146 1  100 0.386 26.59 1
0.2765  107.196645265896 0.402102026245079 25.717624373895 1  99.8377838763296 0.385624169990467 26.610237349474 1  100 0.386 26.59 1
0.277  108.820373315239 0.40561102274383 25.5273296121906 1  99.8461460585231 0.385643541556725 26.6091934786916 1  100 0.386 26.59 1
0.2775  110.766723432765 0.409767538827595 25.3021978263097 1  99.8569953889112 0.385668671729483 26.6078392356395 1  100 0.386 26.59 1
0.278  113.084271556867 0.414651791024463 25.0382152659954 1  99.8709191225586 0.385700918187559 26.6061014096945 1  100 0.386 26.59 1
0.2785  115.822387700104 0.420339342831111 24.7318249279289 1  99.8886429705637 0.385741957626949 26.6038895706692 1  100 0.386 26.59 1
0.279  119.02837152687 0.42689518401092 24.3803064735718 1  99.9110635675041 0.385793860001942 26.6010920531051 1  100 0.386 26.59 1
0.2795  122.743675047855 0.434366825320092 23.982194563333 1  99.9392884379034 0.385859179618499 26.5975710249407 1  100 0.386 26.59 1
0.28  126.99935500686 0.44277693985931 23.5376863959957 1  99.974685132335 0.385941066681181 26.593156442965 1  100 0.386 26.59 1
0.2805  131.81111336414 0.452116361116946 23.0489730899142 1  100.018941543281 0.386043403547412 26.5876386607872 1  100 0.386 26.59 1
0.281  137.174515193536 0.462338461404564 22.5204243958831 1  100.074139801172 0.38617097064873 26.5807594149738 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2815  143.061153942927 0.473355999643997 21.9585677826612 1  100.142846589619 0.386329647764357 26.5722008732351 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.282  149.416586101239 0.48504137513723 21.3718323227758 1  100.228223194818 0.386526657014068 26.5615723885286 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2825  156.160718797168 0.497230829989731 20.7700696683732 1  100.334159093498 0.386770854467088 26.5483945706972 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.283  163.190992376565 0.509732552271558 20.1639078259944 1  100.465433341784 0.387073077471774 26.5320802725759 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2835  170.388213371406 0.522337961390574 19.5640258488574 1  100.627908377153 0.387446554437827 26.5119121057904 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.284  177.624381359298 0.5348348683282 18.98044979164 1  100.828760962604 0.387907382470555 26.4870161759971 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2845  184.771459351298 0.547020853239364 18.4219600360514 1  101.076754693067 0.38847507543485 26.4563318918581 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.285  191.709874587085 0.558715188029298 17.8956722718951 1  101.382557460286 0.389173180004496 26.4185780036809 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2855  198.335644354072 0.56976795186605 17.4068183337296 1  101.759105119008 0.390029949127549 26.3722155287476 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.286  204.565353338436 0.580065546886813 16.9587186112823 1  102.222008742578 0.391079050049932 26.3154089979289 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2865  210.33865646057 0.589532464345161 16.5529120881709 1  102.789996553746 0.392360266479915 26.2459885973852 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.287  215.618418406611 0.598129720303262 16.1893963744414 1  103.485371961289 0.39392013073544 26.1614173562696 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2875  220.388929360865 0.605850764081499 15.8669278031287 1  104.334455150753 0.395812391521054 26.0587695787468 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.288  224.652808868078 0.612715822493086 15.583337789701 1  105.367956547315 0.398098187373988 25.9347291656004 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2885  228.427231687804 0.618765603960915 15.33583240728 1  106.621205956201 0.400845758084614 25.785619056116 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.289  231.740021343616 0.624055113856212 15.1212540908487 1  108.134132362909 0.404129493102962 25.6074751887111 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2895  234.626011438093 0.628648100086022 14.9362951502896 1  109.950859644343 0.408028097785326 25.3961791904352 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.29  237.123918284662 0.632612417375399 14.7776610892942 1  112.11875971977 0.412621670166456 25.1476621450463 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2905  239.273832224725 0.636016408067625 14.642187278756 1  114.686798273786 0.417987540161996 24.8581857702915 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.291  241.115333875631 0.638926262111778 14.5269156085086 1  117.703034517213 0.424194845543424 24.5246960160727 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2915  242.686177453434 0.641404238146583 14.4291389147576 1  121.211212254425 0.431298012019255 24.1452275122716 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.292  244.021450682812 0.64350759103918 14.3464208782241 1  125.24651661615 0.439329558395232 23.7193175816113 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2925  245.153111147901 0.64528804574717 14.2765982528043 1  129.830766619692 0.448292927257274 23.2483704005625 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.293  246.109803837 0.646791670694021 14.2177711226363 1  134.967541520372 0.458156285313853 22.7359019874508 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2935  246.916877250397 0.648059026394586 14.1682856656202 1  140.637943804346 0.46884836572311 22.1876014711457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.294  247.596530902797 0.649125490220009 14.1267127810218 1  146.797808949731 0.480257360790022 21.6111666738217 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2945  248.168042483831 0.650021682225485 14.0918249826794 1  153.377110985854 0.492233573638178 21.0159096386909 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.295  248.648036566614 0.650773937633419 14.0625731982053 1  160.282049500587 0.504596018841978 20.4121713831389 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2955  249.050768066915 0.651404788413342 14.0380645294876 1  167.399867984142 0.517142514013305 19.8106225599931 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.296  249.388402525012 0.651933429416093 14.0175415997412 1  174.605942744256 0.529662173913998 19.2215470443603 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2965  249.671281953168 0.652376154183277 14.0003638074303 1  181.772233835384 0.541948768416696 18.6542036763067 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.297  249.908169822568 0.652746752459766 13.985990599511 1  188.775932911691 0.553813258780187 18.1163397453158 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2975  250.106472135754 0.653056866189822 13.9739667410339 1  195.507147377271 0.565094021692425 17.6138962064452 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.298  250.272433791855 0.653316303908404 13.9639094751856 1  201.874711635634 0.575663746570799 17.1509089977037 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2985  250.411310895647 0.653533315386325 13.9554974217661 1  207.80962715868 0.585432612483146 16.7295815539682 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.299  250.527520521793 0.653714829502865 13.948461040986 1  213.266080998622 0.594347956057561 16.3504853886693 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.2995  250.624769901598 0.65386665886148 13.9425744847949 1  218.22036585742 0.602391099800996 16.0128391888874 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3  250.706167184616 0.653993674828644 13.9376486635035 1  222.668256680554 0.609572254463356 15.714820061443 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3005  250.774315937866 0.654099956601196 13.9335253669863 1  226.621475409915 0.615924441758301 15.4538697977591 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.301  250.831395449242 0.65418891769397 13.930072294254 1  230.103825730811 0.621497257005032 15.2269706800763 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3015  250.879228745392 0.654263412946404 13.9271788609197 1  233.147452785322 0.626351077578666 15.0308766358885 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.302  250.919340049799 0.654325828827085 13.9247526696418 1  235.789528536874 0.630552089523025 14.8622947900086 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3025  250.953003213777 0.654378159488547 13.9227165434663 1  238.069518907145 0.634168298265502 14.7180190204886 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.303  250.981282464629 0.654422070714327 13.9210060355909 1  240.027074630799 0.637266533717449 14.5950210814036 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3035  251.005066638301 0.654458953610795 13.9195673413483 1  241.700510345679 0.639910359738046 14.4905066968081 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.304  251.025097902707 0.654489969637759 13.9183555490181 1  243.125792685283 0.642158745780666 14.4019443710352 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3045  251.041995833526 0.654516088338002 13.9173331756188 1  244.335940462655 0.644065342215308 14.3270740774908 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.305  251.056277577259 0.6545381189254 13.9164689420036 1  245.360739892914 0.645678207639823 14.2639019372929 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3055  251.068374725404 0.654556736713592 13.9157367486945 1  246.226687757506 0.647039855873901 14.2106857979723 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.306  251.078647427875 0.654572505215606 13.9151148199367 1  246.957089933132 0.648187514659151 14.1659154646378 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3065  251.087396191547 0.654585894615568 13.9145849885939 1  247.572258116006 0.649153512468742 14.1282903247218 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.307  251.094871739566 0.654597297201862 13.9141320988992 1  248.089761848816 0.649965731716976 14.0966962766507 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3075  251.101283247335 0.654607040257796 13.913743507758 1  248.524705070429 0.650648084842054 14.0701832261558 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.308  251.106805220479 0.654615396825214 13.9134086684417 1  248.890006118166 0.651220984079911 14.0479439299352 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3085  251.111583237373 0.654622594690725 13.9131187831063 1  249.196667548306 0.651701786585675 14.0292946173615 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.309  251.115738742702 0.654628823886312 13.9128665128106 1  249.454027612832 0.652105204433606 14.0136575787813 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3095  251.119373048195 0.654634242948925 13.9126457355468 1  249.669989113616 0.652443674539272 14.0005457477787 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.31  251.122570671213 0.654638984143751 13.9124513443573 1  249.851224008185 0.652727687252945 13.9895492030683 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3105  251.125402120455 0.65464315782251 13.9122790789043 1  250.003353875455 0.65296607474561 13.9803234562242 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.311  251.127926220098 0.654646856059243 13.9121253849697 1  250.131107419221 0.653166261721934 13.9725793612568 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3115  251.130192048694 0.654650155683495 13.9119872972525 1  250.238456789888 0.653334481747221 13.9660744712362 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.312  251.132240556585 0.654653120810423 13.9118623416102 1  250.328734789698 0.653475962779778 13.9606056688311 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3125  251.134105915032 0.654655804951099 13.9117484535238 1  250.404735102499 0.653595085514739 13.9560029068331 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.313  251.135816641551 0.654658252773097 13.9116439100835 1  250.468797634232 0.653695517987908 13.9521239079517 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3135  251.137396538465 0.654660501568335 13.9115472732768 1  250.522880918147 0.653780329626184 13.9488496883315 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.314  251.138865475729 0.65466258247758 13.9114573426838 1  250.568623366856 0.653852087625074 13.9460807847222 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3145  251.140240043802 0.654664521511799 13.9113731160252 1  250.607394965427 0.653912938213517 13.9437340802022 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.315  251.141534098114 0.654666340403681 13.9112937562644 1  250.640340811288 0.653964675050618 13.9417401373526 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3155  251.142759213156 0.654668057317871 13.9112185641721 1  250.668417727192 0.654008796705989 13.9400409604198 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.316  251.143925061163 0.654669687443289 13.9111469554453 1  250.692425007779 0.654046554905815 13.9385881193187 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3165  251.145039727913 0.654671243487191 13.9110784416248 1  250.713030210828 0.654078994986322 13.937341178264 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.317  251.146109976074 0.654672736086825 13.9110126141888 1  250.730790771728 0.654106989784054 13.9362663804675 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3175  251.147141464826 0.654674174153112 13.9109491312806 1  250.746172103617 0.654131268007903 13.9353355477923 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.318  251.148138932999 0.654675565156989 13.910887706646 1  250.759562744824 0.65415243797664 13.9345251606869 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3185  251.149106351797 0.654676915368434 13.9108281004029 1  250.771287028545 0.654171007469775 13.9338155891523 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.319  251.150047052131 0.654678230055303 13.9107701113545 1  250.781615675298 0.654187400320886 13.9331904501726 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3195  251.150963830841 0.654679513649757 13.9107135705668 1  250.790774645445 0.654201970283507 13.9326360709528 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.32  251.151859039236 0.654680769886625 13.9106583360202 1  250.798952535252 0.654215012614026 13.9321410406577 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3205  251.15273465694 0.654682001918775 13.9106042881518 1  250.80630675455 0.654226773745817 13.9316958361174 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.321  251.15359235348 0.654683212413584 13.9105513261314 1  250.812968685542 0.654237459366944 13.9312925093582 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3215  251.154433539623 0.654684403633225 13.9104993647596 1  250.819047990041 0.654247241164097 13.9309244267738 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.322  251.155259410189 0.654685577501446 13.9104483318846 1  250.824636205141 0.654256262452086 13.9305860514302 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3225  251.156070979765 0.654686735659608 13.9103981662413 1  250.829809744491 0.654264642872303 13.9302727613929 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.323  251.156869112469 0.654687879513113 13.910348815655 1  250.834632403174 0.654272482314162 13.9299806981183 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3235  251.157654546773 0.654689010270263 13.910300235541 1  250.839157448092 0.654279864187366 13.9297066399517 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.324  251.158427916206 0.654690128974527 13.9102523876556 1  250.843429362301 0.654286858152378 13.9294478965772 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3245  251.159189766624 0.654691236531742 13.9102052390497 1  250.847485300521 0.65429352239868 13.9292022209545 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.325  251.159940570577 0.65469233373236 13.9101587612036 1  250.851356303564 0.65429990554591 13.9289677358413 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3255  251.16068073933 0.654693421270275 13.9101129293011 1  250.855068311524 0.654306048229474 13.9287428725035 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.326  251.161410632875 0.654694499758631 13.9100677216213 1  250.858643009126 0.654311984423872 13.9285263195755 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3265  251.16213056826 0.654695569742646 13.9100231190388 1  250.862098530939 0.654317742546396 13.9283169804035 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.327  251.162840826546 0.654696631710522 13.9099791046027 1  250.865450049701 0.654323346378044 13.928113937457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3275  251.163541658626 0.654697686102618 13.9099356631838 1  250.868710267114 0.654328815831527 13.9279164226465 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.328  251.164233290051 0.654698733318904 13.9098927811841 1  250.871889823273 0.654334167592224 13.9277237925572 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3285  251.164915925064 0.654699773725314 13.9098504462922 1  250.874997638198 0.654339415652551 13.9275355077954 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.329  251.165589749963 0.654700807658882 13.9098086472823 1  250.878041196753 0.654344571758009 13.9273511157552 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3295  251.166254935916 0.65470183543229 13.9097673738412 1  250.881026786293 0.654349645779017 13.9271702362476 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.33  251.166911641289 0.654702857337336 13.9097266164303 1  250.883959694917 0.654354646021275 13.9269925495088 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3305  251.16756001361 0.654703873648138 13.9096863661652 1  250.886844376829 0.654359579484548 13.9268177862006 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.331  251.168200191186 0.654704884623569 13.9096466147183 1  250.889684590277 0.654364452078442 13.9266457190698 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3315  251.168832304462 0.654705890509376 13.9096073542373 1  250.892483512618 0.654369268802505 13.9264761559899 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.332  251.169456477152 0.654706891539946 13.9095685772764 1  250.895243836304 0.654374033896522 13.9263089341551 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3325  251.170072827189 0.654707887939719 13.9095302767405 1  250.897967848927 0.654378750965713 13.9261439152409 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.333  251.17068146752 0.654708879924576 13.9094924458336 1  250.900657500006 0.654383423085225 13.9259809813659 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3335  251.171282506749 0.654709867702661 13.9094550780238 1  250.903314456693 0.654388052887401 13.925820031722 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.334  251.171876049696 0.654710851475349 13.9094181670068 1  250.905940150231 0.654392642634395 13.9256609797658 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3345  251.17246219786 0.654711831437926 13.9093817066795 1  250.908535814709 0.654397194278795 13.9255037508764 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.335  251.173041049791 0.654712807780148 13.9093456911169 1  250.911102519404 0.654401709514319 13.9253482803976 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3355  251.17361270142 0.65471378068676 13.9093101145521 1  250.913641195735 0.654406189817935 13.9251945120092 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.336  251.174177246327 0.654714750337902 13.9092749713607 1  250.916152659764 0.654410636485072 13.9250423963665 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3365  251.174734775959 0.654715716909441 13.9092402560465 1  250.918637630966 0.654415050658979 13.9248918899655 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.337  251.175285379822 0.654716680573239 13.9092059632311 1  250.921096747878 0.654419433355294 13.9247429541949 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3375  251.175829145646 0.654717641497418 13.9091720876435 1  250.923530581146 0.654423785482272 13.9245955545508 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.338  251.176366159515 0.654718599846538 13.9091386241125 1  250.925939644439 0.654428107858032 13.9244496599738 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3385  251.176896505981 0.654719555781829 13.9091055675585 1  250.928324403529 0.654432401224699 13.9243052423008 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.339  251.177420268149 0.654720509461233 13.9090729129901 1  250.930685283868 0.654436666260254 13.9241622758071 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3395  251.177937527765 0.654721461039599 13.909040655497 1  250.933022676921 0.654440903588468 13.9240207368231 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.34  251.178448365276 0.654722410668607 13.9090087902496 1  250.935336945435 0.654445113787095 13.9238806034162 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3405  251.178952859912 0.654723358497149 13.9089773124898 1  250.937628427853 0.654449297394783 13.923741855124 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.341  251.179451089709 0.654724304671164 13.9089462175322 1  250.939897441984 0.654453454916877 13.9236044727313 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3415  251.179943131559 0.65472524933373 13.908915500761 1  250.942144288074 0.654457586830144 13.9234684380856 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.342  251.180429061254 0.654726192625176 13.9088851576263 1  250.944369251363 0.654461693586773 13.9233337339427 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3425  251.180908953518 0.654727134683115 13.9088551836429 1  250.946572604234 0.654465775617778 13.9232003438362 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.343  251.181382882026 0.654728075642377 13.9088255743898 1  250.948754607989 0.654469833335824 13.9230682519684 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3435  251.181850919447 0.654729015635238 13.9087963255053 1  250.950915514339 0.654473867137394 13.9229374431242 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.344  251.182313137443 0.654729954791251 13.9087674326895 1  250.953055566658 0.654477877404916 13.9228079025912 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3445  251.182769606711 0.654730893237368 13.9087388917009 1  250.955175001017 0.654481864508321 13.9226796160988 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.345  251.183220396989 0.65473183109796 13.9087106983556 1  250.957274047053 0.654485828806305 13.9225525697673 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3455  251.183665577071 0.654732768494762 13.9086828485274 1  250.959352928712 0.654489770647594 13.9224267500613 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.346  251.184105214835 0.654733705547039 13.908655338144 1  250.96141186485 0.654493690371919 13.9223021437522 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3465  251.184539377244 0.654734642371421 13.9086281631897 1  250.963451069745 0.654497588310696 13.92217873789 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.347  251.184968130374 0.654735579082028 13.9086013197026 1  250.965470753528 0.654501464787798 13.9220565197752 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3475  251.185391539418 0.654736515790535 13.9085748037726 1  250.967471122543 0.65450532012013 13.9219354769366 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.348  251.185809668694 0.654737452606007 13.9085486115443 1  250.969452379638 0.654509154617968 13.9218155971159 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3485  251.186222581671 0.65473838963511 13.908522739212 1  250.971414724437 0.654512968585456 13.9216968682502 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.349  251.186630340965 0.65473932698198 13.9084971830225 1  250.97335835355 0.654516762320984 13.9215792784581 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3495  251.187033008362 0.654740264748292 13.9084719392727 1  250.975283460748 0.654520536117316 13.9214628160323 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.35  251.187430644823 0.654741203033279 13.9084470043088 1  250.977190237133 0.654524290262127 13.9213474694234 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3505  251.187823310492 0.654742141933736 13.9084223745261 1  250.979078871244 0.654528025037839 13.9212332272403 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.351  251.188211064715 0.654743081543968 13.9083980463696 1  250.980949549192 0.654531740721974 13.9211200782396 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3515  251.188593966052 0.654744021955934 13.9083740163304 1  250.982802454757 0.654535437587452 13.9210080113167 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.352  251.188972072278 0.654744963259152 13.9083502809478 1  250.984637769453 0.65453911590249 13.9208970155059 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3525  251.189345440398 0.654745905540771 13.908326836807 1  250.986455672612 0.65454277593085 13.9207870799726 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.353  251.189714126656 0.654746848885554 13.9083036805391 1  250.988256341438 0.654546417931872 13.9206781940117 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3535  251.190078186544 0.654747793375873 13.9082808088211 1  250.99003995107 0.654550042160591 13.9205703470432 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.354  251.190437674814 0.654748739091715 13.9082582183753 1  250.991806674627 0.654553648867824 13.9204635286091 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3545  251.190792645498 0.654749686110807 13.9082359059665 1  250.99355668325 0.654557238300221 13.9203577283718 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.355  251.1911431519 0.654750634508561 13.9082138684025 1  250.995290146139 0.65456081070035 13.9202529361104 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3555  251.191489246607 0.654751584357974 13.9081921025361 1  250.997007230591 0.654564366306704 13.9201491417205 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.356  251.191830981512 0.654752535729789 13.9081706052616 1  250.998708102031 0.654567905353841 13.9200463352101 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3565  251.192168407815 0.654753488692466 13.9081493735148 1  251.000392924043 0.654571428072405 13.9199445066983 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.357  251.192501576037 0.654754443312134 13.9081284042737 1  251.002061858388 0.654574934689074 13.9198436464161 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3575  251.192830536032 0.65475539965278 13.9081076945549 1  251.003715065044 0.654578425426772 13.9197437447014 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.358  251.193155336988 0.654756357776119 13.9080872414152 1  251.005352702214 0.654581900504539 13.9196447920007 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3585  251.193476027436 0.654757317741568 13.9080670419522 1  251.006974926369 0.654585360137773 13.9195467788644 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.359  251.193792655264 0.654758279606329 13.9080470933024 1  251.008581892247 0.654588804538187 13.9194496959462 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3595  251.194105267732 0.654759243425486 13.9080273926389 1  251.010173752877 0.654592233913651 13.9193535340066 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.36  251.194413911474 0.654760209251873 13.9080079371737 1  251.01175065961 0.65459564846854 13.9192582839051 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3605  251.19471863251 0.654761177136207 13.9079887241549 1  251.013312762127 0.654599048403511 13.9191639366042 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.361  251.195019476252 0.654762147127033 13.9079697508676 1  251.014860208476 0.654602433915751 13.9190704831641 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3615  251.195316487517 0.654763119270682 13.9079510146346 1  251.016393145074 0.654605805198907 13.918977914744 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.362  251.195609710542 0.654764093611486 13.9079325128121 1  251.017911716732 0.654609162443166 13.9188862225995 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3625  251.195899188979 0.654765070191687 13.9079142427905 1  251.019416066662 0.654612505835161 13.9187953980851 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.363  251.196184965905 0.654766049051378 13.9078962019959 1  251.020906336511 0.654615835558216 13.9187054326481 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3635  251.196467083836 0.654767030228522 13.9078783878897 1  251.022382666364 0.654619151792236 13.9186163178309 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.364  251.19674558475 0.654768013759164 13.9078607979638 1  251.023845194767 0.654622454713789 13.9185280452686 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3645  251.19702051007 0.654768999677262 13.9078434297439 1  251.025294058746 0.654625744496116 13.9184406066892 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.365  251.19729190069 0.654769988014756 13.9078262807881 1  251.026729393821 0.654629021309181 13.9183539939117 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3655  251.197559796976 0.65477097880158 13.9078093486867 1  251.028151334025 0.654632285319787 13.9182681988437 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.366  251.197824238776 0.65477197206569 13.9077926310608 1  251.029560011913 0.65463553669145 13.9181832134837 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3665  251.198085265433 0.654772967833139 13.9077761255614 1  251.030955558589 0.654638775584557 13.9180990299179 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.367  251.198342915781 0.654773966128003 13.9077598298702 1  251.032338103713 0.654642002156406 13.9180156403182 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3675  251.198597228164 0.654774966972401 13.9077437416993 1  251.033707775519 0.65464521656111 13.9179330369453 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.368  251.19884824044 0.654775970386542 13.9077278587902 1  251.035064700844 0.654648418949787 13.9178512121435 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3685  251.199095989997 0.654776976388785 13.9077121789127 1  251.036409005128 0.654651609470595 13.9177701583403 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.369  251.199340513756 0.654777984995682 13.9076966998635 1  251.03774081243 0.654654788268655 13.9176898680476 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3695  251.199581848169 0.65477899622186 13.9076814194688 1  251.03906024545 0.654657955486162 13.9176103338589 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.37  251.199820029237 0.654780010080155 13.9076663355816 1  251.040367425546 0.654661111262332 13.917531548451 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3705  251.200055092513 0.654781026581606 13.9076514460812 1  251.041662472751 0.654664255733628 13.9174535045786 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.371  251.200287073109 0.654782045735398 13.9076367488749 1  251.042945505782 0.654667389033671 13.9173761950761 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3715  251.200516005712 0.654783067549031 13.9076222418946 1  251.04421664205 0.6546705112932 13.9172996128581 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.372  251.200741924578 0.654784092028187 13.9076079230987 1  251.04547599769 0.654673622640248 13.9172237509162 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3725  251.200964863552 0.654785119176877 13.9075937904699 1  251.046723687569 0.654676723200221 13.917148602316 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.373  251.201184856068 0.654786148997403 13.9075798420156 1  251.047959825295 0.654679813095628 13.917074160204 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3735  251.201401935157 0.654787181490365 13.9075660757679 1  251.049184523254 0.654682892446622 13.9170004177954 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.374  251.201616133452 0.654788216654683 13.907552489783 1  251.050397892587 0.654685961370477 13.9169273683851 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3745  251.201827483199 0.654789254487666 13.9075390821401 1  251.051600043248 0.654689019982124 13.9168550053362 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.375  251.202036016262 0.654790294985029 13.9075258509405 1  251.05279108398 0.654692068393812 13.9167833220873 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3755  251.202241764122 0.654791338140773 13.9075127943109 1  251.053971122357 0.654695106715365 13.9167123121468 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.376  251.2024447579 0.654792383947481 13.9074999103967 1  251.055140264785 0.654698135054123 13.9166419690944 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3765  251.202645028345 0.65479343239599 13.9074871973693 1  251.056298616526 0.654701153515103 13.9165722865771 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.377  251.202842605857 0.654794483475806 13.9074746534174 1  251.057446281695 0.65470416220081 13.9165032583136 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3775  251.203037520477 0.6547955371748 13.9074622767529 1  251.058583363293 0.654707161211532 13.916434878088 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.378  251.203229801898 0.654796593479343 13.907450065609 1  251.059709963208 0.654710150645191 13.9163671397525 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3785  251.20341947948 0.654797652374318 13.9074380182396 1  251.060826182232 0.654713130597414 13.9163000372261 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.379  251.203606582256 0.654798713843316 13.9074261329156 1  251.061932120088 0.654716101161737 13.9162335644905 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3795  251.203791138918 0.654799777868315 13.9074144079315 1  251.06302787542 0.654719062429362 13.9161677155947 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.38  251.20397317784 0.654800844429972 13.9074028415993 1  251.064113545826 0.654722014489438 13.9161024846499 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3805  251.204152727083 0.654801913507621 13.9073914322488 1  251.065189227861 0.654724957429035 13.9160378658289 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.381  251.204329814386 0.654802985079093 13.9073801782318 1  251.066255017043 0.654727891333 13.9159738533701 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3815  251.204504467191 0.65480405912099 13.907369077916 1  251.067311007888 0.654730816284291 13.91591044157 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.382  251.204676712634 0.654805135608588 13.9073581296875 1  251.068357293905 0.654733732363783 13.9158476247873 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3825  251.204846577555 0.654806214515817 13.9073473319515 1  251.069393967615 0.654736639650446 13.9157853974394 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.383  251.205014088503 0.65480729581533 13.9073366831308 1  251.070421120566 0.654739538221313 13.9157237540028 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3835  251.205179271749 0.654808379478643 13.9073261816632 1  251.07143884334 0.654742428151539 13.9156626890123 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.384  251.205342153273 0.654809465475962 13.9073158260054 1  251.072447225564 0.654745309514409 13.9156021970606 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3845  251.205502758786 0.654810553776401 13.9073056146283 1  251.073446355931 0.654748182381402 13.9155422727969 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.385  251.205661113716 0.654811644347805 13.907295546021 1  251.074436322209 0.654751046822286 13.9154829109251 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3855  251.20581724322 0.654812737156802 13.9072856186902 1  251.075417211243 0.654753902905002 13.9154241062066 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.386  251.205971172206 0.654813832169011 13.9072758311559 1  251.07638910898 0.654756750695854 13.9153658534556 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3865  251.206122925315 0.654814929348866 13.9072661819553 1  251.077352100478 0.654759590259496 13.9153081475401 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.387  251.206272526935 0.654816028659803 13.9072566696391 1  251.07830626991 0.654762421658925 13.9152509833818 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3875  251.206420001199 0.654817130064105 13.9072472927748 1  251.079251700581 0.654765244955542 13.9151943559553 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.388  251.206565371999 0.654818233523088 13.9072380499435 1  251.080188474942 0.654768060209223 13.915138260286 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3885  251.206708662984 0.654819338997069 13.9072289397406 1  251.081116674595 0.654770867478354 13.9150826914504 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.389  251.206849897553 0.654820446445273 13.9072199607779 1  251.082036380307 0.654773666819816 13.9150276445753 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3895  251.206989098881 0.654821555826025 13.9072111116799 1  251.082947672019 0.654776458289018 13.9149731148384 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.39  251.20712628991 0.654822667096706 13.9072023910853 1  251.083850628864 0.654779241940015 13.9149190974653 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3905  251.207261493352 0.654823780213794 13.9071937976459 1  251.084745329165 0.654782017825526 13.9148655877293 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.391  251.207394731696 0.65482489513285 13.9071853300274 1  251.085631850448 0.654784785996769 13.9148125809549 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3915  251.207526027211 0.654826011808624 13.9071769869077 1  251.086510269472 0.654787546503852 13.91476007251 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.392  251.207655401945 0.654827130194957 13.9071687669787 1  251.08738066221 0.6547902993955 13.9147080578118 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3925  251.20778287773 0.65482825024485 13.9071606689459 1  251.088243103882 0.654793044719317 13.9146565323209 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.393  251.207908476192 0.654829371910565 13.9071526915257 1  251.089097668948 0.654795782521634 13.9146054915451 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3935  251.208032218744 0.654830495143466 13.9071448334501 1  251.089944431125 0.654798512847634 13.9145549310367 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.394  251.208154126608 0.65483161989439 13.9071370934583 1  251.0907834634 0.654801235741397 13.9145048463918 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3945  251.208274220785 0.654832746113233 13.9071294703062 1  251.091614838031 0.6548039512459 13.9144552332503 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.395  251.20839252209 0.654833873749333 13.9071219627582 1  251.092438626565 0.654806659403028 13.914406087296 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3955  251.208509051131 0.654835002751231 13.9071145695932 1  251.093254899849 0.654809360253702 13.9143574042541 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.396  251.20862382833 0.654836133066848 13.9071072896006 1  251.094063728027 0.654812053837845 13.9143091798919 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3965  251.208736873919 0.654837264643512 13.9071001215804 1  251.094865180557 0.654814740194395 13.9142614100187 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.397  251.208848207941 0.654838397427909 13.9070930643445 1  251.095659326218 0.654817419361365 13.9142140904848 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3975  251.208957850254 0.654839531366133 13.9070861167162 1  251.096446233128 0.654820091375978 13.9141672171789 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.398  251.209065820533 0.654840666403757 13.9070792775285 1  251.097225968732 0.654822756274497 13.9141207860318 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3985  251.209172138271 0.65484180248578 13.9070725456262 1  251.097998599823 0.654825414092385 13.9140747930128 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.399  251.209276822782 0.654842939556633 13.9070659198655 1  251.098764192553 0.654828064864349 13.9140292341296 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.3995  251.209379893212 0.654844077560361 13.9070593991111 1  251.099522812434 0.654830708624276 13.9139841054294 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4  251.209481368528 0.654845216440515 13.9070529822384 1  251.100274524353 0.654833345405438 13.9139394029948 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4005  251.209581267524 0.65484635614014 13.9070466681341 1  251.101019392566 0.654835975240196 13.9138951229502 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.401  251.209679608829 0.654847496601858 13.9070404556954 1  251.101757480732 0.654838598160435 13.9138512614532 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4015  251.209776410909 0.654848637767948 13.9070343438279 1  251.102488851899 0.654841214197351 13.9138078146991 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.402  251.209871692063 0.654849779580338 13.9070283314466 1  251.103213568518 0.654843823381572 13.9137647789181 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4025  251.209965470421 0.654850921980507 13.9070224174781 1  251.103931692447 0.654846425743099 13.9137221503773 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.403  251.210057763963 0.654852064909699 13.9070166008565 1  251.104643284964 0.654849021311424 13.9136799253781 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4035  251.210148590502 0.654853208308748 13.9070108805276 1  251.105348406772 0.654851610115528 13.9136381002565 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.404  251.210237967701 0.654854352118329 13.9070052554437 1  251.106047118001 0.654854192183922 13.9135966713826 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4045  251.210325913057 0.654855496278704 13.9069997245694 1  251.106739478217 0.654856767544571 13.9135556351619 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.405  251.210412443924 0.654856640729995 13.9069942868765 1  251.107425546441 0.654859336225132 13.913514988031 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4055  251.210497577506 0.654857785412088 13.9069889413459 1  251.108105381139 0.65486189825279 13.9134747264613 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.406  251.210581330855 0.654858930264679 13.9069836869677 1  251.10877904024 0.654864453654436 13.9134348469549 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4065  251.210663720872 0.654860075227277 13.9069785227405 1  251.109446581133 0.654867002456553 13.9133953460475 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.407  251.210744764309 0.654861220239213 13.9069734476725 1  251.110108060684 0.654869544685345 13.9133562203063 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4075  251.21082447778 0.654862365239704 13.9069684607799 1  251.110763535234 0.654872080366727 13.9133174663296 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.408  251.21090287776 0.654863510167915 13.9069635610864 1  251.111413060611 0.654874609526357 13.9132790807471 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4085  251.21097998057 0.654864654962841 13.9069587476256 1  251.112056692133 0.65487713218969 13.9132410602183 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.409  251.2110558024 0.654865799563443 13.9069540194389 1  251.112694484615 0.654879648381978 13.9132034014332 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4095  251.211130359297 0.65486694390867 13.9069493755751 1  251.113326492368 0.654882158128268 13.9131661011121 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.41  251.21120366717 0.654868087937355 13.906944815093 1  251.113952769214 0.654884661453407 13.9131291560064 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4105  251.211275741798 0.65486923158841 13.9069403370581 1  251.114573368493 0.654887158382248 13.9130925628936 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.411  251.211346598822 0.654870374800758 13.9069359405436 1  251.115188343057 0.654889648939424 13.9130563185826 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4115  251.211416253748 0.654871517513323 13.9069316246315 1  251.115797745292 0.654892133149589 13.9130204199091 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.412  251.211484721952 0.654872659665116 13.9069273884111 1  251.116401627107 0.654894611037289 13.9129848637381 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4125  251.211552018676 0.654873801195191 13.9069232309799 1  251.11700003995 0.654897082627081 13.9129496469618 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.413  251.21161815904 0.654874942042746 13.9069191514424 1  251.117593034811 0.654899547943481 13.9129147665007 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4135  251.211683158029 0.654876082147098 13.9069151489103 1  251.118180662229 0.654902007011116 13.912880219301 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.414  251.211747030499 0.654877221447667 13.9069112225039 1  251.118762972288 0.654904459854544 13.9128460023382 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4145  251.211809791178 0.65487835988397 13.9069073713519 1  251.119340014632 0.654906906498476 13.9128121126127 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.415  251.21187145468 0.654879497395817 13.9069035945881 1  251.119911838468 0.654909346967679 13.9127785471524 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4155  251.21193203549 0.654880633923163 13.9068998913544 1  251.120478492568 0.654911781287102 13.9127453030096 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.416  251.211991547964 0.654881769406139 13.906896260801 1  251.121040025276 0.654914209481801 13.9127123772633 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4165  251.212050006345 0.654882903785185 13.9068927020836 1  251.121596484506 0.654916631576969 13.9126797670182 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.417  251.21210742475 0.654884037000904 13.9068892143666 1  251.122147917756 0.654919047598052 13.912647469403 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4175  251.212163817178 0.654885168994243 13.9068857968202 1  251.122694372101 0.654921457570554 13.9126154815741 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.418  251.212219197502 0.654886299706362 13.9068824486227 1  251.123235894217 0.654923861520335 13.9125838007101 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4185  251.212273579487 0.654887429078758 13.906879168959 1  251.123772530371 0.654926259473494 13.912552424014 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.419  251.212326976779 0.654888557053252 13.9068759570206 1  251.124304326425 0.654928651456331 13.9125213487145 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4195  251.212379402907 0.654889683572059 13.9068728120048 1  251.124831327846 0.654931037495536 13.9124905720618 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.42  251.212430871277 0.65489080857764 13.9068697331177 1  251.125353579703 0.654933417618004 13.9124600913323 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4205  251.212481395184 0.654891932012838 13.9068667195719 1  251.125871126684 0.654935791851049 13.9124299038234 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.421  251.212530987814 0.654893053820905 13.9068637705863 1  251.126384013083 0.654938160222242 13.912400006858 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4215  251.212579662241 0.654894173945572 13.9068608853847 1  251.12689228282 0.654940522759643 13.9123703977791 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.422  251.212627431416 0.654895292330843 13.9068580632006 1  251.127395979429 0.654942879491561 13.9123410739553 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4225  251.212674308189 0.654896408921234 13.9068553032722 1  251.127895146076 0.654945230446842 13.9123120327747 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.423  251.2127203053 0.654897523661703 13.9068526048445 1  251.128389825552 0.654947575654639 13.9122832716499 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4235  251.212765435378 0.6548986364977 13.9068499671682 1  251.128880060285 0.654949915144636 13.9122547880138 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.424  251.212809710939 0.654899747375131 13.9068473895011 1  251.129365892336 0.654952248946881 13.9122265793227 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4245  251.212853144385 0.654900856240323 13.9068448711083 1  251.129847363414 0.654954577091991 13.9121986430526 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.425  251.21289574802 0.654901963040164 13.9068424112605 1  251.130324514865 0.654956899610985 13.9121709767027 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4255  251.21293753404 0.65490306772207 13.9068400092343 1  251.130797387692 0.654959216535498 13.9121435777912 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.426  251.212978514537 0.654904170234026 13.9068376643118 1  251.131266022538 0.65496152789756 13.9121164438596 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4265  251.213018701487 0.654905270524454 13.9068353757834 1  251.13173045971 0.65496383372988 13.9120895724674 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.427  251.213058106771 0.654906368542458 13.9068331429431 1  251.132190739167 0.65496613406562 13.9120629611965 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4275  251.21309674216 0.654907464237591 13.9068309650936 1  251.132646900528 0.6549684289385 13.9120366076497 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.428  251.213134619328 0.654908557560046 13.9068288415426 1  251.133098983089 0.65497071838295 13.9120105094472 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4285  251.213171749846 0.654909648460648 13.9068267716029 1  251.1335470258 0.654973002433919 13.9119846642307 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.429  251.213208145177 0.654910736890779 13.9068247545944 1  251.133991067286 0.654975281126961 13.911959069662 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4295  251.213243816685 0.654911822802527 13.906822789841 1  251.134431145846 0.654977554498298 13.9119337234216 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.43  251.213278775625 0.65491290614845 13.9068208766757 1  251.134867299457 0.654979822584804 13.9119086232091 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4305  251.213313033159 0.654913986881818 13.9068190144361 1  251.13529956577 0.654982085423954 13.9118837667445 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.431  251.213346600351 0.654915064956587 13.9068172024647 1  251.135727982125 0.654984343053924 13.9118591517665 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4315  251.213379488166 0.654916140327352 13.9068154401104 1  251.136152585545 0.65498659551363 13.911834776031 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.432  251.213411707467 0.654917212949413 13.9068137267271 1  251.136573412736 0.654988842842537 13.911810637316 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4325  251.213443269013 0.654918282778641 13.9068120616767 1  251.136990500109 0.65499108508101 13.911786733414 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.433  251.213474183475 0.654919349771695 13.9068104443244 1  251.137403883759 0.654993322270082 13.911763062137 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4335  251.213504461422 0.654920413885893 13.9068088740423 1  251.137813599475 0.654995554451423 13.9117396213171 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.434  251.213534113329 0.654921475079288 13.9068073502073 1  251.138219682753 0.654997781667571 13.9117164088021 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4345  251.213563149574 0.654922533310595 13.9068058722029 1  251.138622168782 0.655000003961741 13.9116934224593 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.435  251.21359158044 0.654923588539314 13.9068044394173 1  251.139021092459 0.655002221377995 13.9116706601716 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4355  251.213619416114 0.654924640725642 13.9068030512444 1  251.139416488387 0.655004433961101 13.9116481198414 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.436  251.21364666669 0.654925689830462 13.9068017070851 1  251.139808390879 0.655006641756598 13.9116257993889 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4365  251.213673342173 0.65492673581556 13.9068004063423 1  251.14019683397 0.655008844810989 13.9116036967484 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.437  251.213699452461 0.654927778643302 13.9067991484278 1  251.140581851394 0.655011043171434 13.9115818098743 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4375  251.213725007367 0.654928818276906 13.906797932757 1  251.14096347661 0.655013236886005 13.9115601367363 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.438  251.213750016609 0.654929854680307 13.9067967587512 1  251.141341742791 0.655015426003549 13.9115386753222 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4385  251.213774489816 0.654930887818196 13.9067956258379 1  251.141716682838 0.655017610573837 13.9115174236346 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.439  251.213798436531 0.654931917656098 13.9067945334484 1  251.142088329364 0.655019790647417 13.9114963796942 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4395  251.213821866201 0.654932944160377 13.9067934810181 1  251.14245671472 0.655021966275741 13.9114755415375 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.44  251.213844788174 0.654933967297989 13.9067924679916 1  251.14282187098 0.655024137511116 13.9114549072173 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4405  251.21386721172 0.654934987036808 13.9067914938163 1  251.143183829948 0.655026304406758 13.9114344748023 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.441  251.213889146015 0.654936003345526 13.9067905579439 1  251.143542623161 0.655028467016748 13.9114142423776 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4415  251.213910600146 0.65493701619353 13.9067896598337 1  251.143898281893 0.655030625396075 13.9113942080439 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.442  251.213931583116 0.654938025551126 13.9067887989477 1  251.144250837157 0.655032779600694 13.9113743699167 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4425  251.213952103833 0.654939031389344 13.9067879747547 1  251.1446003197 0.655034929687408 13.9113547261284 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.443  251.213972171121 0.654940033680075 13.9067871867272 1  251.14494676001 0.655037075713998 13.9113352748258 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4435  251.213991793714 0.654941032395952 13.9067864343444 1  251.145290188316 0.655039217739101 13.9113160141727 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.444  251.214010980264 0.654942027510469 13.9067857170894 1  251.1456306346 0.655041355822394 13.911296942346 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4445  251.214029739338 0.654943018997964 13.9067850344497 1  251.145968128586 0.655043490024483 13.9112780575381 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.445  251.214048079416 0.654944006833593 13.906784385918 1  251.146302699746 0.655045620406881 13.9112593579576 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4455  251.214066008882 0.65494499099322 13.9067837709939 1  251.146634377304 0.655047747032115 13.911240841827 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.446  251.214083536047 0.654945971453612 13.9067831891804 1  251.146963190234 0.655049869963634 13.9112225073844 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4465  251.214100669139 0.654946948192372 13.9067826399852 1  251.147289167273 0.6550519892659 13.9112043528821 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.447  251.214117416296 0.654947921187915 13.9067821229207 1  251.147612336913 0.655054105004408 13.9111863765859 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4475  251.214133785576 0.654948890419451 13.9067816375052 1  251.147932727402 0.655056217245654 13.9111685767759 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.448  251.214149784954 0.654949855867078 13.9067811832598 1  251.148250366741 0.655058326057002 13.9111509517493 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4485  251.21416542232 0.654950817511648 13.9067807597124 1  251.148565282707 0.655060431506996 13.911133499814 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.449  251.214180705487 0.654951775334871 13.9067803663946 1  251.148877502831 0.655062533665103 13.9111162192938 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4495  251.214195642181 0.654952729319276 13.9067800028428 1  251.149187054411 0.655064632601833 13.9110991085261 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.45  251.21421024005 0.654953679448215 13.9067796685982 1  251.14949396451 0.655066728388696 13.9110821658629 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4505  251.214224506662 0.654954625705866 13.9067793632064 1  251.149798259967 0.655068821098275 13.9110653896688 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.451  251.214238449501 0.654955568077207 13.9067790862182 1  251.15009996739 0.655070910804214 13.9110487783221 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4515  251.214252075975 0.654956506548043 13.9067788371886 1  251.150399113158 0.655072997581148 13.9110323302158 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.452  251.214265393408 0.654957441105002 13.9067786156772 1  251.150695723426 0.655075081504833 13.9110160437547 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4525  251.214278409052 0.654958371735543 13.9067784212477 1  251.150989824123 0.65507716265203 13.9109999173586 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.453  251.214291130074 0.654959298427881 13.9067782534694 1  251.151281440959 0.655079241100636 13.9109839494587 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4535  251.214303563571 0.654960221171106 13.9067781119149 1  251.151570599418 0.655081316929562 13.910968138501 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.454  251.214315716556 0.654961139955077 13.9067779961619 1  251.151857324771 0.65508339021885 13.9109524829433 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4545  251.214327595968 0.654962054770472 13.9067779057922 1  251.152141642066 0.655085461049572 13.9109369812578 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.455  251.214339208666 0.65496296560877 13.906777840392 1  251.152423576141 0.655087529503937 13.9109216319286 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4555  251.214350561436 0.654963872462209 13.9067777995528 1  251.152703151619 0.655089595665346 13.9109064334506 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.456  251.214361660992 0.654964775323954 13.9067777828675 1  251.152980392897 0.655091659618117 13.9108913843352 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4565  251.214372513962 0.654965674187749 13.9067777899378 1  251.153255324173 0.65509372144776 13.9108764831051 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.457  251.214383126911 0.654966569048304 13.906777820366 1  251.153527969435 0.655095781240979 13.9108617282935 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4575  251.214393506322 0.65496745990105 13.90677787376 1  251.153798352459 0.655097839085499 13.9108471184486 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.458  251.214403658606 0.654968346742165 13.9067779497323 1  251.154066496814 0.655099895070218 13.9108326521297 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4585  251.2144135901 0.654969229568605 13.9067780478998 1  251.154332425871 0.65510194928522 13.9108183279076 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.459  251.214423307069 0.654970108378167 13.9067781678818 1  251.15459616279 0.655104001821737 13.9108041443649 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4595  251.214432815703 0.654970983169286 13.9067783093044 1  251.154857730524 0.655106052771983 13.9107901001 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.46  251.214442122129 0.654971853941339 13.9067784717939 1  251.15511715184 0.655108102229526 13.9107761937194 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4605  251.214451232388 0.654972720694245 13.9067786549851 1  251.155374449299 0.655110150289082 13.9107624238413 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.461  251.21446015246 0.654973583428789 13.9067788585146 1  251.155629645256 0.655112197046468 13.9107487890976 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4615  251.214468888251 0.654974442146461 13.9067790820237 1  251.155882761876 0.655114242598678 13.9107352881318 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.462  251.2144774456 0.654975296849524 13.9067793251568 1  251.156133821128 0.655116287043943 13.9107219195979 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4625  251.214485830273 0.654976147540935 13.9067795875634 1  251.156382844785 0.655118330481625 13.9107086821627 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.463  251.21449404797 0.654976994224447 13.9067798688949 1  251.156629854434 0.655120373012352 13.9106955745031 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4635  251.214502104313 0.65497783690442 13.9067801688093 1  251.156874871464 0.655122414737919 13.9106825953084 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.464  251.214510004862 0.654978675585973 13.9067804869672 1  251.157117917078 0.655124455761357 13.9106697432784 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4645  251.21451775511 0.654979510274932 13.9067808230333 1  251.157359012289 0.655126496186934 13.910657017124 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.465  251.214525360479 0.654980340977851 13.9067811766753 1  251.157598177921 0.655128536120073 13.9106444155688 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4655  251.214532826322 0.654981167701892 13.9067815475664 1  251.157835434621 0.655130575667559 13.9106319373447 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.466  251.214540157932 0.65498199045501 13.9067819353815 1  251.158070802837 0.655132614937306 13.910619581197 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4665  251.214547360526 0.654982809245701 13.9067823398018 1  251.158304302844 0.655134654038523 13.910607345881 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.467  251.214554439266 0.654983624083225 13.9067827605104 1  251.158535954732 0.655136693081688 13.9105952301625 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4675  251.214561399243 0.654984434977513 13.906783197194 1  251.158765778414 0.655138732178522 13.910583232819 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.468  251.214568245483 0.654985241939079 13.9067836495446 1  251.158993793623 0.655140771442091 13.9105713526368 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4685  251.21457498295 0.654986044979161 13.906784117256 1  251.159220019912 0.6551428109867 13.9105595884142 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.469  251.214581616543 0.654986844109623 13.9067846000261 1  251.159444476653 0.65514485092789 13.910547938961 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4695  251.21458815109 0.654987639342864 13.9067850975582 1  251.159667183054 0.655146891382648 13.9105364030946 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.47  251.214594591364 0.654988430692035 13.9067856095566 1  251.159888158138 0.655148932469183 13.9105249796446 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4705  251.214600942069 0.65498921817083 13.9067861357304 1  251.160107420755 0.655150974307021 13.9105136674509 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.471  251.214607207849 0.654990001793519 13.9067866757931 1  251.16032498959 0.655153017017044 13.9105024653633 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4715  251.214613393293 0.654990781575081 13.9067872294592 1  251.160540883154 0.655155060721472 13.9104913722419 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.472  251.214619502917 0.654991557530956 13.9067877964497 1  251.160755119792 0.655157105543936 13.9104803869554 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4725  251.214625541187 0.654992329677284 13.9067883764863 1  251.160967717671 0.655159151609325 13.9104695083848 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.473  251.214631512499 0.654993098030645 13.9067889692974 1  251.161178694804 0.655161199043977 13.9104587354197 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4735  251.214637421199 0.65499386260838 13.9067895746103 1  251.161388069028 0.65516324797561 13.9104480669592 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.474  251.21464327156 0.65499462342819 13.9067901921599 1  251.161595858019 0.655165298533299 13.9104375019132 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4745  251.214649067804 0.654995380508484 13.906790821681 1  251.161802079289 0.655167350847575 13.9104270392004 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.475  251.214654814087 0.654996133868033 13.9067914629154 1  251.162006750187 0.655169405050323 13.9104166777501 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4755  251.21466051452 0.654996883526302 13.9067921156053 1  251.162209887905 0.655171461274933 13.9104064165 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.476  251.214666173148 0.654997629503238 13.9067927794966 1  251.162411509473 0.655173519656199 13.9103962543979 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4765  251.214671793956 0.654998371819255 13.9067934543396 1  251.162611631762 0.655175580330366 13.9103861904013 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.477  251.214677380874 0.65499911049534 13.9067941398863 1  251.162810271486 0.655177643435136 13.9103762234774 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4775  251.214682937775 0.654999845552934 13.9067948358929 1  251.163007445206 0.655179709109804 13.9103663526001 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.478  251.214688468473 0.655000577013936 13.9067955421193 1  251.163203169316 0.65518177749498 13.9103565767564 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4785  251.214693976732 0.655001304900768 13.9067962583279 1  251.163397460067 0.655183848732943 13.9103468949391 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.479  251.214699466259 0.655002029236368 13.9067969842829 1  251.163590333551 0.655185922967387 13.9103373061522 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4795  251.2147049407 0.65500275004406 13.9067977197533 1  251.16378180571 0.655188000343615 13.9103278094073 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.48  251.214710403653 0.655003467347634 13.906798464511 1  251.163971892336 0.655190081008402 13.9103184037267 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4805  251.214715858661 0.655004181171377 13.9067992183298 1  251.164160609071 0.655192165110187 13.9103090881396 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.481  251.214721309208 0.655004891539933 13.9067999809882 1  251.164347971406 0.655194252798962 13.9102998616844 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4815  251.214726758734 0.655005598478481 13.9068007522655 1  251.16453399468 0.655196344226243 13.9102907234097 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.482  251.214732210614 0.655006302012508 13.9068015319465 1  251.164718694094 0.655198439545227 13.9102816723716 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4825  251.214737668179 0.655007002167974 13.9068023198174 1  251.1649020847 0.655200538910722 13.9102727076352 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.483  251.214743134704 0.655007698971233 13.9068031156675 1  251.165084181407 0.655202642479168 13.9102638282747 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4835  251.214748613416 0.655008392449013 13.9068039192891 1  251.165264998981 0.655204750408763 13.9102550333703 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.484  251.21475410749 0.655009082628464 13.9068047304773 1  251.165444552038 0.655206862859235 13.9102463220142 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4845  251.214759620055 0.655009769537151 13.9068055490286 1  251.165622855061 0.655208979992113 13.9102376933047 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.485  251.214765154175 0.655010453202898 13.9068063747448 1  251.165799922391 0.655211101970588 13.9102291463496 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4855  251.214770712873 0.655011133653948 13.9068072074293 1  251.165975768234 0.655213228959662 13.9102206802634 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.486  251.214776299117 0.65501181091886 13.9068080468887 1  251.166150406647 0.655215361126031 13.91021229417 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4865  251.214781915836 0.655012485026588 13.9068088929315 1  251.166323851553 0.655217498638146 13.9102039872015 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.487  251.214787565907 0.65501315600635 13.9068097453706 1  251.166496116742 0.655219641666282 13.9101957584981 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4875  251.214793252162 0.655013823887859 13.9068106040178 1  251.166667215875 0.65522179038254 13.9101876072072 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.488  251.214798977372 0.65501448870094 13.9068114686921 1  251.166837162472 0.655223944960878 13.9101795324841 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4885  251.21480474427 0.655015150475839 13.9068123392125 1  251.167005969919 0.65522610557708 13.9101715334923 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.489  251.21481055554 0.655015809243108 13.9068132154009 1  251.167173651466 0.65522827240877 13.910163609404 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4895  251.214816413814 0.655016465033502 13.9068140970833 1  251.16734022024 0.655230445635489 13.9101557593987 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.49  251.21482232169 0.655017117878147 13.9068149840868 1  251.167505689232 0.655232625438727 13.9101479826632 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4905  251.214828281715 0.655017767808478 13.9068158762404 1  251.167670071307 0.655234812001882 13.9101402783925 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.491  251.214834296385 0.655018414856121 13.906816773377 1  251.167833379203 0.655237005510371 13.9101326457883 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4915  251.214840368157 0.655019059053003 13.9068176753315 1  251.167995625527 0.655239206151537 13.9101250840609 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.492  251.214846499441 0.655019700431301 13.9068185819412 1  251.168156822763 0.65524141411479 13.9101175924271 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4925  251.214852692607 0.655020339023491 13.9068194930451 1  251.168316983266 0.655243629591539 13.9101101701119 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.493  251.21485894997 0.65502097486224 13.9068204084852 1  251.168476119271 0.655245852775293 13.9101028163471 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4935  251.214865273802 0.655021607980368 13.9068213281079 1  251.168634242886 0.655248083861582 13.9100955303729 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.494  251.21487166634 0.655022238411019 13.9068222517596 1  251.168791366098 0.655250323048142 13.910088311435 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4945  251.214878129775 0.655022866187506 13.9068231792903 1  251.168947500767 0.655252570534745 13.9100811587884 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.495  251.214884666265 0.655023491343449 13.9068241105504 1  251.169102658646 0.655254826523395 13.9100740716938 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4955  251.214891277916 0.655024113912594 13.9068250453942 1  251.169256851363 0.655257091218342 13.9100670494181 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.496  251.214897966798 0.655024733928914 13.9068259836777 1  251.169410090418 0.655259364825972 13.9100600912368 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4965  251.214904734933 0.655025351426555 13.9068269252596 1  251.1695623872 0.65526164755487 13.9100531964335 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.497  251.214911584304 0.655025966439813 13.9068278700014 1  251.169713752983 0.655263939616064 13.9100463642955 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4975  251.214918516861 0.655026579003271 13.9068288177648 1  251.16986419892 0.65526624122276 13.910039594119 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.498  251.214925534507 0.655027189151618 13.9068297684147 1  251.170013736046 0.655268552590476 13.910032885208 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4985  251.214932639103 0.655027796919692 13.9068307218187 1  251.170162375294 0.655270873937179 13.9100262368714 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.499  251.214939832474 0.655028402342497 13.9068316778461 1  251.170310127476 0.655273205483205 13.9100196484253 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.4995  251.214947116407 0.655029005455186 13.9068326363689 1  251.170457003294 0.655275547451285 13.9100131191933 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5  251.214954492653 0.655029606293104 13.90683359726 1  251.170603013339 0.655277900066709 13.9100066485032 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5005  251.214961962916 0.655030204891667 13.9068345603957 1  251.170748168084 0.655280263557098 13.9100002356928 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.501  251.214969528872 0.655030801286504 13.9068355256529 1  251.170892477901 0.655282638152694 13.9099938801042 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5015  251.214977192152 0.655031395513254 13.9068364929129 1  251.17103595305 0.6552850240863 13.9099875810856 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.502  251.214984954359 0.655031987607798 13.9068374620568 1  251.17117860368 0.655287421593203 13.9099813379941 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5025  251.214992817056 0.655032577606136 13.9068384329674 1  251.171320439842 0.655289830911457 13.9099751501899 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.503  251.215000781765 0.655033165544341 13.9068394055304 1  251.171461471469 0.65529225228166 13.9099690170415 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5035  251.215008849971 0.65503375145854 13.9068403796345 1  251.171601708393 0.655294685947109 13.9099629379238 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.504  251.215017023131 0.655034335385044 13.9068413551688 1  251.171741160343 0.655297132153829 13.9099569122173 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5045  251.215025302662 0.655034917360207 13.9068423320253 1  251.171879836947 0.655299591150631 13.9099509393085 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.505  251.21503368995 0.655035497420543 13.9068433100964 1  251.172017747728 0.655302063189115 13.9099450185896 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5055  251.215042186342 0.655036075602586 13.9068442892779 1  251.172154902105 0.655304548523655 13.9099391494603 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.506  251.215050793154 0.655036651942977 13.9068452694671 1  251.172291309399 0.655307047411551 13.909933331325 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5065  251.215059511667 0.655037226478457 13.9068462505623 1  251.172426978823 0.655309560112935 13.9099275635953 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.507  251.215068343129 0.655037799245843 13.9068472324639 1  251.172561919501 0.655312086890968 13.909921845687 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5075  251.215077288755 0.655038370281981 13.9068482150747 1  251.172696140449 0.655314628011718 13.909916177023 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.508  251.215086349725 0.655038939623804 13.9068491982987 1  251.172829650591 0.655317183744266 13.9099105570322 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5085  251.21509552719 0.655039507308282 13.9068501820427 1  251.172962458752 0.655319754360818 13.9099049851475 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.509  251.215104822268 0.655040073372513 13.9068511662131 1  251.173094573658 0.655322340136557 13.90989946081 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5095  251.215114236044 0.655040637853587 13.9068521507196 1  251.173226003945 0.655324941349872 13.909893983465 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.51  251.215123769571 0.655041200788651 13.9068531354734 1  251.173356758153 0.655327558282323 13.9098885525634 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5105  251.215133423875 0.655041762214929 13.9068541203867 1  251.173486844724 0.65533019121866 13.9098831675617 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.511  251.215143199945 0.655042322169612 13.906855105375 1  251.17361627201 0.65533284044687 13.9098778279228 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5115  251.215153098748 0.655042880690024 13.9068560903533 1  251.17374504827 0.65533550625827 13.9098725331136 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.512  251.215163121213 0.655043437813466 13.9068570752395 1  251.173873181668 0.655338188947425 13.9098672826086 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5125  251.215173268248 0.655043993577325 13.9068580599523 1  251.174000680283 0.655340888812366 13.9098620758858 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.513  251.215183540723 0.655044548018968 13.9068590444127 1  251.174127552105 0.655343606154487 13.9098569124296 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5135  251.215193939484 0.655045101175856 13.9068600285416 1  251.174253805032 0.655346341278716 13.9098517917279 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.514  251.215204465339 0.655045653085304 13.9068610122656 1  251.174379446866 0.655349094493372 13.9098467132761 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5145  251.215215119085 0.655046203784884 13.9068619955073 1  251.174504485329 0.65535186611034 13.9098416765744 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.515  251.215225901479 0.655046753312045 13.9068629781943 1  251.174628928056 0.65535465644514 13.9098366811269 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5155  251.215236813253 0.655047301704277 13.9068639602547 1  251.174752782596 0.655357465816874 13.9098317264441 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.516  251.215247855112 0.655047848999097 13.9068649416182 1  251.174876056412 0.655360294548368 13.9098268120402 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5165  251.215259027732 0.655048395234019 13.9068659222161 1  251.174998756876 0.655363142966031 13.9098219374377 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.517  251.215270331764 0.655048940446599 13.9068669019803 1  251.175120891289 0.655366011400208 13.9098171021598 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5175  251.215281767831 0.655049484674372 13.9068678808449 1  251.175242466856 0.655368900184945 13.9098123057372 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.518  251.215293336531 0.655050027954875 13.9068688587453 1  251.175363490705 0.655371809658121 13.9098075477055 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5185  251.215305038435 0.655050570325674 13.906869835618 1  251.175483969883 0.655374740161579 13.9098028276038 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.519  251.215316874089 0.655051111824282 13.9068708114017 1  251.175603911353 0.655377692041034 13.9097981449775 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5195  251.215328844018 0.655051652488282 13.9068717860354 1  251.175723322001 0.655380665646237 13.9097934993753 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.52  251.21534094872 0.655052192355289 13.9068727594586 1  251.175842208629 0.65538366133091 13.909788890352 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5205  251.215353188663 0.655052731462825 13.9068737316137 1  251.175960577962 0.655386679452861 13.9097843174669 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.521  251.215365564295 0.655053269848426 13.9068747024445 1  251.176078436648 0.655389720374043 13.9097797802831 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5215  251.215378076041 0.655053807549674 13.9068756718947 1  251.176195791256 0.655392784460522 13.9097752783696 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.522  251.215390724298 0.655054344604106 13.9068766399104 1  251.17631264828 0.655395872082607 13.9097708112991 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5225  251.21540350944 0.655054881049244 13.9068776064388 1  251.176429014137 0.655398983614876 13.9097663786488 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.523  251.215416431822 0.65505541692261 13.9068785714281 1  251.176544895167 0.65540211943617 13.9097619800007 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5235  251.215429491777 0.655055952261773 13.9068795348269 1  251.176660297638 0.655405279929713 13.9097576149408 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.524  251.215442689614 0.655056487104258 13.9068804965856 1  251.176775227736 0.655408465483038 13.9097532830608 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5245  251.215456025618 0.655057021487585 13.9068814566556 1  251.176889691582 0.655411676488212 13.9097489839549 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.525  251.215469500047 0.655057555449229 13.9068824149903 1  251.177003695217 0.655414913341702 13.909744717223 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5255  251.215483113144 0.655058089026694 13.9068833715433 1  251.177117244618 0.6554181764445 13.9097404824698 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.526  251.215496865126 0.655058622257427 13.9068843262703 1  251.177230345687 0.655421466202247 13.9097362793024 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5265  251.215510756198 0.655059155178976 13.9068852791258 1  251.177343004249 0.655424783025096 13.9097321073341 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.527  251.21552478653 0.655059687828747 13.9068862300679 1  251.177455226067 0.655428127327903 13.9097279661816 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5275  251.215538956277 0.655060220244145 13.9068871790558 1  251.177567016835 0.655431499530237 13.9097238554656 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.528  251.215553265584 0.655060752462619 13.9068881260487 1  251.177678382178 0.655434900056447 13.9097197748105 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5285  251.215567714569 0.655061284521671 13.9068890710054 1  251.177789327649 0.655438329335667 13.9097157238444 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.529  251.215582303324 0.655061816458661 13.9068900138884 1  251.177899858726 0.6554417878018 13.9097117022008 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5295  251.215597031929 0.655062348311015 13.9068909546596 1  251.178009980828 0.65544527589359 13.9097077095184 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.53  251.215611900442 0.655062880116162 13.9068918932817 1  251.178119699309 0.655448794054816 13.909703745437 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5305  251.215626908898 0.655063411911415 13.9068928297205 1  251.178229019455 0.655452342734178 13.9096998096015 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.531  251.215642057318 0.655063943734166 13.9068937639408 1  251.178337946489 0.655455922385376 13.9096959016606 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5315  251.215657345706 0.655064475621752 13.9068946959097 1  251.178446485567 0.655459533467154 13.909692021267 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.532  251.215672774049 0.655065007611593 13.9068956255927 1  251.178554641782 0.655463176443323 13.9096881680779 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5325  251.215688342305 0.655065539740982 13.9068965529593 1  251.178662420162 0.655466851782816 13.909684341754 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.533  251.215704050421 0.655066072047259 13.906897477978 1  251.178769825674 0.655470559959848 13.9096805419574 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5335  251.215719898328 0.655066604567714 13.9068984006196 1  251.178876863215 0.655474301453621 13.9096767683586 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.534  251.215735885942 0.655067137339703 13.9068993208538 1  251.178983537634 0.655478076748769 13.9096730206278 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5345  251.215752013159 0.655067670400555 13.906900238652 1  251.179089853713 0.655481886335114 13.9096692984408 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.535  251.215768279854 0.655068203787525 13.9069011539873 1  251.179195816177 0.655485730707878 13.9096656014756 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5355  251.215784685887 0.65506873753792 13.9069020668327 1  251.179301429686 0.655489610367553 13.9096619294152 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.536  251.215801231101 0.655069271688976 13.9069029771631 1  251.179406698839 0.655493525820048 13.9096582819457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5365  251.215817915328 0.655069806277957 13.9069038849537 1  251.179511628178 0.655497477576702 13.9096546587567 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.537  251.215834738384 0.655070341342144 13.90690479018 1  251.17961622219 0.655501466154297 13.9096510595412 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5375  251.215851700066 0.655070876918783 13.9069056928188 1  251.179720485303 0.655505492075088 13.9096474839962 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.538  251.215868800155 0.655071413045136 13.9069065928472 1  251.17982442189 0.655509555866907 13.9096439318211 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5385  251.21588603842 0.655071949758429 13.9069074902436 1  251.179928036265 0.655513658063103 13.9096404027192 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.539  251.215903414613 0.655072487095903 13.9069083849868 1  251.180031332688 0.655517799202627 13.9096368963964 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5395  251.215920928471 0.655073025094792 13.906909277056 1  251.180134315355 0.655521979829905 13.9096334125651 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.54  251.215938579713 0.655073563792266 13.9069101664327 1  251.180236988424 0.655526200495167 13.9096299509371 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5405  251.215956368052 0.655074103225544 13.9069110530977 1  251.180339355989 0.655530461754278 13.9096265112282 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.541  251.215974293182 0.655074643431867 13.906911937032 1  251.180441422082 0.655534764168601 13.9096230931607 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5415  251.215992354781 0.655075184448345 13.9069128182196 1  251.180543190695 0.655539108305366 13.909619696457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.542  251.21601055252 0.655075726312219 13.9069136966426 1  251.180644665769 0.655543494737548 13.9096163208423 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5425  251.216028886048 0.6550762690606 13.906914572286 1  251.180745851181 0.655547924043766 13.9096129660465 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.543  251.21604735501 0.65507681273069 13.9069154451333 1  251.180846750764 0.655552396808428 13.9096096318025 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5435  251.216065959037 0.655077357359669 13.9069163151692 1  251.180947368297 0.655556913621721 13.9096063178457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.544  251.21608469774 0.655077902984616 13.9069171823806 1  251.18104770751 0.655561475079589 13.9096030239155 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5445  251.216103570719 0.655078449642653 13.9069180467539 1  251.181147772082 0.65556608178383 13.9095997497529 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.545  251.216122577565 0.655078997370887 13.9069189082762 1  251.181247565641 0.655570734341994 13.9095964951029 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5455  251.216141717857 0.655079546206412 13.9069197669348 1  251.18134709177 0.655575433367439 13.9095932597139 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.546  251.216160991159 0.655080096186252 13.9069206227188 1  251.181446354002 0.655580179479418 13.9095900433354 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5465  251.216180397027 0.655080647347506 13.9069214756156 1  251.181545355818 0.655584973302867 13.9095868457228 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.547  251.216199934999 0.655081199727137 13.9069223256157 1  251.18164410066 0.655589815468712 13.9095836666309 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5475  251.216219604605 0.655081753362099 13.9069231727095 1  251.181742591915 0.655594706613564 13.9095805058204 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.548  251.216239405369 0.655082308289393 13.9069240168866 1  251.181840832929 0.655599647379936 13.9095773630526 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5485  251.216259336795 0.65508286454588 13.906924858139 1  251.181938827 0.655604638416085 13.9095742380935 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.549  251.216279398383 0.655083422168456 13.9069256964578 1  251.182036577384 0.655609680376178 13.9095711307097 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5495  251.216299589619 0.655083981193962 13.9069265318346 1  251.182134087282 0.655614773920054 13.9095680406725 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.55  251.216319909977 0.655084541659107 13.9069273642635 1  251.182231359857 0.655619919713364 13.9095649677555 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5505  251.216340358925 0.655085103600621 13.9069281937374 1  251.182328398229 0.655625118427544 13.9095619117344 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.551  251.216360935921 0.655085667055128 13.9069290202505 1  251.182425205475 0.655630370739802 13.909558872387 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5515  251.216381640414 0.655086232059269 13.9069298437959 1  251.182521784619 0.655635677332951 13.9095558494957 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.552  251.21640247184 0.65508679864954 13.9069306643684 1  251.18261813865 0.655641038895554 13.9095528428445 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5525  251.216423429626 0.655087366862397 13.9069314819625 1  251.182714270516 0.655646456121812 13.9095498522206 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.553  251.216444513185 0.655087936734108 13.906932296575 1  251.182810183126 0.655651929711642 13.9095468774115 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5535  251.216465721923 0.655088508300876 13.9069331082025 1  251.182905879338 0.655657460370444 13.9095439182099 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.554  251.216487055246 0.65508908159886 13.9069339168404 1  251.183001361973 0.65566304880921 13.9095409744099 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5545  251.216508512541 0.655089656664044 13.9069347224858 1  251.183096633816 0.65566869574441 13.9095380458088 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.555  251.216530093192 0.655090233532283 13.9069355251362 1  251.18319169761 0.655674401898039 13.909535132205 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5555  251.216551796572 0.655090812239304 13.9069363247888 1  251.183286556057 0.655680167997492 13.9095322333995 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.556  251.216573622041 0.655091392820597 13.9069371214432 1  251.183381211813 0.655685994775441 13.9095293491973 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5565  251.216595568961 0.655091975311611 13.9069379150964 1  251.183475667503 0.655691882969862 13.9095264794055 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.557  251.216617636675 0.655092559747449 13.9069387057491 1  251.183569925717 0.655697833324087 13.9095236238312 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5575  251.216639824531 0.655093146163141 13.9069394933998 1  251.183663988997 0.655703846586462 13.9095207822867 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.558  251.216662131861 0.655093734593484 13.9069402780475 1  251.183757859854 0.655709923510534 13.9095179545844 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5585  251.216684557987 0.65509432507293 13.9069410596936 1  251.183851540758 0.655716064854741 13.9095151405419 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.559  251.216707102231 0.655094917635757 13.9069418383383 1  251.183945034147 0.655722271382549 13.9095123399768 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5595  251.216729763904 0.655095512315986 13.9069426139814 1  251.184038342422 0.6557285438623 13.9095095527087 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.56  251.216752542305 0.655096109147204 13.9069433866259 1  251.184131467944 0.655734883066984 13.9095067785614 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5605  251.216775436736 0.655096708162829 13.9069441562716 1  251.184224413047 0.655741289774398 13.9095040173583 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.561  251.216798446485 0.655097309395816 13.9069449229211 1  251.184317180022 0.655747764766809 13.9095012689265 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5615  251.216821570833 0.655097912878792 13.906945686576 1  251.184409771122 0.655754308830904 13.9094985330963 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.562  251.216844809054 0.655098518643857 13.9069464472407 1  251.184502188576 0.655760922757794 13.9094958096984 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5625  251.216868160429 0.655099126722842 13.9069472049165 1  251.184594434574 0.655767607342806 13.9094930985658 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.563  251.216891624223 0.655099737147037 13.9069479596064 1  251.184686511272 0.655774363385331 13.9094903995346 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5635  251.216915199692 0.655100349947237 13.9069487113135 1  251.184778420791 0.655781191688773 13.9094877124421 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.564  251.216938886079 0.65510096515362 13.906949460042 1  251.184870165221 0.655788093060325 13.9094850371288 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5645  251.216962682631 0.655101582795778 13.906950205797 1  251.184961746624 0.655795068310958 13.9094823734357 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.565  251.216986588596 0.655102202902774 13.9069509485817 1  251.185053167028 0.655802118255177 13.9094797212064 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5655  251.217010603208 0.655102825502956 13.9069516884008 1  251.185144428422 0.65580924371088 13.9094770802864 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.566  251.217034725696 0.655103450623914 13.9069524252598 1  251.185235532771 0.655816445499167 13.9094744505243 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5665  251.217058955291 0.655104078292585 13.9069531591625 1  251.185326482007 0.655823724444294 13.9094718317689 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.567  251.217083291209 0.655104708534999 13.9069538901145 1  251.18541727803 0.655831081373323 13.9094692238729 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5675  251.217107732664 0.655105341376285 13.9069546181229 1  251.185507922714 0.655838517116137 13.9094666266893 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.568  251.217132278872 0.65510597684081 13.906955343191 1  251.1855984179 0.6558460325051 13.9094640400739 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5685  251.217156929032 0.655106614951791 13.9069560653261 1  251.185688765403 0.65585362837497 13.9094614638834 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.569  251.217181682345 0.65510725573142 13.9069567845351 1  251.185778967007 0.655861305562628 13.9094588979768 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5695  251.217206538012 0.655107899200849 13.9069575008235 1  251.185869024462 0.655869064906846 13.9094563422157 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.57  251.217231495224 0.655108545380006 13.906958214198 1  251.185958939494 0.655876907248172 13.9094537964623 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5705  251.217256553164 0.655109194287544 13.9069589246654 1  251.1860487138 0.655884833428608 13.9094512605813 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.571  251.217281711016 0.655109845940731 13.9069596322338 1  251.186138349045 0.655892844291362 13.9094487344402 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5715  251.217306967964 0.655110500355534 13.9069603369091 1  251.186227846878 0.655900940680755 13.9094462179066 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.572  251.21733232318 0.655111157546253 13.9069610387007 1  251.186317208916 0.655909123441844 13.9094437108502 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5725  251.217357775843 0.655111817525767 13.9069617376145 1  251.186406436745 0.655917393420221 13.9094412131419 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.573  251.217383325118 0.655112480305143 13.906962433659 1  251.186495531921 0.655925751461604 13.9094387246567 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5735  251.217408970169 0.655113145893657 13.9069631268429 1  251.186584495986 0.655934198411835 13.9094362452679 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.574  251.217434710163 0.655113814298773 13.9069638171732 1  251.186673330441 0.655942735116283 13.9094337748537 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5745  251.217460544253 0.655114485525847 13.9069645046591 1  251.186762036778 0.655951362419789 13.9094313132923 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.575  251.217486471594 0.65511515957814 13.9069651893094 1  251.186850616456 0.655960081166317 13.9094288604625 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5755  251.217512491343 0.655115836456722 13.9069658711319 1  251.186939070904 0.655968892198478 13.909426416247 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.576  251.217538602646 0.655116516160206 13.9069665501364 1  251.187027401535 0.655977796357403 13.9094239805289 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5765  251.217564804652 0.655117198684773 13.9069672263315 1  251.187115609733 0.655986794482283 13.9094215531937 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.577  251.217591096505 0.655117884023994 13.906967899725 1  251.187203696859 0.655995887410147 13.9094191341269 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5775  251.217617477337 0.655118572168505 13.9069685703279 1  251.18729166425 0.656005075975378 13.9094167232165 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.578  251.217643946289 0.655119263106046 13.9069692381506 1  251.187379513221 0.656014361009409 13.9094143203519 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5785  251.217670502508 0.655119956821401 13.9069699032009 1  251.187467245062 0.656023743340348 13.909411925424 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.579  251.217697145123 0.655120653296007 13.9069705654883 1  251.187554861038 0.656033223792536 13.9094095383259 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5795  251.217723873263 0.655121352507809 13.9069712250235 1  251.187642362396 0.656042803186243 13.9094071589513 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.58  251.217750686058 0.655122054431218 13.9069718818158 1  251.187729750359 0.656052482337166 13.9094047871961 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5805  251.217777582632 0.655122759036741 13.9069725358769 1  251.18781702613 0.6560622620561 13.9094024229567 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.581  251.217804562117 0.655123466291006 13.906973187216 1  251.187904190885 0.656072143148399 13.9094000661317 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5815  251.217831623639 0.655124176156437 13.9069738358425 1  251.187991245782 0.656082126413592 13.909397716621 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.582  251.217858766318 0.655124888591001 13.9069744817668 1  251.188078191958 0.656092212644927 13.9093953743256 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5825  251.217885989266 0.655125603547978 13.9069751250001 1  251.188165030527 0.656102402628835 13.9093930391489 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.583  251.217913291605 0.65512632097582 13.9069757655535 1  251.18825176259 0.656112697144568 13.909390710994 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5835  251.21794067246 0.655127040817946 13.9069764034365 1  251.188338389224 0.656123096963599 13.9093883897664 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.584  251.217968130942 0.655127763012326 13.9069770386608 1  251.188424911478 0.656133602849133 13.9093860753725 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5845  251.217995666173 0.655128487491397 13.9069776712367 1  251.188511330386 0.656144215555558 13.909383767721 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.585  251.218023277264 0.655129214181726 13.9069783011741 1  251.188597646963 0.656154935827955 13.9093814667213 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5855  251.218050963325 0.655129943003647 13.9069789284848 1  251.188683862207 0.656165764401528 13.9093791722843 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.586  251.218078723466 0.655130673871079 13.9069795531798 1  251.188769977096 0.656176702001065 13.9093768843215 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5865  251.218106556798 0.65513140669118 13.9069801752708 1  251.188855992589 0.656187749340297 13.9093746027464 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.587  251.21813446243 0.655132141364057 13.9069807947693 1  251.188941909628 0.656198907121366 13.9093723274729 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5875  251.218162439473 0.6551328777825 13.9069814116857 1  251.189027729133 0.656210176034144 13.9093700584173 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.588  251.218190487034 0.6551336158315 13.9069820260324 1  251.189113452004 0.656221556755664 13.9093677954963 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5885  251.218218604227 0.655134355388154 13.9069826378182 1  251.189199079127 0.656233049949422 13.9093655386291 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.589  251.21824679015 0.655135096320919 13.9069832470571 1  251.189284611372 0.656244656264824 13.9093632877344 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5895  251.218275043916 0.655135838489655 13.9069838537592 1  251.189370049591 0.656256376336444 13.9093610427326 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.59  251.21830336463 0.655136581744961 13.906984457937 1  251.189455394613 0.656268210783273 13.9093588035466 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5905  251.218331751398 0.655137325927953 13.9069850596017 1  251.18954064726 0.656280160208181 13.9093565700985 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.591  251.218360203326 0.655138070869818 13.9069856587637 1  251.18962580833 0.656292225197049 13.9093543423126 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5915  251.218388719514 0.655138816391249 13.9069862554362 1  251.189710878604 0.656304406318087 13.9093521201143 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.592  251.218417299068 0.655139562302174 13.9069868496317 1  251.189795858851 0.656316704121068 13.9093499034306 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5925  251.2184459411 0.655140308401392 13.9069874413603 1  251.189880749825 0.656329119136605 13.9093476921888 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.593  251.218474644713 0.655141054475923 13.9069880306337 1  251.189965552264 0.656341651875341 13.9093454863169 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5935  251.218503409006 0.65514180030053 13.9069886174652 1  251.190050266881 0.656354302827064 13.9093432857457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.594  251.218532233094 0.655142545637442 13.9069892018661 1  251.190134894383 0.656367072459968 13.9093410904067 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5945  251.218561116089 0.655143290235756 13.9069897838473 1  251.190219435464 0.656379961219876 13.909338900231 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.595  251.218590057093 0.655144033830862 13.9069903634208 1  251.190303890798 0.656392969529289 13.909336715151 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5955  251.218619055208 0.655144776143959 13.9069909405988 1  251.190388261045 0.656406097786451 13.9093345351023 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.596  251.218648109542 0.655145516881503 13.9069915153943 1  251.190472546857 0.65641934636473 13.9093323600172 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5965  251.218677219209 0.655146255734846 13.9069920878169 1  251.190556748855 0.656432715611297 13.9093301898337 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.597  251.218706383309 0.65514699237931 13.9069926578807 1  251.190640867659 0.656446205846495 13.9093280244895 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5975  251.218735600961 0.655147726473995 13.9069932255966 1  251.190724903878 0.656459817362901 13.9093258639217 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.598  251.21876487127 0.655148457660934 13.9069937909771 1  251.190808858099 0.656473550424235 13.9093237080691 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5985  251.21879419335 0.655149185564641 13.9069943540338 1  251.190892730892 0.656487405264301 13.9093215568744 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.599  251.21882356631 0.655149909791455 13.9069949147778 1  251.190976522826 0.656501382086312 13.9093194102767 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.5995  251.218852989258 0.655150629928826 13.9069954732222 1  251.191060234452 0.656515481061566 13.9093172682186 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6  251.218882461307 0.655151345544778 13.90699602938 1  251.191143866308 0.656529702328531 13.9093151306432 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6005  251.218911981579 0.655152056187374 13.9069965832616 1  251.191227418924 0.656544045991794 13.9093129974942 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.601  251.218941549187 0.655152761383876 13.9069971348789 1  251.191310892812 0.656558512120991 13.9093108687159 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6015  251.218971163244 0.655153460640089 13.9069976842452 1  251.191394288469 0.65657310074965 13.9093087442543 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.602  251.219000822873 0.655154153439876 13.9069982313712 1  251.191477606382 0.656587811874074 13.9093066240578 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6025  251.219030527191 0.655154839244269 13.9069987762694 1  251.191560847036 0.656602645452446 13.9093045080721 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.603  251.219060275319 0.655155517490872 13.9069993189522 1  251.191644010887 0.656617601403358 13.9093023962467 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6035  251.219090066382 0.655156187593238 13.9069998594304 1  251.191727098387 0.656632679604894 13.9093002885304 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.604  251.219119899496 0.655156848939969 13.9070003977175 1  251.191810109977 0.65664787989328 13.9092981848743 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6045  251.219149773793 0.655157500894259 13.9070009338242 1  251.191893046092 0.656663202061859 13.9092960852288 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.605  251.219179688398 0.655158142792997 13.9070014677628 1  251.19197590715 0.656678645859776 13.9092939895457 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6055  251.219209642438 0.655158773946138 13.9070019995449 1  251.192058693554 0.656694210990697 13.9092918977788 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.606  251.219239635038 0.655159393635942 13.9070025291829 1  251.192141405707 0.656709897111705 13.9092898098816 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6065  251.219269665328 0.655160001116295 13.9070030566888 1  251.192224043998 0.656725703832028 13.9092877258073 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.607  251.219299732447 0.655160595612055 13.9070035820736 1  251.192306608797 0.656741630711578 13.9092856455125 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6075  251.219329835527 0.655161176318187 13.90700410535 1  251.192389100473 0.65675767725989 13.9092835689529 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.608  251.219359973704 0.655161742399174 13.9070046265307 1  251.192471519383 0.656773842934723 13.9092814960849 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6085  251.219390146122 0.655162292988411 13.9070051456259 1  251.192553865871 0.656790127140709 13.9092794268666 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.609  251.21942035192 0.655162827187328 13.9070056626472 1  251.192636140272 0.656806529228052 13.909277361257 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6095  251.219450590233 0.655163344064751 13.907006177607 1  251.19271834292 0.656823048491294 13.9092752992143 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.61  251.219480860207 0.655163842656334 13.9070066905165 1  251.192800474127 0.656839684167797 13.9092732406985 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6105  251.219511160987 0.655164321963782 13.9070072013883 1  251.192882534198 0.656856435436404 13.9092711856715 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.611  251.219541491725 0.65516478095436 13.9070077102333 1  251.192964523439 0.656873301416222 13.9092691340938 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6115  251.219571851568 0.655165218560166 13.9070082170635 1  251.193046442138 0.656890281165064 13.9092670859283 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.612  251.219602239669 0.655165633677587 13.9070087218904 1  251.193128290582 0.656907373678195 13.9092650411369 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6125  251.219632655179 0.655166025166715 13.9070092247256 1  251.193210069038 0.656924577886802 13.9092629996839 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.613  251.219663097256 0.655166391850797 13.9070097255818 1  251.193291777772 0.656941892656698 13.9092609615335 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6135  251.219693565063 0.655166732515882 13.9070102244684 1  251.193373417036 0.656959316786879 13.9092589266503 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.614  251.219724057757 0.655167045910093 13.907010721398 1  251.193454987078 0.656976849008081 13.9092568950004 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6145  251.219754574503 0.655167330743374 13.9070112163824 1  251.193536488137 0.656994487981376 13.9092548665511 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.615  251.219785114471 0.655167585687144 13.9070117094315 1  251.193617920446 0.657012232296876 13.9092528412685 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6155  251.219815676825 0.655167809373769 13.9070122005578 1  251.193699284228 0.657030080472161 13.9092508191207 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.616  251.219846260736 0.655168000396452 13.9070126897722 1  251.193780579697 0.657048030950947 13.9092488000759 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6165  251.219876865376 0.655168157308912 13.907013177086 1  251.193861807062 0.657066082101671 13.9092467841033 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.617  251.219907489916 0.655168278625222 13.9070136625109 1  251.193942966524 0.657084232216045 13.9092447711733 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6175  251.219938133535 0.655168362819767 13.9070141460571 1  251.194024058278 0.657102479507814 13.9092427612546 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.618  251.219968795412 0.65516840832703 13.9070146277381 1  251.194105082502 0.657120822111088 13.90924075432 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6185  251.219999474741 0.655168413541999 13.9070151075622 1  251.194186039381 0.657139258079271 13.9092387503403 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.619  251.220030170697 0.65516837681982 13.9070155855424 1  251.194266929085 0.657157785383525 13.9092367492875 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6195  251.220060882471 0.655168296476346 13.9070160616897 1  251.194347751775 0.657176401911415 13.9092347511353 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.62  251.220091609259 0.655168170788375 13.9070165360141 1  251.194428507611 0.657195105465674 13.9092327558569 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6205  251.22012235025 0.655167997993918 13.9070170085272 1  251.194509196748 0.657213893762862 13.9092307634259 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.621  251.220153104642 0.655167776292856 13.9070174792397 1  251.194589819328 0.657232764432025 13.909228773817 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6215  251.220183871636 0.655167503847467 13.9070179481629 1  251.194670375487 0.657251715013452 13.9092267870057 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.622  251.220214650432 0.655167178783255 13.9070184153071 1  251.19475086536 0.65727074295747 13.9092248029677 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6225  251.220245440233 0.655166799189716 13.9070188806835 1  251.194831289071 0.657289845623207 13.9092228216795 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.623  251.220276240246 0.655166363121435 13.9070193443028 1  251.19491164674 0.657309020277425 13.9092208431177 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6235  251.220307049682 0.655165868599176 13.9070198061761 1  251.194991938478 0.657328264093364 13.9092188672601 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.624  251.220337867757 0.655165313611263 13.9070202663132 1  251.195072164391 0.657347574149647 13.9092168940848 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6245  251.220368693685 0.655164696114934 13.9070207247253 1  251.195152324581 0.657366947429201 13.9092149235707 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.625  251.220399526687 0.655164014038066 13.907021181423 1  251.195232419147 0.657386380818281 13.9092129556969 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6255  251.220430365988 0.655163265280999 13.9070216364157 1  251.19531244818 0.657405871105492 13.9092109904427 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.626  251.220461210808 0.655162447718386 13.9070220897156 1  251.195392411765 0.657425414980806 13.9092090277887 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6265  251.220492060381 0.655161559201627 13.9070225413322 1  251.195472309983 0.657445009034808 13.9092070677143 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.627  251.220522913933 0.655160597561124 13.9070229912759 1  251.195552142901 0.657464649757663 13.9092051102028 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6275  251.220553770699 0.655159560608941 13.9070234395578 1  251.195631910596 0.657484333538666 13.9092031552353 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.628  251.220584629916 0.655158446141758 13.9070238861872 1  251.195711613133 0.6575040566654 13.9092012027932 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6285  251.220615490823 0.655157251943835 13.9070243311756 1  251.195791250569 0.657523815323062 13.9091992528604 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.629  251.22064635267 0.655155975790577 13.9070247745322 1  251.195870822961 0.65754360559413 13.9091973054185 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6295  251.2206772147 0.655154615452004 13.9070252162674 1  251.195950330353 0.657563423457638 13.909195360452 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.63  251.220708076166 0.655153168696777 13.907025656391 1  251.196029772791 0.657583264788956 13.9091934179456 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6305  251.220738936315 0.655151633296316 13.9070260949136 1  251.196109150319 0.657603125359517 13.9091914778835 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.631  251.220769794405 0.655150007029416 13.9070265318455 1  251.196188462971 0.657623000836519 13.909189540251 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6315  251.220800649699 0.655148287687092 13.9070269671963 1  251.196267710779 0.657642886782862 13.9091876050338 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.632  251.220831501459 0.655146473077713 13.9070274009764 1  251.196346893772 0.657662778657181 13.9091856722173 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6325  251.220862348951 0.655144561032631 13.9070278331949 1  251.196426011966 0.657682671813794 13.9091837417889 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.633  251.220893191443 0.655142549411943 13.9070282638625 1  251.196505065381 0.657702561503043 13.909181813736 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6335  251.220924028209 0.655140436110966 13.9070286929883 1  251.196584054037 0.657722442871628 13.9091798880447 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.634  251.220954858524 0.655138219066758 13.9070291205826 1  251.196662977939 0.657742310962925 13.9091779647029 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6345  251.220985681669 0.655135896265386 13.9070295466545 1  251.196741837092 0.657762160717573 13.9091760436994 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.635  251.221016496926 0.655133465749317 13.9070299712149 1  251.196820631499 0.657781986974189 13.9091741250237 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6355  251.221047303588 0.655130925625624 13.907030394272 1  251.196899361163 0.657801784470303 13.9091722086632 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.636  251.221078100939 0.65512827407425 13.9070308158358 1  251.196978026073 0.657821547843049 13.9091702946089 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6365  251.22110888827 0.655125509357049 13.9070312359164 1  251.197056626227 0.65784127163056 13.9091683828498 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.637  251.221139664879 0.655122629827326 13.9070316545225 1  251.197135161609 0.657860950273045 13.9091664733766 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6375  251.221170430063 0.655119633939689 13.9070320716645 1  251.197213632204 0.657880578114258 13.9091645661802 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.638  251.221201183132 0.655116520260776 13.9070324873514 1  251.197292037993 0.657900149403104 13.9091626612515 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6385  251.221231923393 0.655113287480244 13.907032901593 1  251.19737037895 0.657919658295332 13.9091607585824 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.639  251.221262650158 0.655109934422614 13.907033314397 1  251.197448655053 0.657939098855521 13.9091588581644 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6395  251.221293362734 0.655106460059371 13.9070337257738 1  251.197526866272 0.65795846505913 13.9091569599896 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.64  251.221324060438 0.655102863522073 13.9070341357337 1  251.19760501257 0.657977750794736 13.9091550640521 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6405  251.2213547426 0.655099144116102 13.9070345442841 1  251.19768309392 0.657996949866697 13.9091531703438 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.641  251.22138540854 0.655095301334691 13.9070349514349 1  251.197761110282 0.658016055997657 13.9091512788581 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6415  251.221416057586 0.655091334874097 13.9070353571952 1  251.197839061612 0.658035062831462 13.9091493895893 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.642  251.221446689068 0.655087244649303 13.9070357615742 1  251.197916947869 0.658053963936302 13.9091475025314 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6425  251.221477302324 0.655083030810487 13.9070361645812 1  251.197994769004 0.658072752807999 13.9091456176785 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.643  251.221507896696 0.65507869376034 13.907036566225 1  251.198072524967 0.658091422873479 13.9091437350267 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6435  251.221538471531 0.655074234172113 13.9070369665139 1  251.198150215707 0.658109967494684 13.9091418545702 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.644  251.221569026172 0.655069653008478 13.9070373654573 1  251.19822784117 0.658128379972424 13.9091399763049 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6445  251.221599559969 0.655064951541362 13.9070377630635 1  251.198305401295 0.658146653550683 13.9091381002269 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.645  251.221630072278 0.655060131372516 13.9070381593419 1  251.19838289602 0.658164781421104 13.9091362263328 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6455  251.221660562459 0.655055194455144 13.9070385543011 1  251.198460325289 0.658182756727786 13.9091343546186 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.646  251.221691029875 0.655050143116376 13.9070389479501 1  251.198537689036 0.658200572572194 13.9091324850818 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6465  251.221721473892 0.655044980080738 13.9070393402974 1  251.198614987196 0.658218222018568 13.909130617719 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.647  251.221751893882 0.655039708494642 13.9070397313512 1  251.198692219698 0.658235698099311 13.9091287525288 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6475  251.221782289213 0.65503433195179 13.9070401211206 1  251.198769386475 0.658252993821033 13.9091268895084 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.648  251.221812659267 0.655028854519792 13.9070405096148 1  251.198846487451 0.658270102170513 13.9091250286558 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6485  251.22184300343 0.655023280767888 13.907040896841 1  251.198923522551 0.65828701612118 13.9091231699695 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.649  251.221873321082 0.655017615795507 13.9070412828078 1  251.199000491696 0.658303728639812 13.9091213134488 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6495  251.221903611612 0.655011865262213 13.9070416675254 1  251.199077394812 0.658320232693633 13.9091194590924 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.65  251.221933874419 0.65500603541896 13.9070420510009 1  251.199154231813 0.658336521257589 13.9091176068998 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6505  251.221964108901 0.655000133140161 13.9070424332432 1  251.199231002615 0.658352587321999 13.9091157568716 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.651  251.221994314465 0.654994165957373 13.9070428142595 1  251.199307707138 0.658368423900642 13.909113909008 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6515  251.222024490516 0.654988142093941 13.9070431940588 1  251.1993843453 0.658384024039118 13.9091120633075 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.652  251.222054636465 0.654982070501219 13.9070435726491 1  251.199460917004 0.658399380823266 13.9091102197726 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6525  251.222084751723 0.654975960895883 13.9070439500402 1  251.199537422165 0.658414487388498 13.909108378403 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.653  251.222114835718 0.654969823799012 13.9070443262381 1  251.199613860693 0.658429336928897 13.9091065392014 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6535  251.222144887871 0.654963670575967 13.9070447012517 1  251.199690232502 0.658443922707247 13.9091047021673 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.654  251.222174907609 0.654957513478216 13.9070450750892 1  251.199766537494 0.658458238064788 13.9091028673037 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6545  251.222204894364 0.654951365686387 13.9070454477597 1  251.199842775578 0.658472276431919 13.9091010346126 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.655  251.222234847578 0.654945241355019 13.9070458192695 1  251.199918946659 0.658486031339007 13.9090992040955 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6555  251.222264766685 0.654939155658455 13.9070461896277 1  251.199995050638 0.658499496427519 13.9090973757552 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.656  251.222294651133 0.654933124838719 13.9070465588432 1  251.200071087414 0.658512665461683 13.9090955495953 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6565  251.222324500379 0.654927166254863 13.907046926923 1  251.200147056889 0.658525532340507 13.9090937256194 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.657  251.22235431388 0.654921298433864 13.9070472938737 1  251.200222958974 0.658538091110349 13.9090919038286 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6575  251.222384091089 0.654915541123032 13.9070476597052 1  251.200298793558 0.65855033597737 13.9090900842284 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.658  251.222413831475 0.654909915344587 13.9070480244248 1  251.200374560546 0.658562261321102 13.9090882668221 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6585  251.22244353451 0.654904443451532 13.9070483880405 1  251.200450259835 0.658573861707946 13.9090864516136 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.659  251.222473199672 0.654899149185512 13.9070487505591 1  251.200525891323 0.658585131905275 13.9090846386069 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6595  251.22250282644 0.65489405773627 13.9070491119885 1  251.200601454903 0.658596066895863 13.9090828278075 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.66  251.222532414294 0.654889195803069 13.9070494723372 1  251.200676950479 0.658606661892962 13.9090810192189 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6605  251.222561962724 0.654884591657962 13.9070498316135 1  251.200752377938 0.658616912355442 13.9090792128478 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.661  251.222591471232 0.654880275210976 13.9070501898237 1  251.200827737183 0.658626814003841 13.909077408699 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6615  251.222620939314 0.654876278077014 13.9070505469753 1  251.200903028112 0.658636362836546 13.9090756067764 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.662  251.222650366474 0.654872633644752 13.9070509030779 1  251.20097825061 0.658645555146281 13.909073807088 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6625  251.222679752231 0.654869377147842 13.9070512581379 1  251.201053404581 0.658654387537604 13.9090720096386 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.663  251.222709096101 0.654866545737593 13.9070516121627 1  251.201128489922 0.658662856944368 13.9090702144335 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6635  251.22273839761 0.654864178557999 13.9070519651598 1  251.201203506522 0.658670960647699 13.9090684214797 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.664  251.222767656284 0.654862316822674 13.9070523171364 1  251.201278454276 0.658678696294655 13.9090666307846 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6645  251.222796871652 0.654861003893922 13.9070526680998 1  251.201353333081 0.658686061917264 13.9090648423554 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.665  251.222826043253 0.654860285363793 13.9070530180589 1  251.201428142837 0.658693055952055 13.9090630561977 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6655  251.222855170638 0.65486020913749 13.9070533670206 1  251.201502883436 0.658699677259819 13.9090612723202 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.666  251.222884253354 0.654860825518404 13.9070537149926 1  251.201577554777 0.658705925146339 13.9090594907288 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6665  251.22291329096 0.654862187295638 13.90705406198 1  251.201652156757 0.658711799383026 13.9090577114328 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.667  251.222942283009 0.65486434983357 13.9070544079928 1  251.201726689278 0.658717300228617 13.909055934439 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6675  251.222971229077 0.65486737116407 13.9070547530385 1  251.201801152236 0.658722428450886 13.9090541597551 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.668  251.223000128746 0.654871312080539 13.9070550971219 1  251.201875545525 0.658727185349009 13.9090523873914 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6685  251.223028981592 0.654876236233886 13.9070554402516 1  251.201949869056 0.65873157277672 13.9090506173539 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.669  251.223057787204 0.654882210231249 13.9070557824352 1  251.202024122724 0.658735593165319 13.9090488496528 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6695  251.223086545182 0.654889303736707 13.9070561236794 1  251.202098306433 0.658739249547852 13.9090470842957 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.67  251.223115255129 0.654897589574201 13.9070564639911 1  251.202172420082 0.658742545583208 13.909045321293 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6705  251.22314391665 0.654907143832714 13.907056803378 1  251.202246463578 0.65874548558119 13.909043560654 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.671  251.223172529363 0.654918045973796 13.9070571418471 1  251.202320436833 0.65874807452784 13.909041802387 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6715  251.223201092895 0.654930378941257 13.9070574794054 1  251.202394339752 0.658750318111154 13.9090400465026 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.672  251.223229606875 0.654944229273179 13.907057816059 1  251.20246817225 0.658752222747638 13.9090382930091 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6725  251.223258070935 0.654959687215979 13.9070581518161 1  251.202541934233 0.658753795608902 13.9090365419177 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.673  251.223286484721 0.654976846841032 13.9070584866837 1  251.202615625616 0.65875504464924 13.909034793238 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6735  251.223314847885 0.654995806163341 13.9070588206687 1  251.202689246313 0.658755978633307 13.9090330469804 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.674  251.223343160089 0.655016667262403 13.9070591537788 1  251.20276279624 0.658756607164474 13.9090313031562 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6745  251.223371421006 0.655039536405462 13.9070594860206 1  251.202836275325 0.658756940713784 13.9090295617744 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.675  251.223399630313 0.655064524172831 13.9070598173996 1  251.202909683483 0.65875699064899 13.9090278228473 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6755  251.223427787691 0.655091745585298 13.9070601479235 1  251.202983020636 0.658756769264598 13.909026086386 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.676  251.223455892831 0.655121320233881 13.9070604776007 1  251.203056286714 0.658756289812099 13.9090243524005 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6765  251.223483945442 0.655153372411879 13.9070608064358 1  251.203129481646 0.65875556653054 13.909022620903 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.677  251.223511945231 0.655188031248527 13.9070611344359 1  251.203202605367 0.658754614677927 13.9090208919041 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6775  251.223539891911 0.655225430845132 13.9070614616086 1  251.203275657808 0.658753450562766 13.9090191654158 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.678  251.223567785213 0.655265710413255 13.9070617879607 1  251.203348638907 0.658752091576301 13.9090174414501 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6785  251.223595624874 0.655309014414758 13.9070621134989 1  251.20342154861 0.658750556225167 13.9090157200181 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.679  251.223623410642 0.655355492703957 13.9070624382296 1  251.203494386858 0.658748864164336 13.909014001133 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6795  251.223651142265 0.655405300671602 13.9070627621594 1  251.203567153601 0.65874703623075 13.909012284807 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.68  251.223678819508 0.655458599390804 13.9070630852961 1  251.203639848794 0.658745094477277 13.909010571052 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6805  251.22370644215 0.655515555764997 13.9070634076451 1  251.203712472393 0.658743062207058 13.9090088598801 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.681  251.22373400997 0.655576342677365 13.9070637292128 1  251.203785024356 0.65874096400829 13.9090071513046 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6815  251.223761522761 0.655641139142155 13.9070640500079 1  251.203857504648 0.65873882578953 13.9090054453381 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.682  251.223788980336 0.655710130458012 13.907064370035 1  251.203929913238 0.658736674815294 13.9090037419934 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6825  251.223816382509 0.655783508362334 13.9070646893013 1  251.204002250097 0.658734539742083 13.9090020412839 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.683  251.223843729104 0.655861471187693 13.907065007813 1  251.204074515202 0.658732450654806 13.9090003432229 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6835  251.223871019958 0.65594422401951 13.9070653255771 1  251.204146708536 0.658730439103602 13.9089986478232 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.684  251.223898254919 0.656031978855286 13.9070656426003 1  251.204218830082 0.658728538140885 13.9089969550993 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6845  251.22392543385 0.656124954765226 13.9070659588876 1  251.204290879836 0.658726782358978 13.9089952650645 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.685  251.223952556612 0.656223378053883 13.9070662744467 1  251.204362857797 0.658725207927881 13.9089935777324 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6855  251.223979623092 0.656327482423427 13.9070665892832 1  251.204434763966 0.65872385263343 13.9089918931163 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.686  251.224006633179 0.656437509137653 13.9070669034042 1  251.204506598347 0.658722755915658 13.9089902112314 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6865  251.22403358678 0.656553707187314 13.9070672168165 1  251.204578360958 0.658721958907698 13.9089885320915 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.687  251.224060483816 0.656676333456308 13.9070675295263 1  251.204650051823 0.658721504474713 13.9089868557107 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6875  251.224087324221 0.656805652888728 13.9070678415389 1  251.204721670969 0.658721437253162 13.9089851821034 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.688  251.224114107935 0.656941938656603 13.9070681528608 1  251.204793218416 0.658721803690192 13.9089835112848 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6885  251.22414083491 0.657085472328436 13.9070684634985 1  251.204864694201 0.658722652083263 13.9089818432707 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.689  251.224167505113 0.657236544038297 13.9070687734587 1  251.204936098378 0.658724032620277 13.9089801780744 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6895  251.224194118529 0.657395452655406 13.9070690827476 1  251.205007431 0.658725997419422 13.9089785157108 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.69  251.224220675156 0.657562505954048 13.9070693913709 1  251.205078692125 0.658728600569467 13.9089768561954 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6905  251.224247175005 0.65773802078377 13.9070696993343 1  251.205149881824 0.658731898170174 13.9089751995417 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.691  251.224273618095 0.657922323239659 13.9070700066445 1  251.205221000163 0.658735948372446 13.9089735457675 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6915  251.224300004463 0.658115748832834 13.9070703133078 1  251.20529204723 0.658740811419207 13.9089718948869 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.692  251.22432633416 0.65831864266074 13.9070706193304 1  251.205363023113 0.658746549685671 13.9089702469161 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6925  251.224352607255 0.658531359577375 13.9070709247175 1  251.205433927911 0.658753227720032 13.9089686018707 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.693  251.224378823827 0.65875426436298 13.907071229476 1  251.205504761736 0.65876091228404 13.9089669597654 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6935  251.224404983975 0.658987731893681 13.9070715336107 1  251.205575524698 0.658769672393339 13.9089653206174 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.694  251.224431087803 0.65923214731015 13.9070718371289 1  251.205646216924 0.658779579358135 13.9089636844418 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6945  251.224457135442 0.659487906186048 13.9070721400363 1  251.205716838546 0.65879070682336 13.9089620512551 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.695  251.224483127035 0.659755414695386 13.9070724423384 1  251.205787389709 0.658803130808983 13.9089604210731 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6955  251.224509062741 0.660035089779018 13.9070727440418 1  251.205857870561 0.658816929749934 13.9089587939126 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.696  251.224534942736 0.660327359310251 13.9070730451515 1  251.205928281266 0.658832184535993 13.9089571697906 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6965  251.224560767206 0.660632662259045 13.9070733456736 1  251.205998622001 0.658848978551454 13.9089555487222 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.697  251.22458653636 0.660951448855103 13.9070736456145 1  251.206068892942 0.658867397714191 13.9089539307251 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6975  251.224612250423 0.661284180749555 13.9070739449791 1  251.206139094282 0.658887530514816 13.9089523158163 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.698  251.224637909638 0.661631331174863 13.9070742437737 1  251.206209226229 0.658909468055294 13.9089507040121 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6985  251.224663514267 0.661993385103347 13.9070745420033 1  251.206279288999 0.658933304087115 13.9089490953286 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.699  251.224689064582 0.662370839403586 13.9070748396737 1  251.206349282811 0.658959135048925 13.9089474897851 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.6995  251.224714560873 0.662764202994984 13.9070751367923 1  251.206419207909 0.658987060104159 13.9089458873967 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7  251.224740003461 0.663173997000551 13.9070754333625 1  251.206489064536 0.659017181177398 13.9089442881828 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7005  251.224765392671 0.663600754896818 13.9070757293906 1  251.206558852957 0.6590496029909 13.9089426921598 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.701  251.224790728848 0.664045022661932 13.9070760248828 1  251.20662857345 0.659084433099982 13.908941099345 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7015  251.224816012362 0.664507358921068 13.9070763198451 1  251.206698226301 0.659121781927978 13.9089395097552 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.702  251.224841243603 0.664988335089306 13.9070766142819 1  251.206767811802 0.659161762800284 13.9089379234097 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7025  251.224866422973 0.665488535511554 13.9070769081978 1  251.206837330268 0.659204491978005 13.9089363403253 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.703  251.224891550889 0.666008557599591 13.9070772016003 1  251.206906782023 0.659250088690361 13.9089347605208 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7035  251.2249166278 0.666549011966421 13.9070774944939 1  251.206976167412 0.659298675166554 13.9089331840142 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.704  251.22494165417 0.667110522557027 13.9070777868835 1  251.207045486788 0.659350376666592 13.9089316108229 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7045  251.224966630477 0.667693726775932 13.9070780787757 1  251.207114740517 0.659405321511006 13.9089300409661 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.705  251.224991557227 0.668299275611521 13.9070783701752 1  251.207183928982 0.659463641109898 13.908928474461 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7055  251.225016434942 0.6689278337565 13.9070786610867 1  251.20725305258 0.659525469990523 13.9089269113266 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.706  251.225041264161 0.669580079724685 13.9070789515162 1  251.20732211172 0.659590945824043 13.908925351581 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7065  251.225066045449 0.670256705964043 13.9070792414693 1  251.20739110683 0.659660209450905 13.908923795243 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.707  251.225090779388 0.670958418965634 13.9070795309513 1  251.207460038353 0.659733404905084 13.9089222423326 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7075  251.225115466588 0.671685939368381 13.9070798199675 1  251.207528906754 0.659810679437128 13.9089206928675 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.708  251.225140107677 0.672440002059596 13.9070801085225 1  251.207597712504 0.65989218353561 13.9089191468662 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7085  251.225164703304 0.673221356270963 13.9070803966212 1  251.207666456091 0.659978070947248 13.9089176043493 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.709  251.225189254131 0.674030765669966 13.907080684269 1  251.207735138025 0.660068498695784 13.9089160653361 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7095  251.225213760849 0.67486900844663 13.9070809714705 1  251.207803758839 0.660163627099216 13.908914529844 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.71  251.225238224164 0.675736877395216 13.9070812582319 1  251.207872319068 0.660263619785145 13.9089129978945 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7105  251.225262644812 0.67663517999103 13.9070815445588 1  251.207940819281 0.660368643705153 13.9089114695051 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.711  251.225287023555 0.677564738462019 13.9070818304546 1  251.20800926005 0.660478869146779 13.9089099446968 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7115  251.225311361169 0.678526389854667 13.9070821159249 1  251.208077641974 0.660594469744315 13.908908423489 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.712  251.225335658449 0.679520986094721 13.9070824009739 1  251.208145965669 0.660715622487547 13.9089069059009 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7125  251.22535991621 0.680549394041858 13.9070826856087 1  251.208214231767 0.660842507728541 13.9089053919537 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.713  251.225384135306 0.681612495538925 13.907082969833 1  251.208282440924 0.66097530918687 13.9089038816667 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7135  251.225408316604 0.682711187454576 13.9070832536516 1  251.208350593809 0.661114213952505 13.9089023750605 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.714  251.225432460991 0.683846381719916 13.9070835370689 1  251.208418691118 0.661259412486934 13.9089008721548 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7145  251.225456569375 0.685019005358533 13.9070838200912 1  251.20848673356 0.661411098622063 13.9088993729706 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.715  251.225480642691 0.686230000510158 13.907084102722 1  251.20855472187 0.661569469557054 13.9088978775295 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7155  251.225504681893 0.68748032444701 13.9070843849668 1  251.208622656805 0.661734725853184 13.9088963858498 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.716  251.225528687961 0.688770949583366 13.9070846668311 1  251.208690539132 0.661907071425914 13.908894897954 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7165  251.225552661903 0.690102863477859 13.9070849483179 1  251.208758369652 0.662086713535389 13.9088934138621 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.717  251.225576604734 0.691477068827726 13.9070852294339 1  251.20882614918 0.662273862774062 13.9088919335956 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7175  251.225600517506 0.692894583455923 13.9070855101839 1  251.208893878554 0.662468733052251 13.9088904571753 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.718  251.225624401293 0.694356440289767 13.9070857905719 1  251.208961558635 0.66267154158114 13.9088889846228 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7185  251.225648257188 0.695863687331352 13.9070860706018 1  251.209029190306 0.66288250885335 13.9088875159597 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.719  251.225672086302 0.697417387619178 13.9070863502806 1  251.209096774474 0.663101858621069 13.9088860512066 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7195  251.225695889779 0.69901861918141 13.9070866296119 1  251.209164312064 0.663329817871428 13.9088845903861 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.72  251.225719668783 0.700668474979422 13.9070869085991 1  251.209231804029 0.663566616799568 13.9088831335192 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7205  251.225743424493 0.702368062841894 13.9070871872487 1  251.20929925134 0.663812488778772 13.9088816806293 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.721  251.225767158118 0.704118505389426 13.9070874655648 1  251.209366655 0.664067670328313 13.908880231737 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7215  251.225790870887 0.705920939948571 13.9070877435528 1  251.209434016027 0.664332401078146 13.9088787868649 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.722  251.225814564055 0.707776518455652 13.9070880212163 1  251.209501335468 0.664606923731193 13.9088773460357 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7225  251.225838238894 0.709686407349283 13.9070882985616 1  251.209568614392 0.664891484022782 13.9088759092716 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.723  251.225861896707 0.711651787452056 13.9070885755923 1  251.209635853895 0.665186330677217 13.9088744765958 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7235  251.225885538813 0.713673853840089 13.9070888523138 1  251.209703055099 0.665491715361673 13.90887304803 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.724  251.225909166556 0.715753815700783 13.9070891287295 1  251.209770219144 0.665807892636967 13.9088716235989 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7245  251.225932781293 0.717892896177644 13.9070894048455 1  251.209837347205 0.666135119905945 13.9088702033229 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.725  251.22595638441 0.720092332202493 13.9070896806662 1  251.209904440467 0.666473657358253 13.9088687872281 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7255  251.225979977315 0.722353374313879 13.9070899561973 1  251.209971500157 0.666823767913054 13.9088673753364 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.726  251.226003561442 0.724677286461724 13.9070902314431 1  251.210038527518 0.667185717158147 13.9088659676716 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7265  251.226027138244 0.727065345797298 13.907090506408 1  251.210105523822 0.667559773286454 13.9088645642578 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.727  251.226050709192 0.729518842448266 13.9070907810963 1  251.21017249037 0.667946207029552 13.908863165119 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7275  251.226074275775 0.732039079278098 13.9070910555136 1  251.210239428489 0.668345291588229 13.9088617702788 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.728  251.226097839506 0.734627371629513 13.9070913296658 1  251.21030633953 0.668757302560001 13.9088603797616 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7285  251.226121401926 0.737285047051309 13.9070916035564 1  251.210373224869 0.669182517863787 13.9088589935923 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.729  251.226144964588 0.740013445007551 13.9070918771911 1  251.210440085917 0.669621217661619 13.9088576117954 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7295  251.226168529067 0.742813916569291 13.9070921505748 1  251.210506924105 0.670073684277363 13.9088562343951 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.73  251.226192096961 0.745687824087576 13.9070924237128 1  251.21057374089 0.670540202112463 13.9088548614166 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7305  251.226215669884 0.748636540847475 13.9070926966089 1  251.210640537757 0.671021057558765 13.9088534928861 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.731  251.226239249462 0.751661450702069 13.9070929692692 1  251.210707316225 0.671516538908624 13.908852128828 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7315  251.226262837349 0.754763947686366 13.9070932416991 1  251.210774077835 0.672026936261713 13.9088507692689 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.732  251.226286435216 0.757945435609936 13.9070935139041 1  251.210840824161 0.672552541429394 13.908849414233 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7325  251.226310044753 0.761207327627865 13.9070937858886 1  251.210907556797 0.673093647835744 13.9088480637471 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.733  251.226333667663 0.764551045789037 13.9070940576588 1  251.210974277368 0.673650550416131 13.9088467178381 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7335  251.226357305672 0.767978020561608 13.9070943292201 1  251.211040987531 0.674223545512859 13.9088453765324 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.734  251.226380960519 0.771489690334436 13.9070946005774 1  251.21110768897 0.674812930767991 13.9088440398561 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7345  251.226404633963 0.775087500893918 13.9070948717373 1  251.211174383392 0.675419005013377 13.9088427078365 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.735  251.226428327783 0.778772904875927 13.9070951427037 1  251.211241072537 0.676042068158103 13.9088413805008 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7355  251.22645204376 0.782547361191271 13.9070954134838 1  251.211307758173 0.676682421073188 13.9088400578758 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.736  251.226475783702 0.786412334425142 13.9070956840824 1  251.211374442094 0.677340365473595 13.9088387399899 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7365  251.226499549423 0.790369294208807 13.9070959545055 1  251.211441126124 0.678016203797831 13.9088374268706 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.737  251.226523342752 0.794419714563465 13.9070962247603 1  251.211507812119 0.67871023908485 13.9088361185459 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7375  251.226547165539 0.798565073215666 13.9070964948519 1  251.211574501959 0.679422774848478 13.9088348150449 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.738  251.226571019644 0.802806850883049 13.9070967647868 1  251.211641197555 0.680154114949618 13.9088335163949 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7385  251.226594906939 0.80714653053052 13.9070970345699 1  251.21170790084 0.680904563465704 13.908832222626 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.739  251.226618829299 0.81158559659545 13.9070973042097 1  251.211774613785 0.681674424558238 13.908830933767 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7395  251.226642788623 0.81612553418237 13.9070975737123 1  251.211841338385 0.682464002337828 13.908829649848 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.74  251.226666786821 0.820767828225597 13.9070978430829 1  251.211908076666 0.683273600727206 13.9088283708978 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7405  251.226690825799 0.825513962619481 13.9070981123296 1  251.211974830679 0.684103523321953 13.9088270969467 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.741  251.226714907487 0.830365419316538 13.9070983814584 1  251.212041602501 0.684954073249359 13.9088258280245 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7415  251.226739033814 0.835323677391998 13.9070986504757 1  251.212108394237 0.685825553025166 13.9088245641625 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.742  251.226763206714 0.840390212074832 13.9070989193903 1  251.212175208029 0.686718264408627 13.9088233053914 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7425  251.226787428137 0.8455664937453 13.9070991882091 1  251.21224204604 0.687632508255583 13.9088220517423 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.743  251.226811700036 0.850853986897917 13.9070994569393 1  251.212308910462 0.688568584369863 13.908820803247 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7435  251.226836024368 0.856254149070145 13.9070997255877 1  251.212375803512 0.689526791353097 13.9088195599375 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.744  251.226860403091 0.861768429736344 13.9070999941632 1  251.212442727439 0.690507426452972 13.9088183218456 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7445  251.226884838175 0.867398269167294 13.9071002626736 1  251.212509684519 0.691510785409953 13.9088170890043 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.745  251.226909331592 0.873145097254729 13.9071005311267 1  251.212576677057 0.692537162302769 13.9088158614465 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7455  251.226933885309 0.879010332301099 13.9071007995311 1  251.212643707382 0.693586849392589 13.9088146392043 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.746  251.226958501301 0.884995379774964 13.9071010678944 1  251.212710777846 0.69466013696585 13.9088134223123 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7465  251.226983181537 0.891101631031599 13.9071013362262 1  251.212777890835 0.695757313176322 13.9088122108045 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.747  251.227007927992 0.897330461999858 13.9071016045352 1  251.212845048764 0.696878663886057 13.9088110047146 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7475  251.227032742633 0.903683231835043 13.9071018728297 1  251.212912254069 0.698024472505385 13.9088098040771 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.748  251.227057627423 0.910161281538355 13.9071021411211 1  251.212979509207 0.699195019832243 13.9088086089272 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7485  251.22708258434 0.916765932544298 13.9071024094164 1  251.213046816667 0.700390583890833 13.9088074193009 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.749  251.227107615335 0.923498485275028 13.9071026777263 1  251.213114178972 0.70161143976987 13.9088062352327 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7495  251.227132722364 0.930360217664376 13.907102946061 1  251.213181598655 0.702857859460037 13.9088050567591 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.75  251.227157907378 0.937352383651185 13.9071032144298 1  251.213249078276 0.70413011169138 13.9088038839183 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7505  251.227183172312 0.944476211643275 13.9071034828428 1  251.213316620431 0.705428461770695 13.9088027167454 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.751  251.22720851909 0.95173290295344 13.9071037513113 1  251.213384227732 0.70675317141825 13.9088015552791 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.7515  251.227233949629 0.959123630208682 13.9071040198473 1  251.213451902821 0.708104498605133 13.9088003995571 1  251.089560375239 0.654648987224291 13.9027865050473 1
0.752  251.227259465846 0.966649535734403 13.9071042884606 1  251.21351964836 0.709482697390564 13.9087992496163 0.999999999892241  251.089560375239 0.654648987224291 13.9027865050473 1
0.7525  251.227285069633 0.974311729914464 13.9071045571641 1  251.213587467032 0.710888017759374 13.9087981054967 0.999999999242414  251.089560375239 0.654648987224291 13.9027865050473 1
0.753  251.227310762883 0.982111289530399 13.9071048259679 1  251.213655361548 0.712320705460519 13.9087969672359 0.999999998043348  251.089560375239 0.654648987224291 13.9027865050473 1
0.7535  251.227336547465 0.990049256080405 13.9071050948846 1  251.213723334634 0.713781001845659 13.9087958348758 0.999999996044511  251.089560375239 0.654648987224291 13.9027865050473 1
0.754  251.227362425237 0.998126634081857 13.907105363926 1  251.213791389054 0.715269143709402 13.9087947084553 0.999999992749493  251.089560375239 0.654648987224291 13.9027865050473 1
0.7545  251.227388398032 1.00634438935897 13.9071056331056 1  251.213859527585 0.716785363130121 13.9087935880143 0.999999987331515  251.089560375239 0.654648987224291 13.9027865050473 1
0.755  251.227414467675 1.014703447319 13.907105902436 1  251.213927753024 0.718329887312594 13.908792473595 0.99999997843047  251.089560375239 0.654648987224291 13.9027865050473 1
0.7555  251.22744063597 1.02320469121915 13.9071061719317 1  251.213996068198 0.719902938432095 13.908791365237 0.999999963812887  251.089560375239 0.654648987224291 13.9027865050473 1
0.756  251.227466904722 1.03184896042712 13.9071064416063 1  251.21406447594 0.721504733480338 13.9087902629833 0.999999939812717  251.089560375239 0.654648987224291 13.9027865050473 1
0.7565  251.227493275721 1.04063704867682 13.9071067114754 1  251.214132979115 0.723135484113855 13.9087891668774 0.999999900413535  251.089560375239 0.654648987224291 13.9027865050473 1
0.757  251.227519750762 1.04956970232147 13.9071069815555 1  251.21420158061 0.724795396505562 13.9087880769607 0.999999835742825  251.089560375239 0.654648987224291 13.9027865050473 1
0.7575  251.227546331667 1.05864761858504 13.9071072518673 1  251.214270283326 0.726484671200562 13.9087869932793 0.999999729601994  251.089560375239 0.654648987224291 13.9027865050473 1
0.758  251.22757302034 1.06787144381465 13.9071075224346 1  251.214339090204 0.728203502982525 13.9087859158761 0.999999555414678  251.089560375239 0.654648987224291 13.9027865050473 1
0.7585  251.227599818826 1.07724177173705 13.9071077932924 1  251.214408004198 0.729952080762303 13.9087848447966 0.999999269580257  251.089560375239 0.654648987224291 13.9027865050473 1
0.759  251.227626729483 1.0867591417275 13.9071080644886 1  251.214477028294 0.731730587526126 13.9087837800883 0.999998800569835  251.089560375239 0.654648987224291 13.9027865050473 1
0.7595  251.227653755241 1.09642403710018 13.9071083361006 1  251.21454616552 0.733539200441629 13.9087827217995 0.999998031034999  251.089560375239 0.654648987224291 13.9027865050473 1
0.76  251.227680900112 1.10623688343102 13.907108608255 1  251.214615418957 0.735378091390954 13.9087816699828 0.999996768446316  251.089560375239 0.654648987224291 13.9027865050473 1
0.7605  251.227708170084 1.11619804691378 13.9071088811698 1  251.214684791774 0.737247428668303 13.9087806246947 0.999994696896346  251.089560375239 0.654648987224291 13.9027865050473 1
0.761  251.227735574776 1.12630783274874 13.9071091552279 1  251.214754287274 0.739147381859751 13.9087795859997 0.999991297961963  251.089560375239 0.654648987224291 13.9027865050473 1
0.7615  251.227763130443 1.13656648363424 13.9071094311131 1  251.21482390899 0.741078135434131 13.9087785539774 0.999985720722983  251.089560375239 0.654648987224291 13.9027865050473 1
0.762  251.227790865452 1.14697417857913 13.907109710045 1  251.214893660856 0.743039926192002 13.9087775287317 0.999976568202527  251.089560375239 0.654648987224291 13.9027865050473 1
0.7625  251.22781883012 1.1575310310223 13.9071099942216 0.999999999895032  251.214963547531 0.745033146076824 13.9087765104109 0.99996154637725  251.089560375239 0.654648987224291 13.9027865050473 1
0.763  251.227847114634 1.1682370745207 13.9071102875936 0.99999999837973  251.215033574976 0.747058624183496 13.9087754992416 0.999936887156194  251.089560375239 0.654648987224291 13.9027865050473 1
0.7635  251.227875881309 1.17909218796511 13.9071105972767 0.999999986253658  251.215103751529 0.749118401075876 13.9087744955971 0.999896399570038  251.089560375239 0.654648987224291 13.9027865050473 1
0.764  251.227905422853 1.19009592280476 13.9071109360731 0.999999891022537  251.215174089964 0.751217862543989 13.9087735001121 0.999829909488544  251.089560375239 0.654648987224291 13.9027865050473 1
0.7645  251.227936267126 1.20124796205928 13.9071113270018 0.999999146860839  251.215244611304 0.75337166582228 13.9087725139068 0.999720694113147  251.089560375239 0.654648987224291 13.9027865050473 1
0.765  251.227969364956 1.2125536095096 13.9071118114098 0.999993364932045  251.215315352114 0.755620301045066 13.9087715390009 0.999541265532716  251.089560375239 0.654648987224291 13.9027865050473 1
0.7655  251.22800642406 1.22403153024617 13.9071124633861 0.999948737070305  251.215386378437 0.758074031096528 13.9087705790639 0.999246447741591  251.089560375239 0.654648987224291 13.9027865050473 1
0.766  251.228050480354 1.23518842731001 13.9071134146283 0.999606902228445  251.215457812093 0.761004062170787 13.908769640728 0.998762030606264  251.089560375239 0.654648987224291 13.9027865050473 1
0.7665  251.228106660207 1.23726721428931 13.9071148894014 0.997015952822662  251.215529877984 0.764959121569739 13.9087687357314 0.997966234698319  251.089560375239 0.654648987224291 13.9027865050473 1
0.767  251.228181431112 1.24400291088487 13.9071171392858 0.977913472672471  251.215602984048 0.770904721660433 13.9087678843515 0.996659598083327  251.089560375239 0.654648987224291 13.9027865050473 1
0.7675  251.22827475112 1.53318033884999 13.9071197804502 0.855564621497724  251.215677851851 0.780428571331722 13.9087671207203 0.99451650738105  251.089560375239 0.654648987224291 13.9027865050473 1
0.768  251.228378066518 3.24475211976247 13.9071217775177 0.444281984770656  251.215755722616 0.796035909500229 13.9087665005026 0.991008412216058  251.089560375239 0.654648987224291 13.9027865050473 1
0.7685  251.228481301746 4.6132547386294 13.9071229060875 0.097261989948046  251.215838665762 0.821706670371335 13.9087661103286 0.985285462639074  251.089560375239 0.654648987224291 13.9027865050473 1
0.769  251.228577822552 4.76102194857728 13.9071236446878 0.01417823980336  251.215929997299 0.863748121217299 13.9087660749475 0.976002725675503  251.089560375239 5.86386067194282 13.9027865050473 0
0.7695  251.228673462777 4.76344656342234 13.9071242328825 0.001898521314899  251.216034737726 0.931958576317823 13.9087665521983 0.961087561564277  251.089560375239 5.86386067194282 13.9027865050473 0
0.77  251.228770995937 4.7710356889014 13.9071247341166 0.000249410512221  251.216159885035 1.04092990195019 13.908767701558 0.937485734789533  251.089560375239 5.86386067194282 13.9027865050473 0
0.7705  251.228870645661 4.79170385717703 13.9071251762906 3.24668413329284E-05  251.216314086553 1.2107888605441 13.9087696213666 0.901030231567844  251.089560375239 5.86386067194282 13.9027865050473 0
0.771  251.228971973376 4.81291302302384 13.9071255776548 4.19554481296598E-06  251.216506244502 1.4657018466095 13.9087722799639 0.846776359749288  251.089560375239 5.86386067194282 13.9027865050473 0
0.7715  251.229074494885 4.83392307588828 13.9071259517319 5.38275009226741E-07  251.216742997476 1.82740363316859 13.9087754913819 0.770348380452565  251.089560375239 5.86386067194282 13.9027865050473 0
0.772  251.229177830661 4.85472546250924 13.9071263082588 6.81480930095995E-08  251.217026060958 2.30204400543119 13.9087789641557 0.670616635349567  251.089560375239 5.86386067194282 13.9027865050473 0
0.7725  251.229281703663 4.87532379585292 13.9071266541595 8.05265137848286E-09  251.217351376328 2.86513356358535 13.9087823948898 0.552714980250641  251.089560375239 5.86386067194282 13.9027865050473 0
0.773  251.229385915395 4.89571694780397 13.9071269943459 5.20085993269843E-10  251.217711211953 3.45868851017683 13.9087855491156 0.428568828197126  251.089560375239 5.86386067194282 13.9027865050473 0
0.7735  251.229490324073 4.91590262340269 13.9071273323117 0  251.218097753809 4.01134871396653 13.9087882932468 0.312806705618724  251.089560375239 5.86386067194282 13.9027865050473 0
0.774  251.229594828352 4.93587845646028 13.9071276705428 0  251.21850548015 4.46949519355194 13.9087905816588 0.21647089116537  251.089560375239 5.86386067194282 13.9027865050473 0
0.7745  251.229699355449 4.95564216754143 13.9071280108161 0  251.218931316022 4.81397888246082 13.9087924257058 0.143608124492099  251.089560375239 5.86386067194282 13.9027865050473 0
0.775  251.22980385273 4.97519155652444 13.9071283544134 0  251.21937357362 5.05436669413822 13.9087938668197 0.092383819475858  251.089560375239 5.86386067194282 13.9027865050473 0
0.7755  251.229908281902 4.99452449032871 13.9071287022602 0  251.219830921473 5.21345327094799 13.9087949601681 0.058194091800062  251.089560375239 5.86386067194282 13.9027865050473 0
0.776  251.230012614756 5.01363889956158 13.9071290550339 0  251.220301870716 5.31505118774354 13.9087957658802 0.036157279479913  251.089560375239 5.86386067194282 13.9027865050473 0
0.7765  251.230116830258 5.03253277925753 13.9071294132349 0  251.220784696513 5.37845954900605 13.9087963439085 0.022270991456287  251.089560375239 5.86386067194282 13.9027865050473 0
0.777  251.230220912483 5.05120419077706 13.9071297772363 0  251.22127756445 5.41746703187727 13.9087967505965 0.013644427536534  251.089560375239 5.86386067194282 13.9027865050473 0
0.7775  251.230324849127 5.06965126393929 13.9071301473201 0  251.221778692826 5.44125595347727 13.90879703643 0.008332327413774  251.089560375239 5.86386067194282 13.9027865050473 0
0.778  251.230428630398 5.08787219918292 13.9071305237086 0  251.222286473537 5.455709653923 13.9087972448812 0.005078684531669  251.089560375239 5.86386067194282 13.9027865050473 0
0.7785  251.230532248432 5.105865269734 13.9071309065708 0  251.222799535474 5.46452832354661 13.9087974121771 0.003092203333499  251.089560375239 5.86386067194282 13.9027865050473 0
0.779  251.230635696597 5.12362882376497 13.9071312960473 0  251.223316760967 5.47003328638617 13.9087975677119 0.001881636794679  251.089560375239 5.86386067194282 13.9027865050473 0
0.7795  251.230738969267 5.14116128655897 13.9071316922493 0  251.223837272031 5.47368836251713 13.9087977348268 0.001144686886258  251.089560375239 5.86386067194282 13.9027865050473 0
0.78  251.230842061444 5.15846116265837 13.9071320952721 0  251.2243604006 5.47640664266706 13.9087979317351 0.000696303803411  251.089560375239 5.86386067194282 13.9027865050473 0
0.7805  251.230944968696 5.17552703800217 13.9071325051914 0  251.224885652924 5.47874841249988 13.9087981724428 0.000423561020765  251.089560375239 5.86386067194282 13.9027865050473 0
0.781  251.231047686838 5.19235758202981 13.9071329220782 0  251.225412674087 5.48100659713603 13.9087984675967 0.00025766826442  251.089560375239 5.86386067194282 13.9027865050473 0
0.7815  251.231150212036 5.20895154976004 13.9071333459892 0  251.225941215862 5.48330379792367 13.9087988252433 0.000156762631645  251.089560375239 5.86386067194282 13.9027865050473 0
0.782  251.231252540613 5.22530778381958 13.9071337769752 0  251.226471110415 5.48568640371067 13.9087992514732 9.53808220371803E-05  251.089560375239 5.86386067194282 13.9027865050473 0
0.7825  251.231354669052 5.24142521642599 13.9071342150792 0  251.227002250168 5.48817157149431 13.9087997509234 5.80378273014419E-05  251.089560375239 5.86386067194282 13.9027865050473 0
0.783  251.231456593934 5.25730287131059 13.907134660338 0  251.227534572373 5.49076529347035 13.9088003271688 3.53170075803203E-05  251.089560375239 5.86386067194282 13.9027865050473 0
0.7835  251.231558311925 5.27293986557732 13.9071351127827 0  251.228068047556 5.49346917833545 13.9088009830108 2.14915657220793E-05  251.089560375239 5.86386067194282 13.9027865050473 0
0.784  251.23165981971 5.28833541148699 13.9071355724413 0  251.228602670799 5.49628303665832 13.9088017206954 1.30782777115185E-05  251.089560375239 5.86386067194282 13.9027865050473 0
0.7845  251.231761114063 5.30348881816451 13.9071360393343 0  251.229138455316 5.4992058751535 13.9088025420701 7.95822911477237E-06  251.089560375239 5.86386067194282 13.9027865050473 0
0.785  251.231862191758 5.31839949321387 13.9071365134787 0  251.229675427736 5.50223628113314 13.908803448696 4.84225832993861E-06  251.089560375239 5.86386067194282 13.9027865050473 0
0.7855  251.231963049623 5.33306694424087 13.9071369948853 0  251.230213624514 5.50537257265157 13.9088044419388 2.94593070040149E-06  251.089560375239 5.86386067194282 13.9027865050473 0
0.786  251.232063684477 5.34749078026985 13.9071374835609 0  251.230753089454 5.5086128587929 13.9088055230255 1.79188027711726E-06  251.089560375239 5.86386067194282 13.9027865050473 0
0.7865  251.232164093104 5.36167071305032 13.9071379795115 0  251.231293871838 5.51195506568102 13.9088066930895 1.0895850459636E-06  251.089560375239 5.86386067194282 13.9027865050473 0
0.787  251.232264272384 5.37560655825038 13.9071384827322 0  251.231836025084 5.51539694958266 13.9088079532024 6.62226997473903E-07  251.089560375239 5.86386067194282 13.9027865050473 0
0.7875  251.232364219137 5.38929823651848 13.9071389932168 0  251.232379605726 5.51893610529092 13.9088093044009 4.02189122434127E-07  251.089560375239 5.86386067194282 13.9027865050473 0
0.788  251.232463930157 5.40274577441858 13.9071395109562 0  251.232924672825 5.52256997292402 13.9088107476966 2.43973054704999E-07  251.089560375239 5.86386067194282 13.9027865050473 0
0.7885  251.232563402304 5.41594930523064 13.9071400359316 0  251.233471287332 5.52629584431301 13.9088122840963 1.47716261005293E-07  251.089560375239 5.86386067194282 13.9027865050473 0
0.789  251.232662632325 5.42890906960127 13.9071405681257 0  251.234019511832 5.53011086943084 13.9088139146056 8.91595758703537E-08  251.089560375239 5.86386067194282 13.9027865050473 0
0.7895  251.23276161702 5.44162541605542 13.9071411075139 0  251.234569410302 5.53401206301089 13.9088156402322 5.35406047082396E-08  251.089560375239 5.86386067194282 13.9027865050473 0
0.79  251.232860353167 5.45409880135033 13.9071416540667 0  251.23512104778 5.5379963113977 13.9088174620016 3.18767480504207E-08  251.089560375239 5.86386067194282 13.9027865050473 0
0.7905  251.232958837535 5.46632979067492 13.9071422077494 0  251.235674490401 5.54206037964676 13.9088193809518 1.87028451729578E-08  251.089560375239 5.86386067194282 13.9027865050473 0
0.791  251.233057066826 5.47831905768733 13.9071427685261 0  251.236229805257 5.54620091885351 13.9088213981378 1.06943398852613E-08  251.089560375239 5.86386067194282 13.9027865050473 0
0.7915  251.233155037768 5.49006738439362 13.9071433363524 0  251.236787060329 5.55041447368575 13.9088235146347 5.82968025658364E-09  251.089560375239 5.86386067194282 13.9027865050473 0
0.792  251.233252747017 5.50157566085565 13.9071439111833 0  251.237346324434 5.55469749011636 13.9088257315412 2.88179745545697E-09  251.089560375239 5.86386067194282 13.9027865050473 0
0.7925  251.233350191242 5.51284488473671 13.9071444929664 0  251.237907667266 5.55904632332224 13.9088280499758 1.1149673995076E-09  251.089560375239 5.86386067194282 13.9027865050473 0
0.793  251.233447367053 5.52387616067416 13.9071450816468 0  251.238471159343 5.56345724572656 13.9088304710808 1.58278245309564E-10  251.089560375239 5.86386067194282 13.9027865050473 0
0.7935  251.233544271055 5.53467069948598 13.907145677164 0  251.239036871981 5.56792645516376 13.9088329960255 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.794  251.233640899801 5.54522981720542 13.907146279454 0  251.239604877379 5.57245008314616 13.9088356260016 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.7945  251.23373724984 5.55555493394875 13.907146888447 0  251.240175248541 5.57702420320066 13.9088383622288 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.795  251.233833317645 5.56564757261228 13.9071475040707 0  251.240748059354 5.58164483926027 13.9088412059522 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.7955  251.233929099681 5.57550935740677 13.9071481262462 0  251.24132338457 5.58630797407988 13.9088441584447 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.796  251.234024592301 5.58514201222321 13.907148754894 0  251.241901299818 5.59100955765604 13.9088472210073 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.7965  251.234119791886 5.59454735884358 13.9071493899265 0  251.242481881641 5.59574551562668 13.9088503949697 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.797  251.234214694739 5.60372731498793 13.9071500312525 0  251.243065207544 5.60051175762741 13.9088536816894 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.7975  251.234309297084 5.61268389221029 13.9071506787761 0  251.243651355952 5.60530418557921 13.9088570825548 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.798  251.234403595057 5.62141919364442 13.9071513323977 0  251.244240406284 5.61011870188958 13.9088605989838 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.7985  251.234497584739 5.62993541160657 13.9071519920107 0  251.244832438975 5.61495121754156 13.9088642324238 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.799  251.234591262075 5.63823482505615 13.9071526575043 0  251.245427535469 5.61979766004962 13.9088679843556 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.7995  251.234684622894 5.64631979692554 13.9071533287621 0  251.246025778294 5.6246539812648 13.9088718562899 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8  251.234777662901 5.65419277132264 13.907154005659 0  251.246627251063 5.62951616500515 13.9088758497699 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8005  251.23487037756 5.6618562706101 13.9071546880653 0  251.247232038494 5.63438023449476 13.9088799663721 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.801  251.234962762121 5.66931289237506 13.907155375842 0  251.247840226452 5.63924225959326 13.908884207706 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8015  251.235054811526 5.67656530628989 13.9071560688416 0  251.248451901975 5.64409836379751 13.9088885754151 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.802  251.235146520375 5.68361625087636 13.907156766905 0  251.249067153311 5.64894473099992 13.9088930711766 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8025  251.235237882811 5.69046853017765 13.9071574698603 0  251.249686069937 5.65377761198755 13.9088976967027 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.803  251.23532889241 5.69712501034829 13.9071581775208 0  251.250308742566 5.65859333066759 13.908902453742 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8035  251.235419542049 5.70358861617009 13.907158889681 0  251.250935263238 5.66338829000898 13.9089073440763 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.804  251.235509823701 5.70986232750115 13.9071596061146 0  251.251565725265 5.66815897768224 13.908912369526 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8045  251.235599728279 5.71594917566982 13.9071603265658 0  251.252200223306 5.67290197139351 13.9089175319475 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.805  251.235689245244 5.72185223981478 13.9071610507514 0  251.252838853403 5.67761394389962 13.9089228332326 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8055  251.235778362426 5.72757464319268 13.9071617783423 0  251.253481712947 5.68229166769448 13.9089282753116 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.806  251.235867065472 5.73311954944619 13.9071625089618 0  251.254128900732 5.6869320193638 13.9089338601518 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8065  251.235955337344 5.73849015885265 13.907163242173 0  251.254780516971 5.69153198359958 13.9089395897561 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.807  251.236043157701 5.74368970455822 13.9071639774615 0  251.255436663254 5.69608865686846 13.9089454661663 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8075  251.236130502023 5.7487214488029 13.90716471422 0  251.256097442586 5.70059925073452 13.9089514914601 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.808  251.236217340611 5.75358867914821 13.9071654517262 0  251.256762959371 5.70506109483101 13.9089576677515 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8085  251.236303637336 5.75829470471378 13.907166189113 0  251.257433319388 5.70947163948143 13.9089639971869 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.809  251.236389348067 5.7628428524296 13.9071669253349 0  251.258108629652 5.71382845796668 13.9089704819514 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8095  251.236474418735 5.76723646331133 13.9071676591241 0  251.258788998469 5.71812924844813 13.9089771242601 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.81  251.236558782887 5.77147888876435 13.9071683889381 0  251.259474535323 5.72237183554031 13.9089839263568 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8105  251.23664235868 5.77557348692275 13.9071691128948 0  251.260165350697 5.72655417153885 13.9089908905142 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.811  251.236725045217 5.77952361903027 13.9071698286868 0  251.260861555957 5.73067433731221 13.9089980190269 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8115  251.236806717848 5.78333264586173 13.9071705334854 0  251.261563263091 5.73473054285732 13.9090053142094 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.812  251.236887222587 5.7870039241976 13.9071712238053 0  251.262270584501 5.73872112753112 13.909012778387 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8125  251.23696636885 5.79054080334018 13.907171895359 0  251.262983632627 5.74264455996039 13.9090204138882 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.813  251.237043920814 5.79394662168783 13.9071725428534 0  251.263702519485 5.74649943764038 13.9090282230363 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8135  251.237119586396 5.79722470335122 13.9071731597578 0  251.264427356114 5.75028448623159 13.909036208136 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.814  251.237193003848 5.80037835482127 13.9071737380002 0  251.265158251875 5.75399855856377 13.9090443714572 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8145  251.237263724991 5.80341086167432 13.9071742676004 0  251.265895313534 5.75764063335625 13.9090527152186 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.815  251.237331194483 5.80632548531069 13.9071747362123 0  251.266638644281 5.76120981367113 13.9090612415532 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8155  251.237394724077 5.80912545971226 13.9071751285623 0  251.267388342172 5.76470532509735 13.9090699524898 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.816  251.237453460892 5.81181398820843 13.9071754257428 0  251.26814449852 5.76812651369362 13.9090788499071 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8165  251.237506348009 5.81439424022464 13.9071756043415 0  251.268907195721 5.77147284369013 13.9090879354876 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.817  251.237552075508 5.81686934798298 13.9071756353751 0  251.26967650452 5.77474389496344 13.9090972106625 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8175  251.237589020124 5.81924240313204 13.907175482948 0  251.270452480821 5.77793936030247 13.90910667653 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.818  251.237615170323 5.82151645325016 13.9071751026032 0  251.271235161443 5.78105904246563 13.9091163337704 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8185  251.237628033516 5.82369449815474 13.90717443928 0  251.272024559031 5.78410285105009 13.9091261825313 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.819  251.237624521155 5.82577948601394 13.9071734247833 0  251.272820655719 5.7870707991795 13.9091362222857 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8195  251.237600806521 5.827774309082 13.9071719746459 0  251.273623395223 5.78996300001962 13.9091464516584 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.82  251.237552148519 5.82968179900042 13.9071699842443 0  251.274432673025 5.79277966313019 13.9091568682106 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8205  251.237472673368 5.83150472152304 13.9071673239985 0  251.275248324244 5.79552109066155 13.9091674681719 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.821  251.237355104489 5.83324577050343 13.9071638334128 0  251.276070108625 5.79818767340091 13.9091782461057 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8215  251.237190427821 5.83490756092801 13.9071593137086 0  251.276897691808 5.80077988666698 13.9091891945024 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.822  251.236967477511 5.83649262074584 13.9071535186957 0  251.277730622306 5.80329828606063 13.9092003032634 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8225  251.236672422773 5.8380033811718 13.9071461434758 0  251.278568302774 5.80574350305838 13.9092115590736 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.823  251.236288132728 5.83944216507858 13.9071368104419 0  251.27940995452 5.80811624044675 13.909222944619 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8235  251.235793389674 5.84081117297912 13.9071250519591 0  251.280254573568 5.81041726758295 13.9092344376133 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.824  251.235161915196 5.84211246600747 13.907110288913 0  251.281100876148 5.81264741545782 13.9092460095987 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8245  251.234361164491 5.84334794515299 13.9070918041367 0  251.281947231186 5.81480757153382 13.9092576244587 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.825  251.233350833261 5.84451932581342 13.9070687095319 0  251.282791576705 5.8168986743189 13.9092692365771 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8255  251.23208100949 5.84562810654103 13.9070399053403 0  251.283631316399 5.81892170762655 13.9092807885466 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.826  251.23048988507 5.84667553055899 13.9070040297226 0  251.284463191197 5.82087769444297 13.9092922083542 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8265  251.228500922702 5.84766253830231 13.9069593963269 0  251.285283120605 5.82276769033042 13.9093034058724 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.827  251.226019348282 5.84858970881601 13.9069039169966 0  251.286086005956 5.82459277624197 13.9093142685257 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8275  251.222927808422 5.84945718733424 13.9068350060712 0  251.286865486835 5.82635405061303 13.9093246559215 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.828  251.219080994473 5.85026459572688 13.9067494618922 0  251.28761363935 5.82805262054934 13.9093343932055 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8285  251.214298986846 5.85101092170091 13.9066433201095 0  251.288320602615 5.82968959189391 13.9093432628276 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.829  251.208359015853 5.85169438169242 13.9065116720397 0  251.288974116104 5.83126605789022 13.9093509943523 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8295  251.200985262193 5.85231225115723 13.906348439773 0  251.289558946816 5.83278308609982 13.9093572518364 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.83  251.191836231457 5.8528606544913 13.9061460977143 0  251.290056179915 5.83424170314052 13.9093616182046 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8305  251.180489126692 5.85333430497222 13.9058953277735 0  251.290442340367 5.83564287671076 13.9093635759049 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.831  251.166420506276 5.85372618282407 13.9055845923962 0  251.290688305502 5.83698749424369 13.9093624829481 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8315  251.148982346397 5.85402713671045 13.9051996058032 0  251.290757958486 5.83827633721777 13.9093575432465 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.832  251.127372418837 5.85422539046955 13.9047226791447 0  251.290606521195 5.83951005057085 13.9093477698944 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8325  251.100597638276 5.85430593262111 13.9041319094318 0  251.290178490307 5.84068910542697 13.9093319396867 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.833  251.067428716732 5.85424976088367 13.9034001748593 0  251.289405081877 5.84181375370252 13.9093085368167 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8335  251.026344071773 5.85403294738862 13.9024938901935 0  251.288201067652 5.84288397276506 13.9092756831678 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.834  250.975460455864 5.85362548225882 13.901371464665 0  251.286460858471 5.8438993976777 13.909231051996 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8345  250.912447183268 5.85298984330235 13.8999813909342 0  251.284053655368 5.84485923803985 13.9091717610623 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.835  250.834420107492 5.85207922742282 13.8982598763432 0  251.280817446737 5.845762175733 13.9090942403166 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8355  250.737810616802 5.85083536444546 13.8961279060264 0  251.27655157704 5.84660623899744 13.9089940680731 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.836  250.618203836296 5.84918581586214 13.8934876003209 0  251.271007547335 5.8473886471778 13.9088657681746 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8365  250.470138912769 5.84704063878647 13.8902176949916 0  251.263877627444 5.84810561913435 13.9087025588466 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.837  250.286862674966 5.84428826851376 13.88616792999 0  251.254780759676 5.84875213664845 13.9084960417368 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8375  250.060026058942 5.84079044058333 13.8811520785234 0  251.243245111188 5.84932165210387 13.9082358168648 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.838  249.779310423939 5.8363759343064 13.8749392798141 0  251.228686479458 5.84980572717424 13.9079090058266 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8385  249.431968220359 5.8308328735001 13.8672432517521 0  251.210381568196 5.85019358612943 13.9074996613228 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.839  249.002259384824 5.82389926591376 13.8577088480374 0  251.187434917955 5.85047156347125 13.9069880358943 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8395  248.470761342628 5.81525140029732 13.8458952803176 0  251.158737990783 5.85062242085676 13.9063496761684 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.84  247.813526667491 5.80448964962462 13.8312551385784 0  251.122918554723 5.85062450235 13.9055543008706 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8405  247.001058469324 5.79112115255778 13.8131080972698 0  251.07827807989 5.85045068977728 13.9045644107937 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.841  245.997069820644 5.77453876704012 13.7906078689162 0  251.02271432398 5.85006711101982 13.903333566387 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8415  244.756990666576 5.75399561828014 13.7627005301152 0  250.953625629166 5.84943154307057 13.9018042530597 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.842  243.226184854993 5.72857451316056 13.7280717517876 0  250.86779264927 5.84849143818722 13.8999052348481 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8425  241.337843124541 5.69715148978672 13.6850796492857 0  250.761232244841 5.84718148494721 13.8975482728057 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.843  239.010528289202 5.65835285665881 13.6316688284514 0  250.629017089753 5.84542059585048 13.8946240540262 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8435  236.145371600932 5.61050531935336 13.5652595891724 0  250.465053085029 5.84310818857417 13.8909971390303 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.844  232.622962552295 5.55157930329271 13.4826039255491 0  250.261804932751 5.84011959832198 13.8864996870383 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8445  228.300051152917 5.47912653260213 13.3795965704823 0  250.009958137166 5.83630042298466 13.8809236577994 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.845  223.006312335986 5.39021458908188 13.2510243085305 0  249.698003232773 5.83145956024017 13.8740111112096 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8455  216.54163852134 5.28136397596775 13.0902292392154 0  249.311725156976 5.82536064542511 13.8654421270658 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.846  208.67477836355 5.14849780673647 12.8886502316048 0  248.833577381784 5.81771154048183 13.8548197401608 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8465  199.144705419251 4.98692165154608 12.6351893585086 0  248.241916735376 5.80815145755181 13.8416511212418 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.847  187.667002403047 4.79136289511534 12.3153236133794 0  247.510070905115 5.79623522693144 13.8253240192057 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8475  173.948978031061 4.55611770053752 11.9098431687765 0  246.605206686187 5.78141414104254 13.8050771961775 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.848  157.719499797932 4.27538339549888 11.3930449814871 0  245.486963632945 5.76301272990192 13.7799632088111 0  251.089560375239 5.86386067194282 13.9027865050473 0
0.8485  138.783107150565 3.94390169696432 10.7301609975959 0  244.105815780184 5.74020076057784 13.7488013786973 0  1 1 -0.5 0
0.849  117.113575433079 3.55811635664289 9.8738463283737 0  242.401125052029 5.71195972298872 13.7101180969656 0  1 1 -0.5 0
0.8495  93.0104934156414 3.11818368401695 8.7601033865243 0  240.298856384011 5.6770431002259 13.6620706408953 0  1 1 -0.5 0
0.85  67.3525434917078 2.63142665874203 7.30678072016703 0  237.708940534889 5.63392987764506 13.6023493198026 0  1 1 -0.5 0
0.8505  41.9780424730539 2.11833992830322 5.42974263778812 0  234.522302600995 5.58077110864702 13.5280508248278 0  1 1 -0.5 0
0.851  20.1089482936606 1.62326008832335 3.13794101247129 0  230.607632748708 5.51533006530763 13.4355128411379 0  1 1 -0.5 0
0.8515  6.04271356005168 1.23116185928691 0.869670507047825 0  225.808077007746 5.43491777752072 13.3200958378564 0  1 1 -0.5 0
0.852  1.43371917359679 1.04178006231479 -0.309637419581192 0  219.9381957809 5.33632794694801 13.1758917698054 0  1 1 -0.5 0
0.8525  1.0182268770703 1.00417924129884 -0.487852787814896 0  212.781816178465 5.21577884352423 12.9953300914571 0  1 1 -0.5 0
0.853  1.0007856412505 1.00029651779091 -0.499386990982521 0  204.091854179986 5.06887567763395 12.7686372708689 0  1 1 -0.5 0
0.8535  1.00003541672531 1.00001740327181 -0.499970862364117 0  193.593902351977 4.89061637247769 12.4830843280973 0  1 1 -0.5 0
0.854  1.00000162466462 1.00000092477035 -0.499998639347872 0  180.996523142191 4.67547864574465 12.121924389849 0  1 1 -0.5 0
0.8545  1.0000000749611 1.00000004650466 -0.499999936841261 0  166.013001124432 4.4176500466509 11.6628759305562 0  1 1 -0.5 0
0.855  1.00000000346499 1.0000000022648 -0.499999997074644 0  148.402176361654 4.11150036936588 11.0759519446604 0  1 1 -0.5 0
0.8555  1.00000000016033 1.00000000010822 -0.49999999986459 0  128.040500839215 3.75245698649077 10.3204130992967 0  1 1 -0.5 0
0.856  1.00000000000749 1.00000000000514 -0.499999999993709 0  105.044431790183 3.33854621253196 9.34083530785378 0  1 1 -0.5 0
0.8565  1.00000000000043 1.00000000000028 -0.499999999999681 0  79.9720299325321 2.87304756667414 8.06358333863781 0  1 1 -0.5 0
0.857  1.00000000000009 1.00000000000005 -0.499999999999956 0  54.1400406864802 2.3690690574722 6.40090832760199 0  1 1 -0.5 0
0.8575  1.00000000000008 1.00000000000004 -0.499999999999973 0  30.0570630014191 1.85760637494376 4.29436696186514 0  1 1 -0.5 0
0.858  1.00000000000006 1.00000000000003 -0.499999999999978 0  11.6635602242597 1.4016809480482 1.90987081278694 0  1 1 -0.5 0
0.8585  1.00000000000006 1.00000000000003 -0.499999999999984 0  2.70096904420153 1.10626736729735 0.077640311625167 0  1 1 -0.5 0
0.859  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.08481190004549 1.01348156915291 -0.451542405357023 0  1 1 -0.5 0
0.8595  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00359734448794 1.00111031000096 -0.497343729041974 0  1 1 -0.5 0
0.86  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00015971765462 1.00007038143833 -0.499871045170889 0  1 1 -0.5 0
0.8605  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000727387375 1.00000389192728 -0.499993946848592 0  1 1 -0.5 0
0.861  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000033450062 1.00000020005867 -0.499999718771856 0  1 1 -0.5 0
0.8615  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.0000000154383 1.0000000098682 -0.499999986975376 0  1 1 -0.5 0
0.862  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000071354 1.00000000047508 -0.499999999397337 0  1 1 -0.5 0
0.8625  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000003304 1.00000000002255 -0.499999999972111 0  1 1 -0.5 0
0.863  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000157 1.00000000000108 -0.499999999998697 0  1 1 -0.5 0
0.8635  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000012 1.00000000000007 -0.499999999999929 0  1 1 -0.5 0
0.864  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000003 -0.499999999999982 0  1 1 -0.5 0
0.8645  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.865  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8655  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.866  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8665  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.867  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8675  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.868  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8685  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.869  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8695  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.87  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8705  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.871  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8715  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.872  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.8725  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.873  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.8735  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.874  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8745  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.875  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.8755  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.876  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.8765  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.877  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.8775  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.878  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8785  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.879  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8795  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.88  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8805  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.881  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8815  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.882  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8825  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.883  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8835  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.884  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.8845  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.885  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8855  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.886  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8865  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.887  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.8875  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.888  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.8885  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.889  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.8895  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.89  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8905  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.891  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8915  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.892  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8925  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.893  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8935  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.894  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8945  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.895  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.8955  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.896  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.8965  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.897  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.8975  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.898  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.8985  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.899  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.8995  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9005  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.901  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.9015  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.902  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9025  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.903  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9035  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.904  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9045  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.905  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9055  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.906  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9065  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.907  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9075  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.908  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9085  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.909  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9095  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.91  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9105  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.911  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9115  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.912  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9125  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.913  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9135  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.914  1.00000000000006 1.00000000000002 -0.499999999999986 0  1.00000000000006 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9145  1.00000000000005 1.00000000000003 -0.499999999999981 0  1.00000000000005 1.00000000000003 -0.499999999999981 0  1 1 -0.5 0
0.915  1.00000000000006 1.00000000000003 -0.499999999999983 0  1.00000000000006 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9155  1.00000000000007 1.00000000000003 -0.499999999999978 0  1.00000000000007 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.916  1.00000000000007 1.00000000000003 -0.499999999999974 0  1.00000000000007 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.9165  1.00000000000008 1.00000000000003 -0.499999999999976 0  1.00000000000008 1.00000000000003 -0.499999999999976 0  1 1 -0.5 0
0.917  1.00000000000008 1.00000000000003 -0.499999999999975 0  1.00000000000008 1.00000000000003 -0.499999999999975 0  1 1 -0.5 0
0.9175  1.00000000000008 1.00000000000003 -0.499999999999972 0  1.00000000000008 1.00000000000003 -0.499999999999972 0  1 1 -0.5 0
0.918  1.00000000000008 1.00000000000004 -0.49999999999997 0  1.00000000000008 1.00000000000004 -0.49999999999997 0  1 1 -0.5 0
0.9185  1.00000000000008 1.00000000000003 -0.499999999999974 0  1.00000000000008 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.919  1.00000000000006 1.00000000000003 -0.499999999999978 0  1.00000000000006 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.9195  1.00000000000006 1.00000000000003 -0.499999999999984 0  1.00000000000006 1.00000000000003 -0.499999999999984 0  1 1 -0.5 0
0.92  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9205  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.921  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9215  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.922  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9225  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.923  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9235  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.924  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9245  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.925  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9255  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.926  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9265  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.927  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9275  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.928  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9285  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.929  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9295  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.93  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9305  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.931  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9315  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.932  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9325  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.933  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.9335  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.934  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9345  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.935  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9355  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.936  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9365  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.937  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.9375  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.938  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9385  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.939  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9395  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.94  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9405  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.941  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9415  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.942  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9425  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.943  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9435  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.944  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9445  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.945  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9455  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.946  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9465  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.947  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9475  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.948  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9485  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.949  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9495  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.95  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9505  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.951  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9515  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.952  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9525  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.953  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9535  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.954  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9545  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.955  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9555  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.956  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9565  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.957  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9575  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.958  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.9585  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.959  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9595  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.96  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9605  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.961  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9615  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.962  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.9625  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.963  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9635  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.964  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9645  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.965  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9655  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.966  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9665  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.967  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9675  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.968  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9685  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.969  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9695  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.97  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9705  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.971  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9715  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.972  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9725  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.973  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9735  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.974  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9745  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.975  1.00000000000006 1.00000000000002 -0.499999999999986 0  1.00000000000006 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9755  1.00000000000005 1.00000000000003 -0.499999999999981 0  1.00000000000005 1.00000000000003 -0.499999999999981 0  1 1 -0.5 0
0.976  1.00000000000006 1.00000000000003 -0.499999999999983 0  1.00000000000006 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.9765  1.00000000000007 1.00000000000003 -0.499999999999978 0  1.00000000000007 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.977  1.00000000000007 1.00000000000003 -0.499999999999974 0  1.00000000000007 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.9775  1.00000000000008 1.00000000000003 -0.499999999999976 0  1.00000000000008 1.00000000000003 -0.499999999999976 0  1 1 -0.5 0
0.978  1.00000000000008 1.00000000000003 -0.499999999999975 0  1.00000000000008 1.00000000000003 -0.499999999999975 0  1 1 -0.5 0
0.9785  1.00000000000008 1.00000000000003 -0.499999999999972 0  1.00000000000008 1.00000000000003 -0.499999999999972 0  1 1 -0.5 0
0.979  1.00000000000008 1.00000000000004 -0.49999999999997 0  1.00000000000008 1.00000000000004 -0.49999999999997 0  1 1 -0.5 0
0.9795  1.00000000000008 1.00000000000003 -0.499999999999974 0  1.00000000000008 1.00000000000003 -0.499999999999974 0  1 1 -0.5 0
0.98  1.00000000000006 1.00000000000003 -0.499999999999978 0  1.00000000000006 1.00000000000003 -0.499999999999978 0  1 1 -0.5 0
0.9805  1.00000000000006 1.00000000000003 -0.499999999999984 0  1.00000000000006 1.00000000000003 -0.499999999999984 0  1 1 -0.5 0
0.981  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9815  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.982  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9825  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.983  1.00000000000004 1.00000000000001 -0.499999999999992 0  1.00000000000004 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.9835  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.984  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9845  1.00000000000005 1.00000000000002 -0.499999999999991 0  1.00000000000005 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.985  1.00000000000004 1.00000000000002 -0.499999999999987 0  1.00000000000004 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9855  1.00000000000005 1.00000000000002 -0.499999999999989 0  1.00000000000005 1.00000000000002 -0.499999999999989 0  1 1 -0.5 0
0.986  1.00000000000006 1.00000000000002 -0.499999999999987 0  1.00000000000006 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.9865  1.00000000000005 1.00000000000003 -0.499999999999983 0  1.00000000000005 1.00000000000003 -0.499999999999983 0  1 1 -0.5 0
0.987  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9875  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.988  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9885  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.989  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9895  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.99  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9905  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.991  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9915  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.992  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.9925  1.00000000000005 1.00000000000002 -0.499999999999985 0  1.00000000000005 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.993  1.00000000000005 1.00000000000002 -0.499999999999986 0  1.00000000000005 1.00000000000002 -0.499999999999986 0  1 1 -0.5 0
0.9935  1.00000000000005 1.00000000000002 -0.499999999999987 0  1.00000000000005 1.00000000000002 -0.499999999999987 0  1 1 -0.5 0
0.994  1.00000000000005 1.00000000000002 -0.499999999999988 0  1.00000000000005 1.00000000000002 -0.499999999999988 0  1 1 -0.5 0
0.9945  1.00000000000003 1.00000000000001 -0.499999999999992 0  1.00000000000003 1.00000000000001 -0.499999999999992 0  1 1 -0.5 0
0.995  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.9955  1.00000000000004 1.00000000000001 -0.499999999999993 0  1.00000000000004 1.00000000000001 -0.499999999999993 0  1 1 -0.5 0
0.996  1.00000000000003 1.00000000000002 -0.499999999999991 0  1.00000000000003 1.00000000000002 -0.499999999999991 0  1 1 -0.5 0
0.9965  1.00000000000003 1.00000000000001 -0.499999999999995 0  1.00000000000003 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
0.997  1.00000000000005 1.00000000000002 -0.49999999999999 0  1.00000000000005 1.00000000000002 -0.49999999999999 0  1 1 -0.5 0
0.9975  1.00000000000004 1.00000000000002 -0.499999999999985 0  1.00000000000004 1.00000000000002 -0.499999999999985 0  1 1 -0.5 0
0.998  1.00000000000004 1.00000000000002 -0.499999999999979 0  1.00000000000004 1.00000000000002 -0.499999999999979 0  1 1 -0.5 0
0.9985  1.00000000000004 1.00000000000001 -0.499999999999978 0  1.00000000000004 1.00000000000001 -0.499999999999978 0  1 1 -0.5 0
0.999  1.00000000000003 1.00000000000001 -0.499999999999986 0  1.00000000000003 1.00000000000001 -0.499999999999986 0  1 1 -0.5 0
0.9995  1.00000000000001 1.00000000000001 -0.499999999999995 0  1.00000000000001 1.00000000000001 -0.499999999999995 0  1 1 -0.5 0
1  1 1 -0.5 0  1 1 -0.5 0  1 1 -0.5 0


==> tg1.dat <==
time  mu1 mu1exact   mu2 mu2exact  mu3 mu3exact  mu4 mu4exact  mu5 mu5exact
0  1 1   1 1  1 1  1 1  1 1
0.01  0.995842505205307 0.996007989343995   0.987953797055879 0.988071712861927  0.980169131295736 0.980198673306757  0.972486885726152 0.972388366801244  0.961152079447129 0.960789439152325
0.02  0.991702300502731 0.992031914837061   0.976052711875699 0.976285709757912  0.960731533635489 0.960789439152325  0.945730751312942 0.9455391358904  0.923813329064434 0.923116346386637
0.03  0.987579313409048 0.988071712861927   0.964294994465729 0.964640293483125  0.941679405344514 0.941764533584249  0.919710766407527 0.919431256095128  0.887925116372521 0.886920436717159
0.04  0.983473472108781 0.984127320055283   0.952678917321423 0.953133787077506  0.92300510160477 0.923116346386637  0.894406676479118 0.894044257500358  0.853431090053383 0.852143788966215
0.05  0.979384705209927 0.980198673306757   0.941202774003335 0.941764533584249  0.904701129527419 0.904837418035965  0.869798784652359 0.869358235398807  0.82027708838945 0.818730753077983
0.06  0.975312941662305 0.976285709757912   0.929864878706985 0.930530895811206  0.886760144919129 0.886920436717159  0.845867936097667 0.845353834684661  0.788411053884568 0.786627861066552
0.07  0.971258110735808 0.972388366801244   0.91866356596836 0.919431256095128  0.869174949268954 0.869358235398807  0.822595503046878 0.822012234678186  0.757782951436389 0.755783741455728
0.08  0.967220142004844 0.968506582079199   0.907597190402851 0.908464016068708  0.851938486843885 0.852143788966215  0.799963370271429 0.799315134369369  0.728344689745675 0.726149037073693
0.09  0.963198965344794 0.964640293483125   0.896664126458058 0.897627596430436  0.835043841846024 0.835270211411272  0.777953920965577 0.777244738068946  0.700050045781435 0.697676326071029
0.1  0.95919451092752 0.960789439152325   0.885862768169515 0.886920436717159  0.818484235634734 0.818730753077984  0.756550023032381 0.755783741455728  0.672854592201727 0.670320046035636
0.11  0.955206709218128 0.956953957473054   0.875191528925277 0.876340995079373  0.802253024003651 0.802518797962479  0.735735015742008 0.734915318009071  0.646715627588172 0.644036421083141
0.12  0.951235490976927 0.953133787077506   0.86464884123115 0.865887748059205  0.786343694511895 0.786627861066552  0.715492696759088 0.714623105816058  0.621592109397306 0.618783391806142
0.13  0.947280787251889 0.949328866842895   0.854233156477247 0.855559190371013  0.770749863870381 0.771051585803567  0.695807309535928 0.694891194742913  0.597444589511196 0.594520547970198
0.14  0.943342529381726 0.9455391358904   0.843942944713406 0.845353834684661  0.755465275383092 0.755783741455728  0.676663531039043 0.675704113960628  0.574235152299806 0.571209063848815
0.15  0.93942064899345 0.941764533584249   0.83377669442181 0.835270211411272  0.740483796431732 0.74081822068172  0.658046459826647 0.65704681981506  0.551927355085796 0.548811636094028
0.16  0.935515077999156 0.938004999530728   0.823732912294985 0.825306868491684  0.725799416017528 0.726149037073693  0.639941604446307 0.638904684031916  0.530486170917045 0.527292424043047
0.17  0.931625748596066 0.934260473577218   0.813810123016352 0.815462371187295  0.71140624234776 0.711770322762608  0.622334872156508 0.621263482247463  0.509877933576714 0.506616992365591
0.18  0.927752593266006 0.930530895811206   0.804006869043456 0.805735301873481  0.697298500473292 0.697676326071029  0.605212557954906 0.604109382855866  0.490070284714461 0.486752255959971
0.19  0.923895544771979 0.926816206559381   0.794321710395097 0.796124259835451  0.683470529968992 0.683861409212355  0.588561333909703 0.587428936164526  0.471032123040476 0.467666427009909
0.2  0.920054536158428 0.923116346386637   0.784753224436017 0.786627861066552  0.669916782664807 0.670320046035636  0.572368238784465 0.571209063848815  0.452733555492477 0.449328964117222
0.21  0.916229500749936 0.919431256095128   0.775300005671853 0.777244738068946  0.656631820416781 0.65704681981506  0.556620667952578 0.555437048698016  0.435145850294123 0.431710523429081
0.22  0.912420372149095 0.915760876723329   0.765960665538848 0.767973539656703  0.643610312926874 0.644036421083141  0.541306363581183 0.54010052464437  0.418241391844052 0.414782911681583
0.23  0.908627084234822 0.912105149545091   0.756733832202832 0.758812930761241  0.63084703560344 0.631283645506928  0.526413405093985 0.525187467067438  0.401993637354522 0.398519041084514
0.24  0.904849571163789 0.908464016068708   0.747618150355455 0.749761592239043  0.618336867464246 0.618783391806141  0.511930199886923 0.510686183366189  0.386377075172627 0.382892885975114
0.25  0.901087767365602 0.904837418035965   0.738612281015843 0.74081822068172  0.606074789083035 0.606530659712634  0.497845474308835 0.496585303791412  0.371367184725811 0.367879441171444
0.26  0.897341607544387 0.901225297421205   0.729714901333454 0.731981528228315  0.594055880575265 0.594520547970198  0.484148264883029 0.482873772531231  0.356940398016676 0.353454681958781
0.27  0.893611026675645 0.897627596430436   0.720924704395598 0.723250242379846  0.582275319622879 0.582748252373992  0.470827909776188 0.469540839042799  0.343074062619809 0.339595525644939
0.28  0.889895960007953 0.894044257500358   0.712240399031559 0.714623105816058  0.570728379540165 0.571209063848815  0.457874040495407 0.456576049623317  0.32974640611209 0.326279794623039
0.29  0.88619634305551 0.89047522329748   0.703660709625814 0.706098876214387  0.559410427377155 0.559898366565403  0.445276573820943 0.443969239213778  0.316936501886449 0.313486180882606
0.3  0.882512111603892 0.886920436717159   0.69518437593029 0.697676326071029  0.548316922059434 0.548811636094028  0.433025703955164 0.431710523429081  0.304624236293738 0.301194211912202
0.31  0.878843201704995 0.883379840882752   0.68681015287812 0.689354242524229  0.537443412568651 0.537944437594674  0.421111894890294 0.419790290808115  0.292790277061556 0.289384217939051
0.32  0.875189549676426 0.879853379144644   0.678536810399772 0.681131427179547  0.526785536152659 0.527292424043047  0.409525872985157 0.408199195277923  0.281416042937811 0.278037300453194
0.33  0.871551092101442 0.876340995079373   0.670363133246052 0.673006695937385  0.516339016580343 0.5168513344917  0.398258619746759 0.396928148825882  0.270483674515742 0.267135301965851
0.34  0.867927765827105 0.872842632488725   0.662287920805677 0.664978878822402  0.506099662420848 0.506616992365591  0.387301364810591 0.385968314374243  0.259976006191267 0.256660776953557
0.35  0.864319507960267 0.869358235398807   0.65430998692988 0.65704681981506  0.496063365363532 0.496585303791412  0.376645579114131 0.375311098851401  0.249876539210758 0.246596963941607
0.36  0.860726255872597 0.865887748059205   0.646428159758816 0.649209376685146  0.486226098570509 0.48675225595997  0.366282968256022 0.364948146454493  0.240169415764261 0.236927758682121
0.37  0.857147947192897 0.862431114942046   0.638641281549209 0.641465420827319  0.476583915059968 0.477113915521036  0.356205466042313 0.354871332098026  0.23083939408736 0.227637688383812
0.38  0.853584519809706 0.858988280741123   0.630948208503881 0.633813837098552  0.467132946122329 0.467666427009908  0.34640522820424 0.345072755043383  0.221871824527267 0.218711886952216
0.39  0.850035911869995 0.855559190371013   0.623347810603927 0.626253523657558  0.45786939976882 0.458406011305222  0.336874626296293 0.335544732704242  0.213252626541617 0.210136071200765
0.4  0.84650206177509 0.852143788966215   0.615838971442337 0.618783391806141  0.448789559209602 0.449328964117222  0.327606241755229 0.326279794623039  0.204968266589246 0.201896517994655
0.41  0.842982908183743 0.848742021880205   0.608420588059896 0.611402365832407  0.439889781362344 0.440431654505999  0.318592860126969 0.317270676613745  0.197005736880207 0.193980042290893
0.42  0.839478390006661 0.845353834684661   0.601091570784683 0.604109382855866  0.431166495388454 0.431710523429081  0.30982746544951 0.308510315066365  0.189352534951576 0.186373976039411
0.43  0.835988446409742 0.841979173168501   0.59385084306786 0.596903392674361  0.422616201264585 0.42316208231775  0.301303234792727 0.299991841408721  0.181996644036362 0.179066147911493
0.44  0.832513016808357 0.838617983337076   0.586697341331172 0.58978335761285  0.414235468375147 0.414782911681583  0.293013532948184 0.291708576721124  0.174926514195427 0.17204486382305
0.45  0.829052040870179 0.835270211411272   0.579630014807062 0.582748252373992  0.406020934137009 0.4065696597406  0.284951907262657 0.283654026499771  0.168131044180957 0.165298888221587
0.46  0.825605458511235 0.831935803826669   0.572647825383843 0.575797063890466  0.397969302649918 0.398519041084514  0.277112082616019 0.275821875564708  0.161599564007247 0.15881742610692
0.47  0.822173209896696 0.828614707232681   0.565749747455952 0.568928791179121  0.390077343373359 0.39062783535852  0.269487956537119 0.268205983108425  0.155321818196364 0.152590105756884
0.48  0.818755235438204 0.825306868491684   0.558934767769882 0.562142445196824  0.382341889832673 0.382892885975114  0.26207359445364 0.260800377881124  0.149287949674605 0.14660696213035
0.49  0.815351475793811 0.822012234678186   0.552201885278468 0.555437048698016  0.37475983834588 0.375311098851401  0.254863225071507 0.253599253508973  0.143488484296328 0.140858420921046
0.5  0.811961871867462 0.818730753077983   0.545550110992351 0.548811636094028  0.367328146780722 0.367879441171444  0.247851235883748 0.246596963941607  0.137914315967906 0.135335283236613
0.51  0.808586364805267 0.815462371187295   0.538978467834301 0.542265253313986  0.360043833331669 0.360594940173079  0.241032168801669 0.239788019025324  0.132556692348912 0.130028710878425
0.52  0.805224895998008 0.812207036711943   0.532485990495965 0.535796957667457  0.352903975325778 0.353454681958781  0.234400715906132 0.233167080198542  0.127407201110104 0.124930212198582
0.53  0.80187740707585 0.808964697566502   0.526071725296989 0.529405817708691  0.345905708048696 0.346455810330058  0.22795171531514 0.226728956306075  0.122457756723904 0.120031628511457
0.54  0.798543839910882 0.805735301873481   0.519734730043338 0.523090913102501  0.339046223595859 0.339595525644939  0.221680147166903 0.220468599529016  0.117700587769774 0.115325121038062
0.55  0.795224136613764 0.802518797962479   0.513474073890443 0.5168513344917  0.332322769745868 0.332871083698081  0.215581129712148 0.214381101426977  0.113128224731405 0.110803158362334
0.56  0.791918239536229 0.799315134369369   0.507288837204813 0.510686183366189  0.325732648855527 0.326279794623039  0.209649915513694 0.208461689089632  0.10873348826773 0.106458504379253
0.57  0.788626091263969 0.796124259835451   0.501178111431496 0.504594571933552  0.319273216778254 0.319819021816303  0.20388188775128 0.202705721394495  0.104509477941313 0.102284206715538
0.58  0.785347634621196 0.792946123306683   0.495140998957001 0.49857562299122  0.312941881802984 0.313486180882606  0.198272556628783 0.197108685368063  0.100449561383109 0.098273585604362
0.59  0.7820828126662 0.789780673932804   0.489176612981428 0.492628469800137  0.306736103614237 0.307278738601131  0.192817555878081 0.191666192647392  0.096547363877541 0.094420223196303
0.6  0.778831568692247 0.786627861066552   0.483284077385074 0.48675225595997  0.300653392273081 0.301194211912202  0.187512639362056 0.186373976039411  0.092796758354386 0.090717953289413
0.61  0.775593846225431 0.783487634262861   0.477462526601347 0.480946135285779  0.294691307218085 0.295230166924015  0.182353677766753 0.181227886175216  0.089191855767858 0.087160851461981
0.62  0.772369589023519 0.780359943278039   0.471711105488989 0.475209271686143  0.288847456286208 0.289384217939051  0.177336655389835 0.176223888256761  0.085726995849949 0.083743225592196
0.63  0.769158741077222 0.777244738068946   0.466028969206612 0.469540839042799  0.283119494751921 0.283654026499771  0.172457667013564 0.171358058893357  0.082396738222133 0.080459606749532
0.64  0.765961246605758 0.774141968792248   0.460415283089177 0.463940021091648  0.277505124388446 0.278037300453194  0.167712914865092 0.166626583025543  0.079195853854553 0.077304740443299
0.65  0.762777050057761 0.771051585803566   0.454869222524562 0.458406011305222  0.272002092544228 0.272531793034012  0.163098705660259 0.162025750933881  0.076119316854175 0.074273578214334
0.66  0.759606096109003 0.767973539656703   0.449389972833472 0.452938012776558  0.266608191239135 0.267135301965851  0.158611447728795 0.157551955330342  0.073162296574127 0.071361269556386
0.67  0.756448329664894 0.764907781102864   0.443976729148337 0.447535238104413  0.261321256279757 0.261845668580326  0.15424764821906 0.153201688530014  0.070320150028364 0.068563154154278
0.68  0.753303695855531 0.761854261089837   0.438628696296263 0.442196909279898  0.256139166390253 0.256660776953557  0.150003910379324 0.148971539700894  0.067588414601436 0.065874754426403
0.69  0.750172140034901 0.758812930761241   0.433345088682148 0.436922257574444  0.251059842360842 0.251578553059758  0.145876930912239 0.14485819218962  0.064962801041886 0.063291768359641
0.7  0.747053607783363 0.755783741455728   0.428125130172854 0.431710523429081  0.246081246214216 0.246596963941607  0.141863497405492 0.140858420921046  0.062439186726855 0.060810062625218
0.71  0.743948044902966 0.752766644706197   0.422968053984608 0.426560956345091  0.241201380387651 0.241714016897037  0.137960485830592 0.136969089869617  0.060013609189504 0.058425665964501
0.72  0.740855397419827 0.749761592239043   0.417873102567496 0.421472814775919  0.236418286932223 0.236927758682121  0.134164858110675 0.13318714960057  0.057682259896451 0.056134762834134
0.73  0.737775611579753 0.746768535973356   0.41283952749703 0.416445366020382  0.231730046725991 0.232236274729759  0.13047365975652 0.129509634879012  0.055441478268461 0.053933687300356
0.74  0.734708633850779 0.743787428020181   0.407866589363557 0.41147788611717  0.227134778706256 0.227637688383812  0.126884017566339 0.125933662345028  0.053287745932976 0.051818917172726
0.75  0.731654410917723 0.74081822068172   0.40295355766317 0.4065696597406  0.222630639111289 0.22313016014843  0.123393137389244 0.122456428252983  0.051217681198159 0.049787068367864
0.76  0.72861288968634 0.737860866450594   0.398099710690631 0.401719980097585  0.218215820744419 0.218711886952216  0.119998301950804 0.119075206273231  0.049228033745188 0.047834889494199
0.77  0.725584017279351 0.734915318009071   0.393304335433118 0.396928148825882  0.213888552246278 0.214381101426977  0.11669686873684 0.115787345354549  0.047315679523321 0.045959256649044
0.78  0.722567741036711 0.731981528228315   0.388566727466776 0.392193475893505  0.209647097385333 0.210136071200765  0.113486267937493 0.112590267645562  0.045477615844812 0.044157168419693
0.79  0.71956400851361 0.729059450167625   0.383886190851318 0.387515279499371  0.205489754360996 0.205975098204884  0.110364000447499 0.109481466473583  0.043710956670637 0.042425741080511
0.8  0.716572767479289 0.726149037073693   0.379262038029614 0.382892885975114  0.201414855121094 0.201896517994655  0.107327635919219 0.106458504379253  0.042012928078499 0.040762203978366
0.81  0.713593965919212 0.723250242379846   0.37469358972588 0.378325629688076  0.197420764692367 0.197898699083615  0.104374810872304 0.103519011205445  0.040380863907587 0.039163895098987
0.82  0.710627552031709 0.720363019705302   0.370180174846485 0.373812852945468  0.193505880524431 0.193980042290893  0.101503226853177 0.100660682238943  0.038812201572158 0.037628256807176
0.83  0.707673474225772 0.71748732285444   0.365721130381138 0.369353905899631  0.189668631846521 0.190138980101521  0.09871064864666 0.097881276403425  0.037304478037812 0.036152831754047
0.84  0.704731681123062 0.714623105816058   0.361315801305031 0.364948146454493  0.185907479038928 0.186373976039411  0.095994902535091 0.095178614502347  0.035855325954279 0.034735258944739
0.85  0.701802121555806 0.711770322762607   0.356963540482979 0.360594940173079  0.182220913013116 0.182683524052735  0.093353874607458 0.092550577510344  0.034462469938137 0.033373269960326
0.86  0.698884744566757 0.708928928049514   0.352663708575826 0.356293660186159  0.178607454607503 0.179066147911493  0.090785509112934 0.089995104911795  0.033123723000238 0.032064685327861
0.87  0.69597949940687 0.706098876214387   0.348415673943774 0.352043687101985  0.175065653994034 0.175520400616997  0.088287806861626 0.087510193085287  0.031836983111337 0.030807411032751
0.88  0.69308633553507 0.70328012197634   0.344218812556201 0.347844408917087  0.171594090095662 0.17204486382305  0.085858823667676 0.085093893732664  0.030600229902401 0.029599435167892
0.89  0.690205202617997 0.700472620235252   0.340072507899192 0.343695220928152  0.168191370017493 0.168638147268595  0.083496668836401 0.082744312351464  0.029411521491371 0.028438824714185
0.9  0.687336050529261 0.697676326071029   0.335976150885091 0.339595525644939  0.164856128486796 0.165298888221587  0.08119950369257 0.080459606749532  0.028268991434808 0.027323722447293
0.91  0.68447882934757 0.694891194742912   0.331929139761857 0.335544732704242  0.161587027305804 0.162025750933881  0.078965540148584 0.078237985600648  0.027170845796692 0.026252343965688
0.92  0.681633489356947 0.692117181688731   0.327930880027266 0.331542258784879  0.158382754814466 0.15881742610692  0.076793039313752 0.076077707040034  0.02611536033223 0.025222974835227
0.93  0.678799981044834 0.689354242524229   0.323980784338882 0.32758752752369  0.155242025365061 0.155672630367998  0.074680310139611 0.073977077298643  0.025100877779786 0.024233967845691
0.94  0.675978255102415 0.6866023330423   0.320078272430478 0.323679969432539  0.152163578805081 0.152590105756884  0.072625708104096 0.071934449375156  0.024125805259509 0.023283740374897
0.95  0.673168262423993 0.683861409212355   0.316222771024645 0.319819021816303  0.149146179972654 0.149568619222635  0.070627633932262 0.069948221744656  0.023188611771691 0.022370771856166
0.96  0.670369954104005 0.681131427179547   0.312413713750032 0.316004128691862  0.146188618200729 0.14660696213035  0.068684532349962 0.068016837102937  0.022287825792816 0.02149360134509
0.97  0.667583281441036 0.678412343264106   0.308650541057862 0.312234740708011  0.143289706831157 0.143703949777703  0.066794890874036 0.066138781145511  0.021422032965611 0.020650825181713
0.98  0.664808195930385 0.675704113960628   0.304932700138954 0.308510315066365  0.140448282738734 0.140858420921046  0.064957238635106 0.064312581380309  0.020589873877391 0.01984109474437
0.99  0.662044649268975 0.673006695937385   0.301259644844238 0.304830315443196  0.137663205864619 0.138069237310893  0.063170145232392 0.062536805973171  0.019790041926511 0.019063114291612
1  0.659292593351618 0.670320046035636   0.297630835602989 0.301194211912202  0.13493335875843 0.135335283236613  0.061432219620436 0.060810062625218  0.019021281270124 0.018315638888734
1.01  0.656551980271813 0.66764412126893   0.294045739344999 0.297601480868191  0.132257646131112 0.132655465080122  0.059742109025957 0.059130997481217  0.018282384852332 0.017597472415623
1.02  0.653822762318825 0.664978878822402   0.290503829421207 0.294051604951679  0.129634994414091 0.130028710878425  0.058098497895513 0.057498294068089  0.017572192509065 0.016907465652705
1.03  0.651104891980949 0.662324276052127   0.28700458552696 0.290544072974405  0.127064351329108 0.12745396989482  0.056500106870853 0.055910672262728  0.016889589146463 0.01624451444195
1.04  0.648398321940282 0.659680270484389   0.283547493624578 0.287078379845701  0.124544685466688 0.124930212198582  0.054945691793425 0.054366887288313  0.016233502990297 0.015607557919983
1.05  0.645703005074335 0.65704681981506   0.280132045870512 0.283654026499771  0.122074985871309 0.122456428252983  0.053434042735958 0.05286572873835  0.01560290390209 0.014995576820478
1.06  0.643018894456195 0.654423881908859   0.276757740537593 0.280270519823812  0.119654261636249 0.120031628511457  0.051963983060593 0.051406019627642  0.014996801762614 0.014407591843112
1.07  0.640345943350639 0.651811414798733   0.27342408194392 0.276927372587017  0.117281541506164 0.117654843021779  0.050534368502464 0.049986615469476  0.014414244916961 0.01384266208648
1.08  0.637684105216357 0.649209376685146   0.270130580379224 0.273624103370408  0.114955873486885 0.115325121038062  0.04914408628012 0.048606403378285  0.013854318680124 0.013299883542444
1.09  0.635033333705072 0.64661772593544   0.266876752032147 0.270360236497508  0.112676324464045 0.11304153064045  0.047792054228275 0.047264301197094  0.013316143900765 0.012778387649536
1.1  0.632393582658499 0.64403642108314   0.263662118919935 0.267135301965851  0.110441979828777 0.110803158362334  0.046477219955993 0.045959256649044  0.012798875581294 0.012277339903069
1.11  0.629764806110301 0.641465420827318   0.260486208819381 0.263948835379287  0.108251943109754 0.108609108824958  0.045198560027429 0.044690246512363  0.012301701550296 0.011795938519752
1.12  0.627146958284448 0.638904684031916   0.257348555195067 0.260800377881124  0.106105335614823 0.106458504379253  0.043955079164996 0.043456275818102  0.011823841187849 0.011333413154667
1.13  0.624539993593481 0.636354169725088   0.254248697133581 0.257689476088041  0.104001296077174 0.104350484754764  0.042745809474954 0.042256377070029  0.011364544199592 0.010889023668554
1.14  0.621943866638975 0.633813837098552   0.251186179273117 0.254615682024805  0.101938980310963 0.102284206715538  0.041569809693694 0.041089609486063  0.010923089438899 0.010462058943427
1.15  0.619358532211742 0.631283645506928   0.248160551738836 0.251578553059757  0.099917560871974 0.100258843722804  0.040426164455309 0.039955058260654  0.01049878377413 0.010051835744634
1.16  0.616783945288539 0.628763554467102   0.245171370076253 0.248577651841079  0.097936226725423 0.098273585604362  0.039313983579012 0.038851833847526  0.010090961000479 0.009657697627538
1.17  0.614220061033465 0.626253523657558   0.242218195184915 0.245612546233812  0.095994182921209 0.096327638230493  0.038232401376027 0.037779071262229  0.00969898079409 0.009279013887065
1.18  0.611666834797003 0.623753512917755   0.239300593255764 0.242682809257622  0.094090650274455 0.094420223196303  0.037180575975692 0.036735929403947  0.009322227706506 0.008915178548439
1.19  0.60912422211526 0.621263482247462   0.236418135706094 0.239788019025324  0.092224865052968 0.092550577510344  0.036157688670374 0.03572159039603  0.008960110198335 0.008565609397498
1.2  0.606592178708404 0.618783391806141   0.233570399116712 0.236927758682121  0.090396078671174 0.090717953289413  0.03516294327868 0.034735258944739  0.008612059710086 0.00822974704902
1.21  0.604070660481527 0.616313201912292   0.230756965170073 0.234101616345581  0.088603557388817 0.088921617459386  0.034195565524054 0.033776161715693  0.008277529770106 0.007907054051593
1.22  0.601559623523019 0.61385287304282   0.227977420589366 0.231309185046326  0.086846582017743 0.087160851461981  0.033254802434012 0.032843546727537  0.007955995136017 0.007597014027578
1.23  0.599059024103252 0.611402365832407   0.225231357077049 0.22855006266942  0.085124447632524 0.085434950967321  0.032339921753223 0.03193668276235  0.007646950970125 0.007299130846789
1.24  0.596568818676261 0.608961641072896   0.222518371255348 0.225823851896476  0.08343646328836 0.083743225592196  0.031450211372873 0.031054858792331  0.007349912046843 0.007012927832585
1.25  0.594088963876724 0.606530659712634   0.219838064606475 0.22313016014843  0.081781951742671 0.082084998623899  0.030584978777326 0.030197383422319  0.007064411990459 0.006737946999085
1.26  0.591619416520174 0.604109382855866   0.21719004341535 0.220468599529016  0.080160249184234 0.080459606749532  0.029743550504306 0.029363584347699  0.006790002543386 0.006473748318289
1.27  0.589160133603246 0.601697771762111   0.214573918710421 0.217838786768906  0.078570704966939 0.078866399790675  0.02892527162145 0.02855280782729  0.006526252861812 0.006219909015943
1.28  0.586711072301702 0.599295787845542   0.211989306207088 0.215240343170518  0.077012681347891 0.077304740443299  0.028129505215856 0.027764418170768  0.006272748839551 0.005976022895006
1.29  0.584272189970187 0.596903392674361   0.209435826250887 0.212672894553483  0.075485553232918 0.075774004022846  0.027355631898474 0.02699779724026  0.006029092457582 0.005741699685654
1.3  0.581843444142205 0.594520547970198   0.206913103763275 0.210136071200765  0.073988707924356 0.074273578214334  0.026603049321929 0.026252343965688  0.005794901159236 0.005516564420761
1.31  0.579424792528166 0.592147215607482   0.204420768184801 0.207629507805416  0.072521544875234 0.072802862827435  0.025871171712077 0.0255274738735  0.005569807249434 0.00530025683587
1.32  0.577016193016531 0.58978335761285   0.201958453421033 0.205152843417978  0.071083475449804 0.071361269556386  0.025159429411327 0.024822618628414  0.005353457317442 0.005092430792699
1.33  0.574617603671665 0.587428936164526   0.199525797789377 0.202705721394495  0.06967392268595 0.069948221744656  0.02446726843548 0.024137225587814  0.005145511681717 0.004892753725239
1.34  0.572228982734447 0.58508391359171   0.197122443965805 0.200287789345173  0.068292321064017 0.068563154154278  0.02379415004297 0.023470757368448  0.004945643856912 0.004700906107583
1.35  0.569850288620186 0.582748252373992   0.194748038932054 0.197898699083615  0.066938116279822 0.06720551273975  0.023139550314742 0.022822691425093  0.004753540040878 0.004516580942613
1.36  0.567481479919949 0.58042191514074   0.192402233923787 0.195538106576695  0.06561076502262 0.065874754426403  0.022502959746933 0.022192519640855  0.004568898622186 0.004339483270739
1.37  0.56512251539825 0.57810486467052   0.190084684379917 0.193205671895014  0.064309734756898 0.064570346893169  0.021883882854171 0.021579747928776  0.004391429706415 0.004169329697904
1.38  0.562773353992792 0.575797063890466   0.187795049891158 0.190901059163947  0.063034503508518 0.063291768359641  0.021281837783544 0.020983895844445  0.004220854661029 0.00400584794209
1.39  0.56043395481437 0.573498475875713   0.185532994151507 0.188623936515277  0.061784559655425 0.062038507377358  0.020696355939566 0.020404496209307  0.004056905677783 0.003848776397611
1.4  0.55810427714597 0.571209063848815   0.183298184906434 0.186373976039411  0.060559401722119 0.060810062625218  0.020126981620461 0.01984109474437  0.003899325352419 0.003697863716483
1.41  0.555784280441709 0.56892879117912   0.181090293907115 0.184150853738148  0.059358538179102 0.059605942708939  0.019573271661817 0.019293249714027  0.003747866280086 0.003552868406221
1.42  0.553473924327257 0.566657621382225   0.178908996858158 0.181954249478038  0.058181487244641 0.058425665964501  0.019034795092762 0.018760531579711  0.003602290667436 0.003413558443395
1.43  0.551173168598078 0.564395518119358   0.176753973374997 0.179783846944274  0.057027776692328 0.057268760265467  0.018511132799838 0.018242522663119  0.003462369958844 0.003279710902344
1.44  0.548881973220077 0.562142445196824   0.174624906932674 0.177639333595136  0.05589694366106 0.056134762834134  0.01800187720133 0.017738816818725  0.003327884477588 0.003151111598444
1.45  0.546600298327668 0.559898366565403   0.172521484821183 0.175520400616997  0.054788534469515 0.055023220056407  0.017506631929441 0.017249019115346  0.003198623080898 0.003027554745376
1.46  0.544328104223287 0.557663246319791   0.170443398099098 0.173426742879848  0.053702104434097 0.053933687300356  0.017025011521995 0.016772745526495  0.003074382828723 0.002908842625813
1.47  0.542065351378454 0.555437048698016   0.168390341548755 0.171358058893357  0.052637217690217 0.05286572873835  0.016556641122452 0.016309622629281  0.002954968664635 0.002794785275037
1.48  0.5398120004319 0.553219738080876   0.166362013630789 0.169314050763454  0.051593447018156 0.051818917172726  0.016101156188055 0.015859287311632  0.002840193109868 0.002685200176954
1.49  0.53756801218722 0.551011278991339   0.16435811643943 0.16729442414944  0.050570373670498 0.050792833864899  0.015658202205931 0.015421386487589  0.002729875968872 0.002579911972027
1.5  0.535333347616505 0.548811636094028   0.162378355659825 0.165298888221587  0.049567587205208 0.049787068367864  0.01522743441734 0.014995576820478  0.002623844046287 0.002478752176666
1.51  0.533107967854851 0.546620774194598   0.160422440524097 0.163327155619276  0.048584685320089 0.048801218362013  0.014808517548957 0.014581524453707  0.002521930875048 0.002381558913617
1.52  0.530891834204475 0.544438658239217   0.158490083768862 0.161378942409605  0.047621273691512 0.047834889494199  0.014401125552534 0.014178904749013  0.002423976455032 0.002288176652922
1.53  0.528684908130848 0.542265253313986   0.156581001592642 0.159453968046506  0.046676965816671 0.046887695219989  0.014004941350275 0.013787402031923  0.002329827001704 0.002198455963043
1.54  0.526487151261676 0.540100524644369   0.15469491361501 0.157551955330342  0.045751382858184 0.045959256649044  0.01361965658858 0.013406709344254  0.002239334704964 0.002112253271733
1.55  0.524298525389853 0.537944437594674   0.152831542833962 0.155672630367998  0.044844153491854 0.045049202393558  0.013244971397694 0.013036528203438  0.002152357496633 0.002029430636296
1.56  0.52211899246935 0.535796957667457   0.150990615586495 0.153815722533429  0.04395491375775 0.044157168419693  0.012880594158575 0.012676568368499  0.002068758827712 0.001949855522845
1.57  0.519948514616136 0.533658050502992   0.149171861508003 0.1519809644287  0.043083306914453 0.043282797901966  0.012526241275739 0.012326547612489  0.001988407453825 0.001873400594222
1.58  0.517787054107237 0.531527681878718   0.147375013492403 0.150168091845474  0.042228983295378 0.042425741080511  0.012181636956412 0.011986191501206  0.001911177229036 0.001799943506231
1.59  0.515634573380244 0.529405817708691   0.145599807652543 0.148376843726966  0.041391600168989 0.041585655121173  0.011846512995963 0.011655233178025  0.001836946908176 0.001729366711857
1.6  0.513491035032923 0.527292424043047   0.143845983282073 0.14660696213035  0.040570821601137 0.040762203978366  0.011520608569018 0.011333413154667  0.001765599955892 0.001661557273174
1.61  0.511356401821171 0.525187467067438   0.142113282817005 0.14485819218962  0.039766318319881 0.039955058260654  0.011203670026451 0.011020479107751  0.001697024364264 0.001596406680612
1.62  0.509230636661927 0.523090913102501   0.140401451797711 0.143130282078879  0.038977767583429 0.039163895098987  0.010895450698239 0.010716185680953  0.001631112476447 0.001533810679324
1.63  0.507113702627647 0.521002728603336   0.138710238831006 0.14142298297609  0.038204853051179 0.038388398017552  0.010595710700797 0.010420294292641  0.001567760817964 0.001473669102354
1.64  0.505005562949058 0.51892288015894   0.137039395553887 0.139736049027229  0.037447264656205 0.037628256807176  0.01030421675081 0.010132572948809  0.001506869933947 0.001415885710347
1.65  0.502906181014401 0.5168513344917   0.135388676596655 0.138069237310893  0.036704698481108 0.03688316740124  0.010020741983485 0.009852796061187  0.001448344233269 0.001360368037548
1.66  0.50081552036697 0.514788058456832   0.133757839547229 0.136422307803313  0.035976856635833 0.036152831754047  0.0097450657759 0.009580744270364  0.001392091838188 0.001307027243836
1.67  0.498733544706647 0.512733019041889   0.132146644915432 0.134795023343799  0.035263447138114 0.035436957721599  0.009476973575171 0.009316204273799  0.001338024440292 0.001255777972562
1.68  0.496660217887937 0.510686183366189   0.130554856096744 0.13318714960057  0.034564183796697 0.034735258944739  0.009216256731497 0.009058968658587  0.001286057161679 0.001206538213958
1.69  0.494595503919361 0.508647518680312   0.128982239339236 0.131598455037034  0.033878786096062 0.034047454734599  0.008962712335962 0.008808835738827  0.001236108421859 0.001159229173905
1.7  0.492539366962602 0.506616992365591   0.127428563707464 0.130028710878425  0.033206979084008 0.033373269960326  0.008716143062308 0.008565609397498  0.001188099809407 0.001113775147845
1.71  0.490491771332634 0.504594571933552   0.12589360104988 0.128477691078875  0.032548493261229 0.03271243493902  0.008476357013306 0.008329098932691  0.001141955959075 0.00107010339964
1.72  0.488452681497704 0.502580225025428   0.124377125964962 0.12694517228885  0.031903064473253 0.032064685327861  0.008243167571756 0.008099118908085  0.001097604433384 0.001028144045175
1.73  0.486422062077591 0.500573919411629   0.122878915767237 0.125430933822997  0.031270433804446 0.031429762018368  0.008016393254621 0.007875489007562  0.001054975608854 0.000987829940531
1.74  0.484399877843268 0.49857562299122   0.121398750455324 0.12393475762836  0.030650347474063 0.030807411032751  0.007795857572195 0.007658033893824  0.0010140025667 0.000949096574541
1.75  0.482386093715186 0.496585303791412   0.119936412679438 0.122456428252983  0.030042556734224 0.030197383422319  0.007581388890834 0.007446583070924  0.000974620987758 0.000911881965555
1.76  0.480380674764386 0.494602929967057   0.118491687709319 0.120995732814877  0.029446817770508 0.029599435167892  0.007372820298864 0.007240970750586  0.000936769051499 0.000876126562258
1.77  0.478383586211751 0.492628469800137   0.117064363402844 0.119552460971381  0.028862891603963 0.029013327082197  0.007169989476815 0.007041035722218  0.000900387338949 0.000841773148379
1.78  0.476394793425953 0.490661891699238   0.115654230174156 0.118126404888851  0.028290543994559 0.028438824714185  0.006972738571441 0.006846621226517  0.000865418739455 0.000808766751124
1.79  0.474414261924402 0.488703164199076   0.114261080963832 0.11671735921275  0.027729545348192 0.027875698255247  0.006780914072442 0.006657574832559  0.000831808360844 0.000777054553218
1.8  0.472441957371048 0.48675225595997   0.112884711207851 0.115325121038062  0.027179670624062 0.027323722447293  0.00659436669291 0.006473748318289  0.000799503443508 0.000746585808377
1.81  0.470477845577104 0.484809135767344   0.111524918807222 0.113949489880088  0.026640699244078 0.026782676492638  0.006412951253522 0.006294997554304  0.000768453277275 0.000717311760109
1.82  0.468521892500139 0.482873772531231   0.110181504099027 0.112590267645562  0.02611241500489 0.026252343965688  0.00623652656913 0.006121182390847  0.000738609121959 0.000689185563693
1.83  0.466574064242832 0.480946135285779   0.108854269826407 0.111247258604133  0.025594605990523 0.02573251272636  0.006064955339131 0.005952166547929  0.0007099241308 0.000662162211212
1.84  0.464634327052029 0.479026193188752   0.107543021109739 0.10992026936018  0.025087064488277 0.025222974835227  0.00589810404042 0.005787817508469  0.000682353276898 0.000636198459539
1.85  0.462702647320018 0.477113915521035   0.106247565418247 0.108609108824958  0.024589586904034 0.024723526470339  0.005735842823507 0.005628006414404  0.000655853282493 0.00061125276113
1.86  0.460778991582169 0.475209271686143   0.104967712540927 0.107313588189084  0.024101973681767 0.024233967845691  0.005578045411496 0.005472607965649  0.000630382551039 0.000587285197546
1.87  0.458863326515627 0.473312231209742   0.103703274559293 0.106033520895348  0.023624029222832 0.023754103131305  0.005424589001676 0.005321500321861  0.000605901101913 0.000564257415573
1.88  0.456955618941542 0.471422763739133   0.102454065819337 0.104768722611848  0.023155561807464 0.023283740374897  0.005275354169971 0.005174565006907  0.000582370507573 0.000542132565846
1.89  0.455055835822186 0.469540839042799   0.101219902904606 0.103519011205445  0.022696383518266 0.022822691425093  0.005130224778135 0.005031686815973  0.000559753833269 0.000520875243885
1.9  0.453163944260282 0.467666427009908   0.10000060460853 0.102284206715538  0.022246310164342 0.022370771856166  0.004989087882907 0.004892753725239  0.000538015579082 0.000500451433441
1.91  0.451279911498941 0.46579949764983   0.098795991908798 0.101064131328145  0.021805161207386 0.021927800894262  0.004851833648637 0.004757656804046  0.000517121624086 0.000480828452058
1.92  0.449403704921772 0.463940021091648   0.097605887939875 0.099858609350304  0.02137275968965 0.02149360134509  0.004718355261468 0.004626290129487  0.000497039172853 0.000461974898782
1.93  0.447535292051532 0.4620879675837   0.096430117967571 0.098667467184765  0.020948932162386 0.021067999523041  0.004588548846241 0.004498550703361  0.000477736704007 0.000443860603903
1.94  0.445674640548034 0.460243307493092   0.095268509363598 0.097490533304999  0.020533508616759 0.020650825181713  0.004462313385732 0.004374338371414  0.000459183920564 0.000426456580686
1.95  0.443821718210347 0.458406011305222   0.094120891579375 0.096327638230493  0.020126322415308 0.020241911445804  0.004339550641806 0.004253555744815  0.000441351702523 0.00040973497898
1.96  0.441976492973561 0.456576049623317   0.092987096121557 0.095178614502347  0.019727210224956 0.01984109474437  0.00422016507928 0.004136108123799  0.000424212061099 0.000393669040655
1.97  0.440138932910326 0.454753393167942   0.091866956527022 0.09404329665916  0.019336011951927 0.019448214745385  0.004104063791205 0.004021903423414  0.00040773809472 0.000378233056783
1.98  0.438309006229039 0.452938012776558   0.090760308338494 0.092921521213199  0.018952570677128 0.019063114291612  0.003991156426752 0.003910852101326  0.000391903946852 0.000363402326495
1.99  0.436486681271766 0.45112987940304   0.089666989080262 0.091813126626862  0.018576732593148 0.018685639337733  0.003881355120845 0.00380286708761  0.000376684765413 0.00034915311746
2  0.4346719265176 0.449328964117222   0.088586838234408 0.090717953289413  0.018208346942856 0.018315638888734  0.0037745744258 0.003697863716483  0.000362056663691 0.000335462627903
2.01  0.432864710578031 0.447535238104413   0.087519697216645 0.089635843493999  0.017847265958521 0.017952964939503  0.003670731244757 0.003595759659924  0.000347996682897 0.000322308950119
2.02  0.431065002198149 0.445748672664961   0.086465409353762 0.088566641414939  0.017493344802702 0.017597472415623  0.003569744766931 0.003496474863124  0.000334482756053 0.000309671035419
2.03  0.429272770255187 0.443969239213778   0.085423819859913 0.087510193085287  0.017146441510359 0.017249019115346  0.003471536404819 0.003399931481714  0.000321493673439 0.000297528660442
2.04  0.427487983759947 0.442196909279898   0.084394775814379 0.086466346374658  0.016806416931356 0.016907465652705  0.003376029733017 0.00330605382074  0.000309009049211 0.000285862394797
2.05  0.425710611853772 0.440431654505999   0.083378126138576 0.085434950967322  0.016473134674961 0.016572675401761  0.003283150428769 0.003214768275307  0.000297009289427 0.000274653569972
2.06  0.423940623809214 0.43867344664797   0.082373721574566 0.084415858340556  0.016146461055323 0.01624451444195  0.003192826214038 0.00312600327287  0.000285475561264 0.000263884249455
2.07  0.42217798902818 0.436922257574444   0.08138141466178 0.083408921743264  0.015826265037191 0.015922851504512  0.003104986799178 0.003039689217122  0.000274389763496 0.000253537200035
2.08  0.420422677042465 0.435178059266357   0.08040105971665 0.082413996174833  0.015512418183969 0.015607557919983  0.003019563828443 0.00295575843342  0.000263734498022 0.000243595864226
2.09  0.418674657513266 0.433440823816503   0.079432512810578 0.081430938364264  0.015204794605848 0.015298507566726  0.002936490826572 0.002874145115732  0.000253493042574 0.000234044333769
2.1  0.416933900229394 0.431710523429081   0.078475631748946 0.080459606749532  0.014903270909202 0.014995576820478  0.002855703147096 0.002794785275037  0.000243649324461 0.000224867324179
2.11  0.415200375107756 0.42998713041924   0.077530276049791 0.079499861457208  0.014607726147377 0.014698644504902  0.002777137922129 0.002717616689153  0.000234187895329 0.000216050150281
2.12  0.413474052192595 0.428270617212658   0.076596306923531 0.07855156428231  0.014318041772188 0.014407591843112  0.00270073401335 0.002642578853958  0.000225093906931 0.000207578702718
2.13  0.411754901653121 0.426560956345092   0.075673587252602 0.077614578668406  0.014034101585798 0.014122302410164  0.002626431964368 0.002569612935943  0.000216353087786 0.000199439425364
2.14  0.410042893785159 0.424858120461926   0.074761981570707 0.076688769687949  0.013755791694809 0.01384266208648  0.002554173954543 0.002498661726093  0.000207951720756 0.00019161929364
2.15  0.408337999011087 0.423162082317751   0.073861356043765 0.075774004022846  0.013483000463911 0.013568559012201  0.002483903753862 0.002429669595025  0.000199876621571 0.000184105793668
2.16  0.406640187875805 0.42147281477592   0.072971578449534 0.07487014994526  0.013215618471618 0.013299883542444  0.002415566679328 0.002362582449373  0.000192115118084 0.000176886902243
2.17  0.404949431049081 0.419790290808116   0.072092518158161 0.073977077298643  0.012953538466034 0.013036528203438  0.002349109552244 0.002297347689379  0.00018465503037 0.000169951067599
2.18  0.403265699323425 0.418114483493921   0.071224046113553 0.07309465747899  0.012696655322001 0.012778387649536  0.002284480656933 0.00223391416765  0.000177484651653 0.000163287190922
2.19  0.40158896361437 0.416445366020382   0.0703660348138 0.072222763416321  0.012444865998783 0.012525358621075  0.002221629700434 0.002172232149055  0.000170592729853 0.000156884608587
2.2  0.399919194960074 0.414782911681584   0.069518358292949 0.071361269556386  0.012198069498779 0.012277339903069  0.00216050777337 0.002112253271733  0.000163968449999 0.000150733075095
2.21  0.398256364519354 0.413127093878217   0.068680892101849 0.070510051842581  0.011956166827013 0.012034232284724  0.002101067311924 0.002053930509171  0.000157601417189 0.000144822746683
2.22  0.396600443572066 0.41147788611717   0.067853513290273 0.069668987698082  0.011719060951511 0.011795938519752  0.002043262060703 0.001997218133336  0.000151481640325 0.000139144165562
2.23  0.394951403518326 0.409835262011077   0.067036100388788 0.068837956008201  0.011486656763991 0.011562363287469  0.001987047036852 0.00194207167882  0.00014559951636 0.000133688244791
2.24  0.393309215877865 0.408199195277923   0.066228533390596 0.068016837102937  0.011258861042318 0.011333413154668  0.001932378495001 0.001888447907979  0.000139945815278 0.000128446253734
2.25  0.391673852290282 0.4065696597406   0.065430693734216 0.06720551273975  0.011035582412465 0.011108996538242  0.001879213893233 0.001836304777029  0.00013451166559 0.000123409804087
2.26  0.390045284513069 0.404946629326506   0.064642464286309 0.066403866086529  0.010816731312377 0.010889023668555  0.001827511859825 0.001785601403085  0.000129288540377 0.000118570836454
2.27  0.388423484421505 0.403330078067119   0.063863729323666 0.065611781704771  0.010602219955562 0.010673406553523  0.001777232161368 0.001736298032103  0.000124268243957 0.000113921607457
2.28  0.386808424007261 0.401719980097586   0.063094374516681 0.064829145532957  0.010391962296463 0.010462058943427  0.001728335671156 0.001688356007717  0.000119442898987 0.000109454677336
2.29  0.38520007538092 0.400116309656308   0.062334286912878 0.064055844870124  0.010185873995285 0.010254896296404  0.001680784338892 0.001641737740923  0.000114804934078 0.00010516289805
2.3  0.383598410767142 0.398519041084515   0.061583354919183 0.063291768359641  0.00998387238463 0.010051835744634  0.001634541160969 0.001596406680612  0.000110347071961 0.000101039401837
2.31  0.382003402506819 0.396928148825883   0.060841468286857 0.062536805973171  0.009785876436032 0.009852796061187  0.001589570151771 0.001552327284911  0.000106062317998 9.71E-05
2.32  0.38041502305623 0.3953436074261   0.060108518094536 0.061790848994825  0.009591806727736 0.009657697627538  0.001545836315605 0.001509464993316  0.000101943949258 9.33E-05
2.33  0.378833244984916 0.39376539153247   0.059384396732266 0.06105379000551  0.009401585412597 0.00946646240171  0.001503305619559 0.001467786199594  9.80E-05 8.96E-05
2.34  0.37725804097786 0.392193475893506   0.058668997885567 0.060325522867457  0.009215136186985 0.009279013887065  0.001461944966854 0.001427258225437  9.42E-05 8.61E-05
2.35  0.375689383832129 0.390627835358521   0.057962216520633 0.05960594270894  0.009032384260074 0.009095277101696  0.001421722171239 0.001387849294836  9.05E-05 8.27E-05
2.36  0.374127246457815 0.389068444877239   0.05726394886757 0.058894945909172  0.008853256323981 0.00891517854844  0.001382605931782 0.001349528509172  8.70E-05 7.95E-05
2.37  0.372571601876994 0.387515279499372   0.056574092406256 0.058192430083387  0.008677680524251 0.008738646185473  0.001344565808672 0.001312265822985  8.36E-05 7.64E-05
2.38  0.371022423223667 0.385968314374244   0.055892545850812 0.05749829406809  0.008505586430948 0.008565609397498  0.001307572199493 0.001276032020422  8.04E-05 7.34E-05
2.39  0.369479683741714 0.384427524750379   0.055219209134526 0.056812437906497  0.008336905010614 0.008395998967492  0.001271596316079 0.001240798692324  7.73E-05 7.05E-05
2.4  0.367943356787499 0.382892885975115   0.054553983395862 0.056134762834134  0.008171568598458 0.00822974704902  0.001236610162214 0.001206538213958  7.43E-05 6.77E-05
2.41  0.366413415825463 0.381364373494189   0.053896770963047 0.055465171264621  0.008009510871239 0.0080667871391  0.001202586511876 0.001173223723354  7.14E-05 6.51E-05
2.42  0.364889834430745 0.37984196285138   0.05324747534035 0.054803566775615  0.007850666820576 0.007907054051594  0.00116949888789 0.001140829100245  6.86E-05 6.25E-05
2.43  0.363372586286343 0.378325629688077   0.052606001193821 0.054149854094925  0.007694972727025 0.007750483891137  0.001137321541519 0.001109328945586  6.59E-05 6.01E-05
2.44  0.361861645183266 0.376815349742921   0.051972254336733 0.053503939086796  0.00754236613447 0.007597014027578  0.001106029432304 0.001078698561644  6.34E-05 5.77E-05
2.45  0.360356985021993 0.375311098851402   0.051346141716563 0.052865728738351  0.007392785824982 0.007446583070924  0.001075598208598 0.001048913932628  6.09E-05 5.55E-05
2.46  0.358858579808505 0.373812852945469   0.050727571400886 0.052235131146197  0.00724617179434 0.007299130846789  0.001046004188594 0.001019951705863  5.86E-05 5.33E-05
2.47  0.357366403656336 0.372320588053156   0.050116452563757 0.05161205550319  0.007102465227924 0.007154598372315  0.001017224341997 0.00099178917348  5.63E-05 5.12E-05
2.48  0.355880430784964 0.370834280298198   0.049512695472698 0.050996412085362  0.006961608477243 0.007012927832586  0.000989236271948 0.000964404254612  5.41E-05 4.92E-05
2.49  0.354400635520516 0.369353905899632   0.048916211475371 0.050388112238997  0.006823545036593 0.006874062557496  0.00096201819773 0.000937775478078  5.20E-05 4.73E-05
2.5  0.352926992292425 0.367879441171445   0.048326912986468 0.049787068367864  0.006688219520611 0.006737946999086  0.000935548937754 0.000911881965555  5.00E-05 4.54E-05
2.51  0.351459475637017 0.366410862522161   0.047744713474816 0.04919319392061  0.00655557764197 0.006604526709315  0.000909807893116 0.000886703415201  4.80E-05 4.36E-05
2.52  0.349998060192594 0.364948146454495   0.047169527451076 0.048606403378286  0.006425566189599 0.00647374831829  0.00088477503151 0.000862220085744  4.62E-05 4.19E-05
2.53  0.348542720702744 0.363491269564958   0.046601270454704 0.048026612242042  0.006298133007343 0.006345559512909  0.000860430871689 0.000838412781  4.44E-05 4.03E-05
2.54  0.347093432014205 0.362040208543489   0.046039859042046 0.04745373702095  0.006173226973044 0.006219909015943  0.00083675646825 0.000815262834822  4.27E-05 3.87E-05
2.55  0.345650169075301 0.36059494017308   0.045485210773537 0.046887695219989  0.006050797978177 0.006096746565516  0.000813733397025 0.000792752096466  4.10E-05 3.72E-05
2.56  0.344212906937861 0.359155441329407   0.044937244201517 0.046328405328163  0.005930796907412 0.005976022895006  0.000791343740528 0.000770862916361  3.94E-05 3.57E-05
2.57  0.342781620754214 0.357721688980456   0.044395878859294 0.04577578680676  0.005813175619241 0.005857689713336  0.000769570074227 0.000749578132268  3.79E-05 3.43E-05
2.58  0.341356285778845 0.356293660186161   0.043861035248455 0.045229760077757  0.005697886926699 0.005741699685654  0.000748395452857 0.000728881055826  3.64E-05 3.30E-05
2.59  0.339936877367087 0.354871332098029   0.043332634827164 0.044690246512364  0.005584884578043 0.005628006414404  0.000727803397258 0.000708755459467  3.50E-05 3.17E-05
2.6  0.338523370974378 0.353454681958783   0.042810599999299 0.044157168419694  0.005474123238685 0.005516564420761  0.000707777881555 0.000689185563693  3.36E-05 3.04E-05
2.61  0.337115742155589 0.352043687101987   0.042294854102378 0.043630449035579  0.005365558472685 0.005407329126441  0.00068830332079 0.000670156024702  3.23E-05 2.92E-05
2.62  0.335713966565363 0.350638324951694   0.041785321396402 0.04311001251152  0.005259146725041 0.005300256835871  0.000669364558617 0.000651651922362  3.11E-05 2.81E-05
2.63  0.33431801995788 0.349238573022085   0.041281927053387 0.042595783903757  0.005154845304304 0.005195304718705  0.00065094685562 0.000633658748509  2.99E-05 2.70E-05
2.64  0.332927878184817 0.347844408917089   0.040784597145671 0.042087689162482  0.00505261236529 0.005092430792699  0.000633035877836 0.000616162395572  2.87E-05 2.59E-05
2.65  0.331543517197378 0.34645581033006   0.040293258635538 0.041585655121174  0.004952406892388 0.00499159390691  0.000615617685554 0.000599149145514  2.76E-05 2.49E-05
2.66  0.330164913042445 0.345072755043385   0.039807839363796 0.041089609486064  0.004854188683213 0.00489275372524  0.000598678722516 0.000582605659077  2.65E-05 2.39E-05
2.67  0.328792041865645 0.343695220928153   0.039328268040292 0.040599480825723  0.004757918332254 0.004795870710297  0.000582205805381 0.000566518965319  2.55E-05 2.30E-05
2.68  0.327424879908724 0.342323185943791   0.038854474232389 0.040115198560777  0.004663557215318 0.004700906107583  0.000566186113409 0.000550876451449  2.45E-05 2.21E-05
2.69  0.326063403510051 0.340956628137702   0.038386388355499 0.039636692953744  0.004571067473864 0.004607821929993  0.000550607178534 0.000535665852933  2.35E-05 2.12E-05
2.7  0.324707589103838 0.339595525644941   0.037923941662152 0.039163895098988  0.00448041199989 0.004516580942613  0.000535456875628 0.000520875243885  2.26E-05 2.04E-05
2.71  0.32335741322015 0.338239856687834   0.037467066232541 0.038696736912802  0.004391554421131 0.004427146647832  0.000520723413139 0.000506493027709  2.18E-05 1.96E-05
2.72  0.322012852482493 0.336889599575649   0.037015694964035 0.0382351511236  0.004304459086278 0.004339483270739  0.000506395323777 0.00049250792801  2.09E-05 1.88E-05
2.73  0.320673883611531 0.335544732704244   0.036569761561942 0.03777907126223  0.004219091050871 0.004253555744815  0.000492461455747 0.000478908979754  2.01E-05 1.81E-05
2.74  0.319340483420705 0.334205234555721   0.036129200528867 0.037328431652404  0.00413541606324 0.004169329697904  0.000478910963994 0.00046568552067  1.93E-05 1.74E-05
2.75  0.318012628817866 0.332871083698083   0.035693947156122 0.036883167401241  0.004053400550697 0.004086771438464  0.000465733301764 0.000452827182887  1.86E-05 1.67E-05
2.76  0.316690296804027 0.331542258784881   0.035263937513678 0.036443214389917  0.003973011606162 0.004005847942091  0.000452918212412 0.000440323884811  1.78E-05 1.60E-05
2.77  0.315373464473487 0.330218738554895   0.034839108441019 0.03600850926444  0.003894216974922 0.003926526838306  0.000440455721413 0.000428165823214  1.72E-05 1.54E-05
2.78  0.314062109012989 0.32890050183177   0.034419397537665 0.03557898942652  0.003816985041714 0.003848776397611  0.000428336128611 0.000416343465556  1.65E-05 1.48E-05
2.79  0.312756207702043 0.327587527523693   0.034004743154028 0.035154593024558  0.003741284818061 0.003772565518792  0.000416550000694 0.0004048475425  1.58E-05 1.42E-05
2.8  0.31145573791206 0.32627979462304   0.033595084382737 0.034735258944739  0.003667085929792 0.003697863716483  0.000405088163801 0.000393669040655  1.52E-05 1.37E-05
2.81  0.310160677105547 0.324977282206068   0.033190361049166 0.034320926802231  0.003594358604982 0.003624641108966  0.000393941696447 0.000382799195503  1.46E-05 1.31E-05
2.82  0.308871002837021 0.323679969432541   0.032790513703261 0.03391153693249  0.003523073661835 0.003552868406221  0.000383101922481 0.000372229484528  1.41E-05 1.26E-05
2.83  0.307586692751049 0.322387835545431   0.03239548361028 0.033507030382666  0.003453202497209 0.003482516898212  0.000372560404498 0.000361951620535  1.35E-05 1.21E-05
2.84  0.306307724582288 0.321100859870562   0.032005212742521 0.033107348903117  0.003384717074966 0.003413558443396  0.000362308937105 0.000351957545153  1.30E-05 1.17E-05
2.85  0.305034076157869 0.319819021816306   0.031619643770379 0.032712434939021  0.003317589914743 0.003345965457471  0.000352339540645 0.000342239422515  1.25E-05 1.12E-05
2.86  0.303765725391528 0.31854230087322   0.031238720054797 0.032322231622082  0.003251794081156 0.003279710902344  0.000342644454954 0.000332789633114  1.20E-05 1.08E-05
2.87  0.302502650288236 0.317270676613747   0.030862385637873 0.031936682762351  0.003187303172618 0.003214768275307  0.000333216133337 0.000323600767833  1.15E-05 1.03E-05
2.88  0.301244828941669 0.316004128691864   0.03049058523566 0.031555732840124  0.00312409131112 0.003151111598445  0.000324047236665 0.000314665622128  1.11E-05 9.93E-06
2.89  0.299992239533601 0.314742636842784   0.030123264229497 0.031179326997955  0.003062133131678 0.003088715408237  0.000315130627688 0.00030597719039  1.07E-05 9.54E-06
2.9  0.298744860336165 0.313486180882609   0.029760368658244 0.030807411032752  0.00300140377205 0.003027554745376  0.000306459365505 0.000297528660442  1.03E-05 9.17E-06
2.91  0.297502669706598 0.312234740708013   0.029401845209679 0.030439931387973  0.00294187886311 0.002967605144781  0.00029802670011 0.000289313408203  9.85E-06 8.81E-06
2.92  0.296265646092331 0.31098829629593   0.029047641214154 0.030076835145914  0.002883534518764 0.002908842625813  0.00028982606719 0.000281324992497  9.47E-06 8.46E-06
2.93  0.29503376802693 0.309746827703221   0.028697704635375 0.029718070020089  0.002826347326488 0.00285124368268  0.000281851082991 0.000273557149994  9.10E-06 8.13E-06
2.94  0.293807014131345 0.308510315066368   0.02835198406383 0.0293635843477  0.002770294337917 0.002794785275037  0.000274095539342 0.00026600379031  8.75E-06 7.81E-06
2.95  0.29258536311294 0.307278738601133   0.028010428708645 0.029013327082198  0.002715353059808 0.002739444818768  0.00026655339888 0.000258658991222  8.41E-06 7.50E-06
2.96  0.291368793765261 0.306052078602274   0.027672988390453 0.028667247785931  0.002661501444783 0.002685200176954  0.000259218790295 0.000251516994033  8.08E-06 7.21E-06
2.97  0.290157284968359 0.304830315443199   0.027339613533681 0.028325296622882  0.002608717882456 0.002632029651013  0.000252086003782 0.00024457219905  7.77E-06 6.93E-06
2.98  0.288950815688476 0.303613429575674   0.027010255159903 0.027987424351493  0.002556981191115 0.002579911972027  0.000245149486594 0.0002378191612  7.47E-06 6.66E-06
2.99  0.287749364976385 0.302401401529504   0.026684864879971 0.027653582317574  0.002506270608968 0.002528826292229  0.000238403838731 0.000231252585753  7.18E-06 6.39E-06
3  0.286552911968202 0.301194211912204   0.026363394887695 0.027323722447293  0.002456565785753 0.002478752176666  0.000231843808737 0.000224867324179  6.90E-06 6.14E-06
3.01  0.285361435884859 0.299991841408724   0.026045797951978 0.026997797240261  0.002407846774766 0.002429669595025  0.000225464289637 0.000218658370105  6.63E-06 5.90E-06
3.02  0.284174916032158 0.298794270781104   0.025732027410743 0.026675759762684  0.00236009402485 0.002381558913617  0.000219260314897 0.000212620855394  6.37E-06 5.67E-06
3.03  0.282993331799914 0.297601480868194   0.025422037163315 0.026357563640608  0.002313288372426 0.002334400887529  0.000213227054618 0.000206750046325  6.13E-06 5.45E-06
3.04  0.281816662661467 0.296413452585321   0.025115781664353 0.026043163053243  0.002267411033836 0.002288176652922  0.000207359811773 0.000201041339882  5.89E-06 5.24E-06
3.05  0.280644888173807 0.295230166924018   0.02481321591668 0.025732512726361  0.002222443598013 0.002242867719486  0.000201654018545 0.000195490260147  5.66E-06 5.03E-06
3.06  0.27947798797777 0.294051604951681   0.024514295465088 0.025425567925777  0.002178368018804 0.002198455963043  0.000196105232741 0.00019009245479  5.44E-06 4.83E-06
3.07  0.278315941796795 0.292877747811298   0.024218976389346 0.025122284450909  0.002135166607905 0.002154923618298  0.000190709134392 0.000184843691654  5.23E-06 4.64E-06
3.08  0.27715872943719 0.291708576721127   0.023927215298369 0.024822618628415  0.002092822027772 0.002112253271733  0.000185461522379 0.000179739855441  5.02E-06 4.46E-06
3.09  0.276006330787909 0.290544072974408   0.023638969323319 0.024526527305896  0.002051317284599 0.00207042785464  0.000180358311129 0.000174776944482  4.83E-06 4.29E-06
3.1  0.274858725818906 0.289384217939054   0.023354196111639 0.024233967845692  0.002010635721577 0.002029430636296  0.000175395527427 0.000169951067599  4.64E-06 4.12E-06
3.11  0.273715894583321 0.288228993057359   0.023072853820807 0.023944898118734  0.001970761012156 0.001989245217265  0.00017056930744 0.000165258441059  4.46E-06 3.96E-06
3.12  0.272577817215095 0.287078379845704   0.022794901112081 0.023659276498482  0.00193167715352 0.001949855522845  0.000165875893575 0.000160695385601  4.29E-06 3.80E-06
3.13  0.271444473930236 0.285932359894251   0.022520297144595 0.023377061854929  0.001893368460192 0.001911245796633  0.000161311631609 0.000156258323557  4.12E-06 3.65E-06
3.14  0.270315845024864 0.284790914866657   0.022249001569312 0.023098213548679  0.001855819557713 0.001873400594223  0.00015687296784 0.000151943776043  3.96E-06 3.51E-06
3.15  0.269191910875869 0.283654026499774   0.021980974523014 0.022822691425094  0.001819015376486 0.001836304777029  0.000152556446345 0.000147748360232  3.81E-06 3.37E-06
3.16  0.268072651941308 0.282521676603366   0.021716176622521 0.022550455808512  0.001782941145786 0.001799943506231  0.000148358706267 0.000143668786704  3.66E-06 3.24E-06
3.17  0.266958048758864 0.281393847059812   0.021454568959429 0.022281467496533  0.001747582387731 0.001764302236834  0.000144276479208 0.000139701856863  3.52E-06 3.11E-06
3.18  0.265848081945914 0.280270519823815   0.021196113093328 0.022015687754377  0.001712924911494 0.001729366711857  0.000140306586696 0.000135844460434  3.38E-06 2.99E-06
3.19  0.264742732200356 0.279151676922111   0.020940771047193 0.021753078309301  0.001678954807799 0.001695122956623  0.000136445937668 0.000132093573021  3.25E-06 2.87E-06
3.2  0.263641980298324 0.278037300453196   0.020688505301161 0.02149360134509  0.00164565844305 0.001661557273174  0.000132691526137 0.000128446253734  3.12E-06 2.76E-06
3.21  0.262545807095427 0.276927372587021   0.020439278787465 0.021237219496615  0.00161302245413 0.001628656234788  0.000129040428777 0.000124899642891  3.00E-06 2.65E-06
3.22  0.2614541935268 0.275821875564712   0.020193054884681 0.020983895844445  0.001581033742871 0.001596406680612  0.000125489802722 0.000121450959764  2.89E-06 2.55E-06
3.23  0.26036712060503 0.274720791698298   0.019949797412873 0.020733593909538  0.001549679470832 0.001564795710394  0.000122036883284 0.000118097500412  2.77E-06 2.45E-06
3.24  0.259284569421386 0.273624103370411   0.019709470627254 0.02048627764798  0.001518947054191 0.001533810679325  0.000118678981852 0.000114836635549  2.67E-06 2.35E-06
3.25  0.258206521145371 0.272531793034014   0.019472039214254 0.020241911445805  0.001488824158711 0.001503439192978  0.000115413483785 0.00011166580849  2.56E-06 2.26E-06
3.26  0.25713295702402 0.271443843212122   0.019237468285425 0.020000460113856  0.001459298694705 0.001473669102354  0.000112237846375 0.000108582533145  2.46E-06 2.17E-06
3.27  0.256063858382 0.270360236497511   0.019005723372602 0.019761888882725  0.001430358812275 0.001444488499021  0.000109149596859 0.000105584392068  2.37E-06 2.09E-06
3.28  0.254999206620313 0.269280955552453   0.018776770423035 0.019526163397741  0.001401992896568 0.001415885710347  0.000106146330522 0.000102669034563  2.27E-06 2.00E-06
3.29  0.253938983218296 0.268205983108428   0.018550575793912 0.019293249714028  0.001374189563029 0.001387849294836  0.000103225708782 9.98E-05  2.19E-06 1.93E-06
3.3  0.252883169730869 0.267135301965854   0.018327106248021 0.019063114291612  0.00134693765287 0.001360368037548  0.000100385457425 9.71E-05  2.10E-06 1.85E-06
3.31  0.25183174778998 0.26606889499381   0.01810632894856 0.018835723990596  0.001320226228697 0.001333430945613  9.76E-05 9.44E-05  2.02E-06 1.78E-06
3.32  0.250784699103713 0.265006745129762   0.017888211454281 0.018611046066383  0.001294044569943 0.001307027243836  9.49E-05 9.18E-05  1.94E-06 1.71E-06
3.33  0.249742005455432 0.26394883537929   0.017672721714931 0.018389048164963  0.001268382168727 0.001281146370384  9.23E-05 8.93E-05  1.87E-06 1.64E-06
3.34  0.248703648704224 0.262895148815815   0.017459828066166 0.018169698318256  0.001243228725568 0.001255777972562  8.98E-05 8.68E-05  1.79E-06 1.58E-06
3.35  0.247669610785363 0.261845668580329   0.017249499225371 0.017952964939503  0.00121857414521 0.001230911902674  8.73E-05 8.44E-05  1.72E-06 1.52E-06
3.36  0.246639873708445 0.260800377881127   0.017041704287074 0.017738816818725  0.001194408532644 0.001206538213958  8.49E-05 8.21E-05  1.66E-06 1.46E-06
3.37  0.245614419558342 0.259759259993534   0.016836412717878 0.017527223118222  0.001170722189158 0.001182647156616  8.26E-05 7.98E-05  1.59E-06 1.40E-06
3.38  0.244593230493742 0.258722298259644   0.016633594352376 0.017318153368135  0.001147505608359 0.001159229173905  8.03E-05 7.76E-05  1.53E-06 1.34E-06
3.39  0.243576288748195 0.257689476088044   0.016433219388854 0.017111577462059  0.001124749472418 0.00113627489832  7.81E-05 7.55E-05  1.47E-06 1.29E-06
3.4  0.242563576629854 0.25666077695356   0.016235258384555 0.016907465652706  0.001102444648329 0.001113775147845  7.59E-05 7.34E-05  1.41E-06 1.24E-06
3.41  0.241555076519571 0.255636184396981   0.016039682251687 0.016705788547623  0.001080582184203 0.00109172092228  7.39E-05 7.13E-05  1.36E-06 1.19E-06
3.42  0.240550770872517 0.254615682024808   0.015846462252838 0.01650651710496  0.001059153305796 0.00107010339964  7.18E-05 6.94E-05  1.31E-06 1.15E-06
3.43  0.239550642217079 0.253599253508976   0.015655569997061 0.016309622629282  0.001038149412811 0.001048913932628  6.98E-05 6.75E-05  1.26E-06 1.10E-06
3.44  0.238554673153772 0.252586882586613   0.015466977435559 0.016115076767446  0.001017562075573 0.001028144045175  6.79E-05 6.56E-05  1.21E-06 1.06E-06
3.45  0.237562846356745 0.25157855305976   0.015280656857603 0.015922851504512  0.000997383031632 0.001007785429049  6.61E-05 6.38E-05  1.16E-06 1.02E-06
3.46  0.236575144572379 0.250574248795122   0.015096580886458 0.01573291915971  0.000977604182382 0.000987829940531  6.42E-05 6.20E-05  1.11E-06 9.76E-07
3.47  0.235591550619114 0.249573953723811   0.014914722475272 0.015545252382453  0.000958217589887 0.000968269597161  6.25E-05 6.03E-05  1.07E-06 9.38E-07
3.48  0.234612047387526 0.248577651841082   0.014735054903171 0.015359824148401  0.000939215473691 0.000949096574541  6.08E-05 5.86E-05  1.03E-06 9.01E-07
3.49  0.233636617839922 0.247585327206088   0.01455755177162 0.015176607755569  0.00092059020766 0.000930303203205  5.91E-05 5.70E-05  9.90E-07 8.65E-07
3.5  0.232665245009784 0.24659696394161   0.014382186999945 0.014995576820478  0.000902334316893 0.000911881965555  5.75E-05 5.55E-05  9.51E-07 8.32E-07
3.51  0.231697912002222 0.245612546233815   0.01420893482201 0.014816705274363  0.000884440474824 0.000893825492849  5.59E-05 5.39E-05  9.14E-07 7.99E-07
3.52  0.230734601992355 0.244632058332001   0.014037769782136 0.01463996735941  0.000866901500192 0.000876126562258  5.43E-05 5.24E-05  8.79E-07 7.68E-07
3.53  0.229775298226707 0.243655484548336   0.013868666731809 0.014465337625055  0.000849710354169 0.000858778093974  5.28E-05 5.10E-05  8.45E-07 7.37E-07
3.54  0.228819984022007 0.242682809257626   0.01370160082518 0.014292790924314  0.000832860137582 0.000841773148379  5.14E-05 4.96E-05  8.12E-07 7.09E-07
3.55  0.227868642765018 0.24171401689704   0.013536547516312 0.014122302410165  0.000816344088127 0.000825104923266  5.00E-05 4.82E-05  7.80E-07 6.81E-07
3.56  0.226921257912445 0.24074909196588   0.013373482554971 0.013953847531965  0.000800155577634 0.000808766751124  4.86E-05 4.69E-05  7.50E-07 6.54E-07
3.57  0.22597781299021 0.239788019025327   0.013212381983364 0.013787402031923  0.000784288109409 0.000792752096467  4.73E-05 4.56E-05  7.21E-07 6.28E-07
3.58  0.22503829159411 0.238830782698196   0.013053222132456 0.013622941941599  0.000768735315657 0.000777054553218  4.60E-05 4.43E-05  6.93E-07 6.04E-07
3.59  0.224102677387997 0.237877367668681   0.01289597961848 0.013460443578454  0.000753490954882 0.000761667842151  4.47E-05 4.31E-05  6.66E-07 5.80E-07
3.6  0.223170954105969 0.236927758682124   0.012740631339702 0.013299883542444  0.000738548909426 0.000746585808377  4.35E-05 4.19E-05  6.40E-07 5.57E-07
3.61  0.22224310554901 0.235981940544762   0.012587154472674 0.013141238712647  0.000723903182956 0.000731802418881  4.23E-05 4.08E-05  6.15E-07 5.36E-07
3.62  0.221319115587455 0.235039898123481   0.012435526469365 0.012984486243933  0.000709547898169 0.000717311760109  4.11E-05 3.96E-05  5.91E-07 5.15E-07
3.63  0.220398968159574 0.234101616345585   0.012285725053384 0.012829603563675  0.000695477294293 0.000703108035607  4.00E-05 3.85E-05  5.68E-07 4.94E-07
3.64  0.219482647270055 0.233167080198546   0.012137728216971 0.0126765683685  0.000681685724843 0.000689185563693  3.89E-05 3.75E-05  5.46E-07 4.75E-07
3.65  0.218570136992951 0.232236274729762   0.011991514217703 0.012525358621075  0.00066816765538 0.000675538775194  3.78E-05 3.64E-05  5.25E-07 4.56E-07
3.66  0.217661421467526 0.231309185046329   0.011847061575319 0.012375952546935  0.000654917661236 0.000662162211212  3.68E-05 3.54E-05  5.04E-07 4.38E-07
3.67  0.216756484901524 0.230385796314791   0.011704349068272 0.012228328631349  0.000641930425375 0.000649050520944  3.58E-05 3.45E-05  4.85E-07 4.21E-07
3.68  0.215855311567735 0.22946609376091   0.011563355731176 0.012082465616215  0.000629200736234 0.000636198459539  3.48E-05 3.35E-05  4.66E-07 4.05E-07
3.69  0.214957885807102 0.228550062669424   0.011424060851318 0.011938342497009  0.000616723485627 0.000623600885999  3.38E-05 3.26E-05  4.48E-07 3.89E-07
3.7  0.214064192025145 0.227637688383815   0.011286443965697 0.011795938519752  0.000604493666758 0.00061125276113  3.29E-05 3.17E-05  4.30E-07 3.74E-07
3.71  0.213174214693682 0.226728956306078   0.011150484857808 0.011655233178025  0.000592506372099 0.000599149145514  3.20E-05 3.08E-05  4.14E-07 3.59E-07
3.72  0.212287938350232 0.225823851896479   0.011016163555189 0.011516206210017  0.000580756791515 0.000587285197546  3.11E-05 2.99E-05  3.98E-07 3.45E-07
3.73  0.211405347597102 0.224922360673329   0.010883460325914 0.011378837595603  0.000569240210296 0.000575656171487  3.02E-05 2.91E-05  3.82E-07 3.31E-07
3.74  0.210526427101804 0.224024468212746   0.010752355676206 0.011243107553465  0.000557952007252 0.000564257415573  2.94E-05 2.83E-05  3.67E-07 3.18E-07
3.75  0.209651161596399 0.223130160148434   0.010622830347003 0.011108996538243  0.000546887652893 0.000553084370148  2.86E-05 2.75E-05  3.53E-07 3.06E-07
3.76  0.208779535877644 0.222239422171443   0.010494865311632 0.010976485237719  0.000536042707588 0.000542132565846  2.78E-05 2.68E-05  3.39E-07 2.94E-07
3.77  0.207911534806352 0.221352240029951   0.010368441772883 0.010845554570037  0.000525412819773 0.000531397621798  2.71E-05 2.60E-05  3.26E-07 2.82E-07
3.78  0.207047143306301 0.220468599529019   0.010243541159887 0.010716185680954  0.000514993724194 0.000520875243885  2.63E-05 2.53E-05  3.13E-07 2.71E-07
3.79  0.206186346366339 0.219588486530384   0.010120145125977 0.010588359941126  0.000504781240246 0.000510561223014  2.56E-05 2.46E-05  3.01E-07 2.61E-07
3.8  0.205329129038149 0.218711886952219   0.009998235545431 0.010462058943427  0.000494771270293 0.000500451433441  2.49E-05 2.39E-05  2.90E-07 2.50E-07
3.81  0.204475476435496 0.21783878676891   0.009877794511144 0.010337264500295  0.000484959797922 0.000490541831113  2.42E-05 2.33E-05  2.78E-07 2.41E-07
3.82  0.203625373736313 0.216969172010836   0.009758804331729 0.010213958641113  0.00047534288644 0.000480828452058  2.35E-05 2.26E-05  2.67E-07 2.31E-07
3.83  0.202778806179833 0.216103028764143   0.009641247529403 0.010092123609626  0.000465916677252 0.000471307410796  2.29E-05 2.20E-05  2.57E-07 2.22E-07
3.84  0.201935759067762 0.215240343170521   0.009525106836745 0.009971741861377  0.000456677388296 0.000461974898782  2.23E-05 2.14E-05  2.47E-07 2.13E-07
3.85  0.201096217764307 0.214381101426981   0.009410365194749 0.009852796061188  0.000447621312559 0.000452827182887  2.16E-05 2.08E-05  2.37E-07 2.05E-07
3.86  0.200260167694557 0.213525289785638   0.009297005749858 0.009735269080657  0.000438744816564 0.000443860603903  2.10E-05 2.02E-05  2.28E-07 1.97E-07
3.87  0.199427594345475 0.212672894553486   0.009185011851827 0.009619143995697  0.000430044338918 0.000435071575079  2.05E-05 1.97E-05  2.19E-07 1.89E-07
3.88  0.198598483265161 0.211823902092185   0.009074367051051 0.009504404084094  0.000421516388886 0.000426456580686  1.99E-05 1.91E-05  2.11E-07 1.82E-07
3.89  0.197772820062023 0.210978298817834   0.008965055096249 0.009391032823102  0.000413157544972 0.000418012174611  1.94E-05 1.86E-05  2.03E-07 1.75E-07
3.9  0.196950590405016 0.210136071200768   0.008857059932022 0.009279013887065  0.000404964453571 0.00040973497898  1.88E-05 1.81E-05  1.95E-07 1.68E-07
3.91  0.196131780024298 0.209297205765324   0.008750365696423 0.009168331145062  0.000396933827587 0.000401621682803  1.83E-05 1.76E-05  1.87E-07 1.61E-07
3.92  0.195316374709018 0.208461689089636   0.008644956718852 0.009058968658587  0.000389062445161 0.000393669040655  1.78E-05 1.71E-05  1.80E-07 1.55E-07
3.93  0.19450436030807 0.20762950780542   0.008540817517515 0.008950910679253  0.000381347148338 0.000385873871372  1.73E-05 1.66E-05  1.73E-07 1.49E-07
3.94  0.193695722730233 0.206800648597759   0.008437932797211 0.008844141646523  0.000373784841823 0.000378233056783  1.68E-05 1.62E-05  1.66E-07 1.43E-07
3.95  0.192890447943215 0.205975098204888   0.008336287447127 0.008738646185474  0.000366372491678 0.000370743540459  1.64E-05 1.57E-05  1.60E-07 1.37E-07
3.96  0.192088521973644 0.205152843417982   0.008235866538499 0.008634409104575  0.000359107124211 0.000363402326495  1.59E-05 1.53E-05  1.54E-07 1.32E-07
3.97  0.191289930906478 0.204333871080947   0.008136655322684 0.008531415393508  0.00035198582468 0.000356206478307  1.55E-05 1.49E-05  1.48E-07 1.27E-07
3.98  0.190494660885692 0.203518168090207   0.008038639228572 0.008429650221001  0.000345005736185 0.00034915311746  1.51E-05 1.45E-05  1.42E-07 1.22E-07
3.99  0.189702698112339 0.202705721394499   0.007941803860795 0.008329098932691  0.000338164058503 0.000342239422515  1.46E-05 1.41E-05  1.36E-07 1.17E-07
4  0.18891402884626 0.201896517994659   0.007846134997431 0.00822974704902  0.000331458046918 0.000335462627903  1.42E-05 1.37E-05  1.31E-07 1.13E-07
4.01  0.188128639403798 0.201090544943414   0.007751618588018 0.008131580263146  0.00032488501123 0.000328820022814  1.39E-05 1.33E-05  1.26E-07 1.08E-07
4.02  0.187346516159351 0.200287789345177   0.007658240751252 0.008034584438881  0.000318442314535 0.000322308950119  1.35E-05 1.29E-05  1.21E-07 1.04E-07
4.03  0.18656764554402 0.199488238355843   0.007565987773302 0.007938745608659  0.000312127372276 0.000315926805302  1.31E-05 1.26E-05  1.16E-07 9.98E-08
4.04  0.185792014045189 0.198691879182577   0.007474846105477 0.007844049971523  0.000305937651153 0.000309671035419  1.27E-05 1.22E-05  1.12E-07 9.59E-08
4.05  0.185019608207049 0.197898699083618   0.007384802362412 0.007750483891137  0.00029987066813 0.000303539138079  1.24E-05 1.19E-05  1.07E-07 9.21E-08
4.06  0.184250414630001 0.197108685368066   0.007295843319964 0.007658033893825  0.000293923989394 0.000297528660442  1.20E-05 1.16E-05  1.03E-07 8.85E-08
4.07  0.183484419970206 0.196321825395686   0.007207955913392 0.007566686666626  0.000288095229429 0.000291637198236  1.17E-05 1.12E-05  9.93E-08 8.51E-08
4.08  0.182721610939705 0.195538106576699   0.007121127235441 0.007476429055383  0.000282382050058 0.000285862394797  1.14E-05 1.09E-05  9.54E-08 8.17E-08
4.09  0.181961974305313 0.19475751637159   0.007035344534171 0.007387248062843  0.000276782159433 0.000280201940129  1.11E-05 1.06E-05  9.17E-08 7.85E-08
4.1  0.18120549688949 0.193980042290896   0.006950595211454 0.007299130846789  0.000271293311205 0.000274653569972  1.08E-05 1.03E-05  8.81E-08 7.54E-08
4.11  0.180452165569184 0.193205671895017   0.006866866820889 0.00721206471819  0.000265913303565 0.000269215064906  1.05E-05 1.00E-05  8.47E-08 7.25E-08
4.12  0.17970196727591 0.192434392794011   0.006784147066079 0.007126037139373  0.00026063997838 0.000263884249455  1.02E-05 9.77E-06  8.14E-08 6.96E-08
4.13  0.178954888995476 0.191666192647396   0.006702423798687 0.007041035722218  0.000255471220308 0.000258658991222  9.91E-06 9.50E-06  7.83E-08 6.69E-08
4.14  0.178210917767723 0.190901059163951   0.00662168501675 0.006957048226374  0.00025040495599 0.000253537200035  9.64E-06 9.24E-06  7.52E-08 6.43E-08
4.15  0.177470040686525 0.190138980101524   0.006541918862898 0.006874062557497  0.000245439153166 0.000248516827108  9.37E-06 8.98E-06  7.23E-08 6.18E-08
4.16  0.176732244898915 0.189379943266837   0.006463113622704 0.006792066765506  0.000240571819887 0.000243595864226  9.12E-06 8.74E-06  6.95E-08 5.93E-08
4.17  0.175997517605268 0.188623936515281   0.006385257722625 0.006711049042866  0.000235801003728 0.000238772342937  8.87E-06 8.50E-06  6.68E-08 5.70E-08
4.18  0.175265846059058 0.187870947750734   0.006308339728684 0.006630997722885  0.000231124790962 0.000234044333769  8.62E-06 8.26E-06  6.42E-08 5.48E-08
4.19  0.174537217566599 0.187120964925358   0.006232348344632 0.006551901278034  0.000226541305829 0.000229409945456  8.38E-06 8.03E-06  6.17E-08 5.26E-08
4.2  0.173811619486492 0.186373976039414   0.006157272410167 0.00647374831829  0.000222048709769 0.000224867324179  8.15E-06 7.81E-06  5.93E-08 5.06E-08
4.21  0.173089039229396 0.185629969141062   0.006083100899584 0.00639652758949  0.000217645200676 0.00022041465283  7.93E-06 7.60E-06  5.70E-08 4.86E-08
4.22  0.172369464258438 0.184888932326176   0.006009822919895 0.006320227971716  0.000213329012215 0.000216050150281  7.71E-06 7.39E-06  5.48E-08 4.67E-08
4.23  0.171652882087831 0.184150853738151   0.005937427709207 0.006244838477691  0.000209098413031 0.000211772070674  7.50E-06 7.18E-06  5.27E-08 4.48E-08
4.24  0.17093928028447 0.183415721567716   0.005865904635315 0.006170348251198  0.000204951706146 0.000207578702718  7.29E-06 6.98E-06  5.06E-08 4.31E-08
4.25  0.170228646465206 0.182683524052738   0.005795243194135 0.006096746565516  0.000200887228206 0.000203468369011  7.09E-06 6.79E-06  4.87E-08 4.14E-08
4.26  0.169520968298256 0.181954249478042   0.005725433008 0.006024022821874  0.00019690334886 0.000199439425364  6.90E-06 6.60E-06  4.68E-08 3.98E-08
4.27  0.168816233503155 0.18122788617522   0.00565646382414 0.005952166547929  0.000192998470087 0.000195490260147  6.71E-06 6.42E-06  4.50E-08 3.82E-08
4.28  0.168114429849337 0.180504422522443   0.005588325513389 0.005881167396252  0.000189171025531 0.00019161929364  6.52E-06 6.24E-06  4.32E-08 3.67E-08
4.29  0.167415545156501 0.179783846944277   0.005521008068532 0.005811015142842  0.000185419479925 0.000187824977406  6.34E-06 6.07E-06  4.15E-08 3.53E-08
4.3  0.166719567294757 0.179066147911496   0.005454501602731 0.005741699685655  0.000181742328437 0.000184105793668  6.17E-06 5.90E-06  3.99E-08 3.39E-08
4.31  0.166026484184063 0.178351313940904   0.005388796348286 0.005673211043144  0.000178138096076 0.000180460254701  6.00E-06 5.74E-06  3.84E-08 3.26E-08
4.32  0.16533628379368 0.177639333595139   0.00532388265511 0.005605539352826  0.000174605337093 0.000176886902243  5.83E-06 5.58E-06  3.69E-08 3.13E-08
4.33  0.16464895414156 0.1769301954825   0.00525975098934 0.005538674869862  0.00017114263441 0.000173384306904  5.67E-06 5.43E-06  3.54E-08 3.01E-08
4.34  0.163964483296382 0.176223888256765   0.005196391931791 0.00547260796565  0.000167748599037 0.000169951067599  5.52E-06 5.28E-06  3.41E-08 2.89E-08
4.35  0.163282859374683 0.175520400617001   0.005133796176744 0.005407329126441  0.000164421869529 0.000166585810988  5.37E-06 5.13E-06  3.28E-08 2.78E-08
4.36  0.162604070541378 0.17481972130739   0.005071954530549 0.005342828951971  0.000161161111452 0.000163287190922  5.22E-06 4.99E-06  3.15E-08 2.67E-08
4.37  0.161928105010619 0.17412183911705   0.005010857910179 0.005279098154102  0.00015796501681 0.00016005388791  5.07E-06 4.85E-06  3.03E-08 2.56E-08
4.38  0.161254951043982 0.173426742879852   0.004950497341987 0.00521612755549  0.000154832303539 0.000156884608587  4.93E-06 4.72E-06  2.91E-08 2.46E-08
4.39  0.160584596951898 0.172734421474239   0.00489086396036 0.005153908088259  0.000151761715022 0.000153778085199  4.80E-06 4.59E-06  2.80E-08 2.36E-08
4.4  0.15991703109171 0.172044863823054   0.004831949006336 0.005092430792699  0.000148752019515 0.000150733075095  4.67E-06 4.46E-06  2.69E-08 2.27E-08
4.41  0.159252241869072 0.171358058893361   0.004773743826543 0.005031686815973  0.000145802009733 0.000147748360232  4.54E-06 4.34E-06  2.58E-08 2.18E-08
4.42  0.15859021773604 0.170673995696266   0.004716239871677 0.004971667410844  0.000142910502306 0.000144822746683  4.41E-06 4.22E-06  2.48E-08 2.10E-08
4.43  0.157930947192749 0.169992663286742   0.004659428695268 0.004912363934412  0.000140076337316 0.000141955064163  4.29E-06 4.10E-06  2.39E-08 2.02E-08
4.44  0.157274418785883 0.169314050763458   0.00460330195266 0.004853767846876  0.000137298377871 0.000139144165562  4.17E-06 3.99E-06  2.29E-08 1.94E-08
4.45  0.156620621108718 0.168638147268599   0.004547851399538 0.004795870710297  0.000134575509592 0.000136388926482  4.06E-06 3.88E-06  2.21E-08 1.86E-08
4.46  0.155969542801019 0.167964941987693   0.004493068890954 0.004738664187387  0.000131906640206 0.000133688244791  3.95E-06 3.77E-06  2.12E-08 1.79E-08
4.47  0.155321172548766 0.167294424149444   0.004438946379861 0.004682140040309  0.00012929069908 0.000131041040181  3.84E-06 3.67E-06  2.04E-08 1.72E-08
4.48  0.154675499084695 0.166626583025547   0.004385475916069 0.004626290129488  0.000126726636812 0.000128446253734  3.73E-06 3.57E-06  1.96E-08 1.65E-08
4.49  0.154032511186844 0.165961407930534   0.004332649645217 0.004571106412439  0.000124213424805 0.000125902847502  3.63E-06 3.47E-06  1.88E-08 1.59E-08
4.5  0.153392197678894 0.165298888221591   0.004280459807359 0.004516580942613  0.000121750054858 0.000123409804087  3.53E-06 3.37E-06  1.81E-08 1.52E-08
4.51  0.152754547430391 0.164639013298384   0.004228898735954 0.004462705868247  0.000119335538749 0.000120966126239  3.43E-06 3.28E-06  1.74E-08 1.46E-08
4.52  0.152119549355844 0.163981772602902   0.004177958856752 0.004409473431238  0.000116968907838 0.000118570836454  3.34E-06 3.19E-06  1.67E-08 1.41E-08
4.53  0.151487192415203 0.16332715561928   0.004127632686692 0.004356875966022  0.000114649212698 0.000116222976585  3.25E-06 3.10E-06  1.61E-08 1.35E-08
4.54  0.150857465613199 0.162675151873631   0.004077912832694 0.004304905898475  0.000112375522721 0.000113921607457  3.16E-06 3.01E-06  1.55E-08 1.30E-08
4.55  0.1502303579993 0.162025750933884   0.004028791990742 0.004253555744815  0.000110146925747 0.00011166580849  3.07E-06 2.93E-06  1.49E-08 1.25E-08
4.56  0.149605858667036 0.161378942409609   0.003980262944754 0.004202818110533  0.000107962527688 0.000109454677336  2.99E-06 2.85E-06  1.43E-08 1.20E-08
4.57  0.14898395675504 0.160734715951854   0.003932318565395 0.004152685689322  0.000105821452181 0.000107287329512  2.90E-06 2.77E-06  1.37E-08 1.15E-08
4.58  0.1483646414458 0.160093061252984   0.003884951809173 0.004103151262026  0.000103722840246 0.00010516289805  2.82E-06 2.70E-06  1.32E-08 1.11E-08
4.59  0.147747901965872 0.15945396804651   0.003838155717322 0.004054207695601  0.000101665849905 0.00010308053315  2.75E-06 2.62E-06  1.27E-08 1.06E-08
4.6  0.147133727585815 0.158817426106924   0.003791923414894 0.004005847942091  9.96E-05 0.000101039401837  2.67E-06 2.55E-06  1.22E-08 1.02E-08
4.61  0.146522107619176 0.158183425249545   0.003746248109676 0.003958065037606  9.77E-05 9.90E-05  2.60E-06 2.48E-06  1.17E-08 9.81E-09
4.62  0.145913031423845 0.157551955330345   0.003701123091139 0.003910852101326  9.57E-05 9.71E-05  2.53E-06 2.41E-06  1.13E-08 9.42E-09
4.63  0.145306488400319 0.156923006245791   0.003656541729592 0.003864202334507  9.38E-05 9.52E-05  2.46E-06 2.34E-06  1.08E-08 9.05E-09
4.64  0.144702467992452 0.156296567932686   0.003612497475034 0.003818109019502  9.20E-05 9.33E-05  2.39E-06 2.28E-06  1.04E-08 8.70E-09
4.65  0.144100959687471 0.155672630368001   0.003568983856358 0.003772565518792  9.02E-05 9.14E-05  2.32E-06 2.22E-06  1.00E-08 8.36E-09
4.66  0.143501953014587 0.155051183568722   0.003525994480434 0.003727565274037  8.84E-05 8.96E-05  2.26E-06 2.15E-06  9.64E-09 8.03E-09
4.67  0.142905437546426 0.154432217591689   0.003483523030943 0.003683101805123  8.66E-05 8.78E-05  2.20E-06 2.09E-06  9.27E-09 7.72E-09
4.68  0.142311402897496 0.153815722533433   0.003441563267582 0.003639168709232  8.49E-05 8.61E-05  2.14E-06 2.04E-06  8.91E-09 7.41E-09
4.69  0.14171983872504 0.153201688530018   0.003400109025169 0.003595759659925  8.32E-05 8.44E-05  2.08E-06 1.98E-06  8.57E-09 7.12E-09
4.7  0.141130734728425 0.152590105756888   0.003359154212804 0.003552868406222  8.16E-05 8.27E-05  2.02E-06 1.93E-06  8.24E-09 6.84E-09
4.71  0.140544080648313 0.151980964428704   0.00331869281284 0.003510488771708  7.99E-05 8.11E-05  1.97E-06 1.87E-06  7.92E-09 6.57E-09
4.72  0.139959866268254 0.151374254799194   0.003278718880033 0.003468614653645  7.84E-05 7.95E-05  1.91E-06 1.82E-06  7.61E-09 6.32E-09
4.73  0.139378081412578 0.150769967160991   0.003239226540711 0.003427240022085  7.68E-05 7.79E-05  1.86E-06 1.77E-06  7.32E-09 6.07E-09
4.74  0.138798715947395 0.150168091845478   0.003200209991898 0.00338635891901  7.53E-05 7.64E-05  1.81E-06 1.72E-06  7.04E-09 5.83E-09
4.75  0.138221759780444 0.149568619222639   0.003161663500476 0.003345965457472  7.38E-05 7.49E-05  1.76E-06 1.67E-06  6.77E-09 5.60E-09
4.76  0.137647202860574 0.148971539700897   0.003123581402358 0.003306053820741  7.23E-05 7.34E-05  1.71E-06 1.63E-06  6.51E-09 5.38E-09
4.77  0.137075035177727 0.148376843726969   0.003085958101584 0.003266618261473  7.09E-05 7.19E-05  1.66E-06 1.58E-06  6.26E-09 5.17E-09
4.78  0.13650524676252 0.147784521785707   0.003048788069578 0.00322765310088  6.95E-05 7.05E-05  1.62E-06 1.54E-06  6.02E-09 4.97E-09
4.79  0.135937827686547 0.147194564399945   0.003012065844393 0.00318915272791  6.81E-05 6.91E-05  1.57E-06 1.50E-06  5.79E-09 4.77E-09
4.8  0.135372768062166 0.146606962130353   0.00297578602965 0.003151111598445  6.68E-05 6.77E-05  1.53E-06 1.46E-06  5.56E-09 4.59E-09
4.81  0.134810058041732 0.146021705575284   0.002939943294082 0.003113524234494  6.54E-05 6.64E-05  1.49E-06 1.42E-06  5.35E-09 4.41E-09
4.82  0.13424968781867 0.14543878537062   0.002904532370559 0.003076385223414  6.41E-05 6.51E-05  1.45E-06 1.38E-06  5.15E-09 4.23E-09
4.83  0.133691647625898 0.144858192189624   0.002869548055359 0.003039689217122  6.29E-05 6.38E-05  1.41E-06 1.34E-06  4.95E-09 4.07E-09
4.84  0.133135927736941 0.144279916742791   0.002834985207405 0.003003430931329  6.16E-05 6.25E-05  1.37E-06 1.30E-06  4.76E-09 3.91E-09
4.85  0.132582518465347 0.143703949777707   0.002800838747479 0.002967605144781  6.04E-05 6.13E-05  1.33E-06 1.27E-06  4.58E-09 3.76E-09
4.86  0.132031410163672 0.143130282078883   0.002767103657639 0.002932206698502  5.92E-05 6.01E-05  1.29E-06 1.23E-06  4.40E-09 3.61E-09
4.87  0.131482593225016 0.142558904467627   0.002733774980234 0.002897230495054  5.80E-05 5.89E-05  1.26E-06 1.20E-06  4.23E-09 3.47E-09
4.88  0.130936058081115 0.141989807801883   0.00270084781736 0.002862671497804  5.69E-05 5.77E-05  1.22E-06 1.16E-06  4.07E-09 3.33E-09
4.89  0.130391795204309 0.141422982976093   0.002668317330078 0.002828524730196  5.57E-05 5.66E-05  1.19E-06 1.13E-06  3.91E-09 3.20E-09
4.9  0.129849795105265 0.140858420921049   0.00263617873769 0.002794785275037  5.46E-05 5.55E-05  1.16E-06 1.10E-06  3.77E-09 3.07E-09
4.91  0.129310048334086 0.140296112603743   0.002604427317125 0.002761448273787  5.36E-05 5.44E-05  1.12E-06 1.07E-06  3.62E-09 2.95E-09
4.92  0.128772545479636 0.139736049027233   0.002573058402091 0.002728508925861  5.25E-05 5.33E-05  1.09E-06 1.04E-06  3.48E-09 2.84E-09
4.93  0.128237277169829 0.139178221230488   0.002542067382624 0.002695962487934  5.15E-05 5.22E-05  1.06E-06 1.01E-06  3.35E-09 2.73E-09
4.94  0.127704234071657 0.13862262028825   0.002511449704184 0.002663804273265  5.04E-05 5.12E-05  1.03E-06 9.84E-07  3.22E-09 2.62E-09
4.95  0.127173406890129 0.138069237310896   0.002481200867185 0.002632029651013  4.94E-05 5.02E-05  1.01E-06 9.56E-07  3.10E-09 2.52E-09
4.96  0.126644786369101 0.137518063444285   0.002451316426109 0.00260063404558  4.85E-05 4.92E-05  9.78E-07 9.30E-07  2.98E-09 2.42E-09
4.97  0.126118363291314 0.136969089869621   0.002421791988999 0.002569612935943  4.75E-05 4.82E-05  9.51E-07 9.04E-07  2.87E-09 2.32E-09
4.98  0.125594128476814 0.136422307803317   0.002392623216932 0.00253896185501  4.66E-05 4.73E-05  9.25E-07 8.79E-07  2.76E-09 2.23E-09
4.99  0.125072072783832 0.135877708496851   0.002363805823092 0.002508676388971  4.56E-05 4.63E-05  9.00E-07 8.55E-07  2.65E-09 2.15E-09
5  0.124552187109175 0.135335283236616   0.002335335572393 0.002478752176667  4.47E-05 4.54E-05  8.75E-07 8.32E-07  2.55E-09 2.06E-09
5.01  0.124034462387424 0.134795023343802   0.002307208280764 0.002449184908959  4.38E-05 4.45E-05  8.51E-07 8.09E-07  2.46E-09 1.98E-09
5.02  0.123518889590589 0.134256920174236   0.002279419814466 0.002419970328111  4.30E-05 4.36E-05  8.27E-07 7.86E-07  2.36E-09 1.90E-09
5.03  0.123005459728584 0.133720965118258   0.002251966089649 0.002391104227172  4.21E-05 4.28E-05  8.05E-07 7.65E-07  2.27E-09 1.83E-09
5.04  0.122494163848413 0.133187149600574   0.002224843071633 0.002362582449373  4.13E-05 4.19E-05  7.83E-07 7.43E-07  2.19E-09 1.76E-09
5.05  0.121984993035155 0.132655465080126   0.002198046774373 0.002334400887529  4.05E-05 4.11E-05  7.61E-07 7.23E-07  2.10E-09 1.69E-09
5.06  0.121477938410507 0.132125903049947   0.002171573259835 0.002306555483448  3.97E-05 4.03E-05  7.40E-07 7.03E-07  2.02E-09 1.62E-09
5.07  0.120972991133771 0.131598455037037   0.002145418637418 0.002279042227341  3.89E-05 3.95E-05  7.20E-07 6.84E-07  1.95E-09 1.56E-09
5.08  0.120470142401208 0.131073112602215   0.002119579063497 0.002251857157254  3.81E-05 3.87E-05  7.00E-07 6.65E-07  1.87E-09 1.50E-09
5.09  0.11996938344595 0.130549867339991   0.002094050740638 0.002224996358488  3.73E-05 3.79E-05  6.81E-07 6.46E-07  1.80E-09 1.44E-09
5.1  0.119470705537703 0.130028710878429   0.002068829917255 0.002198455963043  3.66E-05 3.72E-05  6.62E-07 6.28E-07  1.74E-09 1.38E-09
5.11  0.118974099982834 0.129509634879015   0.002043912886988 0.002172232149055  3.59E-05 3.64E-05  6.44E-07 6.11E-07  1.67E-09 1.33E-09
5.12  0.11847955812478 0.128992631036523   0.002019295988118 0.002146321140251  3.52E-05 3.57E-05  6.26E-07 5.94E-07  1.61E-09 1.28E-09
5.13  0.117987071342821 0.128477691078878   0.001994975603054 0.002120719205399  3.45E-05 3.50E-05  6.09E-07 5.78E-07  1.55E-09 1.23E-09
5.14  0.117496631052769 0.127964806767033   0.001970948157844 0.002095422657778  3.38E-05 3.43E-05  5.92E-07 5.62E-07  1.49E-09 1.18E-09
5.15  0.117008228706804 0.127453969894824   0.001947210121613 0.00207042785464  3.31E-05 3.36E-05  5.76E-07 5.46E-07  1.43E-09 1.13E-09
5.16  0.116521855793146 0.126945172288854   0.001923758005984 0.002045731196692  3.25E-05 3.30E-05  5.60E-07 5.31E-07  1.38E-09 1.09E-09
5.17  0.116037503835724 0.126438405808348   0.001900588364775 0.00202132912757  3.18E-05 3.23E-05  5.44E-07 5.17E-07  1.33E-09 1.04E-09
5.18  0.115555164394692 0.125933662345032   0.001877697793238 0.001997218133336  3.12E-05 3.17E-05  5.29E-07 5.02E-07  1.28E-09 1.00E-09
5.19  0.11507482906535 0.125430933823   0.001855082927725 0.001973394741964  3.06E-05 3.10E-05  5.15E-07 4.88E-07  1.23E-09 9.64E-10
5.2  0.114596489479077 0.124930212198586   0.001832740445123 0.001949855522845  3.00E-05 3.04E-05  5.01E-07 4.75E-07  1.18E-09 9.26E-10
5.21  0.114120137302567 0.124431489460231   0.001810667062416 0.001926597086291  2.94E-05 2.98E-05  4.87E-07 4.62E-07  1.14E-09 8.90E-10
5.22  0.113645764238318 0.123934757628364   0.001788859536174 0.001903616083046  2.88E-05 2.92E-05  4.74E-07 4.49E-07  1.10E-09 8.55E-10
5.23  0.113173362023414 0.123440008755261   0.001767314662029 0.001880909203807  2.82E-05 2.87E-05  4.61E-07 4.37E-07  1.06E-09 8.21E-10
5.24  0.112702922430284 0.122947234924933   0.001746029274364 0.001858473178744  2.77E-05 2.81E-05  4.48E-07 4.25E-07  1.02E-09 7.89E-10
5.25  0.112234437266785 0.122456428252986   0.001725000245637 0.001836304777029  2.71E-05 2.75E-05  4.36E-07 4.13E-07  9.80E-10 7.58E-10
5.26  0.111767898375203 0.121967580886502   0.001704224486051 0.001814400806376  2.66E-05 2.70E-05  4.24E-07 4.02E-07  9.44E-10 7.29E-10
5.27  0.111303297632405 0.121480685003916   0.001683698943164 0.001792758112574  2.60E-05 2.65E-05  4.12E-07 3.90E-07  9.09E-10 7.00E-10
5.28  0.110840626950247 0.120995732814881   0.001663420601243 0.001771373579038  2.55E-05 2.59E-05  4.01E-07 3.80E-07  8.76E-10 6.73E-10
5.29  0.110379878275377 0.120512716560153   0.001643386480985 0.001750244126358  2.50E-05 2.54E-05  3.90E-07 3.69E-07  8.43E-10 6.46E-10
5.3  0.109921043588644 0.120031628511461   0.001623593639003 0.001729366711857  2.45E-05 2.49E-05  3.79E-07 3.59E-07  8.12E-10 6.21E-10
5.31  0.109464114904813 0.119552460971385   0.001604039167456 0.001708738329151  2.40E-05 2.44E-05  3.68E-07 3.49E-07  7.83E-10 5.96E-10
5.32  0.109009084273223 0.119075206273234   0.001584720193593 0.001688356007717  2.36E-05 2.39E-05  3.58E-07 3.39E-07  7.54E-10 5.73E-10
5.33  0.108555943777073 0.118599856780926   0.001565633879253 0.001668216812466  2.31E-05 2.35E-05  3.48E-07 3.30E-07  7.26E-10 5.51E-10
5.34  0.108104685533789 0.118126404888855   0.001546777420533 0.001648317843318  2.26E-05 2.30E-05  3.39E-07 3.21E-07  7.00E-10 5.29E-10
5.35  0.10765530169381 0.117654843021783   0.001528148047436 0.001628656234788  2.22E-05 2.25E-05  3.30E-07 3.12E-07  6.74E-10 5.08E-10
5.36  0.107207784442614 0.117185163634709   0.001509743023293 0.001609229155571  2.17E-05 2.21E-05  3.20E-07 3.03E-07  6.50E-10 4.88E-10
5.37  0.106762125997913 0.116717359212753   0.001491559644552 0.001590033808132  2.13E-05 2.17E-05  3.12E-07 2.95E-07  6.26E-10 4.69E-10
5.38  0.106318318611792 0.116251422271034   0.001473595240186 0.001571067428309  2.09E-05 2.12E-05  3.03E-07 2.87E-07  6.04E-10 4.51E-10
5.39  0.105876354568443 0.115787345354552   0.001455847171453 0.001552327284911  2.05E-05 2.08E-05  2.95E-07 2.79E-07  5.82E-10 4.33E-10
5.4  0.105436226186859 0.115325121038065   0.001438312831496 0.001533810679325  2.01E-05 2.04E-05  2.87E-07 2.71E-07  5.61E-10 4.16E-10
5.41  0.104997925817536 0.114864741925976   0.001420989644828 0.001515514945126  1.97E-05 2.00E-05  2.79E-07 2.64E-07  5.41E-10 4.00E-10
5.42  0.104561445845441 0.114406200652208   0.001403875067108 0.001497437447699  1.93E-05 1.96E-05  2.71E-07 2.57E-07  5.21E-10 3.84E-10
5.43  0.104126778686846 0.113949489880091   0.001386966584638 0.001479575583851  1.89E-05 1.92E-05  2.64E-07 2.49E-07  5.03E-10 3.69E-10
5.44  0.103693916791422 0.113494602302243   0.001370261714182 0.001461926781445  1.85E-05 1.88E-05  2.56E-07 2.43E-07  4.85E-10 3.55E-10
5.45  0.103262852641247 0.113041530640453   0.001353758002312 0.001444488499021  1.82E-05 1.85E-05  2.49E-07 2.36E-07  4.67E-10 3.41E-10
5.46  0.102833578751215 0.112590267645565   0.001337453025309 0.001427258225437  1.78E-05 1.81E-05  2.42E-07 2.29E-07  4.51E-10 3.27E-10
5.47  0.10240608766807 0.112140806097362   0.001321344388735 0.001410233479504  1.75E-05 1.77E-05  2.36E-07 2.23E-07  4.35E-10 3.15E-10
5.48  0.101980371970808 0.111693138804447   0.001305429726971 0.001393411809628  1.71E-05 1.74E-05  2.29E-07 2.17E-07  4.20E-10 3.02E-10
5.49  0.101556424270409 0.111247258604137   0.001289706703003 0.001376790793461  1.68E-05 1.70E-05  2.23E-07 2.11E-07  4.05E-10 2.90E-10
5.5  0.1011342372097 0.110803158362337   0.001274173008009 0.001360368037548  1.64E-05 1.67E-05  2.17E-07 2.05E-07  3.91E-10 2.79E-10
5.51  0.100713803463791 0.110360830973436   0.001258826361026 0.001344141176983  1.61E-05 1.64E-05  2.11E-07 1.99E-07  3.77E-10 2.68E-10
5.52  0.100295115738595 0.109920269360183   0.001243664508674 0.00132810787507  1.58E-05 1.60E-05  2.05E-07 1.94E-07  3.64E-10 2.58E-10
5.53  0.09987816677224 0.109481466473586   0.001228685224693 0.001312265822985  1.55E-05 1.57E-05  1.99E-07 1.89E-07  3.51E-10 2.47E-10
5.54  0.099462949334009 0.109044415292788   0.001213886309745 0.001296612739447  1.52E-05 1.54E-05  1.94E-07 1.83E-07  3.39E-10 2.38E-10
5.55  0.099049456224342 0.108609108824962   0.001199265591023 0.001281146370384  1.49E-05 1.51E-05  1.89E-07 1.78E-07  3.27E-10 2.28E-10
5.56  0.098637680274856 0.108175540105192   0.001184820921976 0.001265864488612  1.46E-05 1.48E-05  1.83E-07 1.73E-07  3.16E-10 2.19E-10
5.57  0.098227614347831 0.107743702196373   0.001170550181977 0.001250764893514  1.43E-05 1.45E-05  1.78E-07 1.69E-07  3.05E-10 2.11E-10
5.58  0.097819251336708 0.107313588189088   0.001156451275908 0.001235845410722  1.40E-05 1.42E-05  1.73E-07 1.64E-07  2.95E-10 2.03E-10
5.59  0.097412584165569 0.106885191201502   0.001142522134035 0.001221103891805  1.37E-05 1.40E-05  1.69E-07 1.59E-07  2.85E-10 1.95E-10
5.6  0.097007605789477 0.106458504379256   0.001128760711545 0.001206538213958  1.35E-05 1.37E-05  1.64E-07 1.55E-07  2.75E-10 1.87E-10
5.61  0.096604309193027 0.106033520895351   0.00111516498834 0.001192146279699  1.32E-05 1.34E-05  1.60E-07 1.51E-07  2.66E-10 1.80E-10
5.62  0.096202687392038 0.105610233950043   0.001101732968712 0.001177926016564  1.29E-05 1.31E-05  1.55E-07 1.47E-07  2.57E-10 1.73E-10
5.63  0.095802733432056 0.105188636770732   0.001088462680996 0.001163875376811  1.27E-05 1.29E-05  1.51E-07 1.42E-07  2.49E-10 1.66E-10
5.64  0.095404440388467 0.104768722611851   0.001075352177382 0.001149992337124  1.24E-05 1.26E-05  1.47E-07 1.39E-07  2.40E-10 1.59E-10
5.65  0.095007801366899 0.104350484754768   0.001062399533518 0.00113627489832  1.22E-05 1.24E-05  1.43E-07 1.35E-07  2.33E-10 1.53E-10
5.66  0.09461280950248 0.103933916507667   0.001049602848341 0.001122721085065  1.19E-05 1.21E-05  1.39E-07 1.31E-07  2.25E-10 1.47E-10
5.67  0.09421945795996 0.103519011205448   0.001036960243701 0.001109328945586  1.17E-05 1.19E-05  1.35E-07 1.27E-07  2.18E-10 1.41E-10
5.68  0.093827739933751 0.103105762209617   0.001024469864078 0.001096096551393  1.15E-05 1.17E-05  1.31E-07 1.24E-07  2.11E-10 1.36E-10
5.69  0.093437648647554 0.10269416290818   0.001012129876398 0.001083021996997  1.12E-05 1.14E-05  1.28E-07 1.20E-07  2.04E-10 1.30E-10
5.7  0.093049177354269 0.102284206715541   0.000999938469698 0.00107010339964  1.10E-05 1.12E-05  1.24E-07 1.17E-07  1.97E-10 1.25E-10
5.71  0.092662319335706 0.101875887072391   0.000987893854841 0.001057338899021  1.08E-05 1.10E-05  1.21E-07 1.14E-07  1.91E-10 1.20E-10
5.72  0.092277067902488 0.101469197445607   0.000975994264367 0.001044726657032  1.06E-05 1.08E-05  1.17E-07 1.11E-07  1.85E-10 1.16E-10
5.73  0.091893416394735 0.101064131328148   0.000964237952025 0.001032264857486  1.04E-05 1.05E-05  1.14E-07 1.08E-07  1.79E-10 1.11E-10
5.74  0.091511358180353 0.100660682238946   0.00095262319271 0.001019951705863  1.02E-05 1.03E-05  1.11E-07 1.05E-07  1.74E-10 1.07E-10
5.75  0.091130886656207 0.100258843722807   0.000941148282149 0.001007785429049  9.96E-06 1.01E-05  1.08E-07 1.02E-07  1.68E-10 1.03E-10
5.76  0.090751995247422 0.099858609350307   0.000929811536569 0.000995764275077  9.76E-06 9.93E-06  1.05E-07 9.90E-08  1.63E-10 9.86E-11
5.77  0.090374677406941 0.099459972717686   0.000918611292579 0.000983886512882  9.57E-06 9.73E-06  1.02E-07 9.63E-08  1.58E-10 9.47E-11
5.78  0.089998926616543 0.099062927446751   0.000907545906793 0.000972150432045  9.38E-06 9.54E-06  9.94E-08 9.36E-08  1.53E-10 9.10E-11
5.79  0.089624736385793 0.098667467184768   0.000896613755714 0.000960554342551  9.20E-06 9.35E-06  9.66E-08 9.10E-08  1.49E-10 8.74E-11
5.8  0.089252100251519 0.098273585604365   0.000885813235403 0.000949096574541  9.01E-06 9.17E-06  9.40E-08 8.85E-08  1.44E-10 8.40E-11
5.81  0.088881011778649 0.097881276403428   0.000875142761239 0.000937775478078  8.83E-06 8.98E-06  9.14E-08 8.61E-08  1.40E-10 8.07E-11
5.82  0.088511464559353 0.097490533305002   0.000864600767783 0.000926589422905  8.66E-06 8.81E-06  8.89E-08 8.37E-08  1.36E-10 7.76E-11
5.83  0.088143452213606 0.097101350057189   0.000854185708413 0.000915536798209  8.49E-06 8.63E-06  8.65E-08 8.14E-08  1.32E-10 7.45E-11
5.84  0.087776968388266 0.096713720433047   0.000843896055206 0.000904616012395  8.32E-06 8.46E-06  8.41E-08 7.91E-08  1.28E-10 7.16E-11
5.85  0.087412006757516 0.096327638230496   0.000833730298661 0.000893825492849  8.15E-06 8.29E-06  8.18E-08 7.70E-08  1.25E-10 6.88E-11
5.86  0.087048561022113 0.095943097272212   0.000823686947476 0.000883163685719  7.99E-06 8.13E-06  7.95E-08 7.48E-08  1.21E-10 6.61E-11
5.87  0.086686624909957 0.095560091405531   0.000813764528321 0.000872629055686  7.83E-06 7.97E-06  7.74E-08 7.28E-08  1.18E-10 6.35E-11
5.88  0.086326192175792 0.095178614502351   0.000803961585649 0.000862220085745  7.68E-06 7.81E-06  7.52E-08 7.08E-08  1.15E-10 6.10E-11
5.89  0.085967256600607 0.094798660459033   0.00079427668148 0.000851935276986  7.53E-06 7.66E-06  7.32E-08 6.88E-08  1.11E-10 5.86E-11
5.9  0.085609811992054 0.094420223196306   0.000784708395142 0.000841773148379  7.38E-06 7.50E-06  7.12E-08 6.69E-08  1.08E-10 5.63E-11
5.91  0.085253852183517 0.094043296659163   0.000775255323098 0.00083173223656  7.23E-06 7.36E-06  6.92E-08 6.51E-08  1.06E-10 5.41E-11
5.92  0.084899371035333 0.093667874816773   0.000765916078732 0.00082181109562  7.09E-06 7.21E-06  6.73E-08 6.33E-08  1.03E-10 5.20E-11
5.93  0.084546362432789 0.093293951662379   0.000756689292144 0.000812008296898  6.95E-06 7.07E-06  6.55E-08 6.15E-08  1.00E-10 4.99E-11
5.94  0.084194820288215 0.092921521213202   0.00074757360996 0.000802322428774  6.81E-06 6.93E-06  6.37E-08 5.98E-08  9.75E-11 4.80E-11
5.95  0.083844738538747 0.092550577510347   0.00073856769512 0.000792752096467  6.67E-06 6.79E-06  6.19E-08 5.82E-08  9.50E-11 4.61E-11
5.96  0.083496111147383 0.092181114618705   0.000729670226652 0.000783295921831  6.54E-06 6.66E-06  6.02E-08 5.66E-08  9.26E-11 4.43E-11
5.97  0.083148932102688 0.091813126626865   0.000720879899531 0.000773952543161  6.41E-06 6.52E-06  5.86E-08 5.50E-08  9.04E-11 4.26E-11
5.98  0.082803195418485 0.091446607647009   0.000712195424441 0.000764720614995  6.29E-06 6.39E-06  5.70E-08 5.35E-08  8.82E-11 4.09E-11
5.99  0.082458895133566 0.091081551814826   0.000703615527604 0.000755598807919  6.16E-06 6.27E-06  5.54E-08 5.20E-08  8.60E-11 3.93E-11
6  0.082116025312042 0.090717953289416   0.000695138950585 0.000746585808377  6.04E-06 6.14E-06  5.39E-08 5.06E-08  8.40E-11 3.78E-11
6.01  0.081774580042707 0.090355806253193   0.000686764450152 0.000737680318481  5.92E-06 6.02E-06  5.24E-08 4.92E-08  8.20E-11 3.63E-11
6.02  0.081434553439191 0.089995104911798   0.000678490797996 0.000728881055826  5.80E-06 5.90E-06  5.10E-08 4.78E-08  8.02E-11 3.48E-11
6.03  0.081095939639826 0.089635843494002   0.000670316780651 0.000720186753303  5.69E-06 5.79E-06  4.96E-08 4.65E-08  7.83E-11 3.35E-11
6.04  0.08075873280757 0.089278016251614   0.000662241199232 0.000711596158916  5.57E-06 5.67E-06  4.82E-08 4.52E-08  7.66E-11 3.22E-11
6.05  0.080422927129478 0.088921617459389   0.000654262869277 0.000703108035607  5.46E-06 5.56E-06  4.69E-08 4.40E-08  7.49E-11 3.09E-11
6.06  0.080088516816962 0.088566641414942   0.00064638062063 0.000694721161069  5.36E-06 5.45E-06  4.56E-08 4.27E-08  7.33E-11 2.97E-11
6.07  0.079755496105427 0.088213082438647   0.000638593297207 0.000686434327579  5.25E-06 5.34E-06  4.43E-08 4.16E-08  7.18E-11 2.85E-11
6.08  0.079423859254718 0.087860934873552   0.000630899756875 0.000678246341818  5.14E-06 5.24E-06  4.31E-08 4.04E-08  7.03E-11 2.74E-11
6.09  0.079093600547998 0.08751019308529   0.000623298871213 0.000670156024702  5.04E-06 5.13E-06  4.19E-08 3.93E-08  6.88E-11 2.63E-11
6.1  0.078764714292464 0.087160851461985   0.000615789525372 0.000662162211212  4.94E-06 5.03E-06  4.08E-08 3.82E-08  6.74E-11 2.53E-11
6.11  0.078437194818577 0.086812904414161   0.000608370618 0.000654263750225  4.84E-06 4.93E-06  3.97E-08 3.72E-08  6.61E-11 2.43E-11
6.12  0.078111036480521 0.086466346374661   0.000601041060904 0.000646459504348  4.75E-06 4.83E-06  3.86E-08 3.61E-08  6.48E-11 2.34E-11
6.13  0.077786233655898 0.086121171798548   0.000593799779084 0.000638748349757  4.65E-06 4.74E-06  3.75E-08 3.51E-08  6.36E-11 2.24E-11
6.14  0.077462780745557 0.08577737516302   0.0005866457104 0.000631129176032  4.56E-06 4.64E-06  3.65E-08 3.42E-08  6.24E-11 2.16E-11
6.15  0.077140672173177 0.085434950967324   0.000579577805548 0.000623600886  4.47E-06 4.55E-06  3.55E-08 3.32E-08  6.13E-11 2.07E-11
6.16  0.076819902385722 0.085093893732667   0.000572595027801 0.000616162395572  4.38E-06 4.46E-06  3.45E-08 3.23E-08  6.02E-11 1.99E-11
6.17  0.076500465852585 0.084754198002125   0.000565696352944 0.000608812633594  4.30E-06 4.37E-06  3.36E-08 3.14E-08  5.91E-11 1.91E-11
6.18  0.076182357066525 0.084415858340559   0.000558880769084 0.000601550541687  4.21E-06 4.29E-06  3.27E-08 3.05E-08  5.81E-11 1.84E-11
6.19  0.075865570542483 0.084078869334528   0.000552147276498 0.000594375074098  4.13E-06 4.20E-06  3.18E-08 2.97E-08  5.71E-11 1.77E-11
6.2  0.075550100817708 0.083743225592199   0.000545494887464 0.000587285197546  4.05E-06 4.12E-06  3.09E-08 2.89E-08  5.62E-11 1.70E-11
6.21  0.075235942452466 0.083408921743266   0.000538922626167 0.000580279891078  3.97E-06 4.04E-06  3.00E-08 2.81E-08  5.53E-11 1.63E-11
6.22  0.074923090028628 0.083075952438862   0.000532429528529 0.000573358145917  3.89E-06 3.96E-06  2.92E-08 2.73E-08  5.44E-11 1.57E-11
6.23  0.074611538150319 0.082744312351467   0.00052601464203 0.000566518965319  3.81E-06 3.88E-06  2.84E-08 2.66E-08  5.36E-11 1.50E-11
6.24  0.07430128144428 0.082413996174836   0.000519677025651 0.000559761364432  3.73E-06 3.80E-06  2.76E-08 2.58E-08  5.28E-11 1.45E-11
6.25  0.07399231455843 0.082084998623902   0.000513415749673 0.000553084370148  3.66E-06 3.73E-06  2.69E-08 2.51E-08  5.20E-11 1.39E-11
6.26  0.073684632163276 0.081757314434697   0.000507229895541 0.000546487020969  3.59E-06 3.65E-06  2.62E-08 2.44E-08  5.13E-11 1.33E-11
6.27  0.073378228950184 0.081430938364267   0.000501118555751 0.000539968366866  3.52E-06 3.58E-06  2.54E-08 2.37E-08  5.06E-11 1.28E-11
6.28  0.073073099632606 0.081105865190588   0.000495080833724 0.00053352746914  3.45E-06 3.51E-06  2.47E-08 2.31E-08  4.99E-11 1.23E-11
6.29  0.072769238945333 0.080782089712482   0.000489115843651 0.000527163400292  3.38E-06 3.44E-06  2.41E-08 2.24E-08  4.92E-11 1.18E-11
6.3  0.072466641644358 0.080459606749535   0.000483222710367 0.000520875243885  3.31E-06 3.37E-06  2.34E-08 2.18E-08  4.86E-11 1.14E-11
6.31  0.072165302507368 0.080138411142013   0.000477400569206 0.000514662094413  3.25E-06 3.31E-06  2.28E-08 2.12E-08  4.80E-11 1.09E-11
6.32  0.071865216332768 0.079818497750778   0.000471648565926 0.000508523057172  3.18E-06 3.24E-06  2.21E-08 2.06E-08  4.74E-11 1.05E-11
6.33  0.071566377940287 0.079499861457211   0.000465965856543 0.000502457248129  3.12E-06 3.18E-06  2.15E-08 2.01E-08  4.68E-11 1.01E-11
6.34  0.071268782170369 0.079182497163123   0.000460351607207 0.000496463793799  3.06E-06 3.11E-06  2.09E-08 1.95E-08  4.63E-11 9.69E-12
6.35  0.070972423884389 0.078866399790678   0.000454804994107 0.000490541831113  3.00E-06 3.05E-06  2.04E-08 1.90E-08  4.58E-11 9.31E-12
6.36  0.070677297964661 0.078551564282313   0.000449325203292 0.000484690507298  2.94E-06 2.99E-06  1.98E-08 1.85E-08  4.53E-11 8.94E-12
6.37  0.070383399313928 0.078237985600651   0.000443911430618 0.000478908979754  2.88E-06 2.93E-06  1.93E-08 1.79E-08  4.48E-11 8.59E-12
6.38  0.070090722855411 0.077925658728429   0.00043856288161 0.000473196415931  2.82E-06 2.87E-06  1.87E-08 1.74E-08  4.43E-11 8.26E-12
6.39  0.06979926353324 0.077614578668408   0.000433278771307 0.000467551993209  2.77E-06 2.82E-06  1.82E-08 1.70E-08  4.39E-11 7.93E-12
6.4  0.069509016311456 0.077304740443302   0.000428058324207 0.000461974898782  2.71E-06 2.76E-06  1.77E-08 1.65E-08  4.34E-11 7.62E-12
6.41  0.069219976174028 0.076996139095693   0.000422900774124 0.000456464329538  2.66E-06 2.71E-06  1.72E-08 1.60E-08  4.30E-11 7.32E-12
6.42  0.068932138126009 0.076688769687951   0.000417805364052 0.000451019491947  2.60E-06 2.65E-06  1.68E-08 1.56E-08  4.26E-11 7.04E-12
6.43  0.06864549719155 0.076382627302161   0.00041277134609 0.000445639601943  2.55E-06 2.60E-06  1.63E-08 1.52E-08  4.22E-11 6.76E-12
6.44  0.068360048415429 0.076077707040037   0.000407797981315 0.000440323884811  2.50E-06 2.55E-06  1.59E-08 1.48E-08  4.19E-11 6.49E-12
6.45  0.068075786862104 0.075774004022849   0.00040288453968 0.000435071575079  2.45E-06 2.50E-06  1.54E-08 1.43E-08  4.15E-11 6.24E-12
6.46  0.067792707616104 0.075471513391341   0.000398030299927 0.000429881916406  2.40E-06 2.45E-06  1.50E-08 1.39E-08  4.12E-11 6.00E-12
6.47  0.067510805781052 0.075170230305657   0.00039323454943 0.000424754161471  2.36E-06 2.40E-06  1.46E-08 1.36E-08  4.09E-11 5.76E-12
6.48  0.067230076480534 0.074870149945263   0.000388496584119 0.00041968757187  2.31E-06 2.35E-06  1.42E-08 1.32E-08  4.05E-11 5.53E-12
6.49  0.066950514857987 0.074571267508865   0.000383815708407 0.000414681418005  2.26E-06 2.31E-06  1.38E-08 1.28E-08  4.02E-11 5.32E-12
6.5  0.066672116075858 0.074273578214337   0.000379191235034 0.00040973497898  2.22E-06 2.26E-06  1.34E-08 1.25E-08  3.99E-11 5.11E-12
6.51  0.066394875316084 0.073977077298646   0.000374622485019 0.0004048475425  2.17E-06 2.22E-06  1.31E-08 1.21E-08  3.97E-11 4.91E-12
6.52  0.066118787779695 0.073681760017769   0.000370108787496 0.000400018404766  2.13E-06 2.17E-06  1.27E-08 1.18E-08  3.94E-11 4.72E-12
6.53  0.065843848687412 0.073387621646624   0.000365649479687 0.000395246870373  2.09E-06 2.13E-06  1.24E-08 1.15E-08  3.91E-11 4.53E-12
6.54  0.065570053278302 0.073094657478992   0.000361243906757 0.000390532252213  2.05E-06 2.09E-06  1.20E-08 1.11E-08  3.89E-11 4.35E-12
6.55  0.065297396811334 0.072802862827438   0.00035689142175 0.000385873871372  2.01E-06 2.05E-06  1.17E-08 1.08E-08  3.87E-11 4.18E-12
6.56  0.065025874563982 0.072512233023243   0.000352591385459 0.000381271057035  1.97E-06 2.00E-06  1.14E-08 1.05E-08  3.84E-11 4.02E-12
6.57  0.064755481832405 0.072222763416324   0.000348343166358 0.00037672314639  1.93E-06 1.97E-06  1.11E-08 1.02E-08  3.82E-11 3.86E-12
6.58  0.064486213932152 0.071934449375159   0.000344146140502 0.000372229484528  1.89E-06 1.93E-06  1.08E-08 9.97E-09  3.80E-11 3.71E-12
6.59  0.06421806619727 0.07164728628672   0.000339999691433 0.000367789424355  1.85E-06 1.89E-06  1.05E-08 9.69E-09  3.78E-11 3.56E-12
6.6  0.063951033980293 0.071361269556389   0.000335903210108 0.000363402326495  1.82E-06 1.85E-06  1.02E-08 9.42E-09  3.76E-11 3.42E-12
6.61  0.063685112652108 0.071076394607894   0.000331856094779 0.000359067559198  1.78E-06 1.81E-06  9.90E-09 9.16E-09  3.74E-11 3.29E-12
6.62  0.063420297602751 0.070792656883228   0.000327857750943 0.00035478449825  1.74E-06 1.78E-06  9.63E-09 8.91E-09  3.72E-11 3.16E-12
6.63  0.06315658424039 0.070510051842583   0.000323907591241 0.000350552526883  1.71E-06 1.74E-06  9.36E-09 8.66E-09  3.70E-11 3.04E-12
6.64  0.062893967991532 0.070228574964272   0.000320005035339 0.000346371035685  1.68E-06 1.71E-06  9.11E-09 8.43E-09  3.69E-11 2.92E-12
6.65  0.062632444300835 0.069948221744658   0.00031614950988 0.000342239422515  1.64E-06 1.67E-06  8.86E-09 8.19E-09  3.67E-11 2.80E-12
6.66  0.062372008631591 0.069668987698085   0.000312340448401 0.000338157092413  1.61E-06 1.64E-06  8.61E-09 7.97E-09  3.66E-11 2.69E-12
6.67  0.062112656464946 0.069390868356801   0.000308577291219 0.000334123457517  1.58E-06 1.61E-06  8.38E-09 7.75E-09  3.64E-11 2.59E-12
6.68  0.061854383300195 0.069113859270891   0.000304859485409 0.000330137936976  1.55E-06 1.58E-06  8.15E-09 7.53E-09  3.63E-11 2.49E-12
6.69  0.06159718465474 0.068837956008203   0.000301186484664 0.000326199956869  1.52E-06 1.55E-06  7.93E-09 7.32E-09  3.61E-11 2.39E-12
6.7  0.061341056063962 0.068563154154281   0.000297557749227 0.000322308950119  1.49E-06 1.52E-06  7.71E-09 7.12E-09  3.60E-11 2.30E-12
6.71  0.061085993081295 0.068289449312287   0.000293972745837 0.000318464356415  1.46E-06 1.49E-06  7.50E-09 6.93E-09  3.59E-11 2.21E-12
6.72  0.060831991277779 0.06801683710294   0.000290430947645 0.000314665622128  1.43E-06 1.46E-06  7.29E-09 6.73E-09  3.58E-11 2.12E-12
6.73  0.060579046242189 0.067745313164437   0.000286931834105 0.000310912200235  1.40E-06 1.43E-06  7.09E-09 6.55E-09  3.56E-11 2.04E-12
6.74  0.060327153581128 0.06747487315239   0.000283474890952 0.000307203550236  1.37E-06 1.40E-06  6.90E-09 6.37E-09  3.55E-11 1.96E-12
6.75  0.060076308918846 0.067205512739753   0.000280059610071 0.000303539138079  1.34E-06 1.37E-06  6.71E-09 6.19E-09  3.54E-11 1.88E-12
6.76  0.059826507897311 0.066937227616753   0.000276685489466 0.000299918436082  1.32E-06 1.34E-06  6.53E-09 6.02E-09  3.53E-11 1.81E-12
6.77  0.059577746175942 0.066670013490823   0.00027335203317 0.000296340922859  1.29E-06 1.32E-06  6.35E-09 5.85E-09  3.52E-11 1.74E-12
6.78  0.059330019431423 0.066403866086532   0.000270058751185 0.00029280608324  1.27E-06 1.29E-06  6.18E-09 5.69E-09  3.51E-11 1.67E-12
6.79  0.059083323358246 0.066138781145514   0.000266805159381 0.000289313408203  1.24E-06 1.27E-06  6.01E-09 5.54E-09  3.50E-11 1.60E-12
6.8  0.058837653667996 0.065874754426406   0.000263590779447 0.000285862394797  1.22E-06 1.24E-06  5.84E-09 5.38E-09  3.49E-11 1.54E-12
6.81  0.058593006089592 0.065611781704773   0.000260415138822 0.00028245254607  1.19E-06 1.22E-06  5.68E-09 5.23E-09  3.49E-11 1.48E-12
6.82  0.058349376369366 0.065349858773048   0.000257277770638 0.000279083370998  1.17E-06 1.19E-06  5.53E-09 5.09E-09  3.48E-11 1.42E-12
6.83  0.058106760270797 0.065088981440458   0.000254178213618 0.000275754384413  1.14E-06 1.17E-06  5.38E-09 4.95E-09  3.47E-11 1.36E-12
6.84  0.057865153574313 0.064829145532959   0.00025111601203 0.000272465106936  1.12E-06 1.15E-06  5.23E-09 4.81E-09  3.46E-11 1.31E-12
6.85  0.057624552077317 0.064570346893172   0.000248090715628 0.000269215064906  1.10E-06 1.12E-06  5.09E-09 4.68E-09  3.46E-11 1.26E-12
6.86  0.057384951594862 0.064312581380311   0.00024510187957 0.00026600379031  1.08E-06 1.10E-06  4.95E-09 4.55E-09  3.45E-11 1.21E-12
6.87  0.057146347958454 0.064055844870126   0.000242149064377 0.000262830820719  1.06E-06 1.08E-06  4.81E-09 4.42E-09  3.44E-11 1.16E-12
6.88  0.056908737016554 0.063800133254825   0.000239231835838 0.000259695699221  1.04E-06 1.06E-06  4.68E-09 4.30E-09  3.44E-11 1.12E-12
6.89  0.056672114634845 0.063545442443017   0.000236349764967 0.000256597974352  1.02E-06 1.04E-06  4.55E-09 4.18E-09  3.43E-11 1.07E-12
6.9  0.05643647669522 0.063291768359643   0.000233502427927 0.000253537200035  9.95E-07 1.02E-06  4.43E-09 4.07E-09  3.42E-11 1.03E-12
6.91  0.05620181909709 0.063039106945914   0.000230689405998 0.000250512935513  9.75E-07 9.96E-07  4.31E-09 3.96E-09  3.42E-11 9.91E-13
6.92  0.055968137755977 0.062787454159241   0.000227910285487 0.000247524745286  9.56E-07 9.76E-07  4.19E-09 3.85E-09  3.41E-11 9.52E-13
6.93  0.055735428604356 0.062536805973174   0.000225164657644 0.00024457219905  9.37E-07 9.56E-07  4.08E-09 3.74E-09  3.41E-11 9.15E-13
6.94  0.055503687591165 0.062287158377336   0.000222452118701 0.000241654871634  9.18E-07 9.38E-07  3.96E-09 3.64E-09  3.40E-11 8.79E-13
6.95  0.055272910682004 0.062038507377361   0.00021977226969 0.000238772342937  9.00E-07 9.19E-07  3.86E-09 3.54E-09  3.40E-11 8.45E-13
6.96  0.05504309385884 0.061790848994827   0.000217124716479 0.00023592419787  8.82E-07 9.01E-07  3.75E-09 3.44E-09  3.39E-11 8.11E-13
6.97  0.054814233120254 0.061544179267196   0.000214509069658 0.000233110026295  8.65E-07 8.83E-07  3.65E-09 3.34E-09  3.39E-11 7.80E-13
6.98  0.054586324481221 0.061298494247746   0.000211924944504 0.000230329422966  8.48E-07 8.65E-07  3.55E-09 3.25E-09  3.38E-11 7.49E-13
6.99  0.05435936397328 0.061053790005513   0.000209371960926 0.000227581987473  8.31E-07 8.48E-07  3.45E-09 3.16E-09  3.38E-11 7.20E-13
7  0.054133347643701 0.060810062625221   0.00020684974342 0.000224867324179  8.14E-07 8.32E-07  3.36E-09 3.07E-09  3.38E-11 6.91E-13
7.01  0.053908271556272 0.060567308207228   0.000204357920986 0.000222185042168  7.98E-07 8.15E-07  3.27E-09 2.99E-09  3.37E-11 6.64E-13
7.02  0.053684131791294 0.060325522867459   0.000201896127088 0.000219534755187  7.82E-07 7.99E-07  3.18E-09 2.91E-09  3.37E-11 6.38E-13
7.03  0.053460924445038 0.060084702737343   0.000199463999622 0.000216916081591  7.67E-07 7.83E-07  3.09E-09 2.83E-09  3.37E-11 6.13E-13
7.04  0.053238645629698 0.059844843963752   0.000197061180811 0.000214328644285  7.52E-07 7.68E-07  3.01E-09 2.75E-09  3.36E-11 5.89E-13
7.05  0.053017291473741 0.059605942708942   0.000194687317233 0.000211772070674  7.37E-07 7.52E-07  2.92E-09 2.67E-09  3.36E-11 5.66E-13
7.06  0.052796858121614 0.059367995150486   0.000192342059686 0.000209245992607  7.22E-07 7.37E-07  2.84E-09 2.60E-09  3.36E-11 5.44E-13
7.07  0.052577341733515 0.05913099748122   0.000190025063171 0.000206750046325  7.08E-07 7.23E-07  2.77E-09 2.53E-09  3.35E-11 5.23E-13
7.08  0.052358738486004 0.058894945909174   0.000187735986867 0.000204283872406  6.94E-07 7.09E-07  2.69E-09 2.46E-09  3.35E-11 5.02E-13
7.09  0.052141044571041 0.05865983665752   0.000185474494061 0.000201847115718  6.80E-07 6.95E-07  2.62E-09 2.39E-09  3.35E-11 4.82E-13
7.1  0.051924256196537 0.058425665964503   0.000183240252082 0.000199439425364  6.66E-07 6.81E-07  2.55E-09 2.32E-09  3.35E-11 4.63E-13
7.11  0.051708369586506 0.058192430083389   0.000181032932283 0.000197060454632  6.53E-07 6.67E-07  2.48E-09 2.26E-09  3.34E-11 4.45E-13
7.12  0.051493380979862 0.057960125282397   0.000178852209935 0.000194709860945  6.40E-07 6.54E-07  2.41E-09 2.20E-09  3.34E-11 4.28E-13
7.13  0.05127928663215 0.057728747844646   0.00017669776427 0.000192387305815  6.28E-07 6.41E-07  2.34E-09 2.14E-09  3.34E-11 4.11E-13
7.14  0.051066082814098 0.057498294068092   0.000174569278385 0.00019009245479  6.15E-07 6.28E-07  2.28E-09 2.08E-09  3.34E-11 3.95E-13
7.15  0.05085376581191 0.05726876026547   0.000172466439161 0.000187824977406  6.03E-07 6.16E-07  2.22E-09 2.02E-09  3.33E-11 3.79E-13
7.16  0.050642331927389 0.057040142764234   0.00017038893729 0.000185584547144  5.91E-07 6.04E-07  2.16E-09 1.96E-09  3.33E-11 3.65E-13
7.17  0.05043177747774 0.056812437906498   0.000168336467177 0.000183370841377  5.79E-07 5.92E-07  2.10E-09 1.91E-09  3.33E-11 3.50E-13
7.18  0.050222098795686 0.056585642048982   0.000166308726917 0.000181183541329  5.68E-07 5.80E-07  2.04E-09 1.86E-09  3.33E-11 3.37E-13
7.19  0.050013292229196 0.056359751562946   0.000164305418248 0.000179022332023  5.57E-07 5.69E-07  1.99E-09 1.81E-09  3.33E-11 3.23E-13
7.2  0.049805354141772 0.056134762834136   0.00016232624648 0.000176886902243  5.46E-07 5.57E-07  1.93E-09 1.76E-09  3.32E-11 3.11E-13
7.21  0.049598280912005 0.05591067226273   0.000160370920515 0.000174776944482  5.35E-07 5.46E-07  1.88E-09 1.71E-09  3.32E-11 2.99E-13
7.22  0.049392068933758 0.055687476263273   0.000158439152746 0.000172692154903  5.24E-07 5.36E-07  1.83E-09 1.66E-09  3.32E-11 2.87E-13
7.23  0.049186714616135 0.055465171264623   0.000156530659047 0.000170632233293  5.14E-07 5.25E-07  1.78E-09 1.61E-09  3.32E-11 2.76E-13
7.24  0.048982214383108 0.055243753709898   0.00015464515872 0.000168596883019  5.04E-07 5.15E-07  1.73E-09 1.57E-09  3.32E-11 2.65E-13
7.25  0.048778564674003 0.05502322005641   0.000152782374448 0.000166585810988  4.94E-07 5.04E-07  1.69E-09 1.53E-09  3.32E-11 2.54E-13
7.26  0.04857576194287 0.054803566775617   0.000150942032251 0.000164598727601  4.84E-07 4.94E-07  1.64E-09 1.48E-09  3.32E-11 2.44E-13
7.27  0.048373802659036 0.054584790353061   0.00014912386146 0.000162635346716  4.74E-07 4.85E-07  1.60E-09 1.44E-09  3.31E-11 2.35E-13
7.28  0.048172683306164 0.054366887288316   0.000147327594706 0.000160695385601  4.65E-07 4.75E-07  1.55E-09 1.40E-09  3.31E-11 2.26E-13
7.29  0.047972400383793 0.054149854094927   0.000145552967809 0.0001587785649  4.56E-07 4.66E-07  1.51E-09 1.37E-09  3.31E-11 2.17E-13
7.3  0.047772950405336 0.053933687300359   0.000143799719791 0.000156884608587  4.47E-07 4.56E-07  1.47E-09 1.33E-09  3.31E-11 2.08E-13
7.31  0.047574329899153 0.053718383445938   0.00014206759283 0.000155013243928  4.38E-07 4.47E-07  1.43E-09 1.29E-09  3.31E-11 2.00E-13
7.32  0.047376535408677 0.053503939086798   0.000140356332204 0.000153164201444  4.29E-07 4.38E-07  1.39E-09 1.26E-09  3.31E-11 1.92E-13
7.33  0.0471795634914 0.053290350791825   0.000138665686296 0.00015133721487  4.20E-07 4.30E-07  1.35E-09 1.22E-09  3.31E-11 1.85E-13
7.34  0.04698341072017 0.053077615143602   0.000136995406496 0.000149532021116  4.12E-07 4.21E-07  1.32E-09 1.19E-09  3.31E-11 1.77E-13
7.35  0.046788073681495 0.052865728738353   0.000135345247213 0.000147748360232  4.04E-07 4.13E-07  1.28E-09 1.15E-09  3.31E-11 1.71E-13
7.36  0.046593548976851 0.052654688185892   0.000133714965826 0.000145985975367  3.96E-07 4.05E-07  1.25E-09 1.12E-09  3.30E-11 1.64E-13
7.37  0.046399833222159 0.052444490109565   0.000132104322624 0.000144244612735  3.88E-07 3.97E-07  1.21E-09 1.09E-09  3.30E-11 1.57E-13
7.38  0.046206923047501 0.052235131146199   0.000130513080806 0.000142524021576  3.80E-07 3.89E-07  1.18E-09 1.06E-09  3.30E-11 1.51E-13
7.39  0.046014815097479 0.052026607946045   0.000128941006449 0.000140823954122  3.73E-07 3.81E-07  1.15E-09 1.03E-09  3.30E-11 1.45E-13
7.4  0.045823506030987 0.051818917172729   0.000127387868428 0.000139144165562  3.65E-07 3.74E-07  1.12E-09 1.00E-09  3.30E-11 1.40E-13
7.41  0.045632992520746 0.051612055503192   0.000125853438424 0.000137484414001  3.58E-07 3.66E-07  1.09E-09 9.76E-10  3.30E-11 1.34E-13
7.42  0.045443271254299 0.051406019627645   0.000124337490883 0.000135844460434  3.51E-07 3.59E-07  1.06E-09 9.49E-10  3.30E-11 1.29E-13
7.43  0.045254338932437 0.051200806249508   0.00012283980296 0.000134224068704  3.44E-07 3.52E-07  1.03E-09 9.22E-10  3.30E-11 1.24E-13
7.44  0.045066192270718 0.050996412085364   0.000121360154525 0.000132623005472  3.37E-07 3.45E-07  1.00E-09 8.97E-10  3.30E-11 1.19E-13
7.45  0.044878827998277 0.050792833864901   0.00011989832809 0.000131041040181  3.31E-07 3.38E-07  9.77E-10 8.72E-10  3.30E-11 1.14E-13
7.46  0.044692242858288 0.050590068330863   0.000118454108804 0.000129477945027  3.24E-07 3.31E-07  9.51E-10 8.48E-10  3.30E-11 1.10E-13
7.47  0.044506433607531 0.050388112238998   0.000117027284411 0.000127933494921  3.18E-07 3.25E-07  9.25E-10 8.25E-10  3.30E-11 1.06E-13
7.48  0.044321397017285 0.050186962358004   0.000115617645222 0.000126407467459  3.11E-07 3.18E-07  9.01E-10 8.02E-10  3.30E-11 1.01E-13
7.49  0.044137129871834 0.049986615469478   0.000114224984084 0.000124899642891  3.05E-07 3.12E-07  8.77E-10 7.80E-10  3.30E-11 9.74E-14
7.5  0.043953628969687 0.049787068367866   0.000112849096346 0.000123409804087  2.99E-07 3.06E-07  8.53E-10 7.58E-10  3.30E-11 9.36E-14
7.51  0.043770891122525 0.04958831786041   0.000111489779828 0.000121937736508  2.93E-07 3.00E-07  8.31E-10 7.37E-10  3.30E-11 8.99E-14
7.52  0.043588913156072 0.049390360767098   0.000110146834801 0.000120483228174  2.87E-07 2.94E-07  8.09E-10 7.17E-10  3.29E-11 8.64E-14
7.53  0.043407691909033 0.049193193920612   0.000108820063945 0.000119046069633  2.82E-07 2.88E-07  7.87E-10 6.97E-10  3.29E-11 8.30E-14
7.54  0.043227224234011 0.048996814166277   0.000107509272331 0.000117626053932  2.76E-07 2.82E-07  7.66E-10 6.78E-10  3.29E-11 7.97E-14
7.55  0.043047506997026 0.048801218362015   0.000106214267386 0.000116222976585  2.71E-07 2.77E-07  7.46E-10 6.59E-10  3.29E-11 7.66E-14
7.56  0.042868537077198 0.048606403378288   0.00010493485886 0.000114836635549  2.65E-07 2.71E-07  7.26E-10 6.41E-10  3.29E-11 7.36E-14
7.57  0.042690311367061 0.048412366098052   0.000103670858799 0.000113466831186  2.60E-07 2.66E-07  7.07E-10 6.23E-10  3.29E-11 7.07E-14
7.58  0.042512826772209 0.048219103416705   0.000102422081542 0.000112113366243  2.55E-07 2.61E-07  6.89E-10 6.06E-10  3.29E-11 6.80E-14
7.59  0.042336080211557 0.048026612242043   0.000101188343646 0.000110776045818  2.50E-07 2.56E-07  6.71E-10 5.89E-10  3.29E-11 6.53E-14
7.6  0.042160068617049 0.047834889494201   1.00E-04 0.000109454677336  2.45E-07 2.50E-07  6.53E-10 5.73E-10  3.29E-11 6.27E-14
7.61  0.041984788933764 0.047643932105611   9.88E-05 0.000108149070516  2.40E-07 2.45E-07  6.36E-10 5.57E-10  3.29E-11 6.03E-14
7.62  0.041810238119486 0.047453737020951   9.76E-05 0.000106859037349  2.35E-07 2.41E-07  6.19E-10 5.42E-10  3.29E-11 5.79E-14
7.63  0.041636413145204 0.047264301197096   9.64E-05 0.000105584392068  2.31E-07 2.36E-07  6.03E-10 5.27E-10  3.29E-11 5.56E-14
7.64  0.041463310994937 0.047075621603069   9.52E-05 0.000104324951122  2.26E-07 2.31E-07  5.87E-10 5.12E-10  3.29E-11 5.35E-14
7.65  0.041290928665101 0.046887695219991   9.41E-05 0.00010308053315  2.22E-07 2.27E-07  5.72E-10 4.98E-10  3.29E-11 5.14E-14
7.66  0.041119263165002 0.046700519041037   9.30E-05 0.000101850958952  2.17E-07 2.22E-07  5.57E-10 4.84E-10  3.29E-11 4.93E-14
7.67  0.040948311516451 0.046514090071384   9.18E-05 0.000100636051468  2.13E-07 2.18E-07  5.43E-10 4.71E-10  3.29E-11 4.74E-14
7.68  0.040778070754334 0.046328405328164   9.07E-05 9.94E-05  2.09E-07 2.13E-07  5.29E-10 4.58E-10  3.29E-11 4.55E-14
7.69  0.040608537925562 0.046143461840419   8.96E-05 9.82E-05  2.05E-07 2.09E-07  5.15E-10 4.45E-10  3.29E-11 4.38E-14
7.7  0.040439710089969 0.045959256649047   8.86E-05 9.71E-05  2.01E-07 2.05E-07  5.02E-10 4.33E-10  3.29E-11 4.20E-14
7.71  0.04027158431945 0.045775786806761   8.75E-05 9.59E-05  1.97E-07 2.01E-07  4.89E-10 4.21E-10  3.29E-11 4.04E-14
7.72  0.040104157698518 0.045593049378041   8.64E-05 9.48E-05  1.93E-07 1.97E-07  4.76E-10 4.10E-10  3.29E-11 3.88E-14
7.73  0.039937427324068 0.045411041439085   8.54E-05 9.36E-05  1.89E-07 1.93E-07  4.64E-10 3.98E-10  3.29E-11 3.73E-14
7.74  0.039771390305099 0.045229760077759   8.44E-05 9.25E-05  1.85E-07 1.89E-07  4.52E-10 3.87E-10  3.29E-11 3.58E-14
7.75  0.039606043762685 0.04504920239356   8.34E-05 9.14E-05  1.81E-07 1.86E-07  4.41E-10 3.77E-10  3.29E-11 3.44E-14
7.76  0.039441384830281 0.04486936549756   8.23E-05 9.03E-05  1.78E-07 1.82E-07  4.29E-10 3.66E-10  3.29E-11 3.31E-14
7.77  0.039277410653142 0.044690246512366   8.14E-05 8.93E-05  1.74E-07 1.78E-07  4.18E-10 3.56E-10  3.29E-11 3.18E-14
7.78  0.039114118388784 0.044511842572069   8.04E-05 8.82E-05  1.71E-07 1.75E-07  4.08E-10 3.46E-10  3.29E-11 3.05E-14
7.79  0.038951505206587 0.044334150822202   7.94E-05 8.71E-05  1.67E-07 1.71E-07  3.97E-10 3.37E-10  3.29E-11 2.93E-14
7.8  0.038789568287807 0.044157168419695   7.85E-05 8.61E-05  1.64E-07 1.68E-07  3.87E-10 3.27E-10  3.29E-11 2.82E-14
7.81  0.038628304825462 0.043980892532824   7.75E-05 8.51E-05  1.61E-07 1.65E-07  3.78E-10 3.18E-10  3.29E-11 2.71E-14
7.82  0.038467712024374 0.043805320341173   7.66E-05 8.41E-05  1.58E-07 1.61E-07  3.68E-10 3.10E-10  3.29E-11 2.60E-14
7.83  0.038307787100963 0.043630449035581   7.57E-05 8.31E-05  1.55E-07 1.58E-07  3.59E-10 3.01E-10  3.29E-11 2.50E-14
7.84  0.0381485272838 0.043456275818104   7.47E-05 8.21E-05  1.52E-07 1.55E-07  3.50E-10 2.93E-10  3.29E-11 2.40E-14
7.85  0.037989929812278 0.043282797901968   7.38E-05 8.11E-05  1.49E-07 1.52E-07  3.41E-10 2.85E-10  3.29E-11 2.31E-14
7.86  0.037831991937987 0.043110012511522   7.29E-05 8.01E-05  1.46E-07 1.49E-07  3.33E-10 2.77E-10  3.29E-11 2.22E-14
7.87  0.037674710923287 0.042937916882195   7.21E-05 7.92E-05  1.43E-07 1.46E-07  3.25E-10 2.69E-10  3.29E-11 2.13E-14
7.88  0.03751808404291 0.042766508260454   7.12E-05 7.82E-05  1.40E-07 1.43E-07  3.17E-10 2.62E-10  3.29E-11 2.05E-14
7.89  0.03736210858191 0.042595783903758   7.03E-05 7.73E-05  1.37E-07 1.40E-07  3.09E-10 2.54E-10  3.29E-11 1.97E-14
7.9  0.037206781837347 0.042425741080514   6.95E-05 7.64E-05  1.34E-07 1.37E-07  3.01E-10 2.47E-10  3.29E-11 1.89E-14
7.91  0.037052101117274 0.042256377070031   6.87E-05 7.55E-05  1.32E-07 1.35E-07  2.94E-10 2.41E-10  3.29E-11 1.82E-14
7.92  0.036898063740814 0.042087689162483   6.78E-05 7.46E-05  1.29E-07 1.32E-07  2.87E-10 2.34E-10  3.29E-11 1.74E-14
7.93  0.036744667038157 0.04191967465886   6.70E-05 7.37E-05  1.27E-07 1.29E-07  2.80E-10 2.27E-10  3.29E-11 1.68E-14
7.94  0.036591908350903 0.041752330870925   6.62E-05 7.28E-05  1.24E-07 1.27E-07  2.73E-10 2.21E-10  3.29E-11 1.61E-14
7.95  0.036439785031344 0.041585655121175   6.54E-05 7.19E-05  1.22E-07 1.24E-07  2.66E-10 2.15E-10  3.29E-11 1.55E-14
7.96  0.036288294442907 0.041419644742795   6.46E-05 7.11E-05  1.19E-07 1.22E-07  2.60E-10 2.09E-10  3.29E-11 1.49E-14
7.97  0.036137433959673 0.041254297079613   6.38E-05 7.02E-05  1.17E-07 1.19E-07  2.54E-10 2.03E-10  3.29E-11 1.43E-14
7.98  0.035987200966933 0.041089609486065   6.31E-05 6.94E-05  1.15E-07 1.17E-07  2.48E-10 1.98E-10  3.29E-11 1.37E-14
7.99  0.035837592860285 0.040925579327146   6.23E-05 6.85E-05  1.12E-07 1.15E-07  2.42E-10 1.92E-10  3.29E-11 1.32E-14
8  0.035688607046251 0.040762203978368   6.16E-05 6.77E-05  1.10E-07 1.13E-07  2.36E-10 1.87E-10  3.29E-11 1.27E-14
8.01  0.035540240942248 0.040599480825724   6.08E-05 6.69E-05  1.08E-07 1.10E-07  2.31E-10 1.82E-10  3.29E-11 1.22E-14
8.02  0.035392491975853 0.04043740726564   6.01E-05 6.61E-05  1.06E-07 1.08E-07  2.25E-10 1.77E-10  3.29E-11 1.17E-14
8.03  0.035245357585755 0.040275980704934   5.94E-05 6.53E-05  1.04E-07 1.06E-07  2.20E-10 1.72E-10  3.29E-11 1.12E-14
8.04  0.035098835220623 0.040115198560779   5.87E-05 6.46E-05  1.02E-07 1.04E-07  2.15E-10 1.67E-10  3.29E-11 1.08E-14
8.05  0.034952922339652 0.039955058260656   5.79E-05 6.38E-05  9.96E-08 1.02E-07  2.10E-10 1.63E-10  3.29E-11 1.04E-14
8.06  0.03480761641283 0.039795557242318   5.72E-05 6.30E-05  9.76E-08 9.98E-08  2.05E-10 1.58E-10  3.29E-11 9.96E-15
8.07  0.034662914920147 0.039636692953745   5.66E-05 6.23E-05  9.56E-08 9.78E-08  2.00E-10 1.54E-10  3.29E-11 9.57E-15
8.08  0.034518815351785 0.039478462853105   5.59E-05 6.15E-05  9.37E-08 9.59E-08  1.96E-10 1.49E-10  3.28E-11 9.20E-15
8.09  0.034375315208589 0.039320864408712   5.52E-05 6.08E-05  9.19E-08 9.40E-08  1.91E-10 1.45E-10  3.28E-11 8.84E-15
8.1  0.034232412001217 0.039163895098989   5.45E-05 6.01E-05  9.01E-08 9.21E-08  1.87E-10 1.41E-10  3.28E-11 8.49E-15
8.11  0.034090103250558 0.039007552412423   5.39E-05 5.94E-05  8.83E-08 9.03E-08  1.83E-10 1.37E-10  3.28E-11 8.16E-15
8.12  0.033948386487576 0.038851833847528   5.32E-05 5.86E-05  8.65E-08 8.85E-08  1.79E-10 1.34E-10  3.28E-11 7.84E-15
8.13  0.033807259253493 0.038696736912803   5.26E-05 5.79E-05  8.48E-08 8.68E-08  1.75E-10 1.30E-10  3.28E-11 7.53E-15
8.14  0.033666719099221 0.038542259126695   5.20E-05 5.73E-05  8.31E-08 8.51E-08  1.71E-10 1.26E-10  3.28E-11 7.23E-15
8.15  0.033526763585836 0.038388398017554   5.13E-05 5.66E-05  8.15E-08 8.34E-08  1.67E-10 1.23E-10  3.28E-11 6.95E-15
8.16  0.033387390284056 0.038235151123601   5.07E-05 5.59E-05  7.99E-08 8.17E-08  1.63E-10 1.19E-10  3.28E-11 6.68E-15
8.17  0.033248596774574 0.038082515992881   5.01E-05 5.52E-05  7.83E-08 8.01E-08  1.60E-10 1.16E-10  3.28E-11 6.42E-15
8.18  0.033110380648005 0.03793049018323   4.95E-05 5.46E-05  7.67E-08 7.85E-08  1.56E-10 1.13E-10  3.28E-11 6.16E-15
8.19  0.032972739504653 0.037779071262231   4.89E-05 5.39E-05  7.52E-08 7.70E-08  1.53E-10 1.10E-10  3.28E-11 5.92E-15
8.2  0.032835670954244 0.037628256807178   4.83E-05 5.33E-05  7.37E-08 7.54E-08  1.50E-10 1.07E-10  3.28E-11 5.69E-15
8.21  0.032699172616577 0.037478044405037   4.77E-05 5.26E-05  7.23E-08 7.39E-08  1.47E-10 1.04E-10  3.28E-11 5.47E-15
8.22  0.032563242120809 0.037328431652406   4.72E-05 5.20E-05  7.08E-08 7.25E-08  1.43E-10 1.01E-10  3.28E-11 5.25E-15
8.23  0.032427877105843 0.037179416155477   4.66E-05 5.14E-05  6.94E-08 7.10E-08  1.40E-10 9.82E-11  3.28E-11 5.05E-15
8.24  0.032293075219867 0.03703099553   4.60E-05 5.08E-05  6.81E-08 6.96E-08  1.37E-10 9.55E-11  3.28E-11 4.85E-15
8.25  0.032158834120717 0.036883167401242   4.55E-05 5.02E-05  6.67E-08 6.83E-08  1.35E-10 9.29E-11  3.28E-11 4.66E-15
8.26  0.03202515147567 0.036735929403949   4.49E-05 4.96E-05  6.54E-08 6.69E-08  1.32E-10 9.03E-11  3.28E-11 4.48E-15
8.27  0.031892024961323 0.03658927918231   4.44E-05 4.90E-05  6.41E-08 6.56E-08  1.29E-10 8.78E-11  3.28E-11 4.30E-15
8.28  0.031759452263717 0.036443214389919   4.38E-05 4.84E-05  6.28E-08 6.43E-08  1.27E-10 8.54E-11  3.28E-11 4.13E-15
8.29  0.031627431078238 0.036297732689735   4.33E-05 4.78E-05  6.16E-08 6.30E-08  1.24E-10 8.30E-11  3.28E-11 3.97E-15
8.3  0.03149595910946 0.036152831754048   4.28E-05 4.73E-05  6.04E-08 6.18E-08  1.22E-10 8.07E-11  3.28E-11 3.81E-15
8.31  0.03136503407122 0.036008509264441   4.23E-05 4.67E-05  5.92E-08 6.05E-08  1.19E-10 7.85E-11  3.28E-11 3.66E-15
8.32  0.031234653686433 0.035864762911751   4.18E-05 4.61E-05  5.80E-08 5.93E-08  1.17E-10 7.63E-11  3.28E-11 3.52E-15
8.33  0.03110481568727 0.035721590396032   4.13E-05 4.56E-05  5.68E-08 5.82E-08  1.15E-10 7.42E-11  3.28E-11 3.38E-15
8.34  0.030975517814964 0.035578989426521   4.08E-05 4.50E-05  5.57E-08 5.70E-08  1.12E-10 7.22E-11  3.28E-11 3.25E-15
8.35  0.030846757820081 0.035436957721601   4.03E-05 4.45E-05  5.46E-08 5.59E-08  1.10E-10 7.02E-11  3.28E-11 3.12E-15
8.36  0.030718533461988 0.03529549300876   3.98E-05 4.40E-05  5.35E-08 5.48E-08  1.08E-10 6.82E-11  3.28E-11 3.00E-15
8.37  0.030590842508975 0.035154593024559   3.93E-05 4.34E-05  5.25E-08 5.37E-08  1.06E-10 6.64E-11  3.28E-11 2.88E-15
8.38  0.030463682738622 0.035014255514598   3.88E-05 4.29E-05  5.14E-08 5.26E-08  1.04E-10 6.45E-11  3.28E-11 2.77E-15
8.39  0.030337051937037 0.034874478233471   3.84E-05 4.24E-05  5.04E-08 5.16E-08  1.02E-10 6.27E-11  3.28E-11 2.66E-15
8.4  0.03021094789952 0.034735258944741   3.79E-05 4.19E-05  4.94E-08 5.06E-08  1.00E-10 6.10E-11  3.28E-11 2.56E-15
8.41  0.030085368430153 0.034596595420894   3.75E-05 4.14E-05  4.84E-08 4.96E-08  9.84E-11 5.93E-11  3.28E-11 2.46E-15
8.42  0.029960311341975 0.034458485443312   3.70E-05 4.09E-05  4.75E-08 4.86E-08  9.66E-11 5.77E-11  3.28E-11 2.36E-15
8.43  0.029835774456428 0.034320926802232   3.66E-05 4.04E-05  4.65E-08 4.76E-08  9.49E-11 5.61E-11  3.28E-11 2.27E-15
8.44  0.029711755604246 0.034183917296714   3.61E-05 3.99E-05  4.56E-08 4.67E-08  9.32E-11 5.45E-11  3.28E-11 2.18E-15
8.45  0.029588252624471 0.034047454734601   3.57E-05 3.95E-05  4.47E-08 4.58E-08  9.16E-11 5.30E-11  3.28E-11 2.09E-15
8.46  0.029465263365011 0.033911536932491   3.53E-05 3.90E-05  4.38E-08 4.48E-08  9.00E-11 5.16E-11  3.28E-11 2.01E-15
8.47  0.029342785682593 0.033776161715695   3.48E-05 3.85E-05  4.29E-08 4.40E-08  8.84E-11 5.02E-11  3.28E-11 1.93E-15
8.48  0.029220817442352 0.033641326918207   3.44E-05 3.81E-05  4.21E-08 4.31E-08  8.69E-11 4.88E-11  3.28E-11 1.86E-15
8.49  0.029099356517947 0.033507030382667   3.40E-05 3.76E-05  4.13E-08 4.22E-08  8.55E-11 4.74E-11  3.28E-11 1.78E-15
8.5  0.028978400791949 0.033373269960328   3.36E-05 3.72E-05  4.04E-08 4.14E-08  8.41E-11 4.61E-11  3.28E-11 1.71E-15
8.51  0.028857948155296 0.03324004351102   3.32E-05 3.67E-05  3.96E-08 4.06E-08  8.27E-11 4.48E-11  3.28E-11 1.65E-15
8.52  0.028737996507192 0.033107348903118   3.28E-05 3.63E-05  3.88E-08 3.98E-08  8.13E-11 4.36E-11  3.28E-11 1.58E-15
8.53  0.028618543755723 0.032975184013505   3.24E-05 3.59E-05  3.81E-08 3.90E-08  8.00E-11 4.24E-11  3.28E-11 1.52E-15
8.54  0.028499587817306 0.032843546727539   3.20E-05 3.54E-05  3.73E-08 3.82E-08  7.87E-11 4.12E-11  3.28E-11 1.46E-15
8.55  0.028381126616632 0.032712434939022   3.16E-05 3.50E-05  3.66E-08 3.75E-08  7.75E-11 4.01E-11  3.28E-11 1.40E-15
8.56  0.028263158087086 0.032581846550161   3.12E-05 3.46E-05  3.59E-08 3.67E-08  7.63E-11 3.90E-11  3.28E-11 1.35E-15
8.57  0.028145680170307 0.03245177947154   3.09E-05 3.42E-05  3.51E-08 3.60E-08  7.51E-11 3.79E-11  3.28E-11 1.30E-15
8.58  0.028028690815971 0.032322231622084   3.05E-05 3.38E-05  3.44E-08 3.53E-08  7.40E-11 3.69E-11  3.28E-11 1.24E-15
8.59  0.027912187982319 0.032193200929022   3.01E-05 3.34E-05  3.38E-08 3.46E-08  7.28E-11 3.58E-11  3.28E-11 1.20E-15
8.6  0.027796169636147 0.032064685327863   2.98E-05 3.30E-05  3.31E-08 3.39E-08  7.18E-11 3.48E-11  3.28E-11 1.15E-15
8.61  0.027680633752181 0.031936682762352   2.94E-05 3.26E-05  3.24E-08 3.32E-08  7.07E-11 3.39E-11  3.28E-11 1.10E-15
8.62  0.027565578313341 0.031809191184447   2.90E-05 3.22E-05  3.18E-08 3.26E-08  6.97E-11 3.30E-11  3.28E-11 1.06E-15
8.63  0.027451001311062 0.03168220855428   2.87E-05 3.18E-05  3.12E-08 3.19E-08  6.87E-11 3.20E-11  3.28E-11 1.02E-15
8.64  0.027336900744786 0.031555732840126   2.83E-05 3.14E-05  3.05E-08 3.13E-08  6.77E-11 3.12E-11  3.28E-11 9.79E-16
8.65  0.027223274622238 0.031429762018369   2.80E-05 3.10E-05  2.99E-08 3.07E-08  6.68E-11 3.03E-11  3.28E-11 9.41E-16
8.66  0.027110120958869 0.031304294073476   2.77E-05 3.07E-05  2.93E-08 3.01E-08  6.59E-11 2.95E-11  3.28E-11 9.04E-16
8.67  0.026997437778989 0.031179326997956   2.73E-05 3.03E-05  2.88E-08 2.95E-08  6.50E-11 2.86E-11  3.28E-11 8.68E-16
8.68  0.02688522311437 0.031054858792333   2.70E-05 2.99E-05  2.82E-08 2.89E-08  6.41E-11 2.79E-11  3.28E-11 8.34E-16
8.69  0.026773475005114 0.030930887465113   2.67E-05 2.96E-05  2.76E-08 2.83E-08  6.32E-11 2.71E-11  3.28E-11 8.02E-16
8.7  0.026662191499334 0.030807411032753   2.64E-05 2.92E-05  2.71E-08 2.78E-08  6.24E-11 2.63E-11  3.28E-11 7.70E-16
8.71  0.026551370653145 0.030684427519626   2.60E-05 2.89E-05  2.65E-08 2.72E-08  6.16E-11 2.56E-11  3.28E-11 7.40E-16
8.72  0.026441010530838 0.030561934957994   2.57E-05 2.85E-05  2.60E-08 2.67E-08  6.08E-11 2.49E-11  3.28E-11 7.11E-16
8.73  0.026331109204386 0.030439931387974   2.54E-05 2.82E-05  2.55E-08 2.61E-08  6.01E-11 2.42E-11  3.28E-11 6.83E-16
8.74  0.026221664753871 0.030318414857505   2.51E-05 2.79E-05  2.50E-08 2.56E-08  5.93E-11 2.35E-11  3.28E-11 6.56E-16
8.75  0.026112675267201 0.03019738342232   2.48E-05 2.75E-05  2.45E-08 2.51E-08  5.86E-11 2.29E-11  3.28E-11 6.31E-16
8.76  0.026004138840315 0.030076835145915   2.45E-05 2.72E-05  2.40E-08 2.46E-08  5.79E-11 2.23E-11  3.28E-11 6.06E-16
8.77  0.025896053577126 0.029956768099513   2.42E-05 2.69E-05  2.35E-08 2.41E-08  5.72E-11 2.17E-11  3.28E-11 5.82E-16
8.78  0.025788417589384 0.02983718036204   2.39E-05 2.66E-05  2.31E-08 2.36E-08  5.66E-11 2.11E-11  3.28E-11 5.59E-16
8.79  0.025681228996268 0.02971807002009   2.36E-05 2.62E-05  2.26E-08 2.32E-08  5.59E-11 2.05E-11  3.28E-11 5.37E-16
8.8  0.025574485925305 0.029599435167894   2.33E-05 2.59E-05  2.22E-08 2.27E-08  5.53E-11 1.99E-11  3.28E-11 5.16E-16
8.81  0.025468186511752 0.029481273907292   2.31E-05 2.56E-05  2.17E-08 2.23E-08  5.47E-11 1.94E-11  3.28E-11 4.96E-16
8.82  0.025362328898404 0.029363584347701   2.28E-05 2.53E-05  2.13E-08 2.18E-08  5.41E-11 1.88E-11  3.28E-11 4.77E-16
8.83  0.025256911235959 0.029246364606087   2.25E-05 2.50E-05  2.09E-08 2.14E-08  5.35E-11 1.83E-11  3.28E-11 4.58E-16
8.84  0.025151931682739 0.029129612806929   2.22E-05 2.47E-05  2.05E-08 2.10E-08  5.29E-11 1.78E-11  3.28E-11 4.40E-16
8.85  0.025047388404994 0.029013327082199   2.20E-05 2.44E-05  2.01E-08 2.06E-08  5.24E-11 1.73E-11  3.28E-11 4.23E-16
8.86  0.024943279576503 0.02889750557132   2.17E-05 2.41E-05  1.97E-08 2.02E-08  5.19E-11 1.68E-11  3.28E-11 4.06E-16
8.87  0.024839603378685 0.028782146421148   2.15E-05 2.38E-05  1.93E-08 1.98E-08  5.13E-11 1.64E-11  3.28E-11 3.90E-16
8.88  0.024736358000781 0.028667247785932   2.12E-05 2.36E-05  1.89E-08 1.94E-08  5.08E-11 1.59E-11  3.28E-11 3.75E-16
8.89  0.024633541639521 0.028552807827292   2.09E-05 2.33E-05  1.85E-08 1.90E-08  5.03E-11 1.55E-11  3.28E-11 3.60E-16
8.9  0.02453115249925 0.028438824714186   2.07E-05 2.30E-05  1.81E-08 1.86E-08  4.99E-11 1.50E-11  3.28E-11 3.46E-16
8.91  0.024429188791952 0.028325296622883   2.04E-05 2.27E-05  1.78E-08 1.82E-08  4.94E-11 1.46E-11  3.28E-11 3.32E-16
8.92  0.024327648737207 0.02821222173693   2.02E-05 2.25E-05  1.74E-08 1.79E-08  4.90E-11 1.42E-11  3.28E-11 3.19E-16
8.93  0.024226530561994 0.028099598247126   1.99E-05 2.22E-05  1.71E-08 1.75E-08  4.85E-11 1.38E-11  3.28E-11 3.07E-16
8.94  0.024125832501081 0.027987424351494   1.97E-05 2.19E-05  1.68E-08 1.72E-08  4.81E-11 1.35E-11  3.28E-11 2.95E-16
8.95  0.024025552796359 0.027875698255249   1.95E-05 2.17E-05  1.64E-08 1.68E-08  4.77E-11 1.31E-11  3.28E-11 2.83E-16
8.96  0.02392568969747 0.02776441817077   1.92E-05 2.14E-05  1.61E-08 1.65E-08  4.73E-11 1.27E-11  3.28E-11 2.72E-16
8.97  0.023826241461556 0.027653582317575   1.90E-05 2.11E-05  1.58E-08 1.62E-08  4.69E-11 1.24E-11  3.28E-11 2.62E-16
8.98  0.023727206353005 0.027543188922286   1.88E-05 2.09E-05  1.55E-08 1.59E-08  4.65E-11 1.20E-11  3.28E-11 2.51E-16
8.99  0.02362858264374 0.027433236218608   1.85E-05 2.06E-05  1.52E-08 1.55E-08  4.61E-11 1.17E-11  3.28E-11 2.41E-16
9  0.02353036861286 0.027323722447294   1.83E-05 2.04E-05  1.49E-08 1.52E-08  4.57E-11 1.14E-11  3.28E-11 2.32E-16
9.01  0.023432562547023 0.027214645856123   1.81E-05 2.02E-05  1.46E-08 1.49E-08  4.54E-11 1.11E-11  3.28E-11 2.23E-16
9.02  0.023335162740349 0.027106004699866   1.79E-05 1.99E-05  1.43E-08 1.46E-08  4.50E-11 1.08E-11  3.28E-11 2.14E-16
9.03  0.023238167494105 0.026997797240262   1.77E-05 1.97E-05  1.40E-08 1.43E-08  4.47E-11 1.05E-11  3.28E-11 2.06E-16
9.04  0.023141575117002 0.02689002174599   1.75E-05 1.94E-05  1.37E-08 1.41E-08  4.44E-11 1.02E-11  3.28E-11 1.98E-16
9.05  0.023045383924793 0.02678267649264   1.72E-05 1.92E-05  1.34E-08 1.38E-08  4.40E-11 9.89E-12  3.28E-11 1.90E-16
9.06  0.022949592240777 0.026675759762685   1.70E-05 1.90E-05  1.32E-08 1.35E-08  4.37E-11 9.61E-12  3.28E-11 1.82E-16
9.07  0.022854198395155 0.026569269845455   1.68E-05 1.88E-05  1.29E-08 1.32E-08  4.34E-11 9.35E-12  3.28E-11 1.75E-16
9.08  0.02275920072565 0.02646320503711   1.66E-05 1.85E-05  1.27E-08 1.30E-08  4.31E-11 9.09E-12  3.28E-11 1.68E-16
9.09  0.02266459757696 0.026357563640609   1.64E-05 1.83E-05  1.24E-08 1.27E-08  4.29E-11 8.84E-12  3.28E-11 1.62E-16
9.1  0.022570387301056 0.02625234396569   1.62E-05 1.81E-05  1.22E-08 1.25E-08  4.26E-11 8.59E-12  3.28E-11 1.55E-16
9.11  0.022476568257019 0.026147544328833   1.60E-05 1.79E-05  1.19E-08 1.22E-08  4.23E-11 8.36E-12  3.28E-11 1.49E-16
9.12  0.022383138811084 0.026043163053244   1.58E-05 1.77E-05  1.17E-08 1.20E-08  4.20E-11 8.13E-12  3.28E-11 1.44E-16
9.13  0.022290097336556 0.02593919846882   1.57E-05 1.75E-05  1.15E-08 1.17E-08  4.18E-11 7.90E-12  3.28E-11 1.38E-16
9.14  0.022197442213707 0.025835648912124   1.55E-05 1.72E-05  1.12E-08 1.15E-08  4.15E-11 7.68E-12  3.28E-11 1.32E-16
9.15  0.022105171829988 0.025732512726361   1.53E-05 1.70E-05  1.10E-08 1.13E-08  4.13E-11 7.47E-12  3.28E-11 1.27E-16
9.16  0.022013284579771 0.025629788261352   1.51E-05 1.68E-05  1.08E-08 1.11E-08  4.11E-11 7.26E-12  3.28E-11 1.22E-16
9.17  0.021921778864506 0.025527473873502   1.49E-05 1.66E-05  1.06E-08 1.08E-08  4.08E-11 7.06E-12  3.28E-11 1.18E-16
9.18  0.021830653092603 0.025425567925777   1.47E-05 1.64E-05  1.04E-08 1.06E-08  4.06E-11 6.87E-12  3.28E-11 1.13E-16
9.19  0.021739905679514 0.025324068787683   1.46E-05 1.62E-05  1.02E-08 1.04E-08  4.04E-11 6.68E-12  3.28E-11 1.08E-16
9.2  0.021649535047309 0.025222974835229   1.44E-05 1.60E-05  9.97E-09 1.02E-08  4.02E-11 6.49E-12  3.28E-11 1.04E-16
9.21  0.021559539625203 0.02512228445091   1.42E-05 1.59E-05  9.77E-09 1.00E-08  4.00E-11 6.32E-12  3.28E-11 1.00E-16
9.22  0.02146991784919 0.025021996023679   1.40E-05 1.57E-05  9.58E-09 9.81E-09  3.98E-11 6.14E-12  3.28E-11 9.62E-17
9.23  0.021380668162058 0.024922107948918   1.39E-05 1.55E-05  9.39E-09 9.61E-09  3.96E-11 5.97E-12  3.28E-11 9.24E-17
9.24  0.02129178901358 0.024822618628416   1.37E-05 1.53E-05  9.20E-09 9.42E-09  3.94E-11 5.81E-12  3.28E-11 8.88E-17
9.25  0.021203278860034 0.024723526470341   1.35E-05 1.51E-05  9.02E-09 9.24E-09  3.92E-11 5.65E-12  3.28E-11 8.53E-17
9.26  0.021115136164732 0.024624829889217   1.34E-05 1.49E-05  8.84E-09 9.05E-09  3.90E-11 5.49E-12  3.28E-11 8.20E-17
9.27  0.021027359397656 0.024526527305897   1.32E-05 1.48E-05  8.67E-09 8.88E-09  3.88E-11 5.34E-12  3.28E-11 7.88E-17
9.28  0.020939947035437 0.024428617147537   1.31E-05 1.46E-05  8.50E-09 8.70E-09  3.87E-11 5.19E-12  3.28E-11 7.57E-17
9.29  0.020852897561428 0.024331097847573   1.29E-05 1.44E-05  8.33E-09 8.53E-09  3.85E-11 5.05E-12  3.28E-11 7.27E-17
9.3  0.020766209465529 0.024233967845693   1.27E-05 1.42E-05  8.17E-09 8.36E-09  3.83E-11 4.91E-12  3.28E-11 6.99E-17
9.31  0.020679881244391 0.024137225587815   1.26E-05 1.41E-05  8.00E-09 8.19E-09  3.82E-11 4.77E-12  3.28E-11 6.71E-17
9.32  0.020593911401426 0.024040869526062   1.24E-05 1.39E-05  7.85E-09 8.03E-09  3.80E-11 4.64E-12  3.28E-11 6.45E-17
9.33  0.020508298446132 0.023944898118735   1.23E-05 1.37E-05  7.69E-09 7.87E-09  3.79E-11 4.51E-12  3.28E-11 6.20E-17
9.34  0.020423040895018 0.023849309830287   1.21E-05 1.36E-05  7.54E-09 7.72E-09  3.77E-11 4.39E-12  3.28E-11 5.95E-17
9.35  0.020338137270775 0.023754103131307   1.20E-05 1.34E-05  7.39E-09 7.56E-09  3.76E-11 4.27E-12  3.28E-11 5.72E-17
9.36  0.020253586102641 0.023659276498482   1.18E-05 1.32E-05  7.25E-09 7.41E-09  3.75E-11 4.15E-12  3.28E-11 5.50E-17
9.37  0.020169385926501 0.023564828414587   1.17E-05 1.31E-05  7.10E-09 7.27E-09  3.73E-11 4.04E-12  3.28E-11 5.28E-17
9.38  0.020085535284638 0.023470757368449   1.16E-05 1.29E-05  6.96E-09 7.12E-09  3.72E-11 3.92E-12  3.28E-11 5.07E-17
9.39  0.020002032725554 0.02337706185493   1.14E-05 1.28E-05  6.83E-09 6.98E-09  3.71E-11 3.82E-12  3.28E-11 4.87E-17
9.4  0.019918876804122 0.023283740374899   1.13E-05 1.26E-05  6.69E-09 6.84E-09  3.70E-11 3.71E-12  3.28E-11 4.68E-17
9.41  0.0198360660817 0.02319079143521   1.12E-05 1.25E-05  6.56E-09 6.71E-09  3.68E-11 3.61E-12  3.28E-11 4.50E-17
9.42  0.019753599125951 0.02309821354868   1.10E-05 1.23E-05  6.43E-09 6.57E-09  3.67E-11 3.51E-12  3.28E-11 4.32E-17
9.43  0.019671474510683 0.023006005234058   1.09E-05 1.22E-05  6.31E-09 6.44E-09  3.66E-11 3.41E-12  3.28E-11 4.15E-17
9.44  0.019589690816022 0.022914165016012   1.08E-05 1.20E-05  6.18E-09 6.32E-09  3.65E-11 3.32E-12  3.28E-11 3.99E-17
9.45  0.019508246628418 0.022822691425094   1.06E-05 1.19E-05  6.06E-09 6.19E-09  3.64E-11 3.23E-12  3.28E-11 3.83E-17
9.46  0.01942714054023 0.022731582997727   1.05E-05 1.17E-05  5.94E-09 6.07E-09  3.63E-11 3.14E-12  3.28E-11 3.68E-17
9.47  0.019346371150215 0.022640838276172   1.04E-05 1.16E-05  5.82E-09 5.95E-09  3.62E-11 3.05E-12  3.28E-11 3.54E-17
9.48  0.019265937063161 0.022550455808512   1.02E-05 1.15E-05  5.71E-09 5.83E-09  3.61E-11 2.97E-12  3.28E-11 3.40E-17
9.49  0.019185836889892 0.022460434148627   1.01E-05 1.13E-05  5.60E-09 5.72E-09  3.60E-11 2.88E-12  3.28E-11 3.27E-17
9.5  0.019106069247536 0.022370771856167   1.00E-05 1.12E-05  5.49E-09 5.60E-09  3.59E-11 2.80E-12  3.28E-11 3.14E-17
9.51  0.019026632759042 0.022281467496534   9.88E-06 1.11E-05  5.38E-09 5.49E-09  3.58E-11 2.73E-12  3.28E-11 3.02E-17
9.52  0.018947526053348 0.022192519640856   9.76E-06 1.09E-05  5.27E-09 5.38E-09  3.57E-11 2.65E-12  3.28E-11 2.90E-17
9.53  0.018868747765456 0.022103926865966   9.64E-06 1.08E-05  5.17E-09 5.28E-09  3.56E-11 2.58E-12  3.28E-11 2.78E-17
9.54  0.018790296536283 0.022015687754378   9.53E-06 1.07E-05  5.07E-09 5.17E-09  3.56E-11 2.51E-12  3.28E-11 2.67E-17
9.55  0.018712171012653 0.021927800894263   9.41E-06 1.05E-05  4.97E-09 5.07E-09  3.55E-11 2.44E-12  3.28E-11 2.57E-17
9.56  0.018634369847223 0.02184026487943   9.30E-06 1.04E-05  4.87E-09 4.97E-09  3.54E-11 2.37E-12  3.28E-11 2.47E-17
9.57  0.0185568916986 0.021753078309302   9.19E-06 1.03E-05  4.78E-09 4.87E-09  3.53E-11 2.30E-12  3.28E-11 2.37E-17
9.58  0.018479735231063 0.02166623978889   9.08E-06 1.02E-05  4.68E-09 4.77E-09  3.53E-11 2.24E-12  3.28E-11 2.28E-17
9.59  0.018402899114934 0.021579747928777   8.97E-06 1.00E-05  4.59E-09 4.68E-09  3.52E-11 2.18E-12  3.28E-11 2.19E-17
9.6  0.018326382025853 0.021493601345091   8.86E-06 9.93E-06  4.50E-09 4.59E-09  3.51E-11 2.12E-12  3.28E-11 2.10E-17
9.61  0.018250182645527 0.021407798659486   8.75E-06 9.81E-06  4.41E-09 4.50E-09  3.50E-11 2.06E-12  3.28E-11 2.02E-17
9.62  0.01817429966125 0.021322338499115   8.65E-06 9.69E-06  4.33E-09 4.41E-09  3.50E-11 2.00E-12  3.28E-11 1.94E-17
9.63  0.018098731765973 0.021237219496616   8.54E-06 9.58E-06  4.24E-09 4.32E-09  3.49E-11 1.95E-12  3.28E-11 1.87E-17
9.64  0.018023477658149 0.021152440290081   8.44E-06 9.46E-06  4.16E-09 4.23E-09  3.48E-11 1.89E-12  3.28E-11 1.79E-17
9.65  0.017948536042113 0.021067999523043   8.34E-06 9.35E-06  4.08E-09 4.15E-09  3.48E-11 1.84E-12  3.28E-11 1.72E-17
9.66  0.017873905627498 0.020983895844446   8.24E-06 9.24E-06  4.00E-09 4.07E-09  3.47E-11 1.79E-12  3.28E-11 1.66E-17
9.67  0.01779958512961 0.020900127908631   8.14E-06 9.13E-06  3.92E-09 3.99E-09  3.47E-11 1.74E-12  3.28E-11 1.59E-17
9.68  0.017725573269139 0.020816694375307   8.04E-06 9.02E-06  3.84E-09 3.91E-09  3.46E-11 1.69E-12  3.28E-11 1.53E-17
9.69  0.017651868772221 0.020733593909538   7.94E-06 8.91E-06  3.77E-09 3.83E-09  3.46E-11 1.65E-12  3.28E-11 1.47E-17
9.7  0.017578470370641 0.020650825181714   7.85E-06 8.81E-06  3.69E-09 3.76E-09  3.45E-11 1.60E-12  3.28E-11 1.41E-17
9.71  0.017505376801408 0.020568386867533   7.75E-06 8.70E-06  3.62E-09 3.68E-09  3.45E-11 1.56E-12  3.28E-11 1.36E-17
9.72  0.017432586807069 0.020486277647981   7.66E-06 8.60E-06  3.55E-09 3.61E-09  3.44E-11 1.51E-12  3.28E-11 1.30E-17
9.73  0.017360099135185 0.020404496209309   7.57E-06 8.50E-06  3.48E-09 3.54E-09  3.44E-11 1.47E-12  3.28E-11 1.25E-17
9.74  0.017287912539003 0.02032304124301   7.48E-06 8.39E-06  3.41E-09 3.47E-09  3.43E-11 1.43E-12  3.28E-11 1.20E-17
9.75  0.017216025776691 0.020241911445806   7.39E-06 8.29E-06  3.35E-09 3.40E-09  3.43E-11 1.39E-12  3.28E-11 1.15E-17
9.76  0.017144437612053 0.020161105519616   7.30E-06 8.19E-06  3.28E-09 3.33E-09  3.42E-11 1.35E-12  3.28E-11 1.11E-17
9.77  0.017073146813849 0.020080622171545   7.21E-06 8.10E-06  3.22E-09 3.27E-09  3.42E-11 1.32E-12  3.28E-11 1.07E-17
9.78  0.017002152155973 0.020000460113857   7.12E-06 8.00E-06  3.15E-09 3.20E-09  3.41E-11 1.28E-12  3.28E-11 1.02E-17
9.79  0.016931452417647 0.019920618063957   7.04E-06 7.91E-06  3.09E-09 3.14E-09  3.41E-11 1.24E-12  3.28E-11 9.84E-18
9.8  0.016861046383308 0.019841094744372   6.95E-06 7.81E-06  3.03E-09 3.07E-09  3.41E-11 1.21E-12  3.28E-11 9.45E-18
9.81  0.016790932842193 0.019761888882725   6.87E-06 7.72E-06  2.97E-09 3.01E-09  3.40E-11 1.18E-12  3.28E-11 9.08E-18
9.82  0.016721110588677 0.019682999211723   6.79E-06 7.63E-06  2.92E-09 2.95E-09  3.40E-11 1.14E-12  3.28E-11 8.73E-18
9.83  0.016651578422353 0.019604424469127   6.70E-06 7.53E-06  2.86E-09 2.90E-09  3.40E-11 1.11E-12  3.28E-11 8.39E-18
9.84  0.016582335147643 0.019526163397741   6.62E-06 7.44E-06  2.80E-09 2.84E-09  3.39E-11 1.08E-12  3.28E-11 8.06E-18
9.85  0.016513379573979 0.019448214745387   6.54E-06 7.36E-06  2.75E-09 2.78E-09  3.39E-11 1.05E-12  3.28E-11 7.74E-18
9.86  0.016444710515936 0.019370577264883   6.46E-06 7.27E-06  2.69E-09 2.73E-09  3.38E-11 1.02E-12  3.28E-11 7.44E-18
9.87  0.016376326792747 0.019293249714028   6.39E-06 7.18E-06  2.64E-09 2.67E-09  3.38E-11 9.95E-13  3.28E-11 7.15E-18
9.88  0.016308227228563 0.019216230855581   6.31E-06 7.10E-06  2.59E-09 2.62E-09  3.38E-11 9.68E-13  3.28E-11 6.87E-18
9.89  0.016240410652513 0.019139519457237   6.23E-06 7.01E-06  2.54E-09 2.57E-09  3.38E-11 9.41E-13  3.28E-11 6.60E-18
9.9  0.016172875898544 0.019063114291613   6.16E-06 6.93E-06  2.49E-09 2.52E-09  3.37E-11 9.15E-13  3.28E-11 6.34E-18
9.91  0.016105621805261 0.018987014136224   6.08E-06 6.84E-06  2.44E-09 2.47E-09  3.37E-11 8.90E-13  3.28E-11 6.09E-18
9.92  0.016038647216143 0.018911217773467   6.01E-06 6.76E-06  2.39E-09 2.42E-09  3.37E-11 8.65E-13  3.28E-11 5.85E-18
9.93  0.015971950979503 0.018835723990597   5.94E-06 6.68E-06  2.35E-09 2.37E-09  3.36E-11 8.41E-13  3.28E-11 5.62E-18
9.94  0.015905531948237 0.018760531579713   5.87E-06 6.60E-06  2.30E-09 2.32E-09  3.36E-11 8.18E-13  3.28E-11 5.40E-18
9.95  0.015839388979931 0.018685639337734   5.80E-06 6.52E-06  2.26E-09 2.28E-09  3.36E-11 7.95E-13  3.28E-11 5.19E-18
9.96  0.015773520936924 0.018611046066384   5.73E-06 6.45E-06  2.21E-09 2.23E-09  3.36E-11 7.73E-13  3.28E-11 4.99E-18
9.97  0.01570792668621 0.018536750572167   5.66E-06 6.37E-06  2.17E-09 2.19E-09  3.35E-11 7.52E-13  3.28E-11 4.79E-18
9.98  0.01564260509924 0.018462751666355   5.59E-06 6.29E-06  2.13E-09 2.15E-09  3.35E-11 7.31E-13  3.28E-11 4.60E-18
9.99  0.015577555052257 0.018389048164964   5.52E-06 6.22E-06  2.09E-09 2.10E-09  3.35E-11 7.11E-13  3.28E-11 4.42E-18
10  0.015512775425755 0.018315638888736   5.46E-06 6.14E-06  2.05E-09 2.06E-09  3.35E-11 6.91E-13  3.28E-11 4.25E-18


==> tg2.dat <==
        time  mexact m1 m3 m6
        0  1 1 1 1
        0.01  0.996007989343994 0.995842509933562 0.995842505205674 0.995842505205307
        0.02  0.992031914837059 0.991702321073106 0.991702300504704 0.991702300502731
        0.03  0.988071712861934 0.987579366324378 0.98757931341421 0.987579313409048
        0.04  0.984127320055283 0.983473579200576 0.983473472119421 0.983473472108781
        0.05  0.980198673306748 0.979384893573192 0.979384705227851 0.979384705209927
        0.06  0.976285709757908 0.975313243590336 0.975312941691665 0.975312941662305
        0.07  0.972388366801243 0.971258563644879 0.971258110780238 0.971258110735808
        0.08  0.968506582079198 0.9672207883585 0.967220142068821 0.967220142004844
        0.09  0.964640293483118 0.963199852571327 0.963198965432917 0.963198965344794
        0.1  0.960789439152322 0.959195691333786 0.95919451104481 0.95919451092752
        0.11  0.956953957473047 0.955208239899322 0.955206709371163 0.955206709218128
        0.12  0.953133787077504 0.951237433717734 0.951235491171062 0.951235490976927
        0.13  0.949328866842887 0.947283208428632 0.947280787494303 0.947280787251889
        0.14  0.945539135890394 0.943345499855211 0.94334252967987 0.943342529381726
        0.15  0.941764533584249 0.939424243998107 0.939420649354437 0.93942064899345
        0.16  0.938004999530728 0.935519377029349 0.935515078431015 0.935515077999156
        0.17  0.934260473577207 0.931630835286491 0.931625749107538 0.931625748596066
        0.18  0.930530895811208 0.927758555266775 0.927752593865567 0.927752593266006
        0.19  0.926816206559387 0.923902473621492 0.923895545468975 0.923895544771979
        0.2  0.923116346386632 0.920062527150435 0.920054536962594 0.920054536158428
        0.21  0.91943125609512 0.916238652796501 0.916229501671011 0.916229500749936
        0.22  0.915760876723327 0.91243078764044 0.912420373197193 0.912420372149095
        0.23  0.912105149545085 0.908638868895722 0.908627085421268 0.908627084234822
        0.24  0.908464016068703 0.90486283390366 0.904849572499255 0.904849571163789
        0.25  0.904837418035956 0.901102620128627 0.901087768861805 0.901087767365602
        0.26  0.901225297421203 0.897358165153461 0.897341609212928 0.897341607544387
        0.27  0.89762759643044 0.893629406675161 0.893611028528762 0.893611026675645
        0.28  0.894044257500355 0.88991628250064 0.889895962056315 0.889895960007953
        0.29  0.89047522329747 0.886218730542816 0.886196345312248 0.88619634305551
        0.3  0.886920436717161 0.882536688816839 0.882512114081628 0.882512111603892
        0.31  0.883379840882747 0.878870095436605 0.878843204416707 0.878843201704995
        0.32  0.879853379144644 0.875218888611402 0.875189552635701 0.875189549676426
        0.33  0.876340995079372 0.871583006642945 0.871551095321553 0.871551092101442
        0.34  0.872842632488719 0.867962387922494 0.867927769320752 0.867927765827105
        0.35  0.869358235398803 0.864356970928338 0.864319511742115 0.864319507960267
        0.36  0.865887748059204 0.86076669422343 0.86072625995559 0.860726255872597
        0.37  0.862431114942049 0.857191496453378 0.857147951591041 0.857147947192897
        0.38  0.858988280741123 0.85363131634457 0.853584524537085 0.853584519809706
        0.39  0.855559190371015 0.850086092702692 0.850035916939878 0.850035911869995
        0.4  0.852143788966209 0.846555764411365 0.846502067201995 0.84650206177509
        0.41  0.848742021880204 0.843040270431152 0.842982913981187 0.842982908183743
        0.42  0.845353834684656 0.839539549798747 0.839478396189264 0.839478390006661
        0.43  0.841979173168497 0.836053541626474 0.835988452990903 0.835988446409742
        0.44  0.838617983337073 0.832582185102001 0.832513023802527 0.832513016808357
        0.45  0.83527021141127 0.829125419488328 0.829052048291134 0.829052040870179
        0.46  0.831935803826671 0.825683184124031 0.825605466373179 0.825605458511235
        0.47  0.828614707232679 0.822255418423747 0.822173218213407 0.822173209896696
        0.48  0.825306868491681 0.818842061878873 0.818755244223751 0.818755235438204
        0.49  0.822012234678184 0.815443054058592 0.815351485062207 0.815351475793811
        0.5  0.818730753077978 0.81205833461102 0.811961881631728 0.811961871867462
        0.51  0.815462371187291 0.808687843264695 0.808586375079077 0.808586364805267
        0.52  0.812207036711943 0.805331519830197 0.805224906793796 0.805224895998008
        0.53  0.808964697566499 0.801989304202071 0.801877418407037 0.80187740707585
        0.54  0.80573530187348 0.79866113636088 0.798543851790549 0.798543839910882
        0.55  0.80251879796248 0.79534695637556 0.795224149055543 0.795224136613764
        0.56  0.799315134369364 0.792046704405874 0.791918252551638 0.791918239536229
        0.57  0.796124259835453 0.788760320705142 0.788626104865821 0.788626091263969
        0.58  0.792946123306682 0.785487745623109 0.785347648821353 0.785347634621196
        0.59  0.789780673932805 0.782228919609022 0.782082827476765 0.7820828126662
        0.6  0.78662786106655 0.778983783214812 0.77883158412475 0.778831568692247
        0.61  0.783487634262864 0.775752277098549 0.775593862291198 0.775593846225431
        0.62  0.780359943278032 0.772534342027913 0.772369605734141 0.772369589023519
        0.63  0.777244738068948 0.769329918883927 0.769158758442723 0.769158741077222
        0.64  0.774141968792246 0.766138948664747 0.765961264636201 0.765961246605758
        0.65  0.771051585803568 0.762961372489617 0.762777068762951 0.762777050057761
        0.66  0.767973539656703 0.759797131602895 0.759606115499458 0.759606096109003
        0.67  0.764907781102867 0.756646167378274 0.756448349749334 0.756448329664894
        0.68  0.761854261089838 0.753508421322965 0.753303716642335 0.753303695855531
        0.69  0.758812930761241 0.750383835082108 0.750172161533386 0.750172140034901
        0.7  0.755783741455727 0.747272350443155 0.747053630001643 0.747053607783363
        0.71  0.752766644706195 0.744173909340373 0.743948067849501 0.743948044902966
        0.72  0.749761592239044 0.741088453859401 0.740855421101652 0.740855397419827
        0.73  0.746768535973354 0.738015926241832 0.737775636004174 0.737775611579753
        0.74  0.743787428020183 0.734956268889847 0.734708659023561 0.734708633850779
        0.75  0.740818220681714 0.731909424370925 0.731654436845809 0.731654410917723
        0.76  0.737860866450591 0.728875335422466 0.72861291637552 0.72861288968634
        0.77  0.734915318009067 0.725853944956533 0.725584044734953 0.725584017279351
        0.78  0.731981528228312 0.722845196064557 0.722567769263167 0.722567741036711
        0.79  0.729059450167627 0.719849032022012 0.719564037515075 0.71956400851361
        0.8  0.726149037073688 0.716865396293101 0.716572797260603 0.716572767479289
        0.81  0.723250242379843 0.713894232535423 0.713593996483789 0.713593965919212
        0.82  0.720363019705299 0.710935484604585 0.710627583381907 0.710627552031709
        0.83  0.717487322854445 0.707989096558801 0.707673506364609 0.707673474225772
        0.84  0.714623105816048 0.705055012663416 0.704731714053083 0.704731681123062
        0.85  0.711770322762608 0.702133177395397 0.701802155279171 0.701802121555806
        0.86  0.708928928049512 0.699223535447742 0.698884779084552 0.698884744566757
        0.87  0.706098876214383 0.696326031733834 0.695979534719895 0.69597949940687
        0.88  0.703280121976341 0.693440611391691 0.693086371644042 0.69308633553507
        0.89  0.700472620235252 0.690567219788188 0.690205239523159 0.690205202617997
        0.9  0.697676326071027 0.687705802523102 0.687336088229978 0.687336050529261
        0.91  0.694891194742911 0.684856305433135 0.684478867842912 0.68447882934757
        0.92  0.692117181688731 0.682018674595809 0.681633528645331 0.681633489356947
        0.93  0.689354242524222 0.679192856333238 0.678800021124714 0.678799981044834
        0.94  0.686602333042296 0.676378797215782 0.675978295971877 0.675978255102415
        0.95  0.683861409212356 0.673576444065621 0.673168304080216 0.673168262423993
        0.96  0.681131427179549 0.670785743960161 0.670369996544895 0.670369954104005
        0.97  0.678412343264102 0.668006644235336 0.667583324662106 0.667583281441036
        0.98  0.675704113960626 0.665239092488758 0.664808239928298 0.664808195930385
        0.99  0.673006695937385 0.662483036582744 0.662044694039419 0.662044649268975
        1  0.670320046035639 0.659738424647209 0.659292638890157 0.659292593351618
        1.01  0.667644121268931 0.657005205082377 0.656552026573229 0.656551980271813
        1.02  0.664978878822401 0.654283326561398 0.653822809378607 0.653822762318825
        1.03  0.662324276052123 0.651572738032763 0.651104939792799 0.651104891980949
        1.04  0.65968027048439 0.648873388722606 0.648398370498129 0.648398321940282
        1.05  0.657046819815057 0.646185228136826 0.645703054372002 0.645703005074335
        1.06  0.654423881908855 0.643508206063054 0.643018944486209 0.643018894456195
        1.07  0.651811414798733 0.640842272572493 0.640345994106186 0.640345943350639
        1.08  0.649209376685149 0.638187378021542 0.637684156690326 0.637684105216357
        1.09  0.646617725935438 0.635543473053307 0.635033385889281 0.635033333705072
        1.1  0.644036421083139 0.632910508598931 0.632393635545264 0.632393582658499
        1.11  0.64146542082732 0.630288435878761 0.629764859691332 0.629764806110301
        1.12  0.638904684031915 0.627677206403353 0.627147012550741 0.627146958284448
        1.13  0.636354169725087 0.625076771974322 0.624540048536229 0.624539993593481
        1.14  0.63381383709855 0.622487084685018 0.621943922249349 0.621943866638975
        1.15  0.631283645506923 0.619908096921059 0.619358588479799 0.619358532211742
        1.16  0.628763554467101 0.617339761360676 0.616784002204738 0.616783945288539
        1.17  0.62625352365756 0.614782030974914 0.61422011858813 0.614220061033465
        1.18  0.623753512917751 0.612234859027695 0.611666892980083 0.611666834797003
        1.19  0.62126348224746 0.609698199075675 0.609124280916165 0.60912422211526
        1.2  0.618783391806141 0.607172004967992 0.606592238116787 0.606592178708404
        1.21  0.616313201912291 0.604656230845848 0.604070720486509 0.604070660481527
        1.22  0.613852873042817 0.602150831141901 0.60155968411341 0.601559623523019
        1.23  0.611402365832408 0.59965576057959 0.599059085268457 0.599059024103252
        1.24  0.608961641072894 0.597170974172238 0.596568880404811 0.596568818676261
        1.25  0.606530659712631 0.594696427222041 0.594089026157243 0.594088963876724
        1.26  0.604109382855866 0.592232075318929 0.59161947934145 0.591619416520174
        1.27  0.60169777176211 0.589777874339264 0.589160196953446 0.589160133603246
        1.28  0.599295787845536 0.587333780444437 0.586711136168907 0.586711072301702
        1.29  0.596903392674359 0.584899750079297 0.584272254342562 0.584272189970187
        1.3  0.594520547970195 0.582475739970488 0.581843509007533 0.581843444142205
        1.31  0.592147215607481 0.580061707124643 0.579424857874732 0.579424792528166
        1.32  0.589783357612851 0.577657608826461 0.577016258832217 0.577016193016531
        1.33  0.587428936164523 0.575263402636679 0.574617669944586 0.574617603671665
        1.34  0.585083913591705 0.572879046389942 0.572229049452329 0.572228982734447
        1.35  0.582748252373991 0.570504498192525 0.569850355771235 0.569850288620186
        1.36  0.580421915140739 0.568139716420008 0.567481547491729 0.567481479919949
        1.37  0.578104864670522 0.565784659714823 0.565122583378304 0.56512251539825
        1.38  0.575797063890464 0.563439286983707 0.562773422368862 0.562773353992792
        1.39  0.573498475875717 0.561103557395086 0.560434023574113 0.56043395481437
        1.4  0.571209063848813 0.558777430376364 0.558104346276965 0.55810427714597
        1.41  0.56892879117912 0.556460865611131 0.555784349931888 0.555784280441709
        1.42  0.566657621382223 0.554153823036313 0.553473994164312 0.553473924327257
        1.43  0.56439551811936 0.55185626283924 0.551173238770013 0.551173168598078
        1.44  0.562142445196823 0.549568145454648 0.548882043714492 0.548881973220077
        1.45  0.559898366565403 0.547289431561661 0.546600369132373 0.546600298327668
        1.46  0.55766324631979 0.545020082080653 0.544328175326767 0.544328104223287
        1.47  0.555437048698017 0.542760058170129 0.542065422768679 0.542065351378454
        1.48  0.553219738080873 0.540509321223531 0.539812072096402 0.5398120004319
        1.49  0.55101127899134 0.53826783286599 0.537568084114849 0.53756801218722
        1.5  0.548811636094026 0.536035554951106 0.535333419795026 0.535333347616505
        1.51  0.546620774194598 0.533812449557623 0.53310804027335 0.533107967854851
        1.52  0.544438658239216 0.531598478986147 0.530891906851051 0.530891834204475
        1.53  0.542265253313986 0.529393605755812 0.528684980993575 0.528684908130848
        1.54  0.540100524644371 0.527197792600942 0.526487224329948 0.526487151261676
        1.55  0.537944437594673 0.525011002467711 0.524298598652194 0.524298525389853
        1.56  0.535796957667456 0.522833198510788 0.522119065914663 0.52211899246935
        1.57  0.533658050502993 0.520664344089999 0.51994858823347 0.519948514616136
        1.58  0.531527681878715 0.518504402766999 0.51778712788586 0.517787054107237
        1.59  0.529405817708693 0.516353338301929 0.515634647309582 0.515634573380244
        1.6  0.527292424043049 0.514211114650112 0.513491109102272 0.513491035032923
        1.61  0.525187467067435 0.512077695958778 0.511356476020843 0.511356401821171
        1.62  0.523090913102501 0.50995304656378 0.509230710980875 0.509230636661927
        1.63  0.521002728603335 0.507837130986375 0.50711377705597 0.507113702627647
        1.64  0.518922880158938 0.505729913930023 0.505005637477145 0.505005562949058
        1.65  0.516851334491698 0.503631360277204 0.502906255632215 0.502906181014401
        1.66  0.514788058456835 0.501541435086322 0.500815595065161 0.50081552036697
        1.67  0.512733019041889 0.499460103588607 0.498733619475518 0.498733544706647
        1.68  0.510686183366184 0.497387331185101 0.496660292717735 0.496660217887937
        1.69  0.508647518680313 0.495323083443666 0.494595578800567 0.494595503919361
        1.7  0.506616992365587 0.493267326096059 0.492539441886433 0.492539366962602
        1.71  0.504594571933551 0.491220025035089 0.490491846290802 0.490491771332634
        1.72  0.502580225025426 0.489181146311787 0.488452756481566 0.488452681497704
        1.73  0.500573919411626 0.487150656132674 0.486422137078402 0.486422062077591
        1.74  0.498575622991215 0.485128520857103 0.484399952852143 0.484399877843268
        1.75  0.496585303791407 0.483114706994613 0.482386168724158 0.482386093715186
        1.76  0.494602929967057 0.481109181202435 0.480380749765721 0.480380674764386
        1.77  0.492628469800138 0.479111910283014 0.478383661197359 0.478383586211751
        1.78  0.490661891699237 0.477122861181611 0.476394868388246 0.476394793425953
        1.79  0.488703164199081 0.475142000984006 0.474414336855552 0.474414261924402
        1.8  0.486752255959967 0.473169296914261 0.472442032263815 0.472441957371048
        1.81  0.484809135767343 0.471204716332554 0.470477920424311 0.470477845577104
        1.82  0.482873772531227 0.469248226733131 0.468521967294411 0.468521892500139
        1.83  0.480946135285776 0.467299795742279 0.466574138976946 0.466574064242832
        1.84  0.47902619318875 0.465359391116448 0.464634401719574 0.464634327052029
        1.85  0.477113915521034 0.463426980740404 0.462702721914142 0.462702647320018
        1.86  0.475209271686145 0.461502532625486 0.460779066096042 0.460778991582169
        1.87  0.473312231209737 0.459586014907944 0.458863400943589 0.458863326515627
        1.88  0.471422763739132 0.457677395847364 0.456955693277365 0.456955618941542
        1.89  0.469540839042799 0.455776643825177 0.455055910059589 0.455055835822186
        1.9  0.467666427009906 0.453883727343229 0.453164018393476 0.453163944260282
        1.91  0.465799497649827 0.451998615022463 0.451279985522605 0.451279911498941
        1.92  0.463940021091645 0.450121275601661 0.449403778830259 0.449403704921772
        1.93  0.4620879675837 0.448251677936298 0.447535365838818 0.447535292051532
        1.94  0.460243307493091 0.44638979099741 0.445674714209092 0.445674640548034
        1.95  0.45840601130522 0.444535583870621 0.443821791739687 0.443821718210347
        1.96  0.456576049623316 0.442689025755192 0.441976566366378 0.441976492973561
        1.97  0.45475339316794 0.440850085963163 0.440139006161468 0.440138932910326
        1.98  0.452938012776557 0.439018733918576 0.43830907933313 0.438309006229039
        1.99  0.451129879403043 0.437194939156747 0.436486754224793 0.436486681271766
        2  0.44932896411722 0.435378671323648 0.434671999314485 0.4346719265176
        2.01  0.447535238104413 0.433569900175305 0.432864783214214 0.432864710578031
        2.02  0.445748672664959 0.431768595577314 0.431065074669318 0.431065002198149
        2.03  0.443969239213778 0.429974727504382 0.429272842557834 0.429272770255187
        2.04  0.442196909279898 0.428188266039952 0.427488055889864 0.427487983759947
        2.05  0.440431654505997 0.426409181375878 0.42571068380693 0.425710611853772
        2.06  0.438673446647967 0.424637443812156 0.423940695581363 0.423940623809214
        2.07  0.436922257574439 0.422873023756712 0.422178060615649 0.42217798902818
        2.08  0.435178059266356 0.421115891725244 0.42042274844181 0.420422677042465
        2.09  0.433440823816503 0.4193660183411 0.418674728720765 0.418674657513266
        2.1  0.431710523429078 0.417623374335215 0.41693397124171 0.416933900229394
        2.11  0.429987130419239 0.415887930546087 0.415200445921491 0.415200375107756
        2.12  0.42827061721266 0.414159657919792 0.413474122803971 0.413474052192595
        2.13  0.426560956345089 0.41243852751002 0.411754972059407 0.411754901653121
        2.14  0.424858120461924 0.410724510478182 0.410042963983839 0.410042893785159
        2.15  0.423162082317749 0.409017578093506 0.40833806899846 0.408337999011087
        2.16  0.421472814775918 0.407317701733186 0.406640257648982 0.406640187875805
        2.17  0.419790290808114 0.405624852882549 0.404949500605057 0.404949431049081
        2.18  0.418114483493919 0.403939003135243 0.403265768659627 0.403265699323425
        2.19  0.41644536602038 0.402260124193431 0.401589032728325 0.40158896361437
        2.2  0.414782911681582 0.400588187868037 0.399919263848874 0.399919194960074
        2.21  0.41312709387822 0.39892316607895 0.39825643318046 0.398256364519354
        2.22  0.411477886117173 0.397265030855284 0.396600512003134 0.396600443572066
        2.23  0.40983526201108 0.395613754335623 0.394951471717221 0.394951403518326
        2.24  0.408199195277924 0.393969308768266 0.393309283842697 0.393309215877865
        2.25  0.406569659740599 0.392331666511491 0.391673920018605 0.391673852290282
        2.26  0.404946629326507 0.390700800033786 0.390045352002461 0.390045284513069
        2.27  0.403330078067117 0.389076681914107 0.388423551669652 0.388423484421505
        2.28  0.401719980097585 0.387459284842109 0.386808491012857 0.386808424007261
        2.29  0.400116309656307 0.385848581618371 0.385200142141451 0.38520007538092
        2.3  0.398519041084515 0.384244545154606 0.383598477280926 0.383598410767142
        2.31  0.396928148825884 0.382647148473859 0.382003468772312 0.382003402506819
        2.32  0.395343607426102 0.381056364710689 0.380415089071598 0.38041502305623
        2.33  0.39376539153247 0.379472167111316 0.378833310749155 0.378833244984916
        2.34  0.392193475893504 0.377894529033767 0.377258106489169 0.37725804097786
        2.35  0.390627835358524 0.376323423947984 0.375689449089079 0.375689383832129
        2.36  0.389068444877236 0.374758825435915 0.374127311458997 0.374127246457815
        2.37  0.387515279499372 0.373200707191551 0.372571666621164 0.372571601876994
        2.38  0.385968314374245 0.371649043020977 0.371022487709391 0.371022423223667
        2.39  0.38442752475038 0.370103806842349 0.369479747968499 0.369479683741714
        2.4  0.382892885975116 0.368564972685869 0.367943420753773 0.367943356787499
        2.41  0.381364373494189 0.367032514693704 0.366413479530422 0.366413415825463
        2.42  0.379841962851379 0.365506407119882 0.364889897873027 0.364889834430745
        2.43  0.378325629688078 0.363986624330142 0.363372649465016 0.363372586286343
        2.44  0.376815349742921 0.362473140801764 0.361861708098122 0.361861645183266
        2.45  0.3753110988514 0.360965931123334 0.360357047671858 0.360356985021993
        2.46  0.373812852945468 0.359464969994492 0.358858642192983 0.358858579808505
        2.47  0.372320588053158 0.357970232225636 0.357366465774991 0.357366403656336
        2.48  0.370834280298196 0.356481692737564 0.355880492637592 0.355880430784964
        2.49  0.369353905899634 0.354999326561119 0.354400697106194 0.354400635520516
        2.5  0.367879441171444 0.353523108836751 0.352927053611402 0.352926992292425
        2.51  0.36641086252216 0.352053014814052 0.351459536688496 0.351459475637017
        2.52  0.364948146454493 0.350589019851272 0.349998120976954 0.349998060192594
        2.53  0.363491269564957 0.349131099414752 0.348542781219946 0.348542720702744
        2.54  0.362040208543488 0.347679229078355 0.347093492263833 0.347093432014205
        2.55  0.36059494017308 0.34623338452284 0.345650229057694 0.345650169075301
        2.56  0.359155441329405 0.344793541535197 0.344212966652836 0.344212906937861
        2.57  0.357721688980455 0.343359676007943 0.342781680202313 0.342781620754214
        2.58  0.35629366018616 0.341931763938391 0.341356344960464 0.341356285778845
        2.59  0.354871332098028 0.340509781427865 0.339936936282427 0.339936877367087
        2.6  0.353454681958782 0.339093704680894 0.33852342962368 0.338523370974378
        2.61  0.352043687101985 0.337683510004359 0.337115800539585 0.337115742155589
        2.62  0.350638324951694 0.336279173806615 0.335714024684929 0.335713966565363
        2.63  0.349238573022082 0.334880672596588 0.334318077813468 0.33431801995788
        2.64  0.347844408917089 0.333487982982806 0.332927935777484 0.332927878184817
        2.65  0.346455810330058 0.332101081672452 0.331543574527335 0.331543517197378
        2.66  0.345072755043385 0.330719945470345 0.330164970111026 0.330164913042445
        2.67  0.343695220928155 0.329344551277924 0.328792098673766 0.328792041865645
        2.68  0.342323185943789 0.327974876092185 0.327424936457545 0.327424879908724
        2.69  0.340956628137704 0.326610897004606 0.326063459800697 0.326063403510051
        2.7  0.339595525644941 0.325252591200062 0.324707645137492 0.324707589103838
        2.71  0.338239856687832 0.323899935955698 0.323357468997716 0.32335741322015
        2.72  0.336889599575648 0.322552908639794 0.322012908006244 0.322012852482493
        2.73  0.335544732704243 0.321211486710629 0.320673938882651 0.320673883611531
        2.74  0.334205234555723 0.319875647715303 0.319340538440799 0.319340483420705
        2.75  0.33287108369808 0.318545369288574 0.318012683588435 0.318012628817866
        2.76  0.331542258784882 0.317220629151676 0.316690351326794 0.316690296804027
        2.77  0.330218738554895 0.315901405111125 0.315373518750217 0.315373464473487
        2.78  0.328900501831771 0.314587675057518 0.31406216304575 0.314062109012989
        2.79  0.327587527523692 0.313279416964349 0.312756261492772 0.312756207702043
        2.8  0.326279794623042 0.311976608886798 0.311455791462608 0.31145573791206
        2.81  0.324977282206067 0.310679228960541 0.310160730418155 0.310160677105547
        2.82  0.323679969432539 0.309387255400551 0.308871055913513 0.308871002837021
        2.83  0.322387835545427 0.308100666499911 0.307586745593611 0.307586692751049
        2.84  0.321100859870564 0.306819440628628 0.306307777193849 0.306307724582288
        2.85  0.319819021816304 0.30554355623247 0.305034128539738 0.305034076157869
        2.86  0.31854230087322 0.304272991831798 0.303765777546532 0.303765725391528
        2.87  0.317270676613747 0.303007726020422 0.302502702218893 0.302502650288236
        2.88  0.316004128691862 0.301747737464468 0.301244880650528 0.301244828941669
        2.89  0.314742636842783 0.300493004901266 0.299992291023848 0.299992239533601
        2.9  0.313486180882608 0.29924350713826 0.29874491160962 0.298744860336165
        2.91  0.312234740708011 0.297999223051919 0.29750272076664 0.297502669706598
        2.92  0.310988296295931 0.296760131586706 0.296265696941386 0.296265646092331
        2.93  0.309746827703223 0.295526211754042 0.295033818667685 0.29503376802693
        2.94  0.308510315066366 0.294297442631307 0.293807064566401 0.293807014131345
        2.95  0.307278738601134 0.293073803360873 0.292585413345078 0.29258536311294
        2.96  0.306052078602271 0.291855273149156 0.291368843797652 0.291368793765261
        2.97  0.304830315443199 0.290641831265711 0.2901573348041 0.290157284968359
        2.98  0.303613429575675 0.289433457042349 0.288950865330147 0.288950815688476
        2.99  0.302401401529501 0.288230129872295 0.287749414426931 0.287749364976385
        3  0.301194211912204 0.28703182920938 0.28655296123071 0.286552911968202
        3.01  0.299991841408724 0.28583853456726 0.285361484962536 0.285361435884859
        3.02  0.298794270781104 0.284650225518683 0.284174964927969 0.284174916032158
        3.03  0.297601480868191 0.283466881694791 0.282993380516749 0.282993331799914
        3.04  0.29641345258532 0.28228848278446 0.281816711202511 0.281816662661467
        3.05  0.295230166924016 0.281115008533675 0.280644936542487 0.280644888173807
        3.06  0.294051604951681 0.279946438744963 0.279478036177192 0.27947798797777
        3.07  0.292877747811297 0.278782753276838 0.278315989830161 0.278315941796795
        3.08  0.291708576721126 0.277623932043312 0.277158777307618 0.27715872943719
        3.09  0.290544072974407 0.276469955013443 0.276006378498217 0.276006330787909
        3.1  0.28938421793905 0.275320802210919 0.27485877337274 0.274858725818906
        3.11  0.288228993057361 0.274176453713688 0.273715941983812 0.273715894583321
        3.12  0.287078379845704 0.273036889653633 0.272577864465618 0.272577817215095
        3.13  0.285932359894249 0.271902090216287 0.271444521033617 0.271444473930236
        3.14  0.284790914866655 0.270772035640592 0.270315891984268 0.270315845024864
        3.15  0.283654026499772 0.269646706218704 0.269191957694745 0.269191910875869
        3.16  0.282521676603366 0.268526082295833 0.268072698622661 0.268072651941308
        3.17  0.281393847059812 0.267410144270128 0.266958095305784 0.266958048758864
        3.18  0.280270519823814 0.26629887259262 0.265848128361784 0.265848081945914
        3.19  0.279151676922114 0.265192247767174 0.264742778487932 0.264742732200356
        3.2  0.278037300453196 0.264090250350514 0.263642026460842 0.263641980298324
        3.21  0.276927372587019 0.262992860952272 0.262545853136201 0.262545807095427
        3.22  0.275821875564712 0.26190006023507 0.261454239448493 0.2614541935268
        3.23  0.274720791698297 0.260811828914666 0.260367166410736 0.26036712060503
        3.24  0.27362410337041 0.259728147760112 0.259284615114202 0.259284569421386
        3.25  0.272531793034014 0.258648997593966 0.258206566728161 0.258206521145371
        3.26  0.271443843212124 0.257574359292531 0.257133002499615 0.25713295702402
        3.27  0.270360236497512 0.256504213786129 0.256063903753028 0.256063858382
        3.28  0.269280955552453 0.255438542059416 0.254999251890049 0.254999206620313
        3.29  0.268205983108425 0.254377325151731 0.253939028389271 0.253938983218296
        3.3  0.267135301965853 0.253320544157461 0.252883214805959 0.252883169730869
        3.31  0.266068894993808 0.25226818022645 0.251831792771767 0.25183174778998
        3.32  0.26500674512976 0.251220214564442 0.250784743994503 0.250784699103713
        3.33  0.263948835379289 0.250176628433533 0.249742050257853 0.249742005455432
        3.34  0.262895148815814 0.249137403152657 0.248703693421113 0.248703648704224
        3.35  0.261845668580328 0.248102520098116 0.247669655418941 0.247669610785363
        3.36  0.260800377881128 0.247071960704096 0.246639918261083 0.246639873708445
        3.37  0.259759259993533 0.246045706463235 0.245614464032117 0.245614419558342
        3.38  0.258722298259642 0.245023738927197 0.24459327489119 0.244593230493742
        3.39  0.257689476088043 0.24400603970727 0.243576333071758 0.243576288748195
        3.4  0.256660776953559 0.242992590474978 0.242563620881323 0.242563576629854
        3.41  0.255636184396981 0.241983372962701 0.241555120701166 0.241555076519571
        3.42  0.254615682024806 0.240978368964326 0.2405508149861 0.240550770872517
        3.43  0.253599253508976 0.239977560335893 0.239550686264188 0.239550642217079
        3.44  0.252586882586613 0.238980928996258 0.238554717136504 0.238554673153772
        3.45  0.251578553059758 0.237988456927765 0.237562890276846 0.237562846356745
        3.46  0.250574248795121 0.237000126176918 0.236575188431499 0.236575144572379
        3.47  0.249573953723811 0.236015918855066 0.235591594418946 0.235591550619114
        3.48  0.248577651841081 0.235035817139091 0.234612091129632 0.234612047387526
        3.49  0.247585327206089 0.234059803272088 0.233636661525678 0.233636617839922
        3.5  0.246596963941609 0.23308785956405 0.232665288640634 0.232665245009784
        3.51  0.245612546233815 0.232119968392559 0.231697955579202 0.231697912002222
        3.52  0.244632058332001 0.231156112203461 0.23073464551698 0.230734601992355
        3.53  0.243655484548337 0.230196273511542 0.229775341700198 0.229775298226707
        3.54  0.242682809257625 0.229240434901197 0.228820027445441 0.228819984022007
        3.55  0.24171401689704 0.228288579027088 0.227868686139405 0.227868642765018
        3.56  0.240749091965879 0.227340688614794 0.226921301238603 0.226921257912445
        3.57  0.239788019025328 0.226396746461458 0.225977856269126 0.22597781299021
        3.58  0.238830782698195 0.225456735436398 0.225038334826353 0.22503829159411
        3.59  0.237877367668682 0.224520638481733 0.224102720574704 0.224102677387997
        3.6  0.236927758682126 0.22358843861297 0.223170997247353 0.223170954105969
        3.61  0.235981940544762 0.22266011891958 0.222243148645971 0.22224310554901
        3.62  0.235039898123482 0.221735662565576 0.221319158640455 0.221319115587455
        3.63  0.234101616345585 0.22081505279003 0.220399011168656 0.220398968159574
        3.64  0.233167080198543 0.219898272907613 0.21948269023611 0.219482647270055
        3.65  0.23223627472976 0.218985306309079 0.218570179915769 0.218570136992951
        3.66  0.231309185046329 0.218076136461754 0.217661464347726 0.217661421467526
        3.67  0.230385796314792 0.217170746909978 0.21675652773895 0.216756484901524
        3.68  0.229466093760908 0.216269121275532 0.215855354363005 0.215855311567735
        3.69  0.228550062669424 0.215371243258046 0.214957928559785 0.214957885807102
        3.7  0.227637688383815 0.214477096635359 0.21406423473524 0.214064192025145
        3.71  0.226728956306079 0.213586665263882 0.213174257361101 0.213174214693682
        3.72  0.225823851896479 0.212699933078909 0.212287980974597 0.212287938350232
        3.73  0.224922360673327 0.211816884094899 0.211405390178202 0.211405347597102
        3.74  0.224024468212744 0.210937502405746 0.210526469639342 0.210526427101804
        3.75  0.223130160148431 0.210061772185007 0.209651204090127 0.209651161596399
        3.76  0.222239422171445 0.209189677686096 0.208779578327074 0.208779535877644
        3.77  0.221352240029949 0.208321203242458 0.207911577210834 0.207911534806352
        3.78  0.220468599529019 0.2074563332677 0.207047185665915 0.207047143306301
        3.79  0.219588486530384 0.206595052255704 0.206186388680397 0.206186346366339
        3.8  0.218711886952217 0.205737344780694 0.205329171305674 0.205329129038149
        3.81  0.217838786768908 0.204883195497279 0.204475518656162 0.204475476435496
        3.82  0.216969172010835 0.204032589140468 0.203625415909024 0.203625373736313
        3.83  0.216103028764142 0.20318551052564 0.202778848303898 0.202778806179833
        3.84  0.215240343170521 0.202341944548495 0.201935801142621 0.201935759067762
        3.85  0.214381101426981 0.201501876184966 0.201096259788942 0.201096217764307
        3.86  0.213525289785638 0.200665290491099 0.200260209668257 0.200260167694557
        3.87  0.212672894553487 0.199832172602911 0.199427636267323 0.199427594345475
        3.88  0.211823902092185 0.199002507736202 0.198598525133981 0.198598483265161
        3.89  0.210978298817835 0.198176281186342 0.197772861876889 0.197772820062023
        3.9  0.210136071200768 0.197353478328038 0.196950632165232 0.196950590405016
        3.91  0.209297205765322 0.196534084615057 0.196131821728451 0.196131780024298
        3.92  0.208461689089635 0.195718085579922 0.195316416355968 0.195316374709018
        3.93  0.20762950780542 0.194905466833586 0.194504401896907 0.19450436030807
        3.94  0.206800648597759 0.19409621406507 0.193695764259813 0.193695722730233
        3.95  0.205975098204887 0.193290313041082 0.192890489412393 0.192890447943215
        3.96  0.205152843417981 0.192487749605596 0.192088563381219 0.192088521973644
        3.97  0.204333871080945 0.191688509679419 0.191289972251468 0.191289930906478
        3.98  0.203518168090206 0.190892579259719 0.19049470216664 0.190494660885692
        3.99  0.202705721394499 0.190099944419544 0.189702739328286 0.189702698112339
        4  0.201896517994658 0.189310591307299 0.188914069995739 0.18891402884626
        4.01  0.201090544943414 0.188524506146217 0.18812868048583 0.188128639403798
        4.02  0.200287789345176 0.1877416752338 0.187346557172627 0.187346516159351
        4.03  0.199488238355842 0.186962084941232 0.186567686487158 0.18656764554402
        4.04  0.198691879182578 0.186185721712793 0.185792054917139 0.185792014045189
        4.05  0.197898699083617 0.185412572065224 0.18501964900671 0.185019608207049
        4.06  0.197108685368066 0.184642622587108 0.184250455356155 0.184250414630001
        4.07  0.196321825395684 0.183875859938204 0.183484460621645 0.183484419970206
        4.08  0.195538106576697 0.183112270848786 0.182721651514959 0.182721610939705
        4.09  0.194757516371588 0.182351842118955 0.181962014803234 0.181961974305313
        4.1  0.193980042290896 0.181594560617944 0.181205537308675 0.18120549688949
        4.11  0.193205671895018 0.180840413283406 0.180452205908317 0.180452165569184
        4.12  0.19243439279401 0.180089387120701 0.179702007533741 0.17970196727591
        4.13  0.191666192647394 0.179341469202154 0.178954929170822 0.178954888995476
        4.14  0.19090105916395 0.178596646666321 0.178210957859466 0.178210917767723
        4.15  0.190138980101523 0.177854906717243 0.177470080693346 0.177470040686525
        4.16  0.189379943266837 0.177116236623688 0.17673228481965 0.176732244898915
        4.17  0.188623936515281 0.17638062371839 0.175997557438818 0.175997517605268
        4.18  0.187870947750733 0.175648055397292 0.175265885804288 0.175265846059058
        4.19  0.187120964925358 0.174918519118766 0.174537257222241 0.174537217566599
        4.2  0.186373976039413 0.174192002402849 0.173811659051347 0.173811619486492
        4.21  0.185629969141062 0.173468492830482 0.173089078702518 0.173089039229396
        4.22  0.184888932326174 0.172747978042716 0.172369503638647 0.172369464258438
        4.23  0.184150853738151 0.172030445739965 0.171652921374372 0.171652882087831
        4.24  0.183415721567715 0.171315883681224 0.170939319475818 0.17093928028447
        4.25  0.182683524052738 0.170604279683308 0.170228685560356 0.170228646465206
        4.26  0.181954249478042 0.169895621620096 0.169521007296362 0.169520968298256
        4.27  0.18122788617522 0.169189897421766 0.168816272402967 0.168816233503155
        4.28  0.180504422522442 0.168487095074059 0.168114468649823 0.168114429849337
        4.29  0.179783846944276 0.167787202617523 0.167415583856859 0.167415545156501
        4.3  0.179066147911497 0.16709020814679 0.166719605894049 0.166719567294757
        4.31  0.178351313940903 0.166396099809847 0.166026522681172 0.166026484184063
        4.32  0.177639333595138 0.165704865807319 0.165336322187579 0.16533628379368
        4.33  0.1769301954825 0.165016494391769 0.164648992431964 0.16464895414156
        4.34  0.176223888256765 0.164330973867 0.163964521482132 0.163964483296382
        4.35  0.175520400617 0.163648292587379 0.163282897454769 0.163282859374683
        4.36  0.17481972130739 0.162968438957164 0.162604108515219 0.162604070541378
        4.37  0.17412183911705 0.16229140142985 0.161928142877257 0.161928105010619
        4.38  0.173426742879851 0.161617168507537 0.161254988802873 0.161254951043982
        4.39  0.172734421474238 0.160945728740289 0.160584634602037 0.160584596951898
        4.4  0.172044863823054 0.160277070725539 0.159917068632499 0.15991703109171
        4.41  0.171358058893361 0.159611183107484 0.159252279299559 0.159252241869072
        4.42  0.170673995696264 0.158948054576515 0.158590255055856 0.15859021773604
        4.43  0.169992663286743 0.158287673868648 0.157930984401159 0.157930947192749
        4.44  0.169314050763458 0.157630029764982 0.157274455882152 0.157274418785883
        4.45  0.168638147268599 0.156975111091181 0.156620658092228 0.156620621108718
        4.46  0.167964941987693 0.156322906716951 0.155969579671281 0.155969542801019
        4.47  0.167294424149442 0.155673405555563 0.155321209305503 0.155321172548766
        4.48  0.166626583025547 0.15502659656337 0.154675535727182 0.154675499084695
        4.49  0.165961407930535 0.154382468739359 0.154032547714494 0.154032511186844
        4.5  0.16529888822159 0.153741011124719 0.153392234091321 0.153392197678894
        4.51  0.164639013298382 0.153102212802414 0.152754583727036 0.152754547430391
        4.52  0.163981772602902 0.152466062896798 0.15211958553632 0.152119549355844
        4.53  0.163327155619279 0.151832550573232 0.15148722847897 0.151487192415203
        4.54  0.162675151873632 0.151201665037721 0.150857501559702 0.150857465613199
        4.55  0.162025750933884 0.150573395536578 0.150230393827967 0.1502303579993
        4.56  0.161378942409609 0.1499477313561 0.149605894377765 0.149605858667036
        4.57  0.160734715951853 0.149324661822264 0.14898399234746 0.14898395675504
        4.58  0.160093061252984 0.148704176300449 0.148364676919597 0.1483646414458
        4.59  0.159453968046508 0.148086264195156 0.147747937320723 0.147747901965872
        4.6  0.158817426106925 0.147470914949773 0.147133762821204 0.147133727585815
        4.61  0.158183425249545 0.146858118046337 0.146522142735059 0.146522107619176
        4.62  0.157551955330345 0.146247863005322 0.145913066419774 0.145913031423845
        4.63  0.156923006245791 0.145640139385444 0.145306523276138 0.145306488400319
        4.64  0.156296567932686 0.145034936783479 0.144702502748065 0.144702467992452
        4.65  0.155672630368001 0.144432244834104 0.14410099432243 0.144100959687471
        4.66  0.155051183568722 0.143832053209744 0.143501987528905 0.143501953014587
        4.67  0.154432217591689 0.143234351620445 0.142905471939783 0.142905437546426
        4.68  0.153815722533432 0.142639129813758 0.142311437169827 0.142311402897496
        4.69  0.153201688530018 0.142046377574631 0.1417198728761 0.14171983872504
        4.7  0.152590105756887 0.141456084725326 0.141130768757809 0.141130734728425
        4.71  0.151980964428704 0.140868241125344 0.140544114556145 0.140544080648313
        4.72  0.151374254799194 0.14028283667136 0.13995990005413 0.139959866268254
        4.73  0.150769967160991 0.139699861297175 0.139378115076457 0.139378081412578
        4.74  0.150168091845478 0.139119304973681 0.138798749489341 0.138798715947395
        4.75  0.149568619222638 0.13854115770883 0.138221793200367 0.138221759780444
        4.76  0.148971539700897 0.137965409547621 0.137647236158338 0.137647202860574
        4.77  0.14837684372697 0.137392050572093 0.137075068353129 0.137075035177727
        4.78  0.147784521785706 0.136821070901326 0.136505279815539 0.13650524676252
        4.79  0.147194564399944 0.136252460691456 0.135937860617144 0.135937827686547
        4.8  0.146606962130353 0.135686210135693 0.135372800870159 0.135372768062166
        4.81  0.146021705575284 0.135122309464345 0.134810090727285 0.134810058041732
        4.82  0.14543878537062 0.13456074894486 0.134249720381581 0.13424968781867
        4.83  0.144858192189622 0.134001518881851 0.133691680066311 0.133691647625898
        4.84  0.144279916742791 0.13344460961716 0.133135960054816 0.133135927736941
        4.85  0.143703949777706 0.132890011529888 0.13258255066037 0.132582518465347
        4.86  0.143130282078883 0.132337715036462 0.132031442236048 0.132031410163672
        4.87  0.142558904467627 0.131787710590686 0.131482625174586 0.131482593225016
        4.88  0.141989807801883 0.131239988683798 0.130936089908256 0.130936058081115
        4.89  0.141422982976093 0.130694539844537 0.130391826908721 0.130391795204309
        4.9  0.140858420921049 0.130151354639206 0.129849826686915 0.129849795105265
        4.91  0.140296112603742 0.129610423671726 0.129310079792908 0.129310048334086
        4.92  0.139736049027232 0.129071737583711 0.128772576815772 0.128772545479636
        4.93  0.139178221230486 0.128535287054523 0.128237308383458 0.128237277169829
        4.94  0.138622620288251 0.12800106280134 0.12770426516267 0.127704234071657
        4.95  0.138069237310896 0.127469055579211 0.127173437858728 0.127173406890129
        4.96  0.137518063444283 0.126939256181119 0.126644817215452 0.126644786369101
        4.97  0.136969089869622 0.126411655438031 0.12611839401503 0.126118363291314
        4.98  0.136422307803317 0.125886244218956 0.125594159077903 0.125594128476814
        4.99  0.135877708496849 0.125363013430991 0.125072103262625 0.125072072783832
        5  0.135335283236616 0.124841954019361 0.124552217465755 0.124552187109175
        5.01  0.134795023343801 0.124323056967465 0.124034492621726 0.124034462387424
        5.02  0.134256920174236 0.123806313296907 0.123518919702726 0.123518889590589
        5.03  0.133720965118258 0.123291714067524 0.123005489718572 0.123005459728584
        5.04  0.133187149600574 0.122779250377408 0.122494193716597 0.122494163848413
        5.05  0.132655465080125 0.122268913362923 0.121985022781519 0.121984993035155
        5.06  0.132125903049947 0.121760694198714 0.12147796803533 0.121477938410507
        5.07  0.131598455037038 0.121254584097713 0.120973020637172 0.120972991133771
        5.08  0.131073112602215 0.120750574311125 0.120470171783215 0.120470142401208
        5.09  0.13054986733999 0.120248656128421 0.11996941270654 0.11996938344595
        5.1  0.130028710878429 0.119748820877317 0.119470734677023 0.119470705537703
        5.11  0.129509634879014 0.119251059923746 0.118974129001211 0.118974099982834
        5.12  0.128992631036522 0.118755364671812 0.118479587022205 0.11847955812478
        5.13  0.128477691078879 0.118261726563754 0.117987100119544 0.117987071342821
        5.14  0.127964806767032 0.117770137079885 0.117496659709082 0.117496631052769
        5.15  0.127453969894824 0.117280587738532 0.117008257242873 0.117008228706804
        5.16  0.126945172288853 0.116793070095956 0.11652188420905 0.116521855793146
        5.17  0.126438405808346 0.116307575746277 0.116037532131712 0.116037503835724
        5.18  0.125933662345031 0.115824096321383 0.115555192570799 0.115555164394692
        5.19  0.125430933823 0.115342623490819 0.115074857121975 0.11507482906535
        5.2  0.124930212198585 0.114863148961693 0.114596517416518 0.114596489479077
        5.21  0.124431489460231 0.114385664478544 0.114120165121186 0.114120137302567
        5.22  0.123934757628363 0.113910161823219 0.113645791938111 0.113645764238318
        5.23  0.123440008755261 0.113436632814739 0.113173389604675 0.113173362023414
        5.24  0.122947234924932 0.112965069309146 0.11270294989339 0.112702922430284
        5.25  0.122456428252985 0.112495463199351 0.112234464611784 0.112234437266785
        5.26  0.121967580886502 0.112027806414972 0.111767925602271 0.111767898375203
        5.27  0.121480685003916 0.11156209092216 0.111303324742045 0.111303297632405
        5.28  0.120995732814881 0.111098308723416 0.110840653942946 0.110840626950247
        5.29  0.120512716560153 0.110636451857401 0.110379905151347 0.110379878275377
        5.3  0.12003162851146 0.110176512398747 0.109921070348038 0.109921043588644
        5.31  0.119552460971384 0.109718482457838 0.109464141548089 0.109464114904813
        5.32  0.119075206273234 0.109262354180611 0.109009110800747 0.109009084273223
        5.33  0.118599856780925 0.108808119748327 0.108555970189298 0.108555943777073
        5.34  0.118126404888855 0.108355771377344 0.108104711830957 0.108104685533789
        5.35  0.117654843021783 0.107905301318889 0.107655327876735 0.10765530169381
        5.36  0.117185163634708 0.107456701858811 0.107207810511324 0.107207784442614
        5.37  0.116717359212753 0.107009965317338 0.10676215195297 0.106762125997913
        5.38  0.116251422271034 0.106565084048824 0.106318344453346 0.106318318611792
        5.39  0.115787345354552 0.10612205044149 0.105876380297432 0.105876354568443
        5.4  0.115325121038066 0.105680856917161 0.105436251803385 0.105436226186859
        5.41  0.114864741925976 0.105241495931 0.104997951322418 0.104997925817536
        5.42  0.114406200652209 0.104803959971237 0.104561471238673 0.104561445845441
        5.43  0.113949489880091 0.104368241558888 0.104126803969092 0.104126778686846
        5.44  0.113494602302243 0.103934333247478 0.103693941963289 0.103693916791422
        5.45  0.113041530640453 0.103502227622763 0.103262877703427 0.103262852641247
        5.46  0.112590267645564 0.103071917302434 0.102833603704085 0.102833578751215
        5.47  0.112140806097361 0.102643394935838 0.102406112512133 0.10240608766807
        5.48  0.111693138804447 0.102216653203685 0.101980396706599 0.101980371970808
        5.49  0.111247258604136 0.101791684817757 0.101556448898543 0.101556424270409
        5.5  0.110803158362336 0.101368482520609 0.101134261730923 0.1011342372097
        5.51  0.110360830973435 0.100947039085288 0.10071382787847 0.100713803463791
        5.52  0.109920269360183 0.100527347315027 0.100295140047547 0.100295115738595
        5.53  0.109481466473587 0.100109400042958 0.099878190976027 0.09987816677224
        5.54  0.109044415292788 0.099693190131817 0.099462973433154 0.099462949334009
        5.55  0.108609108824961 0.099278710473651 0.099049480219415 0.099049456224342
        5.56  0.108175540105192 0.098865953989522 0.098637704166403 0.098637680274856
        5.57  0.107743702196373 0.09845491362923 0.098227638136684 0.098227614347831
        5.58  0.107313588189087 0.098045582371011 0.097819275023667 0.097819251336708
        5.59  0.106885191201501 0.097637953221259 0.097412607751459 0.097412584165569
        5.6  0.106458504379256 0.097232019214244 0.097007629274743 0.097007605789477
        5.61  0.106033520895351 0.096827773411828 0.096604332578632 0.096604309193027
        5.62  0.105610233950043 0.096425208903193 0.096202710678537 0.096202687392038
        5.63  0.10518863677073 0.096024318804566 0.095802756620034 0.095802733432056
        5.64  0.104768722611851 0.095625096258953 0.095404463478719 0.095404440388467
        5.65  0.104350484754768 0.095227534435875 0.095007824360079 0.095007801366899
        5.66  0.103933916507667 0.094831626531103 0.094612832399351 0.09461280950248
        5.67  0.103519011205448 0.094437365766414 0.094219480761382 0.09421945795996
        5.68  0.103105762209617 0.094044745389334 0.093827762640496 0.093827739933751
        5.69  0.10269416290818 0.093653758672901 0.093437671260353 0.093437648647554
        5.7  0.102284206715541 0.09326439891542 0.093049199873806 0.093049177354269
        5.71  0.101875887072391 0.09287665944024 0.092662341762772 0.092662319335706
        5.72  0.101469197445608 0.092490533595521 0.092277090238084 0.092277067902488
        5.73  0.101064131328148 0.092106014754022 0.091893438639354 0.091893416394735
        5.74  0.100660682238946 0.091723096312885 0.091511380334838 0.091511358180353
        5.75  0.100258843722806 0.091341771693431 0.091130908721289 0.091130886656207
        5.76  0.099858609350306 0.090962034340961 0.090752017223825 0.090751995247422
        5.77  0.099459972717686 0.090583877724565 0.09037469929578 0.090374677406941
        5.78  0.09906292744675 0.090207295336941 0.089998948418573 0.089998926616543
        5.79  0.098667467184768 0.089832280694214 0.089624758101562 0.089624736385793
        5.8  0.098273585604365 0.089458827335769 0.089252121881909 0.089252100251519
        5.81  0.097881276403428 0.089086928824093 0.088881033324431 0.088881011778649
        5.82  0.097490533305002 0.088716578744612 0.088511486021475 0.088511464559353
        5.83  0.097101350057188 0.088347770705555 0.088143473592759 0.088143452213606
        5.84  0.096713720433047 0.08798049833781 0.087776989685251 0.087776968388266
        5.85  0.096327638230496 0.087614755294794 0.087412027973014 0.087412006757516
        5.86  0.095943097272212 0.087250535252326 0.087048582157075 0.087048561022113
        5.87  0.095560091405531 0.086887831908521 0.086686645965284 0.086686624909957
        5.88  0.09517861450235 0.086526638983671 0.086326213152175 0.086326192175792
        5.89  0.094798660459034 0.086166950220155 0.085967277498822 0.085967256600607
        5.9  0.094420223196305 0.085808759382337 0.085609832812707 0.085609811992054
        5.91  0.094043296659163 0.085452060256484 0.08525387292758 0.085253852183517
        5.92  0.093667874816774 0.085096846650691 0.084899391703316 0.084899371035333
        5.93  0.093293951662379 0.084743112394804 0.084546383025782 0.084546362432789
        5.94  0.092921521213202 0.084390851340363 0.084194840806701 0.084194820288215
        5.95  0.092550577510346 0.084040057360539 0.083844758983508 0.083844738538747
        5.96  0.092181114618705 0.083690724350088 0.08349613151922 0.083496111147383
        5.97  0.091813126626865 0.083342846225304 0.083148952402295 0.083148932102688
        5.98  0.091446607647009 0.082996416923986 0.0828032156465 0.082803195418485
        5.99  0.091081551814826 0.082651430405405 0.082458915290775 0.082458895133566
        6  0.090717953289415 0.082307880650281 0.082116045399095 0.082116025312042
        6.01  0.090355806253192 0.08196576166076 0.08177460006034 0.081774580042707
        6.02  0.089995104911798 0.081625067460408 0.081434573388161 0.081434553439191
        6.03  0.089635843494002 0.081285792094199 0.081095959520844 0.081095939639826
        6.04  0.089278016251613 0.080947929628511 0.08075875262118 0.08075873280757
        6.05  0.088921617459389 0.080611474151135 0.080422946876334 0.080422927129478
        6.06  0.088566641414942 0.080276419771275 0.080088536497712 0.080088516816962
        6.07  0.088213082438647 0.079942760619567 0.079755515720833 0.079755496105427
        6.08  0.087860934873552 0.07961049084809 0.079423878805198 0.079423859254718
        6.09  0.08751019308529 0.079279604630386 0.079093620034162 0.079093600547998
        6.1  0.087160851461984 0.07895009616149 0.078764733714807 0.078764714292464
        6.11  0.086812904414161 0.078621959657948 0.078437214177811 0.078437194818577
        6.12  0.086466346374661 0.078295189357857 0.078111055777329 0.078111036480521
        6.13  0.086121171798547 0.077969779520888 0.077786252890859 0.077786233655898
        6.14  0.085777375163019 0.077645724428332 0.077462799919125 0.077462780745557
        6.15  0.085434950967324 0.077323018383131 0.07714069128595 0.077140672173177
        6.16  0.085093893732667 0.07700165570992 0.076819921438131 0.076819902385722
        6.17  0.084754198002125 0.076681630755069 0.076500484845323 0.076500465852585
        6.18  0.084415858340559 0.076362937886728 0.076182375999913 0.076182357066525
        6.19  0.084078869334528 0.076045571494868 0.075865589416905 0.075865570542483
        6.2  0.083743225592199 0.075729525991328 0.075550119633795 0.075550100817708
        6.21  0.083408921743266 0.075414795809862 0.07523596121046 0.075235942452466
        6.22  0.083075952438861 0.075101375406183 0.074923108729036 0.074923090028628
        6.23  0.082744312351467 0.074789259258011 0.074611556793806 0.074611538150319
        6.24  0.082413996174836 0.074478441865117 0.074301300031083 0.07430128144428
        6.25  0.082084998623902 0.07416891774937 0.073992333089098 0.07399231455843
        6.26  0.081757314434698 0.073860681454783 0.073684650637884 0.073684632163276
        6.27  0.081430938364267 0.073553727547553 0.073378247369171 0.073378228950184
        6.28  0.081105865190588 0.073248050616106 0.073073117996271 0.073073099632606
        6.29  0.080782089712482 0.072943645271139 0.072769257253967 0.072769238945333
        6.3  0.080459606749536 0.072640506145657 0.072466659898413 0.072466641644358
        6.31  0.080138411142013 0.072338627895008 0.072165320707017 0.072165302507368
        6.32  0.079818497750778 0.072038005196927 0.071865234478343 0.071865216332768
        6.33  0.07949986145721 0.071738632751557 0.071566396032004 0.071566377940287
        6.34  0.079182497163122 0.071440505281489 0.071268800208556 0.071268782170369
        6.35  0.078866399790678 0.071143617531784 0.070972441869398 0.070972423884389
        6.36  0.078551564282312 0.070847964269996 0.070677315896674 0.070677297964661
        6.37  0.078237985600651 0.070553540286198 0.070383417193165 0.070383399313928
        6.38  0.077925658728429 0.070260340392998 0.070090740682199 0.070090722855411
        6.39  0.077614578668408 0.069968359425549 0.069799281307547 0.06979926353324
        6.4  0.077304740443303 0.069677592241567 0.069509034033329 0.069509016311456
        6.41  0.076996139095693 0.069388033721332 0.069219993843919 0.069219976174028
        6.42  0.076688769687952 0.069099678767694 0.068932155743851 0.068932138126009
        6.43  0.076382627302161 0.06881252230607 0.068645514757725 0.06864549719155
        6.44  0.076077707040037 0.068526559284441 0.068360065930115 0.068360048415429
        6.45  0.075774004022848 0.068241784673341 0.06807580432548 0.068075786862104
        6.46  0.075471513391341 0.067958193465843 0.067792725028073 0.067792707616104
        6.47  0.075170230305657 0.067675780677544 0.067510823141854 0.067510805781052
        6.48  0.074870149945263 0.067394541346539 0.067230093790404 0.067230076480534
        6.49  0.074571267508864 0.067114470533395 0.066950532116833 0.066950514857987
        6.5  0.074273578214337 0.066835563321118 0.066672133283702 0.066672116075858
        6.51  0.073977077298645 0.066557814815123 0.066394892472936 0.066394875316084
        6.52  0.073681760017769 0.066281220143186 0.066118804885743 0.066118787779695
        6.53  0.073387621646624 0.066005774455403 0.06584386574253 0.065843848687412
        6.54  0.073094657478992 0.065731472924136 0.065570070282824 0.065570053278302
        6.55  0.072802862827438 0.065458310743967 0.065297413765194 0.065297396811334
        6.56  0.072512233023243 0.065186283131629 0.06502589146717 0.065025874563982
        6.57  0.072222763416324 0.064915385325948 0.064755498685167 0.064755481832405
        6.58  0.071934449375159 0.064645612587776 0.064486230734411 0.064486213932152
        6.59  0.071647286286719 0.064376960199915 0.06421808294886 0.06421806619727
        6.6  0.071361269556389 0.064109423467042 0.063951050681131 0.063951033980293
        6.61  0.071076394607894 0.06384299771563 0.063685129302429 0.063685112652108
        6.62  0.070792656883228 0.063577678293858 0.063420314202474 0.063420297602751
        6.63  0.070510051842583 0.063313460571528 0.063156600789428 0.06315658424039
        6.64  0.070228574964272 0.063050339939964 0.062893984489827 0.062893967991532
        6.65  0.069948221744658 0.062788311811921 0.062632460748511 0.062632444300835
        6.66  0.069668987698085 0.062527371621483 0.062372025028553 0.062372008631591
        6.67  0.0693908683568 0.062267514823954 0.062112672811197 0.062112656464946
        6.68  0.06911385927089 0.062008736895753 0.061854399595788 0.061854383300195
        6.69  0.068837956008203 0.061751033334305 0.061597200899707 0.06159718465474
        6.7  0.068563154154281 0.061494399657917 0.061341072258304 0.061341056063962
        6.71  0.068289449312287 0.06123883140567 0.061086009224837 0.061085993081295
        6.72  0.068016837102939 0.06098432413729 0.060832007370408 0.060831991277779
        6.73  0.067745313164437 0.06073087343303 0.060579062283901 0.060579046242189
        6.74  0.067474873152389 0.060478474893535 0.060327169571918 0.060327153581128
        6.75  0.067205512739752 0.060227124139722 0.060076324858719 0.060076308918846
        6.76  0.066937227616753 0.059976816812644 0.059826523786166 0.059826507897311
        6.77  0.066670013490823 0.059727548573352 0.059577762013654 0.059577746175942
        6.78  0.066403866086531 0.059479315102769 0.059330035218063 0.059330019431423
        6.79  0.066138781145514 0.05923211210154 0.059083339093692 0.059083323358246
        6.8  0.065874754426405 0.058985935289903 0.058837669352205 0.058837653667996
        6.81  0.065611781704773 0.058740780407543 0.058593021722572 0.058593006089592
        6.82  0.065349858773048 0.058496643213451 0.058349391951016 0.058349376369366
        6.83  0.065088981440457 0.058253519485778 0.058106775800952 0.058106760270797
        6.84  0.064829145532958 0.058011405021696 0.057865169052936 0.057865153574313
        6.85  0.064570346893171 0.057770295637245 0.057624567504608 0.057624552077317
        6.86  0.064312581380312 0.057530187167197 0.057384966970639 0.057384951594862
        6.87  0.064055844870126 0.057291075464902 0.057146363282675 0.057146347958454
        6.88  0.063800133254825 0.057052956402144 0.056908752289287 0.056908737016554
        6.89  0.063545442443017 0.056815825868995 0.056672129855915 0.056672114634845
        6.9  0.063291768359643 0.056579679773669 0.056436491864816 0.05643647669522
        6.91  0.063039106945914 0.056344514042374 0.056201834215013 0.05620181909709
        6.92  0.062787454159241 0.05611032461917 0.055968152822241 0.055968137755977
        6.93  0.062536805973173 0.055877107465817 0.055735443618898 0.055735428604356
        6.94  0.062287158377336 0.055644858561639 0.055503702553992 0.055503687591165
        6.95  0.062038507377361 0.055413573903374 0.05527292559309 0.055272910682004
        6.96  0.061790848994828 0.055183249505037 0.055043108718269 0.05504309385884
        6.97  0.061544179267196 0.054953881397774 0.054814247928063 0.054814233120254
        6.98  0.061298494247746 0.054725465629725 0.054586339237413 0.054586324481221
        6.99  0.061053790005512 0.054497998265885 0.05435937867762 0.05435936397328
        7  0.06081006262522 0.05427147538797 0.054133362296293 0.054133347643701
        7.01  0.060567308207228 0.054045893094275 0.053908286157297 0.053908271556272
        7.02  0.060325522867459 0.053821247499552 0.053684146340708 0.053684131791294
        7.03  0.060084702737343 0.053597534734867 0.053460938942759 0.053460924445038
        7.04  0.059844843963753 0.053374750947482 0.053238660075794 0.053238645629698
        7.05  0.059605942708942 0.053152892300721 0.053017305868216 0.053017291473741
        7.06  0.059367995150486 0.052931954973849 0.05279687246444 0.052796858121614
        7.07  0.059130997481219 0.052711935161949 0.052577356024842 0.052577341733515
        7.08  0.058894945909174 0.052492829075805 0.052358752725712 0.052358738486004
        7.09  0.05865983665752 0.05227463294178 0.052141058759201 0.052141044571041
        7.1  0.058425665964503 0.052057343001711 0.051924270333274 0.051924256196537
        7.11  0.058192430083389 0.051840955512786 0.05170838367166 0.051708369586506
        7.12  0.057960125282397 0.051625466747446 0.051493395013807 0.051493380979862
        7.13  0.057728747844646 0.051410872993271 0.051279300614823 0.05127928663215
        7.14  0.057498294068092 0.051197170552884 0.051066096745436 0.051066082814098
        7.15  0.05726876026547 0.050984355743845 0.050853779691938 0.05085376581191
        7.16  0.057040142764234 0.05077242489856 0.050642345756139 0.050642331927389
        7.17  0.056812437906499 0.050561374364179 0.050431791255316 0.05043177747774
        7.18  0.056585642048982 0.050351200502514 0.050222112522162 0.050222098795686
        7.19  0.056359751562945 0.050141899689944 0.050013305904736 0.050013292229196
        7.2  0.056134762834136 0.049933468317332 0.049805367766414 0.049805354141772
        7.21  0.05591067226273 0.049725902789945 0.049598294485837 0.049598280912005
        7.22  0.055687476263272 0.049519199527371 0.049392082456862 0.049392068933758
        7.23  0.055465171264623 0.049313354963447 0.049186728088507 0.049186714616135
        7.24  0.055243753709898 0.049108365546179 0.048982227804907 0.048982214383108
        7.25  0.05502322005641 0.048904227737683 0.048778578045254 0.048778564674003
        7.26  0.054803566775617 0.048700938014103 0.048575775263753 0.04857576194287
        7.27  0.054584790353061 0.04849849286556 0.048373815929567 0.048373802659036
        7.28  0.054366887288316 0.048296888796081 0.048172696526761 0.048172683306164
        7.29  0.054149854094927 0.048096122323544 0.047972413554259 0.047972400383793
        7.3  0.053933687300359 0.047896189979619 0.047772963525782 0.047772950405336
        7.31  0.053718383445938 0.047697088309718 0.0475743429698 0.047574329899153
        7.32  0.053503939086798 0.04749881387294 0.047376548429479 0.047376535408677
        7.33  0.053290350791825 0.047301363242021 0.047179576462627 0.0471795634914
        7.34  0.053077615143602 0.047104733003294 0.046983423641638 0.04698341072017
        7.35  0.052865728738353 0.046908919756639 0.046788086553442 0.046788073681495
        7.36  0.052654688185891 0.046713920115441 0.046593561799448 0.046593548976851
        7.37  0.052444490109564 0.046519730706555 0.046399845995492 0.046399833222159
        7.38  0.052235131146198 0.046326348170263 0.046206935771777 0.046206923047501
        7.39  0.052026607946045 0.046133769160241 0.046014827772826 0.046014815097479
        7.4  0.051818917172728 0.045941990343524 0.04582351865742 0.045823506030987
        7.41  0.051612055503192 0.045751008400475 0.045633005098545 0.045632992520746
        7.42  0.051406019627645 0.045560820024753 0.045443283783336 0.045443271254299
        7.43  0.051200806249508 0.045371421923286 0.04525435141302 0.045254338932437
        7.44  0.050996412085364 0.045182810816237 0.045066204702863 0.045066192270718
        7.45  0.050792833864901 0.044994983436988 0.044878840382107 0.044878827998277
        7.46  0.050590068330864 0.044807936532108 0.044692255193918 0.044692242858288
        7.47  0.050388112238998 0.044621666861328 0.044506445895328 0.044506433607531
        7.48  0.050186962358004 0.044436171197523 0.044321409257178 0.044321397017285
        7.49  0.049986615469478 0.044251446326686 0.044137142064057 0.044137129871834
        7.5  0.049787068367866 0.044067489047909 0.043953641114247 0.043953628969687
        7.51  0.04958831786041 0.043884296173359 0.043770903219663 0.043770891122525
        7.52  0.049390360767098 0.043701864528261 0.043588925205799 0.043588913156072
        7.53  0.049193193920612 0.043520190950877 0.043407703911663 0.043407691909033
        7.54  0.048996814166277 0.043339272292487 0.043227236189722 0.043227224234011
        7.55  0.048801218362015 0.04315910541737 0.04304751890584 0.043047506997026
        7.56  0.048606403378288 0.042979687202781 0.042868548939225 0.042868537077198
        7.57  0.048412366098051 0.042801014538938 0.042690323182362 0.042690311367061
        7.58  0.048219103416706 0.042623084328998 0.042512838540956 0.042512826772209
        7.59  0.048026612242043 0.04244589348904 0.042336091933875 0.042336080211557
        7.6  0.0478348894942 0.042269438948043 0.042160080293087 0.042160068617049
        7.61  0.047643932105611 0.042093717647868 0.041984800563599 0.041984788933764
        7.62  0.047453737020951 0.041918726543235 0.0418102497034 0.041810238119486
        7.63  0.047264301197096 0.041744462601704 0.0416364246834 0.041636413145204
        7.64  0.047075621603068 0.04157092280365 0.041463322487365 0.041463310994937
        7.65  0.046887695219991 0.041398104142244 0.041290940111863 0.041290928665101
        7.66  0.046700519041037 0.041226003623424 0.041119274566197 0.041119263165002
        7.67  0.046514090071384 0.041054618265876 0.040948322872352 0.040948311516451
        7.68  0.046328405328164 0.040883945101004 0.040778082064924 0.040778070754334
        7.69  0.046143461840419 0.040713981172906 0.040608549191068 0.040608537925562
        7.7  0.045959256649046 0.040544723538345 0.040439721310432 0.040439710089969
        7.71  0.045775786806761 0.040376169266718 0.0402715954951 0.04027158431945
        7.72  0.045593049378042 0.040208315440028 0.040104168829526 0.040104157698518
        7.73  0.045411041439084 0.040041159152855 0.039937438410477 0.039937427324068
        7.74  0.045229760077759 0.039874697512315 0.039771401346971 0.039771390305099
        7.75  0.04504920239356 0.039708927638032 0.039606054760214 0.039606043762685
        7.76  0.04486936549756 0.0395438466621 0.039441395783544 0.039441384830281
        7.77  0.044690246512366 0.039379451729045 0.039277421562366 0.039277410653142
        7.78  0.044511842572069 0.039215739995788 0.03911412925409 0.039114118388784
        7.79  0.044334150822202 0.039052708631602 0.038951516028077 0.038951505206587
        7.8  0.044157168419695 0.038890354818069 0.038789579065572 0.038789568287807
        7.81  0.043980892532824 0.038728675749041 0.038628315559645 0.038628304825462
        7.82  0.043805320341173 0.03856766863059 0.038467722715134 0.038467712024374
        7.83  0.043630449035581 0.038407330680962 0.03830779774858 0.038307787100963
        7.84  0.043456275818104 0.038247659130532 0.038148537888172 0.0381485272838
        7.85  0.043282797901968 0.038088651221747 0.037989940373683 0.037989929812278
        7.86  0.043110012511522 0.037930304209082 0.037832002456412 0.037831991937987
        7.87  0.042937916882195 0.037772615358979 0.037674721399124 0.037674710923287
        7.88  0.042766508260455 0.037615581949799 0.037518094475996 0.03751808404291
        7.89  0.042595783903759 0.037459201271759 0.037362118972547 0.03736210858191
        7.9  0.042425741080514 0.037303470626879 0.037206792185591 0.037206781837347
        7.91  0.042256377070031 0.03714838732892 0.037052111423172 0.037052101117274
        7.92  0.042087689162483 0.036993948703324 0.036898074004505 0.036898063740814
        7.93  0.04191967465886 0.036840152087148 0.036744677259924 0.036744667038157
        7.94  0.041752330870925 0.036686994829006 0.036591918530819 0.036591908350903
        7.95  0.041585655121175 0.036534474288999 0.036439795169581 0.036439785031344
        7.96  0.041419644742794 0.036382587838649 0.036288304539543 0.036288294442907
        7.97  0.041254297079613 0.036231332860834 0.03613744401493 0.036137433959673
        7.98  0.041089609486065 0.036080706749716 0.035987210980792 0.035987200966933
        7.99  0.040925579327146 0.03593070691067 0.035837602832957 0.035837592860285
        8  0.040762203978368 0.035781330760217 0.035688616977973 0.035688607046251
        8.01  0.040599480825724 0.035632575725946 0.035540250833053 0.035540240942248
        8.02  0.04043740726564 0.035484439246446 0.035392501826016 0.035392491975853
        8.03  0.040275980704934 0.035336918771228 0.035245367395241 0.035245357585755
        8.04  0.040115198560778 0.035190011760652 0.035098844989607 0.035098835220623
        8.05  0.039955058260656 0.035043715685848 0.03495293206844 0.034952922339652
        8.06  0.039795557242318 0.034898028028645 0.034807626101462 0.03480761641283
        8.07  0.039636692953745 0.034752946281489 0.034662924568739 0.034662914920147
        8.08  0.039478462853104 0.034608467947368 0.034518824960625 0.034518815351785
        8.09  0.039320864408712 0.034464590539731 0.034375324777717 0.034375315208589
        8.1  0.039163895098989 0.034321311582414 0.034232421530795 0.034232412001217
        8.11  0.039007552412423 0.034178628609558 0.034090112740779 0.034090103250558
        8.12  0.038851833847528 0.03403653916553 0.033948395938677 0.033948386487576
        8.13  0.038696736912803 0.033895040804844 0.033807268665532 0.033807259253493
        8.14  0.038542259126695 0.033754131092087 0.033666728472377 0.033666719099221
        8.15  0.038388398017554 0.03361380760183 0.033526772920183 0.033526763585836
        8.16  0.038235151123601 0.033474067918557 0.033387399579813 0.033387390284056
        8.17  0.038082515992881 0.033334909636586 0.033248606031974 0.033248596774574
        8.18  0.03793049018323 0.033196330359984 0.033110389867172 0.033110380648005
        8.19  0.037779071262231 0.033058327702497 0.032972748685658 0.032972739504653
        8.2  0.037628256807178 0.032920899287467 0.032835680097393 0.032835670954244
        8.21  0.037478044405037 0.032784042747757 0.032699181721993 0.032699172616577
        8.22  0.037328431652406 0.032647755725673 0.032563251188688 0.032563242120809
        8.23  0.037179416155477 0.032512035872892 0.03242788613628 0.032427877105843
        8.24  0.03703099553 0.032376880850381 0.032293084213092 0.032293075219867
        8.25  0.036883167401242 0.032242288328328 0.032158843076935 0.032158834120717
        8.26  0.036735929403949 0.032108255986067 0.032025160395056 0.03202515147567
        8.27  0.03658927918231 0.031974781512004 0.031892033844098 0.031892024961323
        8.28  0.036443214389919 0.031841862603549 0.031759461110064 0.031759452263717
        8.29  0.036297732689735 0.031709496967043 0.031627439888268 0.031627431078238
        8.3  0.036152831754048 0.031577682317691 0.0314959678833 0.03149595910946
        8.31  0.036008509264441 0.031446416379494 0.031365042808983 0.03136503407122
        8.32  0.035864762911751 0.031315696885181 0.031234662388335 0.031234653686433
        8.33  0.035721590396032 0.031185521576146 0.03110482435353 0.03110481568727
        8.34  0.035578989426521 0.031055888202383 0.03097552644586 0.030975517814964
        8.35  0.035436957721601 0.030926794522426 0.030846766415696 0.030846757820081
        8.36  0.035295493008759 0.030798238303287 0.030718542022449 0.030718533461988
        8.37  0.035154593024559 0.030670217320394 0.030590851034541 0.030590842508975
        8.38  0.035014255514598 0.030542729357541 0.030463691229357 0.030463682738622
        8.39  0.034874478233471 0.030415772206824 0.030337060393222 0.030337051937037
        8.4  0.034735258944741 0.030289343668594 0.030210956321354 0.03021094789952
        8.41  0.034596595420894 0.0301634415514 0.030085376817838 0.030085368430153
        8.42  0.034458485443312 0.030038063671939 0.029960319695588 0.029960311341975
        8.43  0.034320926802232 0.029913207855009 0.029835782776315 0.029835774456428
        8.44  0.034183917296714 0.029788871933461 0.029711763890492 0.029711755604246
        8.45  0.034047454734601 0.029665053748155 0.029588260877321 0.029588252624471
        8.46  0.033911536932491 0.029541751147912 0.029465271584705 0.029465263365011
        8.47  0.033776161715695 0.029418961989478 0.029342793869212 0.029342785682593
        8.48  0.033641326918206 0.029296684137483 0.029220825596045 0.029220817442352
        8.49  0.033507030382667 0.0291749154644 0.029099364639012 0.029099356517947
        8.5  0.033373269960328 0.029053653850513 0.028978408880496 0.028978400791949
        8.51  0.03324004351102 0.02893289718388 0.028857956211422 0.028857948155296
        8.52  0.033107348903118 0.028812643360301 0.028738004531232 0.028737996507192
        8.53  0.032975184013505 0.028692890283292 0.028618551747853 0.028618543755723
        8.54  0.032843546727539 0.028573635864047 0.028499595777669 0.028499587817306
        8.55  0.032712434939022 0.028454878021421 0.028381134545495 0.028381126616632
        8.56  0.032581846550161 0.0283366146819 0.028263165984544 0.028263158087086
        8.57  0.03245177947154 0.028218843779578 0.028145688036406 0.028145680170307
        8.58  0.032322231622084 0.028101563256134 0.028028698651016 0.028028690815971
        8.59  0.032193200929022 0.027984771060818 0.02791219578663 0.027912187982319
        8.6  0.032064685327863 0.027868465150425 0.027796177409797 0.027796169636147
        8.61  0.031936682762352 0.027752643489286 0.027680641495334 0.027680633752181
        8.62  0.031809191184447 0.027637304049247 0.027565586026303 0.027565578313341
        8.63  0.03168220855428 0.027522444809659 0.027451008993978 0.027451001311062
        8.64  0.031555732840125 0.027408063757366 0.027336908397827 0.027336900744786
        8.65  0.031429762018369 0.027294158886693 0.027223282245487 0.027223274622238
        8.66  0.031304294073476 0.02718072819944 0.027110128552734 0.027110120958869
        8.67  0.031179326997956 0.027067769704871 0.026997445343466 0.026997437778989
        8.68  0.031054858792333 0.026955281419711 0.026885230649672 0.02688522311437
        8.69  0.030930887465113 0.02684326136814 0.026773482511414 0.026773475005114
        8.7  0.030807411032753 0.026731707581788 0.026662198976802 0.026662191499334
        8.71  0.030684427519626 0.026620618099734 0.026551378101966 0.026551370653145
        8.72  0.030561934957994 0.026509990968506 0.026441017951042 0.026441010530838
        8.73  0.030439931387974 0.026399824242077 0.026331116596141 0.026331109204386
        8.74  0.030318414857505 0.026290115981869 0.026221672117332 0.026221664753871
        8.75  0.03019738342232 0.026180864256753 0.026112682602613 0.026112675267201
        8.76  0.030076835145915 0.026072067143053 0.026004146147898 0.026004138840315
        8.77  0.029956768099513 0.025963722724546 0.025896060856984 0.025896053577126
        8.78  0.02983718036204 0.02585582909247 0.02578842484154 0.025788417589384
        8.79  0.02971807002009 0.025748384345526 0.025681236221075 0.025681228996268
        8.8  0.029599435167894 0.025641386589885 0.025574493122923 0.025574485925305
        8.81  0.029481273907292 0.025534833939191 0.025468193682218 0.025468186511752
        8.82  0.029363584347701 0.025428724514571 0.025362336041875 0.025362328898404
        8.83  0.029246364606086 0.025323056444639 0.025256918352566 0.025256911235959
        8.84  0.029129612806929 0.025217827865503 0.025151938772697 0.025151931682739
        8.85  0.029013327082199 0.025113036920775 0.025047395468393 0.025047388404994
        8.86  0.02889750557132 0.025008681761573 0.024943286613469 0.024943279576503
        8.87  0.028782146421148 0.024904760546535 0.024839610389413 0.024839603378685
        8.88  0.028667247785932 0.024801271441821 0.024736364985366 0.024736358000781
        8.89  0.028552807827292 0.024698212621123 0.024633548598093 0.024633541639521
        8.9  0.028438824714186 0.024595582265675 0.024531159431972 0.02453115249925
        8.91  0.028325296622883 0.024493378564255 0.024429195698965 0.024429188791952
        8.92  0.02821222173693 0.024391599713194 0.024327655618599 0.024327648737207
        8.93  0.028099598247126 0.024290243916386 0.024226537417945 0.024226530561994
        8.94  0.027987424351494 0.024189309385291 0.024125839331596 0.024125832501081
        8.95  0.027875698255249 0.024088794338941 0.024025559601645 0.024025552796359
        8.96  0.02776441817077 0.023988697003949 0.023925696477664 0.02392568969747
        8.97  0.027653582317574 0.023889015614509 0.023826248216683 0.023826241461556
        8.98  0.027543188922286 0.023789748412407 0.023727213083166 0.023727206353005
        8.99  0.027433236218608 0.023690893647018 0.023628589348991 0.02362858264374
        9  0.027323722447294 0.023592449575313 0.023530375293425 0.02353036861286
        9.01  0.027214645856123 0.023494414461864 0.023432569203108 0.023432562547023
        9.02  0.027106004699866 0.02339678657884 0.023335169372023 0.023335162740349
        9.03  0.026997797240262 0.023299564206012 0.023238174101482 0.023238167494105
        9.04  0.02689002174599 0.023202745630752 0.023141581700094 0.023141575117002
        9.05  0.02678267649264 0.023106329148031 0.02304539048375 0.023045383924793
        9.06  0.026675759762685 0.02301031306042 0.022949598775598 0.022949592240777
        9.07  0.026569269845455 0.022914695678085 0.022854204906019 0.022854198395155
        9.08  0.02646320503711 0.022819475318782 0.022759207212603 0.02275920072565
        9.09  0.026357563640609 0.022724650307858 0.022664604040128 0.02266459757696
        9.1  0.02625234396569 0.022630218978238 0.022570393740538 0.022570387301056
        9.11  0.026147544328833 0.022536179670422 0.022476574672912 0.022476568257019
        9.12  0.026043163053244 0.022442530732476 0.02238314520345 0.022383138811084
        9.13  0.025939198468819 0.022349270520022 0.022290103705441 0.022290097336556
        9.14  0.025835648912124 0.022256397396231 0.022197448559243 0.022197442213707
        9.15  0.025732512726362 0.022163909731806 0.022105178152258 0.022105171829988
        9.16  0.025629788261352 0.022071805904972 0.022013290878907 0.022013284579771
        9.17  0.025527473873501 0.021980084301463 0.021921785140603 0.021921778864506
        9.18  0.025425567925777 0.021888743314505 0.021830659345731 0.021830653092603
        9.19  0.025324068787683 0.021797781344801 0.021739911909619 0.021739905679514
        9.2  0.025222974835229 0.021707196800508 0.021649541254511 0.021649535047309
        9.21  0.02512228445091 0.021616988097228 0.021559545809547 0.021559539625203
        9.22  0.025021996023679 0.021527153657978 0.021469924010732 0.02146991784919
        9.23  0.024922107948918 0.021437691913173 0.021380674300914 0.021380668162058
        9.24  0.024822618628415 0.021348601300604 0.021291795129754 0.02129178901358
        9.25  0.024723526470341 0.021259880265411 0.0212032849537 0.021203278860034
        9.26  0.024624829889217 0.02117152726006 0.021115142235965 0.021115136164732
        9.27  0.024526527305897 0.021083540744317 0.021027365446494 0.021027359397656
        9.28  0.024428617147537 0.020995919185219 0.02093995306194 0.020939947035437
        9.29  0.024331097847572 0.020908661057045 0.020852903565636 0.020852897561428
        9.3  0.024233967845693 0.020821764841287 0.020766215447569 0.020766209465529
        9.31  0.024137225587815 0.020735229026619 0.020679887204348 0.020679881244391
        9.32  0.024040869526062 0.020649052108866 0.020593917339182 0.020593911401426
        9.33  0.023944898118735 0.020563232590966 0.020508304361846 0.020508298446132
        9.34  0.023849309830287 0.020477768982942 0.02042304678866 0.020423040895018
        9.35  0.023754103131307 0.020392659801862 0.02033814314245 0.020338137270775
        9.36  0.023659276498482 0.020307903571805 0.02025359195253 0.020253586102641
        9.37  0.023564828414587 0.020223498823822 0.020169391754666 0.020169385926501
        9.38  0.023470757368449 0.020139444095899 0.020085541091049 0.020085535284638
        9.39  0.02337706185493 0.020055737932917 0.020002038510269 0.020002032725554
        9.4  0.023283740374898 0.019972378886612 0.019918882567277 0.019918876804122
        9.41  0.02319079143521 0.019889365515535 0.019836071823367 0.0198360660817
        9.42  0.02309821354868 0.01980669638501 0.019753604846136 0.019753599125951
        9.43  0.023006005234059 0.019724370067089 0.01967148020946 0.019671474510683
        9.44  0.022914165016012 0.019642385140512 0.01958969649346 0.019589690816022
        9.45  0.022822691425094 0.019560740190662 0.019508252284478 0.019508246628418
        9.46  0.022731582997727 0.019479433809522 0.019427146175038 0.01942714054023
        9.47  0.022640838276172 0.019398464595624 0.019346376763823 0.019346371150215
        9.48  0.022550455808512 0.019317831154012 0.019265942655639 0.019265937063161
        9.49  0.022460434148627 0.019237532096189 0.019185842461389 0.019185836889892
        9.5  0.022370771856167 0.019157566040074 0.019106074798038 0.019106069247536
        9.51  0.022281467496534 0.019077931609954 0.019026638288584 0.019026632759042
        9.52  0.022192519640856 0.018998627436435 0.018947531562028 0.018947526053348
        9.53  0.022103926865966 0.018919652156396 0.018868753253339 0.018868747765456
        9.54  0.022015687754378 0.018841004412941 0.018790302003428 0.018790296536283
        9.55  0.021927800894263 0.018762682855351 0.018712176459112 0.018712171012653
        9.56  0.02184026487943 0.018684686139033 0.018634375273084 0.018634369847223
        9.57  0.021753078309302 0.018607012925474 0.018556897103884 0.0185568916986
        9.58  0.02166623978889 0.018529661882193 0.018479740615865 0.018479735231063
        9.59  0.021579747928777 0.018452631682689 0.018402904479162 0.018402899114934
        9.6  0.021493601345091 0.018375921006393 0.018326387369658 0.018326382025853
        9.61  0.021407798659486 0.018299528538624 0.018250187968959 0.018250182645527
        9.62  0.021322338499115 0.018223452970533 0.018174304964355 0.01817429966125
        9.63  0.021237219496616 0.01814769299906 0.018098737048793 0.018098731765973
        9.64  0.021152440290081 0.018072247326882 0.018023482920844 0.018023477658149
        9.65  0.021067999523043 0.017997114662367 0.017948541284669 0.017948536042113
        9.66  0.020983895844446 0.017922293719528 0.017873910849993 0.017873905627498
        9.67  0.020900127908631 0.017847783217968 0.017799590332068 0.01779958512961
        9.68  0.020816694375307 0.017773581882842 0.017725578451644 0.017725573269139
        9.69  0.020733593909538 0.017699688444803 0.017651873934938 0.017651868772221
        9.7  0.020650825181714 0.017626101639958 0.0175784755136 0.017578470370641
        9.71  0.020568386867533 0.017552820209822 0.017505381924685 0.017505376801408
        9.72  0.020486277647981 0.017479842901272 0.017432591910618 0.017432586807069
        9.73  0.020404496209308 0.017407168466502 0.017360104219166 0.017360099135185
        9.74  0.02032304124301 0.017334795662977 0.017287917603405 0.017287912539003
        9.75  0.020241911445806 0.01726272325339 0.01721603082169 0.017216025776691
        9.76  0.020161105519616 0.017190950005619 0.017144442637624 0.017144437612053
        9.77  0.020080622171545 0.017119474692683 0.017073151820026 0.017073146813849
        9.78  0.020000460113857 0.017048296092699 0.017002157142901 0.017002152155973
        9.79  0.019920618063957 0.016977412988843 0.01693145738541 0.016931452417647
        9.8  0.019841094744372 0.016906824169304 0.016861051331839 0.016861046383308
        9.81  0.019761888882725 0.01683652842725 0.016790937771569 0.016790932842193
        9.82  0.019682999211722 0.016766524560784 0.016721115499045 0.016721110588677
        9.83  0.019604424469127 0.016696811372907 0.016651583313748 0.016651578422353
        9.84  0.019526163397742 0.016627387671477 0.016582340020164 0.016582335147643
        9.85  0.019448214745387 0.016558252269178 0.016513384427753 0.016513379573979
        9.86  0.019370577264883 0.016489403983475 0.016444715350923 0.016444710515936
        9.87  0.019293249714028 0.016420841636586 0.016376331608998 0.016376326792747
        9.88  0.019216230855581 0.016352564055443 0.016308232026189 0.016308227228563
        9.89  0.019139519457237 0.016284570071657 0.016240415431567 0.016240410652513
        9.9  0.019063114291613 0.016216858521489 0.016172880659034 0.016172875898544
        9.91  0.018987014136224 0.016149428245811 0.016105626547294 0.016105621805261
        9.92  0.018911217773467 0.016082278090082 0.016038651939824 0.016038647216143
        9.93  0.018835723990597 0.016015406904311 0.015971955684849 0.015971950979503
        9.94  0.018760531579713 0.015948813543029 0.015905536635311 0.015905531948237
        9.95  0.018685639337734 0.015882496865262 0.015839393648844 0.015839388979931
        9.96  0.018611046066384 0.015816455734499 0.015773525587747 0.015773520936924
        9.97  0.018536750572167 0.015750689018667 0.015707931318954 0.01570792668621
        9.98  0.018462751666355 0.015685195590104 0.015642609714012 0.01564260509924
        9.99  0.018389048164964 0.015619974325531 0.015577559649051 0.015577555052257
        10  0.018315638888736 0.015555024106031 0.015512780004759 0.015512775425755


==> tg3m1.dat <==
perr   uerr   verr   tau  h
0.003516737770512   0.008002577430107   0.007994223838175   0.001  0.209672479661165
0.002217475692737   0.004814657937949   0.004810967679034   0.001  0.157177868847519
0.001350777370195   0.002509781540457   0.002509137744126   0.001  0.104748852022999
0.001135997520155   0.001716706421566   0.001716502475063   0.001  0.078552090103824
0.001078124294107   0.001359428687892   0.001359343189015   0.001  0.062838136885484
0.001060976606766   0.001169312711691   0.001169271782214   0.001  0.052363513914963
0.001056671711619   0.001056264674765   0.00105624424938   0.001  0.044882184958679


==> tg3m3.dat <==
perr   uerr   verr   tau  h
3.05E-05   7.83E-05   7.83E-05   0.001  0.209672479661165
1.79E-05   4.55E-05   4.54E-05   0.001  0.157177868847519
8.20E-06   2.06E-05   2.06E-05   0.001  0.104748852022999
4.67E-06   1.17E-05   1.17E-05   0.001  0.078552090103824
3.02E-06   7.51E-06   7.50E-06   0.001  0.062838136885484
2.11E-06   5.23E-06   5.23E-06   0.001  0.052363513914963
1.56E-06   3.85E-06   3.85E-06   0.001  0.044882184958679


==> tg3m6.dat <==
perr   uerr   verr   tau  h
3.04E-08   7.83E-08   7.83E-08   0.001  0.209672479661165
1.79E-08   4.54E-08   4.54E-08   0.001  0.157177868847519
8.17E-09   2.06E-08   2.06E-08   0.001  0.104748852022999
4.64E-09   1.16E-08   1.16E-08   0.001  0.078552090103824
2.98E-09   7.47E-09   7.47E-09   0.001  0.062838136885484
2.08E-09   5.20E-09   5.20E-09   0.001  0.052363513914963
1.53E-09   3.82E-09   3.82E-09   0.001  0.044882184958679


==> tg4m1.dat <==
perr   uerr   verr   tau   h
0.004024990597052   0.020295081358625   0.020117892427903   1   0.015708061443333
0.002295243179539   0.011006621301778   0.010960431455867   0.7   0.015708061443333
0.001652833461314   0.006456593952263   0.006440567112045   0.5   0.015708061443333
0.00120637598215   0.002701495231268   0.002699164176536   0.3   0.015708061443333
0.001013722452379   0.000499025976089   0.000506068839792   0.1   0.015708061443333


==> tg4m3.dat <==
perr   uerr   verr   tau   h
2.73E-05   0.000202286406675   0.000200617905144   1   0.015708061443333
1.17E-05   0.000109673267611   0.00010921986341   0.7   0.015708061443333
5.96E-06   6.43E-05   6.41E-05   0.5   0.015708061443333
2.00E-06   2.68E-05   2.67E-05   0.3   0.015708061443333
3.70E-07   4.76E-06   4.83E-06   0.1   0.015708061443333


==> tg4m6.dat <==
perr   uerr   verr   tau   h
2.71E-08   2.02E-07   2.01E-07   1   0.015708061443333
1.16E-08   1.10E-07   1.09E-07   0.7   0.015708061443333
5.85E-09   6.43E-08   6.41E-08   0.5   0.015708061443333
1.90E-09   2.68E-08   2.67E-08   0.3   0.015708061443333
2.72E-10   4.76E-09   4.83E-09   0.1   0.015708061443333


==> timeHM.dat <==
tau rholi rhol1 rhol2 mli ml1 ml2 nli nl1 nl2 Eli El1 El2 lntau lnrholi lnrhol1 lnrhol2 lnmli lnml1 lnml2 lnnli lnnl1 lnnl2 lnEli lnEl1 lnEl2
4.00E-02 8.31E-04 9.17E-05 1.57E-04 9.78E-03 2.38E-03 3.15E-03 9.39E-03 3.02E-03 3.77E-03 9.46E-02 3.13E-02 3.98E-02 -3.2188758248682 -7.09301451014547 -9.29700538778929 -8.75815894313364 -4.62728859261116 -6.04001588629148 -5.75979984632714 -4.66767759521227 -5.80202193413382 -5.58174529347593 -2.35798408502058 -3.46413578223665 -3.22407817137611
2.00E-02 4.34E-04 4.60E-05 8.09E-05 5.21E-03 1.27E-03 1.67E-03 4.84E-03 1.48E-03 1.87E-03 4.82E-02 1.62E-02 2.04E-02 -3.91202300542815 -7.7419361589355 -9.98656119787679 -9.42284809101718 -5.2571424305026 -6.67245842105088 -6.39763222154051 -5.32993662116307 -6.51469942842918 -6.28393962255553 -3.032138578607 -4.12514825812009 -3.89049254539174
1.00E-02 2.11E-04 2.14E-05 3.88E-05 2.54E-03 6.27E-04 8.20E-04 2.31E-03 6.87E-04 8.72E-04 2.26E-02 7.71E-03 9.72E-03 -4.60517018598809 -8.46395875035302 -10.7519380982806 -10.1572820839273 -5.97706932175282 -7.3738150982476 -7.10588822102777 -6.07265538802812 -7.28246726114318 -7.04472474660569 -3.78971694511158 -4.86483183925257 -4.63371817265646
5.00E-03 9.85E-05 9.72E-06 1.80E-05 1.18E-03 2.98E-04 3.89E-04 1.06E-03 2.91E-04 3.78E-04 1.01E-02 3.37E-03 4.29E-03 -5.29831736654804 -9.22561126215529 -11.5409262781652 -10.9235935623529 -6.74064848886542 -8.1200342276135 -7.8528379712693 -6.84888879187832 -8.14255963344991 -7.88152588930911 -4.59096112024577 -5.69347123830897 -5.4525402395498
2.50E-03 4.32E-05 5.01E-06 8.51E-06 5.20E-04 1.31E-04 1.77E-04 4.60E-04 9.39E-05 1.39E-04 4.24E-03 1.18E-03 1.65E-03 -5.99146454710798 -10.0489124476276 -12.2048014299958 -11.6748021406363 -7.56139275475568 -8.94151016501796 -8.63798827847009 -7.68348516183478 -9.27277696355331 -8.87951311808326 -5.46323635063685 -6.7416798839865 -6.40973428770601
1.25E-03 1.97E-05 3.99E-06 5.42E-06 2.48E-04 5.79E-05 8.61E-05 2.01E-04 4.73E-05 6.05E-05 2.12E-03 5.60E-04 7.18E-04 -6.68461172766793 -10.83323464248 -12.4320529127623 -12.1258402485991 -8.30105255951265 -9.75712183117347 -9.35959348382118 -8.51256944497108 -9.95851610959119 -9.71355752423192 -6.15560499911627 -7.48761072886333 -7.23902301221628


==> timeLM.dat <==
tau rholi rhol1 rhol2 mli ml1 ml2 nli nl1 nl2 Eli El1 El2 lntau lnrholi lnrhol1 lnrhol2 lnmli lnml1 lnml2 lnnli lnnl1 lnnl2 lnEli lnEl1 lnEl2 lntaumod
0.04 0.00466 0.00465 0.00465 9.23E-06 4.02E-06 4.73E-06 2.17E-05 1.57E-05 1.59E-05 0.0419 0.0419 0.0419 -3.2188758248682 -5.36779630344768 -5.37022368669633 -5.37022296085325 -11.592991432714 -12.4250630309964 -12.2607495318277 -10.7359368251834 -11.0637930047783 -11.0504609400917 -3.17129660762747 -3.17198470524756 -3.17198466226861 -5.2188758248682
0.02 0.00232 0.00231 0.00231 4.87E-06 2.04E-06 2.46E-06 1.21E-05 7.58E-06 7.87E-06 0.021 0.021 0.021 -3.91202300542815 -6.06459455700414 -6.06941439626725 -6.0694114570656 -12.2319193085017 -13.1028323087549 -12.9144518586036 -11.3246175343004 -11.7899199083708 -11.7519424410161 -3.86246081671044 -3.86330603783681 -3.86330596973551 -5.91202300542815
0.01 0.00116 0.00115 0.00115 2.73E-06 1.13E-06 1.4E-06 7.19E-06 3.55E-06 4.07E-06 0.0105 0.0105 0.0105 -4.60517018598809 -6.75598734441549 -6.76559240860767 -6.7655805696366 -12.811110645902 -13.692176256386 -13.4792821738227 -11.8421487737463 -12.548642815336 -12.4126711021645 -4.55429732330431 -4.55554190324206 -4.55554170492933 -6.60517018598809
0.005 0.000587 0.000576 0.000576 1.78E-06 8.23E-07 9.71E-07 4.75E-06 2.03E-06 2.48E-06 0.00527 0.00526 0.00526 -5.29831736654804 -7.44113331612741 -7.46024927311734 -7.46020174647852 -13.2363214305192 -14.0101449872463 -13.8451993314488 -12.2581172939953 -13.1096471933133 -12.9079003129547 -5.24611251319849 -5.24823439750192 -5.24823365070158 -7.29831736654804
0.0025 0.000299 0.000288 0.000288 1.41E-06 7.37E-07 8.34E-07 3.52E-06 1.77E-06 2E-06 0.00264 0.00263 0.00263 -5.99146454710798 -8.11625984635217 -8.154133795019 -8.15394336991164 -13.4750409485209 -14.1211085060484 -13.9965040196232 -12.5570984657622 -13.2448783149502 -13.1199167628986 -5.93718464899464 -5.94115562350875 -5.94115264362798 -7.99146454710798
0.00125 0.000155 0.000144 0.000144 1.26E-06 7.17E-07 8E-07 2.91E-06 1.74E-06 1.93E-06 0.00132 0.00131 0.00131 -6.68461172766793 -8.77324778353955 -8.84761312945482 -8.84685122174841 -13.5880861328133 -14.1486919747756 -14.0391457088571 -12.7487438090005 -13.2638699040677 -13.1578515780749 -6.62643615737926 -6.63419246849715 -6.63418048602293 -8.6846117276679


==> timeerr.dat <==
x  rhoim  uim  pim eim  rhoexp  uexp  pexp eexp  rholf  ulf  plf elf  rhoexact  uexact  pexact eexact
0.0005  1  0  1 2.5  1  0  0.999999999999396 2.49999999999849  1  0  1.00000000000012 2.5000000000003  1  0  1 2.5
0.001  1.00000000000001  -1.17961196366423E-15  1 2.49999999999998  1  8.72219800185348E-17  0.999999999999397 2.49999999999849  1  3.42921877202038E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.0015  1.00000000000002  -1.67921232474555E-15  1 2.49999999999995  1  8.06243295855417E-17  0.999999999999398 2.49999999999849  1  2.41404934442952E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.002  1.00000000000003  -2.06779038336435E-15  1 2.49999999999992  1  7.40493013825529E-17  0.999999999999399 2.4999999999985  1  1.40048606445887E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.0025  1.00000000000004  -2.41473507855971E-15  1 2.4999999999999  1  6.7508058649756E-17  0.999999999999401 2.4999999999985  1  3.69817117830683E-18  1.00000000000012 2.5000000000003  1  0  1 2.5
0.003  1.00000000000005  -2.80331313717852E-15  1 2.49999999999988  1  6.10115893161173E-17  0.999999999999401 2.4999999999985  1  -6.57723894520738E-18  1.00000000000012 2.5000000000003  1  0  1 2.5
0.0035  1.00000000000005  -3.06699110552699E-15  1 2.49999999999988  1  5.45706510545688E-17  0.999999999999402 2.4999999999985  1  -1.71362856062146E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.004  1.00000000000006  -3.17801340798951E-15  1 2.49999999999985  1  4.81957191852835E-17  0.999999999999404 2.49999999999851  1  -2.76505002766855E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.0045  1.00000000000006  -3.26128013483639E-15  1 2.49999999999985  1  4.18969379547706E-17  0.999999999999404 2.49999999999851  1  -3.85587719838956E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.005  1.00000000000007  -3.21964677141295E-15  1 2.49999999999982  1  3.56840755919184E-17  0.999999999999405 2.49999999999851  1  -4.94111024965065E-17  1.00000000000012 2.5000000000003  1  0  1 2.5
0.0055  1.00000000000007  -2.94209101525666E-15  1 2.49999999999982  1  2.95664833872883E-17  0.999999999999406 2.49999999999851  1  -6.07649415696157E-17  1.00000000000011 2.50000000000027  1  0  1 2.5
0.006  1.00000000000007  -2.45636844198315E-15  1 2.49999999999982  1  2.35530588584164E-17  0.999999999999407 2.49999999999852  1  -7.20548883588787E-17  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0065  1.00000000000007  -2.01227923213309E-15  1 2.49999999999982  1  1.76522128520085E-17  0.999999999999409 2.49999999999852  1  -8.39500688876687E-17  1.00000000000011 2.50000000000027  1  0  1 2.5
0.007  1.00000000000008  -1.74860126378462E-15  1 2.4999999999998  1  1.18718401954129E-17  0.999999999999409 2.49999999999852  1  -9.57771968799872E-17  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0075  1.00000000000008  -1.33226762955019E-15  1 2.4999999999998  1  6.21929324816677E-18  0.99999999999941 2.49999999999852  1  -1.08308864586381E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.008  1.00000000000007  -9.29811783123567E-16  1 2.49999999999982  1  7.01357425603602E-19  0.999999999999412 2.49999999999853  1  -1.20772644996171E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0085  1.00000000000007  -6.38378239159464E-16  1 2.49999999999982  1  -4.67577252084055E-18  0.999999999999412 2.49999999999853  1  -1.34035233963759E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.009  1.00000000000007  -4.02455846426619E-16  1 2.49999999999982  1  -9.90651696596109E-18  0.999999999999413 2.49999999999853  1  -1.4723484955372E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0095  1.00000000000007  -2.22044604925031E-16  1 2.49999999999982  1  -1.49859383803788E-17  0.999999999999414 2.49999999999853  1  -1.61321970726981E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.01  1.00000000000008  -1.11022302462516E-16  1 2.4999999999998  1  -1.99097727998027E-17  0.999999999999415 2.49999999999854  1  -1.75356082498989E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0105  1.00000000000008  -1.38777878078145E-17  1 2.4999999999998  1  -2.46744679547564E-17  0.999999999999416 2.49999999999854  1  -1.90360379609856E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.011  1.00000000000008  5.55111512312579E-17  1 2.4999999999998  1  -2.92772303061564E-17  0.999999999999417 2.49999999999854  1  -2.05326853905599E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0115  1.00000000000008  8.32667268468868E-17  1 2.4999999999998  1  -3.37160832072064E-17  0.999999999999418 2.49999999999855  1  -2.21339823389996E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.012  1.00000000000008  6.93889390390723E-17  1 2.4999999999998  1  -8.49054239000087E-17  0.99999999999942 2.49999999999855  1  -2.3733541944175E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0125  1.00000000000008  6.93889390390723E-17  1 2.4999999999998  1  -1.8284513849682E-16  0.99999999999942 2.49999999999855  1  -2.54447191947702E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.013  1.00000000000008  8.32667268468868E-17  1 2.4999999999998  1  -2.33705218783441E-16  0.999999999999421 2.49999999999855  1  -2.7156721101021E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0135  1.00000000000008  1.11022302462516E-16  1 2.4999999999998  1  -2.37487823996082E-16  0.999999999999422 2.49999999999856  1  -2.89866293251829E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.014  1.00000000000008  1.52655665885959E-16  1 2.4999999999998  1  -2.4111193077214E-16  0.999999999999423 2.49999999999856  1  -3.08204191545564E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0145  1.00000000000009  1.94289029309402E-16  1 2.49999999999978  1  -2.44582512481167E-16  0.999999999999424 2.49999999999856  1  -3.27777168498707E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.015  1.00000000000009  2.08166817117217E-16  1 2.49999999999978  1  -2.47906187901399E-16  0.999999999999425 2.49999999999856  1  -3.47424137281E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0155  1.00000000000009  2.08166817117217E-16  1 2.49999999999978  1  -2.51091392601239E-16  0.999999999999426 2.49999999999857  1  -3.68355336017522E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.016  1.00000000000009  1.94289029309402E-16  1 2.49999999999978  1  -2.54148552921254E-16  0.999999999999428 2.49999999999857  1  -3.89399853148415E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0165  1.00000000000009  1.94289029309402E-16  1 2.49999999999978  1  -2.5709025441181E-16  0.999999999999428 2.49999999999857  1  -4.11770970933564E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.017  1.00000000000009  1.94289029309402E-16  1 2.49999999999978  1  -2.59931392266244E-16  0.999999999999429 2.49999999999857  1  -4.34298329294243E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0175  1.00000000000009  1.66533453693774E-16  1 2.49999999999978  1  -2.62689281909511E-16  0.99999999999943 2.49999999999857  1  -4.13801313365432E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.018  1.00000000000009  1.2490009027033E-16  1 2.49999999999978  1  -2.65383686559922E-16  0.999999999999431 2.49999999999858  1  -3.49119699345878E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0185  1.00000000000008  8.32667268468868E-17  1 2.4999999999998  1  -2.68036672316215E-16  0.999999999999432 2.49999999999858  1  -3.30216466208672E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.019  1.00000000000008  8.32667268468867E-17  1 2.4999999999998  1  -2.70672110064152E-16  0.999999999999433 2.49999999999858  1  -3.55950193625315E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0195  1.00000000000008  9.71445146547012E-17  1 2.4999999999998  1  -2.73314484433504E-16  0.999999999999434 2.49999999999859  1  -3.83098745543261E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.02  1.00000000000008  1.11022302462516E-16  1 2.4999999999998  1  -2.75986433813254E-16  0.999999999999436 2.49999999999859  1  -4.10547156989121E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0205  1.00000000000008  1.52655665885959E-16  1 2.4999999999998  1  -2.78704169315687E-16  0.999999999999436 2.49999999999859  1  -4.39427685746099E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.021  1.00000000000008  1.66533453693773E-16  1 2.4999999999998  1  -2.81469733737291E-16  0.999999999999437 2.49999999999859  1  -4.68658390612247E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0215  1.00000000000008  1.52655665885959E-16  1 2.4999999999998  1  -2.84259216482982E-16  0.999999999999438 2.4999999999986  1  -4.99332959523025E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.022  1.00000000000008  1.11022302462516E-16  1 2.4999999999998  1  -2.87006879896023E-16  0.999999999999439 2.4999999999986  1  -5.30407921564728E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0225  1.00000000000008  9.71445146547012E-17  1 2.4999999999998  1  -2.89586957215952E-16  0.99999999999944 2.4999999999986  1  -5.62933286068106E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.023  1.00000000000008  8.32667268468867E-17  1 2.4999999999998  1  -2.9179759202707E-16  0.999999999999441 2.4999999999986  1  -5.9590836758349E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0235  1.00000000000008  8.32667268468867E-17  1 2.4999999999998  1  -2.93354298974255E-16  0.999999999999442 2.49999999999861  1  -6.30335526573676E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.024  1.00000000000008  5.55111512312578E-17  1 2.4999999999998  1  -2.9390198984354E-16  0.999999999999444 2.49999999999861  1  -6.20873348362421E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0245  1.00000000000008  2.77555756156289E-17  1 2.4999999999998  1  -2.93053209748091E-16  0.999999999999444 2.49999999999861  1  -5.684736864498E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.025  1.00000000000008  1.38777878078145E-17  1 2.4999999999998  1  -2.90454489624232E-16  0.999999999999445 2.49999999999861  1  -5.61003394678247E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0255  1.00000000000008  4.16333634234434E-17  1 2.4999999999998  1  -2.85873060473135E-16  0.999999999999446 2.49999999999862  1  -5.9936202340826E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.026  1.00000000000008  8.32667268468867E-17  1 2.4999999999998  1  -2.79285385802973E-16  0.999999999999447 2.49999999999862  1  -6.38305522720226E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0265  1.00000000000008  1.11022302462516E-16  1 2.4999999999998  1  -2.70941701563325E-16  0.999999999999448 2.49999999999862  1  -6.78680334450027E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.027  1.00000000000008  1.66533453693774E-16  1 2.4999999999998  1  -2.61381585246965E-16  0.999999999999449 2.49999999999862  1  -7.19678577359155E-16  1.00000000000011 2.50000000000027  1  0  1 2.5
0.0275  1.00000000000008  1.94289029309402E-16  1 2.4999999999998  1  -2.5138641925587E-16  0.99999999999945 2.49999999999862  1  -7.62093681640373E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.028  1.00000000000008  1.94289029309402E-16  1 2.4999999999998  1  -2.41872935563533E-16  0.999999999999451 2.49999999999863  1  -8.05166603400082E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0285  1.00000000000008  1.66533453693774E-16  1 2.4999999999998  1  -2.33751246220212E-16  0.999999999999452 2.49999999999863  1  -8.49638658174855E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.029  1.00000000000008  1.66533453693774E-16  1 2.4999999999998  1  -2.27783018882741E-16  0.999999999999453 2.49999999999863  1  -8.94798313961761E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0295  1.00000000000008  1.38777878078145E-16  1 2.4999999999998  1  -1.30644480373649E-16  0.999999999999454 2.49999999999864  1  -9.41336356844882E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.03  1.00000000000008  8.32667268468867E-17  1 2.4999999999998  1  -3.63724948806654E-17  0.999999999999455 2.49999999999864  1  -9.88586848261956E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0305  1.00000000000008  -1.38777878078144E-17  1 2.4999999999998  1  -3.87191388842149E-17  0.999999999999456 2.49999999999864  1  -9.92805484038865E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.031  1.00000000000008  -8.32667268468865E-17  1 2.4999999999998  1  -4.35554633133045E-17  0.999999999999457 2.49999999999864  1  -9.533695284469E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0315  1.00000000000008  -9.71445146547008E-17  1 2.4999999999998  1  -5.04542836216541E-17  0.999999999999458 2.49999999999864  1  -9.15262343136821E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.032  1.00000000000008  -9.71445146547008E-17  1 2.4999999999998  1  -5.89474032273092E-17  0.999999999999459 2.49999999999865  1  -8.779016527426E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0325  1.00000000000008  -1.11022302462515E-16  1 2.4999999999998  1  -6.85935381692838E-17  0.99999999999946 2.49999999999865  1  -8.4184127426791E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.033  1.00000000000008  -1.38777878078144E-16  1 2.4999999999998  1  -7.90181710296896E-17  0.999999999999461 2.49999999999865  1  -8.06536414701197E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0335  1.00000000000008  -1.11022302462515E-16  1 2.4999999999998  1  -8.992719506909E-17  0.999999999999462 2.49999999999866  1  -7.72501221149761E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.034  1.00000000000008  -9.71445146547009E-17  1 2.4999999999998  1  -1.01101950602308E-16  0.999999999999463 2.49999999999866  1  -7.3922527875687E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0345  1.00000000000008  -9.71445146547009E-17  1 2.4999999999998  1  -1.12384659034656E-16  0.999999999999464 2.49999999999866  1  -7.07186336129469E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.035  1.00000000000008  -9.71445146547009E-17  1 2.4999999999998  1  -1.23661600905261E-16  0.999999999999465 2.49999999999866  1  -6.75905226006088E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0355  1.00000000000008  -9.71445146547009E-17  1 2.4999999999998  1  -1.34848480504101E-16  0.999999999999466 2.49999999999866  1  -6.45826586913874E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.036  1.00000000000008  -9.7144514654701E-17  1 2.4999999999998  1  -1.4587971666284E-16  0.999999999999467 2.49999999999867  1  -6.16499430578925E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0365  1.00000000000008  -9.71445146547011E-17  1 2.4999999999998  1  -1.56701601405306E-16  0.999999999999468 2.49999999999867  1  -5.88338506332656E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.037  1.00000000000008  -9.71445146547011E-17  1 2.4999999999998  1  -1.67268435396695E-16  0.999999999999469 2.49999999999867  1  -5.60918073573503E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0375  1.00000000000008  -1.11022302462516E-16  1 2.4999999999998  1  -1.77540600511871E-16  0.99999999999947 2.49999999999867  1  -5.34626074044833E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.038  1.00000000000008  -6.93889390390723E-17  1 2.4999999999998  1  -1.87483722313145E-16  0.999999999999471 2.49999999999868  1  -5.09059282269746E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0385  1.00000000000008  -4.16333634234433E-17  1 2.4999999999998  1  -1.97068356114068E-16  0.999999999999472 2.49999999999868  1  -4.84581716520565E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.039  1.00000000000008  -1.38777878078144E-16  1 2.4999999999998  1  -2.06269870315848E-16  0.999999999999473 2.49999999999868  1  -4.60810179919427E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0395  1.00000000000008  -2.4980018054066E-16  1 2.4999999999998  1  -2.15068362510022E-16  0.999999999999474 2.49999999999868  1  -4.38087409401965E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.04  1.00000000000008  -2.22044604925031E-16  1 2.4999999999998  1  -2.23448536796014E-16  0.999999999999475 2.49999999999869  1  -4.16048029367239E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0405  1.00000000000008  -2.35922392732845E-16  1 2.4999999999998  1  -2.31399517726484E-16  0.999999999999476 2.49999999999869  1  -3.95015864526726E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.041  1.00000000000008  -2.22044604925031E-16  1 2.4999999999998  1  -2.38914597427853E-16  0.999999999999477 2.49999999999869  1  -3.746414521442E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0415  1.00000000000008  -2.35922392732846E-16  1 2.4999999999998  1  -2.45990920833348E-16  0.999999999999478 2.4999999999987  1  -3.55231782530665E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.042  1.00000000000008  -1.94289029309402E-16  1 2.4999999999998  1  -2.52629116656413E-16  0.999999999999479 2.4999999999987  1  -3.36451703527431E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0425  1.00000000000008  -1.52655665885959E-16  1 2.4999999999998  1  -2.58832882025854E-16  0.99999999999948 2.4999999999987  1  -3.18593151058552E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.043  1.00000000000008  -1.2490009027033E-16  1 2.4999999999998  1  -2.64608527999577E-16  0.999999999999481 2.4999999999987  1  -3.01333983400983E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0435  1.00000000000008  -1.11022302462515E-16  1 2.4999999999998  1  -2.69964492040285E-16  0.999999999999482 2.4999999999987  1  -2.84952568219607E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.044  1.00000000000008  -9.71445146547009E-17  1 2.4999999999998  1  -2.74910822226871E-16  0.999999999999483 2.49999999999871  1  -2.69138762586568E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0445  1.00000000000007  -9.71445146547009E-17  1 2.49999999999982  1  -2.79458636634588E-16  0.999999999999484 2.49999999999871  1  -2.54158571021563E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.045  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -2.83619560055505E-16  0.999999999999485 2.49999999999871  1  -2.3971310463058E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0455  1.00000000000007  -1.11022302462516E-16  1 2.49999999999982  1  -2.87405139143468E-16  0.999999999999486 2.49999999999872  1  -2.26056949086615E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.046  1.00000000000007  -1.38777878078144E-16  1 2.49999999999982  1  -2.90826236238174E-16  0.999999999999487 2.49999999999872  1  -2.12901963809528E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0465  1.00000000000007  -1.11022302462516E-16  1 2.49999999999982  1  -2.93892401620201E-16  0.999999999999488 2.49999999999872  1  -2.00492024961055E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.047  1.00000000000007  -9.71445146547011E-17  1 2.49999999999982  1  -2.96611223824932E-16  0.999999999999489 2.49999999999872  1  -1.88549441311096E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0475  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -2.98987657930155E-16  0.99999999999949 2.49999999999872  1  -1.7730788373232E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.048  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -3.01023332439399E-16  0.999999999999491 2.49999999999873  1  -1.66499983112095E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0485  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -3.02715836498456E-16  0.999999999999492 2.49999999999873  1  -1.56349536406766E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.049  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -3.04057990672807E-16  0.999999999999493 2.49999999999873  1  -1.46599504947505E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0495  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -3.05037106329643E-16  0.999999999999494 2.49999999999874  1  -1.37464003514651E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.05  1.00000000000007  -1.11022302462516E-16  1 2.49999999999982  1  -3.05634240750765E-16  0.999999999999495 2.49999999999874  1  -1.28696431879998E-16  1.0000000000001 2.50000000000025  1  0  1 2.5
0.0505  1.00000000000007  -1.38777878078144E-16  1 2.49999999999982  1  -3.05823457391756E-16  0.999999999999496 2.49999999999874  1  -1.20501307626125E-16  1.00000000000009 2.50000000000022  1  0  1 2.5
0.051  1.00000000000007  -1.11022302462516E-16  1 2.49999999999982  1  -3.05571103146478E-16  0.999999999999497 2.49999999999874  1  -1.12642642265533E-16  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0515  1.00000000000007  -9.71445146547011E-17  1 2.49999999999982  1  -3.04835117038506E-16  0.999999999999498 2.49999999999874  1  -1.05315365811517E-16  1.00000000000009 2.50000000000022  1  0  1 2.5
0.052  1.00000000000007  -9.7144514654701E-17  1 2.49999999999982  1  -3.03564387427887E-16  0.999999999999499 2.49999999999875  1  -9.8294308295523E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0525  1.00000000000008  -9.7144514654701E-17  1 2.4999999999998  1  -3.01698177597221E-16  0.9999999999995 2.49999999999875  1  -9.17647754885539E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.053  1.00000000000008  -9.7144514654701E-17  1 2.4999999999998  1  -2.99165642479199E-16  0.999999999999501 2.49999999999875  1  -8.5512627708095E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0535  1.00000000000008  -9.7144514654701E-17  1 2.4999999999998  1  -2.95885462310107E-16  0.999999999999502 2.49999999999876  1  -7.97134894988066E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.054  1.00000000000008  -9.71445146547011E-17  1 2.4999999999998  1  -2.91765622099595E-16  0.999999999999503 2.49999999999876  1  -7.41644436323904E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0545  1.00000000000008  -1.11022302462516E-16  1 2.4999999999998  1  -2.86703368873356E-16  0.999999999999504 2.49999999999876  1  -6.90313785805233E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.055  1.00000000000008  -1.38777878078145E-16  1 2.4999999999998  1  -2.80585381427222E-16  0.999999999999505 2.49999999999876  1  -6.41227517983638E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0555  1.00000000000008  -1.2490009027033E-16  1 2.4999999999998  1  -2.73288189425966E-16  0.999999999999506 2.49999999999876  1  -5.95946815968815E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.056  1.00000000000008  -1.2490009027033E-16  1 2.4999999999998  1  -2.64678879511542E-16  0.999999999999507 2.49999999999877  1  -5.5267096455374E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0565  1.00000000000008  -3.19189119579732E-16  1 2.4999999999998  1  -2.54616124916362E-16  0.999999999999508 2.49999999999877  1  -5.12863458872635E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.057  1.00000000000008  -6.10622663543836E-16  1 2.4999999999998  1  -2.42951571063456E-16  0.999999999999509 2.49999999999877  1  -4.74838582499725E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0575  1.00000000000008  -8.32667268468867E-16  1 2.4999999999998  1  -2.29531601928128E-16  0.99999999999951 2.49999999999877  1  -4.39962618936454E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.058  1.00000000000008  -1.06858966120171E-15  1 2.4999999999998  1  -2.14199499829402E-16  0.999999999999511 2.49999999999878  1  -4.06664389802898E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0585  1.00000000000008  -1.2490009027033E-15  1 2.4999999999998  1  -1.96797994436467E-16  0.999999999999512 2.49999999999878  1  -3.76213977435941E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.059  1.00000000000008  -1.20736753927986E-15  1 2.4999999999998  1  -1.77172175260645E-16  0.999999999999513 2.49999999999878  1  -3.47153495450497E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0595  1.00000000000008  -1.11022302462516E-15  1 2.4999999999998  1  -1.55172716598006E-16  0.999999999999514 2.49999999999878  1  -3.20658407249255E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.06  1.00000000000008  -8.60422844084496E-16  1 2.4999999999998  1  -1.30659336432623E-16  0.999999999999515 2.49999999999879  1  -2.95382085234552E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0605  1.00000000000008  -7.35522753814166E-16  1 2.4999999999998  1  -1.03504383639291E-16  0.999999999999516 2.49999999999879  1  -2.72407535540651E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.061  1.00000000000008  -1.04083408558608E-15  1 2.4999999999998  1  -7.35964240064728E-17  0.999999999999517 2.49999999999879  1  -2.50496596517558E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0615  1.00000000000008  -1.4432899320127E-15  1 2.4999999999998  1  -4.08436785145244E-17  0.999999999999518 2.4999999999988  1  -2.3064254019296E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.062  1.00000000000008  -1.66533453693773E-15  1 2.4999999999998  1  -5.17716015937578E-18  0.999999999999519 2.4999999999988  1  -2.11712170061947E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0625  1.00000000000009  -1.40165656858926E-15  1 2.49999999999978  1  3.3446639141275E-17  0.99999999999952 2.4999999999988  1  -1.94612269788244E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.063  1.00000000000009  -9.99200722162641E-16  1 2.49999999999978  1  2.8128155647404E-17  0.999999999999521 2.4999999999988  1  -1.78310469714303E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0635  1.00000000000009  -8.32667268468867E-16  1 2.49999999999978  1  -2.11457042003592E-17  0.999999999999522 2.4999999999988  1  -1.63630778269731E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.064  1.00000000000009  -8.32667268468867E-16  1 2.49999999999978  1  -6.75022580327852E-17  0.999999999999523 2.49999999999881  1  -1.49636960867121E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0645  1.00000000000009  -8.46545056276682E-16  1 2.49999999999978  1  -1.11013967045739E-16  0.999999999999524 2.49999999999881  1  -1.37074364312829E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.065  1.00000000000009  -8.60422844084496E-16  1 2.49999999999978  1  -1.51782185921508E-16  0.999999999999525 2.49999999999881  1  -1.25097736431506E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0655  1.00000000000009  -7.7715611723761E-16  1 2.49999999999978  1  -1.89935754969262E-16  0.999999999999526 2.49999999999882  1  -1.14378202153867E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.066  1.00000000000009  -6.38378239159465E-16  1 2.49999999999978  1  -2.25629038835682E-16  0.999999999999527 2.49999999999882  1  -1.04155974829024E-17  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0665  1.00000000000009  -5.68989300120392E-16  1 2.49999999999978  1  -2.59039503462097E-16  0.999999999999528 2.49999999999882  1  -9.50326454749908E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.067  1.0000000000001  -5.55111512312578E-16  1 2.49999999999975  1  -2.90364904823982E-16  0.999999999999529 2.49999999999882  1  -8.63281085668534E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0675  1.0000000000001  -5.41233724504763E-16  1 2.49999999999975  1  -3.19820128617029E-16  0.99999999999953 2.49999999999882  1  -7.85792792494542E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.068  1.0000000000001  -4.44089209850062E-16  1 2.49999999999975  1  -3.47633677393975E-16  0.999999999999531 2.49999999999883  1  -7.11797746325718E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0685  1.0000000000001  -3.19189119579732E-16  1 2.49999999999975  1  -3.74043762133919E-16  0.999999999999532 2.49999999999883  1  -6.46067865527146E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.069  1.0000000000001  -2.4980018054066E-16  1 2.49999999999975  1  -3.99293931909626E-16  0.999999999999533 2.49999999999883  1  -5.83216095756492E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0695  1.0000000000001  -2.22044604925031E-16  1 2.49999999999975  1  -4.23628180311959E-16  0.999999999999534 2.49999999999884  1  -5.27466885816926E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.07  1.0000000000001  -2.35922392732845E-16  1 2.49999999999975  1  -4.47285508779092E-16  0.999999999999535 2.49999999999884  1  -4.74049430703732E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0705  1.0000000000001  -2.4980018054066E-16  1 2.49999999999975  1  -4.70494006523041E-16  0.999999999999536 2.49999999999884  1  -4.26690068296851E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.071  1.00000000000011  -2.22044604925031E-16  1 2.49999999999972  1  -4.46549131846071E-16  0.999999999999537 2.49999999999884  1  -3.81174343061043E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0715  1.00000000000011  -1.94289029309402E-16  1 2.49999999999972  1  -3.75638434275888E-16  0.999999999999538 2.49999999999884  1  -3.40778868541498E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.072  1.00000000000011  -1.80411241501587E-16  1 2.49999999999972  1  -3.51751191134479E-16  0.999999999999539 2.49999999999885  1  -3.01786860328425E-18  1.00000000000009 2.50000000000022  1  0  1 2.5
0.0725  1.00000000000011  -1.66533453693773E-16  1 2.49999999999972  1  -3.7501151815411E-16  0.99999999999954 2.49999999999885  1  -2.6707213643691E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.073  1.00000000000011  -1.66533453693773E-16  1 2.49999999999972  1  -3.98590340329629E-16  0.999999999999541 2.49999999999885  1  -2.33358617865203E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0735  1.00000000000011  -1.80411241501587E-16  1 2.49999999999972  1  -4.2253476072517E-16  0.999999999999542 2.49999999999886  1  -2.03162395079418E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.074  1.00000000000011  -2.08166817117216E-16  1 2.49999999999972  1  -4.46853231929427E-16  0.999999999999543 2.49999999999886  1  -1.73593229851619E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0745  1.00000000000011  -2.4980018054066E-16  1 2.49999999999972  1  -4.71518611623167E-16  0.999999999999544 2.49999999999886  1  -1.46852369200565E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.075  1.00000000000011  -2.22044604925031E-16  1 2.49999999999972  1  -4.96473495449191E-16  0.999999999999545 2.49999999999886  1  -1.20382944506578E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0755  1.00000000000011  -1.80411241501588E-16  1 2.49999999999972  1  -4.74721945417711E-16  0.999999999999546 2.49999999999886  1  -9.61118104690438E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.076  1.00000000000011  -1.52655665885959E-16  1 2.49999999999972  1  -4.06168914404033E-16  0.999999999999547 2.49999999999887  1  -7.17655966788348E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0765  1.00000000000011  -1.38777878078144E-16  1 2.49999999999972  1  -3.37629122990793E-16  0.999999999999548 2.49999999999887  1  -4.90345998760307E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.077  1.00000000000011  -1.38777878078144E-16  1 2.49999999999972  1  -2.69004506410325E-16  0.999999999999549 2.49999999999887  1  -2.58818090994809E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0775  1.00000000000011  -1.52655665885959E-16  1 2.49999999999972  1  -2.00206835293244E-16  0.99999999999955 2.49999999999888  1  -3.79605158320731E-20  1.00000000000008 2.5000000000002  1  0  1 2.5
0.078  1.00000000000011  -1.80411241501588E-16  1 2.49999999999972  1  -1.31162921701155E-16  0.999999999999551 2.49999999999888  1  1.90676562679176E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0785  1.00000000000011  -2.08166817117216E-16  1 2.49999999999972  1  -6.18175241830808E-17  0.999999999999552 2.49999999999888  1  4.13897006639036E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.079  1.00000000000011  -2.4980018054066E-16  1 2.49999999999972  1  7.86609421120875E-18  0.999999999999553 2.49999999999888  1  6.48645321174602E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0795  1.00000000000012  -2.35922392732845E-16  1 2.4999999999997  1  7.79076773943386E-17  0.999999999999554 2.49999999999888  1  8.83123832180644E-19  1.00000000000008 2.5000000000002  1  0  1 2.5
0.08  1.00000000000012  -2.08166817117217E-16  1 2.4999999999997  1  1.48313012517271E-16  0.999999999999555 2.49999999999889  1  1.13315823133591E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0805  1.00000000000012  -1.94289029309402E-16  1 2.4999999999997  1  2.190777799804E-16  0.999999999999556 2.49999999999889  1  1.38808492516431E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.081  1.00000000000012  -1.94289029309402E-16  1 2.4999999999997  1  2.90191465737555E-16  0.999999999999557 2.49999999999889  1  1.66296893347531E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0815  1.00000000000012  -2.08166817117216E-16  1 2.4999999999997  1  3.6164067188145E-16  0.999999999999558 2.49999999999889  1  1.94804600462171E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.082  1.00000000000012  -2.22044604925031E-16  1 2.4999999999997  1  4.334113548331E-16  0.999999999999559 2.4999999999989  1  2.25795023669881E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0825  1.00000000000012  -2.4980018054066E-16  1 2.4999999999997  1  4.585742933177E-16  0.99999999999956 2.4999999999989  1  2.58361206314499E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.083  1.00000000000012  -2.22044604925031E-16  1 2.4999999999997  1  4.37115789204497E-16  0.999999999999561 2.4999999999989  1  2.93953578447091E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0835  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.15936469317637E-16  0.999999999999562 2.49999999999891  1  3.31717257419911E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.084  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  3.95018642740937E-16  0.999999999999563 2.49999999999891  1  3.73116883903033E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0845  1.00000000000011  -1.11022302462515E-16  1 2.49999999999972  1  3.74340153474784E-16  0.999999999999564 2.49999999999891  1  4.17335417864169E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.085  1.00000000000011  -9.71445146547009E-17  1 2.49999999999972  1  3.53873251058845E-16  0.999999999999565 2.49999999999891  1  4.65875871128841E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0855  1.00000000000011  -9.7144514654701E-17  1 2.49999999999972  1  3.33584297621074E-16  0.999999999999566 2.49999999999891  1  5.17948107012093E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.086  1.00000000000011  -1.11022302462515E-16  1 2.49999999999972  1  3.60349943930085E-16  0.999999999999567 2.49999999999892  1  5.75114472640193E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0865  1.00000000000011  -1.38777878078144E-16  1 2.49999999999972  1  4.34127779234201E-16  0.999999999999568 2.49999999999892  1  6.36604259850928E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.087  1.00000000000011  -1.80411241501588E-16  1 2.49999999999972  1  4.61043170323087E-16  0.999999999999569 2.49999999999892  1  7.04056685514687E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0875  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.41053885867824E-16  0.99999999999957 2.49999999999892  1  7.76716679313474E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.088  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.21037255391615E-16  0.999999999999571 2.49999999999893  1  8.5631412717727E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0885  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  4.00961436755215E-16  0.999999999999572 2.49999999999893  1  9.42109758932656E-18  1.00000000000008 2.5000000000002  1  0  1 2.5
0.089  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.80802452202846E-16  0.999999999999573 2.49999999999893  1  1.03593381380548E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0895  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.605448926261E-16  0.999999999999574 2.49999999999893  1  1.13706725424438E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.09  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.40181755072616E-16  0.999999999999575 2.49999999999894  1  1.24744578824232E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0905  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.66629002990333E-16  0.999999999999576 2.49999999999894  1  1.36637967566773E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.091  1.00000000000012  -6.93889390390722E-17  1 2.4999999999997  1  4.39893103044769E-16  0.999999999999577 2.49999999999894  1  1.49591011678031E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0915  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.66153727503809E-16  0.999999999999578 2.49999999999895  1  1.63539076689061E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.092  1.00000000000012  -2.35922392732845E-16  1 2.4999999999997  1  4.45423816917688E-16  0.999999999999579 2.49999999999895  1  1.78696266513974E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0925  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.24632366512592E-16  0.99999999999958 2.49999999999895  1  1.9500424241822E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.093  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.03792040242738E-16  0.999999999999581 2.49999999999895  1  2.1268589566842E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0935  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  3.82913645582493E-16  0.999999999999582 2.49999999999895  1  2.31691730698445E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.094  1.00000000000012  -9.7144514654701E-17  1 2.4999999999997  1  3.62005547164916E-16  0.999999999999583 2.49999999999896  1  2.52251531398688E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0945  1.00000000000012  -9.7144514654701E-17  1 2.4999999999997  1  3.41073467441462E-16  0.999999999999584 2.49999999999896  1  2.74327829232867E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.095  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  3.67036082429992E-16  0.999999999999585 2.49999999999896  1  2.98154639211809E-17  1.00000000000008 2.5000000000002  1  0  1 2.5
0.0955  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.39894372430491E-16  0.999999999999586 2.49999999999897  1  3.23710383901479E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.096  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.65816571332891E-16  0.999999999999587 2.49999999999897  1  3.51229813246941E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.0965  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.44800570956E-16  0.999999999999588 2.49999999999897  1  3.80711825612641E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.097  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.23758859337196E-16  0.999999999999589 2.49999999999897  1  4.12387510361996E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.0975  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  4.02687895722242E-16  0.99999999999959 2.49999999999897  1  4.46281581837594E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.098  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.81583848359177E-16  0.999999999999591 2.49999999999898  1  4.8261611546715E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.0985  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.60442754815946E-16  0.999999999999592 2.49999999999898  1  5.21447764188059E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.099  1.00000000000012  -9.7144514654701E-17  1 2.4999999999997  1  3.3926060547026E-16  0.999999999999593 2.49999999999898  1  5.62983229040416E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.0995  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  3.649488572602E-16  0.999999999999594 2.49999999999899  1  6.07318023186693E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.37503457638187E-16  0.999999999999595 2.49999999999899  1  6.54636068993144E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1005  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.63089341095356E-16  0.999999999999596 2.49999999999899  1  7.0507946416398E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.101  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.41702355670917E-16  0.999999999999597 2.49999999999899  1  7.58800883412422E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1015  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.20253772144358E-16  0.999999999999598 2.49999999999899  1  8.15997524245767E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.102  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  3.987393224823E-16  0.999999999999599 2.499999999999  1  8.76781278408648E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1025  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.77154710063222E-16  0.9999999999996 2.499999999999  1  9.41413719847373E-17  1.00000000000007 2.50000000000017  1  0  1 2.5
0.103  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.55495646405807E-16  0.999999999999601 2.499999999999  1  1.00995537646993E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1035  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.3375789614387E-16  0.999999999999602 2.49999999999901  1  1.0827421870437E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.104  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  3.58852811901031E-16  0.999999999999603 2.49999999999901  1  1.15977173539986E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1045  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.3077641316336E-16  0.999999999999604 2.49999999999901  1  1.24146495361396E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.105  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.55693949527803E-16  0.999999999999605 2.49999999999901  1  1.32774397600881E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1055  1.00000000000012  -1.80411241501588E-16  1 2.4999999999997  1  4.33601889903601E-16  0.999999999999606 2.49999999999901  1  1.4191259013216E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.106  1.00000000000012  -1.38777878078144E-16  1 2.4999999999997  1  4.1141248125772E-16  0.999999999999607 2.49999999999902  1  1.51544408803863E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1065  1.00000000000012  -1.11022302462515E-16  1 2.4999999999997  1  3.89122820414598E-16  0.999999999999608 2.49999999999902  1  1.61732339981782E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.107  1.00000000000012  -9.71445146547009E-17  1 2.4999999999997  1  3.6673038298779E-16  0.999999999999609 2.49999999999902  1  1.724494407997E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1075  1.00000000000013  -9.71445146547009E-17  1 2.49999999999968  1  3.4423306863931E-16  0.99999999999961 2.49999999999902  1  1.83770161905955E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.108  1.00000000000013  -1.11022302462515E-16  1 2.49999999999968  1  3.21629250186881E-16  0.999999999999611 2.49999999999903  1  1.95655828920875E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1085  1.00000000000013  -1.38777878078144E-16  1 2.49999999999968  1  3.45833314004348E-16  0.999999999999612 2.49999999999903  1  2.08194055479312E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.109  1.00000000000013  -1.80411241501588E-16  1 2.49999999999968  1  4.16844750738343E-16  0.999999999999613 2.49999999999903  1  2.21332951288379E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1095  1.00000000000013  -2.35922392732845E-16  1 2.49999999999968  1  4.40832740296034E-16  0.999999999999614 2.49999999999903  1  2.35174483084506E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.11  1.00000000000013  -2.35922392732845E-16  1 2.49999999999968  1  4.17798174756939E-16  0.999999999999615 2.49999999999904  1  2.4965205186728E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1105  1.00000000000013  -2.08166817117216E-16  1 2.49999999999968  1  3.9465826344361E-16  0.999999999999616 2.49999999999904  1  2.64883137194828E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.111  1.00000000000013  -1.94289029309402E-16  1 2.49999999999968  1  3.71415663061374E-16  0.999999999999617 2.49999999999904  1  2.80784956325891E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1115  1.00000000000013  -1.94289029309402E-16  1 2.49999999999968  1  3.48074075362497E-16  0.999999999999618 2.49999999999905  1  2.97491607080238E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.112  1.00000000000013  -2.08166817117216E-16  1 2.49999999999968  1  3.71553854733841E-16  0.999999999999619 2.49999999999905  1  3.14902694516959E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1125  1.00000000000013  -2.22044604925031E-16  1 2.49999999999968  1  4.4186116752042E-16  0.99999999999962 2.49999999999905  1  3.33169960214721E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.113  1.00000000000013  -2.4980018054066E-16  1 2.49999999999968  1  4.65172643788263E-16  0.999999999999621 2.49999999999905  1  3.52174046229558E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1135  1.00000000000013  -2.22044604925031E-16  1 2.49999999999968  1  4.41497461545154E-16  0.999999999999622 2.49999999999905  1  3.72085256391491E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.114  1.00000000000013  -1.80411241501588E-16  1 2.49999999999968  1  4.17762003668218E-16  0.999999999999623 2.49999999999906  1  3.92764029466568E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1145  1.00000000000013  -1.38777878078144E-16  1 2.49999999999968  1  3.93979026182265E-16  0.999999999999624 2.49999999999906  1  4.14400015011256E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.115  1.00000000000013  -1.11022302462515E-16  1 2.49999999999968  1  3.70163275916168E-16  0.999999999999625 2.49999999999906  1  4.36832352795374E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1155  1.00000000000013  -9.71445146547009E-17  1 2.49999999999968  1  3.46331609864693E-16  0.999999999999626 2.49999999999907  1  4.60270658110355E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.116  1.00000000000013  -9.71445146547009E-17  1 2.49999999999968  1  3.22503096447098E-16  0.999999999999627 2.49999999999907  1  4.84531855214581E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1165  1.00000000000013  -9.71445146547009E-17  1 2.49999999999968  1  3.45614578653223E-16  0.999999999999628 2.49999999999907  1  5.09845953359653E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.117  1.00000000000013  -9.71445146547009E-17  1 2.49999999999968  1  4.15689750831936E-16  0.999999999999629 2.49999999999907  1  5.36006958401056E-16  1.00000000000007 2.50000000000017  1  0  1 2.5
0.1175  1.00000000000013  -1.38777878078144E-17  1 2.49999999999968  1  4.38923686290158E-16  0.99999999999963 2.49999999999907  1  5.63265482421E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.118  1.00000000000012  1.52655665885959E-16  1 2.4999999999997  1  4.15344753337044E-16  0.999999999999631 2.49999999999908  1  5.91392157085084E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1185  1.00000000000012  3.88578058618803E-16  1 2.4999999999997  1  3.91899059040112E-16  0.999999999999632 2.49999999999908  1  6.20658160638563E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.119  1.00000000000012  6.24500451351648E-16  1 2.4999999999997  1  3.68619359962675E-16  0.999999999999633 2.49999999999908  1  6.50810573596958E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1195  1.00000000000012  7.9103390504542E-16  1 2.4999999999997  1  3.45540380288404E-16  0.999999999999634 2.49999999999909  1  6.82140834025654E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.12  1.00000000000011  8.74300631892306E-16  1 2.49999999999972  1  3.22698593865228E-16  0.999999999999635 2.49999999999909  1  7.14372602302771E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1205  1.00000000000011  9.1593399531575E-16  1 2.49999999999972  1  3.00131956382901E-16  0.999999999999636 2.49999999999909  1  7.47816978860225E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.121  1.00000000000011  1.09634523681734E-15  1 2.49999999999972  1  2.77879589775765E-16  0.999999999999637 2.49999999999909  1  7.8217466868654E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1215  1.00000000000011  1.26287869051111E-15  1 2.49999999999972  1  2.55981422494655E-16  0.999999999999638 2.49999999999909  1  8.17775527919863E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.122  1.00000000000011  1.2490009027033E-15  1 2.49999999999972  1  2.34477790812627E-16  0.999999999999639 2.4999999999991  1  8.54298126245696E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1225  1.00000000000011  1.16573417585641E-15  1 2.49999999999972  1  2.13409007757738E-16  0.99999999999964 2.4999999999991  1  8.92089845486133E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.123  1.00000000000011  1.11022302462515E-15  1 2.49999999999972  1  1.9281490754371E-16  0.999999999999641 2.4999999999991  1  9.30808312173994E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1235  1.00000000000011  1.1518563880486E-15  1 2.49999999999972  1  1.72734374441415E-16  0.999999999999642 2.49999999999911  1  9.70816870765176E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.124  1.00000000000011  1.29063426612674E-15  1 2.49999999999972  1  1.53204865852945E-16  0.999999999999643 2.49999999999911  1  1.01175378005634E-15  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1245  1.00000000000011  1.56819002228303E-15  1 2.49999999999972  1  1.34261939877124E-16  0.999999999999644 2.49999999999911  1  1.05399644636293E-15  1.00000000000006 2.50000000000015  1  0  1 2.5
0.125  1.00000000000011  1.72084568816899E-15  1 2.49999999999972  1  1.15938797863244E-16  0.999999999999645 2.49999999999911  1  1.09716572455942E-15  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1255  1.00000000000011  1.67921232474555E-15  1 2.49999999999972  1  9.82658523239072E-17  0.999999999999646 2.49999999999911  1  1.09726412846896E-15  1.00000000000006 2.50000000000015  1  0  1 2.5
0.126  1.00000000000011  1.59594559789866E-15  1 2.49999999999972  1  8.12703301167798E-17  0.999999999999647 2.49999999999912  1  1.0538974598793E-15  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1265  1.00000000000011  1.72084568816899E-15  1 2.49999999999972  1  6.49759200213942E-17  0.999999999999648 2.49999999999912  1  1.01185092115547E-15  1.00000000000006 2.50000000000015  1  0  1 2.5
0.127  1.00000000000011  1.85962356624714E-15  1 2.49999999999972  1  4.9402472756584E-17  0.999999999999649 2.49999999999912  1  9.70717990662708E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1275  1.00000000000011  1.94289029309402E-15  1 2.49999999999972  1  3.45657601447498E-17  0.99999999999965 2.49999999999912  1  9.30903522692156E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.128  1.00000000000011  2.05391259555654E-15  1 2.49999999999972  1  2.04772985794982E-17  0.999999999999651 2.49999999999913  1  8.91991765497421E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1285  1.00000000000011  2.1094237467878E-15  1 2.49999999999972  1  7.14424025024245E-18  0.999999999999652 2.49999999999913  1  8.54390754438912E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.129  1.00000000000011  2.15105711021124E-15  1 2.49999999999972  1  -5.430666216169E-18  0.999999999999653 2.49999999999913  1  8.17678942416154E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1295  1.00000000000011  2.2065682614425E-15  1 2.49999999999972  1  -1.72490458551307E-17  0.999999999999654 2.49999999999913  1  7.82264082226588E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.13  1.00000000000011  2.34534613952064E-15  1 2.49999999999972  1  -2.83168001412096E-17  0.999999999999655 2.49999999999914  1  7.47722578520053E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1305  1.00000000000011  2.45636844198316E-15  1 2.49999999999972  1  -3.86439460524607E-17  0.999999999999656 2.49999999999914  1  7.14458191513633E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.131  1.00000000000011  2.47024622979097E-15  1 2.49999999999972  1  -4.82443965461256E-17  0.999999999999657 2.49999999999914  1  6.82049301322788E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1315  1.00000000000011  2.28983498828939E-15  1 2.49999999999972  1  -5.71356888745144E-17  0.999999999999658 2.49999999999915  1  6.50891754561384E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.132  1.00000000000011  2.08166817117217E-15  1 2.49999999999972  1  -6.53386682270885E-17  0.999999999999659 2.49999999999915  1  6.20570165169125E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1325  1.00000000000011  2.08166817117217E-15  1 2.49999999999972  1  -7.28771349674446E-17  0.99999999999966 2.49999999999915  1  5.91468374646867E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.133  1.00000000000011  2.15105711021124E-15  1 2.49999999999972  1  -7.97774642275148E-17  0.999999999999661 2.49999999999915  1  5.63181676097875E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1335  1.00000000000011  2.27595720048157E-15  1 2.49999999999972  1  -8.60682068238608E-17  0.999999999999662 2.49999999999915  1  5.36077689090434E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.134  1.00000000000011  2.34534613952064E-15  1 2.49999999999972  1  -9.17796803825534E-17  0.999999999999663 2.49999999999916  1  5.09766965510935E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1345  1.00000000000012  2.26207941267376E-15  1 2.4999999999997  1  -9.6943559220853E-17  0.999999999999664 2.49999999999916  1  4.84596610125129E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.135  1.00000000000012  2.04003480774872E-15  1 2.4999999999997  1  -1.01592470966139E-16  0.999999999999665 2.49999999999916  1  4.6019709052753E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1355  1.00000000000012  1.97064586870965E-15  1 2.4999999999997  1  -1.05759607133015E-16  0.999999999999666 2.49999999999916  1  4.3689068044087E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.136  1.00000000000012  2.05391259555654E-15  1 2.4999999999997  1  -1.09478353970971E-16  0.999999999999667 2.49999999999917  1  4.14332437002233E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1365  1.00000000000012  2.09554595897998E-15  1 2.4999999999997  1  -1.12781948882713E-16  0.999999999999668 2.49999999999917  1  3.92815518645965E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.137  1.00000000000012  2.13717932240343E-15  1 2.4999999999997  1  -1.15703166642759E-16  0.999999999999669 2.49999999999917  1  3.72024199903536E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1375  1.00000000000012  2.13717932240343E-15  1 2.4999999999997  1  -1.18274038560534E-16  0.99999999999967 2.49999999999917  1  3.5221832892766E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.138  1.00000000000012  2.13717932240343E-15  1 2.4999999999997  1  -1.20525606671377E-16  0.999999999999671 2.49999999999918  1  3.33115915103049E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1385  1.00000000000012  2.16493489801905E-15  1 2.4999999999997  1  -1.22487714036442E-16  0.999999999999672 2.49999999999918  1  3.14939448868187E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.139  1.00000000000012  2.26207941267376E-15  1 2.4999999999997  1  -1.24188831315659E-16  0.999999999999673 2.49999999999918  1  2.97445016609765E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1395  1.00000000000012  2.37310171513627E-15  1 2.4999999999997  1  -1.25655918966804E-16  0.999999999999674 2.49999999999918  1  2.80813909669301E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.14  1.00000000000012  2.44249065417534E-15  1 2.4999999999997  1  -1.26914323731115E-16  0.999999999999675 2.49999999999919  1  2.6484439387576E-16  1.00000000000006 2.50000000000015  1  0  1 2.5
0.1405  1.00000000000012  2.26207941267376E-15  1 2.4999999999997  1  -1.27987707497654E-16  0.999999999999676 2.49999999999919  1  2.49672983923506E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.141  1.00000000000012  1.98452365651747E-15  1 2.4999999999997  1  -1.28898006194661E-16  0.999999999999677 2.49999999999919  1  2.35143924957553E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1415  1.00000000000012  2.02615701994091E-15  1 2.4999999999997  1  -1.29665416031007E-16  0.999999999999678 2.49999999999919  1  2.21345697494479E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.142  1.00000000000012  2.12330153459561E-15  1 2.4999999999997  1  -1.30308404195378E-16  0.999999999999679 2.4999999999992  1  2.0817196298404E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1425  1.00000000000012  2.2065682614425E-15  1 2.4999999999997  1  -1.30843741002962E-16  0.99999999999968 2.4999999999992  1  1.95660283968212E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.143  1.00000000000012  2.28983498828939E-15  1 2.4999999999997  1  -1.31286550445734E-16  0.999999999999681 2.4999999999992  1  1.83756755486929E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1435  1.00000000000012  2.19269047363468E-15  1 2.4999999999997  1  -1.31650376139316E-16  0.999999999999682 2.4999999999992  1  1.72445562434549E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.144  1.00000000000012  1.98452365651747E-15  1 2.4999999999997  1  -1.31947259753876E-16  0.999999999999683 2.49999999999921  1  1.61727778612804E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1445  1.00000000000012  1.85962356624714E-15  1 2.4999999999997  1  -1.32187829155373E-16  0.999999999999684 2.49999999999921  1  1.51532221971841E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.145  1.00000000000012  1.85962356624714E-15  1 2.4999999999997  1  -1.32381393651531E-16  0.999999999999685 2.49999999999921  1  1.41916970970338E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1455  1.00000000000012  1.98452365651747E-15  1 2.4999999999997  1  -1.32536043925507E-16  0.999999999999686 2.49999999999921  1  1.3275399904662E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.146  1.00000000000012  2.1094237467878E-15  1 2.4999999999997  1  -1.32658754472977E-16  0.999999999999687 2.49999999999922  1  1.24159854781568E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1465  1.00000000000012  2.13717932240343E-15  1 2.4999999999997  1  -1.32755486670749E-16  0.999999999999688 2.49999999999922  1  1.15948737014723E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.147  1.00000000000012  2.12330153459561E-15  1 2.4999999999997  1  -1.32831290833171E-16  0.999999999999689 2.49999999999922  1  1.08296535012546E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1475  1.00000000000012  2.12330153459561E-15  1 2.4999999999997  1  -1.32890405237734E-16  0.99999999999969 2.49999999999922  1  1.00959319931498E-16  1.00000000000005 2.50000000000012  1  0  1 2.5
0.148  1.00000000000012  2.19269047363468E-15  1 2.4999999999997  1  -1.32936349497876E-16  0.999999999999691 2.49999999999923  1  9.41725701689889E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1485  1.00000000000012  2.28983498828939E-15  1 2.4999999999997  1  -1.32972012958078E-16  0.999999999999692 2.49999999999923  1  8.76344758621574E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.149  1.00000000000012  2.23432383705813E-15  1 2.4999999999997  1  -1.32999749290345E-16  0.999999999999693 2.49999999999923  1  8.16397113759612E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1495  1.00000000000012  2.0122792321331E-15  1 2.4999999999997  1  -1.33021481894534E-16  0.999999999999694 2.49999999999923  1  7.5829447752047E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.15  1.00000000000012  1.94289029309402E-15  1 2.4999999999997  1  -1.33038742289528E-16  0.999999999999695 2.49999999999924  1  7.05565091443782E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1505  1.00000000000012  2.02615701994091E-15  1 2.4999999999997  1  -1.33052495852759E-16  0.999999999999696 2.49999999999924  1  6.54065326026781E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.151  1.00000000000012  2.16493489801905E-15  1 2.4999999999997  1  -1.33063100264249E-16  0.999999999999697 2.49999999999924  1  6.07887897987482E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1515  1.00000000000012  2.28983498828938E-15  1 2.4999999999997  1  -1.33071867365522E-16  0.999999999999698 2.49999999999924  1  5.62354921460948E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.152  1.00000000000013  2.31759056390501E-15  1 2.49999999999968  1  -1.3308384857088E-16  0.999999999999699 2.49999999999925  1  5.22100058491779E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1525  1.00000000000013  2.19269047363468E-15  1 2.49999999999968  1  -1.33101652719043E-16  0.9999999999997 2.49999999999925  1  4.81938403725076E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.153  1.00000000000013  2.0122792321331E-15  1 2.49999999999968  1  -1.33098079938687E-16  0.999999999999701 2.49999999999925  1  4.47014665975383E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1535  1.00000000000013  1.90125692967058E-15  1 2.49999999999968  1  -1.33012156773534E-16  0.999999999999702 2.49999999999926  1  4.11670151118263E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.154  1.00000000000013  1.95676808090184E-15  1 2.49999999999968  1  -1.32934364044851E-16  0.999999999999703 2.49999999999926  1  3.81524569467904E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1545  1.00000000000013  2.02615701994091E-15  1 2.49999999999968  1  -1.33653314352097E-16  0.999999999999704 2.49999999999926  1  3.50484423788481E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.155  1.00000000000013  2.09554595897998E-15  1 2.49999999999968  1  -1.34762284826069E-16  0.999999999999705 2.49999999999926  1  3.24602537200305E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1555  1.00000000000013  2.15105711021124E-15  1 2.49999999999968  1  -1.31058801855338E-16  0.999999999999706 2.49999999999926  1  2.97395033565575E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.156  1.00000000000013  2.17881268582687E-15  1 2.49999999999968  1  -1.23153544706071E-16  0.999999999999707 2.49999999999927  1  2.75300497897184E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1565  1.00000000000013  2.22044604925031E-15  1 2.49999999999968  1  -8.32068094935962E-17  0.999999999999708 2.49999999999927  1  2.51494147156015E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.157  1.00000000000013  2.31759056390501E-15  1 2.49999999999968  1  -2.76593089014239E-17  0.999999999999709 2.49999999999927  1  2.32747969762641E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1575  1.00000000000013  2.34534613952064E-15  1 2.49999999999968  1  2.44668453637496E-18  0.99999999999971 2.49999999999927  1  2.119503346374E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.158  1.00000000000013  2.2065682614425E-15  1 2.49999999999968  1  1.95901183139189E-17  0.999999999999711 2.49999999999928  1  1.96149790163505E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1585  1.00000000000013  2.04003480774873E-15  1 2.49999999999968  1  2.98466625694364E-17  0.999999999999712 2.49999999999928  1  1.78005977086968E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.159  1.00000000000013  1.9151347174784E-15  1 2.49999999999968  1  3.58718131676271E-17  0.999999999999713 2.49999999999928  1  1.64783259504134E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1595  1.00000000000013  1.97064586870965E-15  1 2.49999999999968  1  3.93984948915951E-17  0.999999999999714 2.49999999999928  1  1.48974146298911E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.16  1.00000000000013  2.06779038336435E-15  1 2.49999999999968  1  4.14647905273572E-17  0.999999999999715 2.49999999999929  1  1.37994810669094E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1605  1.00000000000013  2.19269047363468E-15  1 2.49999999999968  1  4.26761267524458E-17  0.999999999999716 2.49999999999929  1  1.24235066227449E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.161  1.00000000000013  2.33146835171283E-15  1 2.49999999999968  1  4.33860651309609E-17  0.999999999999717 2.49999999999929  1  1.15196311039661E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1615  1.00000000000013  2.44249065417534E-15  1 2.49999999999968  1  4.38019634026754E-17  0.999999999999718 2.4999999999993  1  1.0323226040747E-17  1.00000000000005 2.50000000000012  1  0  1 2.5
0.162  1.00000000000013  2.3037127760972E-15  1 2.49999999999968  1  4.40454943897377E-17  0.999999999999719 2.4999999999993  1  9.58610978487641E-18  1.00000000000005 2.50000000000012  1  0  1 2.5
0.1625  1.00000000000013  2.06779038336435E-15  1 2.49999999999968  1  4.41880055482462E-17  0.99999999999972 2.4999999999993  1  8.54684825411901E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.163  1.00000000000013  2.0122792321331E-15  1 2.49999999999968  1  4.4271325096959E-17  0.999999999999721 2.4999999999993  1  7.95198399180725E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1635  1.00000000000013  1.99840144432528E-15  1 2.49999999999968  1  4.43199749099892E-17  0.999999999999722 2.4999999999993  1  7.05015190892102E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.164  1.00000000000013  2.09554595897998E-15  1 2.49999999999968  1  4.43483293431471E-17  0.999999999999723 2.49999999999931  1  6.5756310007349E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1645  1.00000000000013  2.13717932240343E-15  1 2.49999999999968  1  4.43648125403327E-17  0.999999999999724 2.49999999999931  1  5.79399434484008E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.165  1.00000000000013  2.1094237467878E-15  1 2.49999999999968  1  4.43743599018121E-17  0.999999999999725 2.49999999999931  1  5.42031424699018E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1655  1.00000000000013  2.04003480774872E-15  1 2.49999999999968  1  4.43798615483388E-17  0.999999999999726 2.49999999999932  1  4.74388914956196E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.166  1.00000000000013  1.94289029309402E-15  1 2.49999999999968  1  4.43830087532691E-17  0.999999999999727 2.49999999999932  1  4.45376409919985E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1665  1.00000000000013  1.9151347174784E-15  1 2.49999999999968  1  4.43847902582557E-17  0.999999999999728 2.49999999999932  1  3.86959182527429E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.167  1.00000000000013  1.99840144432528E-15  1 2.49999999999968  1  4.43857832736909E-17  0.999999999999729 2.49999999999932  1  3.64776912065141E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1675  1.00000000000013  2.1094237467878E-15  1 2.49999999999968  1  4.43863240781104E-17  0.99999999999973 2.49999999999932  1  3.14469854740905E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.168  1.00000000000013  2.13717932240343E-15  1 2.49999999999968  1  4.43866080132894E-17  0.999999999999731 2.49999999999933  1  2.977782317957E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1685  1.00000000000013  2.12330153459561E-15  1 2.49999999999968  1  4.43867480780896E-17  0.999999999999732 2.49999999999933  1  2.54626203189393E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.169  1.00000000000013  2.12330153459561E-15  1 2.49999999999968  1  4.43868092471098E-17  0.999999999999733 2.49999999999933  1  2.42254593975037E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1695  1.00000000000013  2.12330153459561E-15  1 2.49999999999968  1  4.43868285576496E-17  0.999999999999734 2.49999999999934  1  2.05442761517143E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.17  1.00000000000013  2.09554595897998E-15  1 2.49999999999968  1  4.43868268548936E-17  0.999999999999735 2.49999999999934  1  1.96373751093596E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1705  1.00000000000013  1.99840144432528E-15  1 2.49999999999968  1  4.43868156492789E-17  0.999999999999736 2.49999999999934  1  1.65209180679263E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.171  1.00000000000013  1.97064586870965E-15  1 2.49999999999968  1  4.4386801111373E-17  0.999999999999737 2.49999999999934  1  1.58563898421532E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1715  1.00000000000013  1.95676808090184E-15  1 2.49999999999968  1  4.43867863917216E-17  0.999999999999738 2.49999999999934  1  1.32458480888188E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.172  1.00000000000013  1.88737914186277E-15  1 2.49999999999968  1  4.43867729617175E-17  0.999999999999739 2.49999999999935  1  1.27483016952769E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1725  1.00000000000013  1.98452365651747E-15  1 2.49999999999968  1  4.43867613833434E-17  0.99999999999974 2.49999999999935  1  1.05937781750821E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.173  1.00000000000013  2.28983498828938E-15  1 2.49999999999968  1  4.43867517466258E-17  0.999999999999741 2.49999999999935  1  1.01990696907142E-18  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1735  1.00000000000013  2.4008572907519E-15  1 2.49999999999968  1  4.43867439145321E-17  0.999999999999742 2.49999999999936  1  8.45815331612197E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.174  1.00000000000013  2.34534613952064E-15  1 2.49999999999968  1  4.43867376569384E-17  0.999999999999743 2.49999999999936  1  8.11224402686608E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1745  1.00000000000013  2.27595720048157E-15  1 2.49999999999968  1  4.43867327212522E-17  0.999999999999744 2.49999999999936  1  6.74872196021166E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.175  1.00000000000013  2.17881268582687E-15  1 2.49999999999968  1  4.4386728867332E-17  0.999999999999745 2.49999999999936  1  6.40663954577874E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1755  1.00000000000013  2.08166817117217E-15  1 2.49999999999968  1  4.43867258826843E-17  0.999999999999746 2.49999999999936  1  5.38934693917791E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.176  1.00000000000013  2.09554595897998E-15  1 2.49999999999968  1  4.43867235871063E-17  0.999999999999747 2.49999999999937  1  5.0142440419073E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1765  1.00000000000013  2.16493489801905E-15  1 2.49999999999968  1  4.4386721831977E-17  0.999999999999748 2.49999999999937  1  4.31604676386314E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.177  1.00000000000013  2.16493489801905E-15  1 2.49999999999968  1  4.43867204970969E-17  0.999999999999749 2.49999999999937  1  3.87835016145314E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1775  1.00000000000013  2.08166817117217E-15  1 2.49999999999968  1  4.43867194866523E-17  0.99999999999975 2.49999999999937  1  3.47525466146264E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.178  1.00000000000013  2.08166817117217E-15  1 2.49999999999968  1  4.438671872512E-17  0.999999999999751 2.49999999999938  1  2.95189749663986E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1785  1.00000000000014  2.15105711021124E-15  1 2.49999999999965  1  4.43867181535053E-17  0.999999999999752 2.49999999999938  1  2.82228091903394E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.179  1.00000000000014  2.13717932240342E-15  1 2.49999999999965  1  4.43867177260676E-17  0.999999999999753 2.49999999999938  1  2.196009991316E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1795  1.00000000000014  2.1094237467878E-15  1 2.49999999999965  1  4.43867174075682E-17  0.999999999999754 2.49999999999938  1  2.31996290772285E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.18  1.00000000000014  2.12330153459561E-15  1 2.49999999999965  1  4.4386717171008E-17  0.999999999999755 2.49999999999939  1  1.57871285984643E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1805  1.00000000000014  2.12330153459561E-15  1 2.49999999999965  1  4.43867169957998E-17  0.999999999999756 2.49999999999939  1  1.93748650485282E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.181  1.00000000000014  2.08166817117217E-15  1 2.49999999999965  1  4.43867168663101E-17  0.999999999999757 2.49999999999939  1  1.07381279553942E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1815  1.00000000000014  2.1094237467878E-15  1 2.49999999999965  1  4.43867167707062E-17  0.999999999999758 2.4999999999994  1  1.64936242132459E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.182  1.00000000000014  2.15105711021124E-15  1 2.49999999999965  1  4.4386716700052E-17  0.999999999999759 2.4999999999994  1  6.59925224412155E-20  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1825  1.00000000000014  2.17881268582687E-15  1 2.49999999999965  1  4.43867166476027E-17  0.99999999999976 2.4999999999994  1  1.43454109796356E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.183  1.00000000000014  2.12330153459561E-15  1 2.49999999999965  1  4.43867166082566E-17  0.999999999999761 2.4999999999994  1  3.19632665401363E-20  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1835  1.00000000000013  2.12330153459561E-15  1 2.49999999999968  1  4.43867165781285E-17  0.999999999999762 2.4999999999994  1  1.27565027979518E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.184  1.00000000000013  2.12330153459561E-15  1 2.49999999999968  1  4.43867165542185E-17  0.999999999999763 2.49999999999941  1  3.87588155127459E-21  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1845  1.00000000000013  2.08166817117217E-15  1 2.49999999999968  1  4.43867165341514E-17  0.999999999999764 2.49999999999941  1  1.15834004169966E-19  1.00000000000004 2.5000000000001  1  0  1 2.5
0.185  1.00000000000013  2.1094237467878E-15  1 2.49999999999968  1  4.43867165159685E-17  0.999999999999765 2.49999999999941  1  -1.94256278533307E-20  1.00000000000004 2.5000000000001  1  0  1 2.5
0.1855  1.00000000000013  2.06779038336435E-15  1 2.49999999999968  1  4.43867164979574E-17  0.999999999999766 2.49999999999942  1  1.07072086031025E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.186  1.00000000000013  2.02615701994091E-15  1 2.49999999999968  1  4.43867164785063E-17  0.999999999999767 2.49999999999942  1  -3.88893730096069E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1865  1.00000000000013  1.98452365651747E-15  1 2.49999999999968  1  4.43867164559717E-17  0.999999999999768 2.49999999999942  1  1.00288125168091E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.187  1.00000000000013  1.98452365651747E-15  1 2.49999999999968  1  4.43867164285518E-17  0.999999999999769 2.49999999999942  1  -5.53018823405533E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1875  1.00000000000013  1.98452365651747E-15  1 2.49999999999968  1  4.43867163941543E-17  0.99999999999977 2.49999999999942  1  9.4647247722366E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.188  1.00000000000013  1.70696790036118E-15  1 2.49999999999968  1  4.43867163502523E-17  0.999999999999771 2.49999999999943  1  -6.93281359427075E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1885  1.00000000000013  1.27675647831893E-15  1 2.49999999999968  1  4.43867162937178E-17  0.999999999999772 2.49999999999943  1  8.94348825460612E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.189  1.00000000000013  1.11022302462516E-15  1 2.49999999999968  1  4.43867162206238E-17  0.999999999999773 2.49999999999943  1  -8.15464180434653E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1895  1.00000000000013  1.02695629777827E-15  1 2.49999999999968  1  4.43867161260042E-17  0.999999999999774 2.49999999999944  1  8.40252976378965E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.19  1.00000000000013  8.18789480661053E-16  1 2.49999999999968  1  4.43867160035586E-17  0.999999999999775 2.49999999999944  1  -9.24789745418767E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1905  1.00000000000014  5.27355936696949E-16  1 2.49999999999965  1  4.43867158452873E-17  0.999999999999776 2.49999999999944  1  7.78536928603621E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.191  1.00000000000014  1.66533453693773E-16  1 2.49999999999965  1  4.43867156410382E-17  0.999999999999777 2.49999999999944  1  -1.02619369210267E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1915  1.00000000000014  -6.93889390390723E-17  1 2.49999999999965  1  4.43867153779449E-17  0.999999999999778 2.49999999999944  1  7.03909904392458E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.192  1.00000000000014  -6.93889390390723E-17  1 2.49999999999965  1  4.43867150397294E-17  0.999999999999779 2.49999999999945  1  -1.12457342939162E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1925  1.00000000000014  1.2490009027033E-16  1 2.49999999999965  1  4.43867146058385E-17  0.99999999999978 2.49999999999945  1  6.1120553723907E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.193  1.00000000000014  3.05311331771918E-16  1 2.49999999999965  1  4.43867140503768E-17  0.999999999999781 2.49999999999945  1  -1.2250189595987E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1935  1.00000000000014  2.08166817117217E-16  1 2.49999999999965  1  4.43867133407896E-17  0.999999999999782 2.49999999999945  1  4.95161490891432E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.194  1.00000000000014  1.38777878078145E-17  1 2.49999999999965  1  4.43867124362433E-17  0.999999999999783 2.49999999999946  1  -1.33303233050563E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1945  1.00000000000014  -1.80411241501588E-16  1 2.49999999999965  1  4.43867112856369E-17  0.999999999999784 2.49999999999946  1  3.50205460896685E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.195  1.00000000000014  -1.94289029309402E-16  1 2.49999999999965  1  4.43867098251668E-17  0.999999999999785 2.49999999999946  1  -1.45474135651088E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1955  1.00000000000014  -1.38777878078145E-17  1 2.49999999999965  1  4.43867079753535E-17  0.999999999999786 2.49999999999946  1  1.70242278305786E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.196  1.00000000000014  2.22044604925031E-16  1 2.49999999999965  1  4.43867056374194E-17  0.999999999999787 2.49999999999947  1  -1.59711251554497E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1965  1.00000000000014  2.91433543964104E-16  1 2.49999999999965  1  4.43867026888877E-17  0.999999999999788 2.49999999999947  1  -5.15624191095074E-21  1.00000000000003 2.50000000000007  1  0  1 2.5
0.197  1.00000000000015  1.80411241501588E-16  1 2.49999999999962  1  4.43866989782492E-17  0.999999999999789 2.49999999999947  1  -1.7681672112477E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1975  1.00000000000015  5.55111512312578E-17  1 2.49999999999962  1  4.43866943185178E-17  0.99999999999979 2.49999999999947  1  -3.23005746747693E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.198  1.00000000000015  -6.93889390390723E-17  1 2.49999999999962  1  4.43866884794602E-17  0.999999999999791 2.49999999999948  1  -1.97720487360523E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1985  1.00000000000015  2.47210113828757E-57  1 2.49999999999962  1  4.43866811782571E-17  0.999999999999792 2.49999999999948  1  -6.53081422105244E-20  1.00000000000003 2.50000000000007  1  0  1 2.5
0.199  1.00000000000015  5.55111512312578E-17  1 2.49999999999962  1  4.43866720683046E-17  0.999999999999793 2.49999999999948  1  -2.23503564063431E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.1995  1.00000000000015  -8.32667268468867E-17  1 2.49999999999962  1  4.43866607258251E-17  0.999999999999794 2.49999999999948  1  -1.05222620062417E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2  1.00000000000015  -2.22044604925031E-16  1 2.49999999999962  1  4.43866466339005E-17  0.999999999999795 2.49999999999949  1  -2.55422460383482E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2005  1.00000000000015  -2.77555756156289E-16  1 2.49999999999962  1  4.43866291634847E-17  0.999999999999796 2.49999999999949  1  -1.53258040284259E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.201  1.00000000000015  -1.66533453693773E-16  1 2.49999999999962  1  4.43866075508857E-17  0.999999999999797 2.49999999999949  1  -2.94934879729029E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2015  1.00000000000015  1.11022302462516E-16  1 2.49999999999962  1  4.43865808711344E-17  0.999999999999798 2.49999999999949  1  -2.10826319769629E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.202  1.00000000000015  3.19189119579732E-16  1 2.49999999999962  1  4.43865480065768E-17  0.999999999999799 2.4999999999995  1  -3.43726725294444E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2025  1.00000000000015  2.08166817117217E-16  1 2.49999999999962  1  4.43865076099379E-17  0.9999999999998 2.4999999999995  1  -2.79566241112328E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.203  1.00000000000015  1.38777878078145E-17  1 2.49999999999962  1  4.43864580610051E-17  0.999999999999801 2.4999999999995  1  -4.03740352430959E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2035  1.00000000000015  -1.80411241501588E-16  1 2.49999999999962  1  4.43863974159766E-17  0.999999999999802 2.4999999999995  1  -3.61373767052252E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.204  1.00000000000015  -1.94289029309402E-16  1 2.49999999999962  1  4.43863233484012E-17  0.999999999999803 2.49999999999951  1  -4.77203909329614E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2045  1.00000000000015  -1.38777878078145E-17  1 2.49999999999962  1  4.43862330805154E-17  0.999999999999804 2.49999999999951  1  -4.58433467163798E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.205  1.00000000000015  2.22044604925031E-16  1 2.49999999999962  1  4.43861233036498E-17  0.999999999999805 2.49999999999951  1  -5.66661502049753E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2055  1.00000000000015  2.91433543964104E-16  1 2.49999999999962  1  4.43859900862395E-17  0.999999999999806 2.49999999999951  1  -5.73250726771394E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.206  1.00000000000016  1.80411241501588E-16  1 2.4999999999996  1  4.43858287678256E-17  0.999999999999807 2.49999999999952  1  -6.7500380842664E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2065  1.00000000000016  5.55111512312578E-17  1 2.4999999999996  1  4.43856338372857E-17  0.999999999999808 2.49999999999952  1  -7.08684293976252E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.207  1.00000000000016  -6.93889390390723E-17  1 2.4999999999996  1  4.43853987933767E-17  0.999999999999809 2.49999999999952  1  -8.05498649067838E-19  1.00000000000003 2.50000000000007  1  0  1 2.5
0.2075  1.00000000000016  0  1 2.4999999999996  1  4.43851159855155E-17  0.99999999999981 2.49999999999952  1  -8.67978602639725E-19  1.00000000000002 2.50000000000005  1  0  1 2.5
0.208  1.00000000000016  5.55111512312578E-17  1 2.4999999999996  1  4.43847764325723E-17  0.999999999999811 2.49999999999953  1  -9.61820904411425E-19  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2085  1.00000000000016  -8.32667268468867E-17  1 2.4999999999996  1  4.43843696172981E-17  0.999999999999812 2.49999999999953  1  -1.05479518936354E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.209  1.00000000000015  -2.22044604925031E-16  1 2.49999999999962  1  4.43838832538668E-17  0.999999999999813 2.49999999999953  1  -1.14808104727474E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2095  1.00000000000015  -2.77555756156289E-16  1 2.49999999999962  1  4.4383303025884E-17  0.999999999999814 2.49999999999953  1  -1.27324240380598E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.21  1.00000000000015  -1.66533453693773E-16  1 2.49999999999962  1  4.43826122920997E-17  0.999999999999815 2.49999999999954  1  -1.36885144376488E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2105  1.00000000000015  1.11022302462516E-16  1 2.49999999999962  1  4.43817917569745E-17  0.999999999999816 2.49999999999954  1  -1.52790249763071E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.211  1.00000000000015  3.19189119579732E-16  1 2.49999999999962  1  4.43808191031867E-17  0.999999999999817 2.49999999999954  1  -1.62918946580003E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2115  1.00000000000015  2.08166817117217E-16  1 2.49999999999962  1  4.43796685831413E-17  0.999999999999818 2.49999999999954  1  -1.82385507219268E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.212  1.00000000000015  1.38777878078145E-17  1 2.49999999999962  1  4.4378310566561E-17  0.999999999999819 2.49999999999955  1  -1.93465636033637E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2125  1.00000000000015  -1.80411241501588E-16  1 2.49999999999962  1  4.43767110413038E-17  0.99999999999982 2.49999999999955  1  -2.16669577346796E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.213  1.00000000000015  -1.94289029309402E-16  1 2.49999999999962  1  4.43748310646779E-17  0.999999999999821 2.49999999999955  1  -2.29133073871521E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2135  1.00000000000015  -1.38777878078145E-17  1 2.49999999999962  1  4.4372626162718E-17  0.999999999999822 2.49999999999955  1  -2.56254904990171E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.214  1.00000000000015  2.22044604925031E-16  1 2.49999999999962  1  4.43700456751505E-17  0.999999999999823 2.49999999999956  1  -2.70581548967347E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2145  1.00000000000015  2.91433543964104E-16  1 2.49999999999962  1  4.4367032044128E-17  0.999999999999824 2.49999999999956  1  -3.01807374021385E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.215  1.00000000000015  1.80411241501588E-16  1 2.49999999999962  1  4.43635200452541E-17  0.999999999999825 2.49999999999956  1  -3.18523688697121E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2155  1.00000000000014  5.55111512312578E-17  1 2.49999999999965  1  4.43594359599581E-17  0.999999999999826 2.49999999999956  1  -3.54046023925466E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.216  1.00000000000014  -6.93889390390723E-17  1 2.49999999999965  1  4.43546966889288E-17  0.999999999999827 2.49999999999957  1  -3.7372346626724E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2165  1.00000000000014  3.14065937161712E-58  1 2.49999999999965  1  4.43492088070726E-17  0.999999999999828 2.49999999999957  1  -4.13741800604992E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.217  1.00000000000014  5.55111512312578E-17  1 2.49999999999965  1  4.43428675613365E-17  0.999999999999829 2.49999999999957  1  -4.36994185492327E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2175  1.00000000000014  -8.32667268468867E-17  1 2.49999999999965  1  4.43355558137316E-17  0.99999999999983 2.49999999999957  1  -4.81715223407143E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.218  1.00000000000014  -2.22044604925031E-16  1 2.49999999999965  1  4.43271429330062E-17  0.999999999999831 2.49999999999958  1  -5.09195331904132E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2185  1.00000000000014  -2.77555756156289E-16  1 2.49999999999965  1  4.43174836396523E-17  0.999999999999832 2.49999999999958  1  -5.58832860362961E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.219  1.00000000000014  -1.66533453693773E-16  1 2.49999999999965  1  4.43064168102782E-17  0.999999999999833 2.49999999999958  1  -5.91228191638706E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2195  1.00000000000014  1.11022302462516E-16  1 2.49999999999965  1  4.42937642488365E-17  0.999999999999834 2.49999999999959  1  -6.46002518318661E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.22  1.00000000000014  3.19189119579732E-16  1 2.49999999999965  1  4.42793294337534E-17  0.999999999999835 2.49999999999959  1  -6.84030156916659E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2205  1.00000000000014  2.08166817117217E-16  1 2.49999999999965  1  4.42628962516424E-17  0.999999999999836 2.49999999999959  1  -7.44167074207945E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.221  1.00000000000014  -2.93876253726498E-39  1 2.49999999999965  1  4.42442277299971E-17  0.999999999999837 2.49999999999959  1  -7.88567659185528E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2215  1.00000000000014  -2.35922392732846E-16  1 2.49999999999965  1  4.42230647830047E-17  0.999999999999838 2.49999999999959  1  -8.54296898176988E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.222  1.00000000000015  -2.77555756156289E-16  1 2.49999999999962  1  4.41991249864003E-17  0.999999999999839 2.4999999999996  1  -9.05827698045651E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2225  1.00000000000015  -1.52655665885959E-16  1 2.49999999999962  1  4.4172101399045E-17  0.99999999999984 2.4999999999996  1  -9.77380848461625E-18  1.00000000000002 2.50000000000005  1  0  1 2.5
0.223  1.00000000000015  9.71445146547012E-17  1 2.49999999999962  1  4.41416614506344E-17  0.999999999999841 2.4999999999996  1  -1.03680796565011E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2235  1.00000000000015  3.05311331771918E-16  1 2.49999999999962  1  4.41074459165928E-17  0.999999999999842 2.49999999999961  1  -1.11441585145922E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.224  1.00000000000015  2.08166817117217E-16  1 2.49999999999962  1  4.40690680027351E-17  0.999999999999843 2.49999999999961  1  -1.18250560186593E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2245  1.00000000000015  1.38777878078145E-17  1 2.49999999999962  1  4.40261125636501E-17  0.999999999999844 2.49999999999961  1  -1.26639511775389E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.225  1.00000000000015  -1.80411241501588E-16  1 2.49999999999962  1  4.39781354799225E-17  0.999999999999845 2.49999999999961  1  -1.34390465440513E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2255  1.00000000000015  -1.94289029309402E-16  1 2.49999999999962  1  4.39246632202286E-17  0.999999999999846 2.49999999999961  1  -1.43429508514642E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.226  1.00000000000016  -1.38777878078145E-17  1 2.4999999999996  1  4.3865192614955E-17  0.999999999999847 2.49999999999962  1  -1.52196235946622E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2265  1.00000000000016  2.22044604925031E-16  1 2.4999999999996  1  4.37991908682688E-17  0.999999999999848 2.49999999999962  1  -1.61906122200602E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.227  1.00000000000016  2.91433543964104E-16  1 2.4999999999996  1  4.37260958354523E-17  0.999999999999849 2.49999999999962  1  -1.71759440105811E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2275  1.00000000000015  1.80411241501588E-16  1 2.49999999999962  1  4.36453165917738E-17  0.99999999999985 2.49999999999962  1  -1.821592867306E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.228  1.00000000000015  5.55111512312578E-17  1 2.49999999999962  1  4.35562343181516E-17  0.999999999999851 2.49999999999963  1  -1.93165934982192E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2285  1.00000000000015  -6.93889390390723E-17  1 2.49999999999962  1  4.345820352736E-17  0.999999999999852 2.49999999999963  1  -2.0427273261761E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.229  1.00000000000016  -3.20554488282796E-35  1 2.4999999999996  1  4.33505536524783E-17  0.999999999999853 2.49999999999963  1  -2.16494252339662E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2295  1.00000000000016  5.55111512312578E-17  1 2.4999999999996  1  4.32325910166983E-17  0.999999999999854 2.49999999999963  1  -2.2832234802238E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.23  1.00000000000016  -8.32667268468867E-17  1 2.4999999999996  1  4.31036012004563E-17  0.999999999999855 2.49999999999964  1  -2.41813954866867E-17  1.00000000000002 2.50000000000005  1  0  1 2.5
0.2305  1.00000000000016  -2.22044604925031E-16  1 2.4999999999996  1  4.29628518181486E-17  0.999999999999856 2.49999999999964  1  -2.54374520869579E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.231  1.00000000000016  -2.91433543964104E-16  1 2.4999999999996  1  4.28095957124394E-17  0.999999999999857 2.49999999999964  1  -2.69183994004136E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2315  1.00000000000016  -1.80411241501588E-16  1 2.4999999999996  1  4.26430745693878E-17  0.999999999999858 2.49999999999965  1  -2.82484494820409E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.232  1.00000000000016  9.71445146547012E-17  1 2.4999999999996  1  4.24625229523589E-17  0.999999999999859 2.49999999999965  1  -2.98651103560955E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2325  1.00000000000016  3.05311331771918E-16  1 2.4999999999996  1  4.22671727469711E-17  0.99999999999986 2.49999999999965  1  -3.12694774370902E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.233  1.00000000000016  2.08166817117217E-16  1 2.4999999999996  1  4.20562580032494E-17  0.999999999999861 2.49999999999965  1  -3.30248265337119E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2335  1.00000000000016  1.38777878078145E-17  1 2.4999999999996  1  4.18290201547574E-17  0.999999999999862 2.49999999999965  1  -3.4503361603301E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.234  1.00000000000016  -1.80411241501588E-16  1 2.4999999999996  1  4.15847135878729E-17  0.999999999999863 2.49999999999966  1  -3.63993284103911E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2345  1.00000000000016  -1.94289029309402E-16  1 2.4999999999996  1  4.13226115276365E-17  0.999999999999864 2.49999999999966  1  -3.79513643312195E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.235  1.00000000000016  -1.38777878078145E-17  1 2.4999999999996  1  4.10420121998602E-17  0.999999999999865 2.49999999999966  1  -3.99887509454766E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2355  1.00000000000016  2.22044604925031E-16  1 2.4999999999996  1  4.07422452225375E-17  0.999999999999866 2.49999999999967  1  -4.16130622923034E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.236  1.00000000000016  2.91433543964104E-16  1 2.4999999999996  1  4.04226781731899E-17  0.999999999999867 2.49999999999967  1  -4.37914741117174E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2365  1.00000000000016  1.80411241501588E-16  1 2.4999999999996  1  4.00827232727193E-17  0.999999999999868 2.49999999999967  1  -4.54862438316351E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.237  1.00000000000016  5.55111512312578E-17  1 2.4999999999996  1  3.97218441207738E-17  0.999999999999869 2.49999999999967  1  -4.78040352282215E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2375  1.00000000000016  -6.93889390390723E-17  1 2.4999999999996  1  3.93395624126752E-17  0.99999999999987 2.49999999999967  1  -4.95668294096273E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.238  1.00000000000016  -1.6009386702267E-34  1 2.4999999999996  1  3.89354645637495E-17  0.999999999999871 2.49999999999968  1  -5.20210662346004E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2385  1.00000000000016  5.55111512312578E-17  1 2.4999999999996  1  3.8509208163557E-17  0.999999999999872 2.49999999999968  1  -5.38488181291334E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.239  1.00000000000016  -8.32667268468867E-17  1 2.4999999999996  1  3.80605281801454E-17  0.999999999999873 2.49999999999968  1  -5.64352586200679E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2395  1.00000000000016  -2.22044604925031E-16  1 2.4999999999996  1  3.75892428331561E-17  0.999999999999874 2.49999999999969  1  -5.83242628760039E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.24  1.00000000000016  -2.91433543964104E-16  1 2.4999999999996  1  3.70952590544719E-17  0.999999999999875 2.49999999999969  1  -6.10373581935486E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2405  1.00000000000016  -1.80411241501588E-16  1 2.4999999999996  1  3.6578577456181E-17  0.999999999999876 2.49999999999969  1  -6.29832760349765E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.241  1.00000000000016  5.55111512312578E-17  1 2.4999999999996  1  3.60392967279828E-17  0.999999999999877 2.49999999999969  1  -6.58161912627087E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2415  1.00000000000016  2.35922392732846E-16  1 2.4999999999996  1  3.54776173898065E-17  0.999999999999878 2.49999999999969  1  -6.78140670921143E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.242  1.00000000000016  1.11022302462516E-16  1 2.4999999999996  1  3.4893844830351E-17  0.999999999999879 2.4999999999997  1  -7.07587230967743E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2425  1.00000000000016  -2.22044604925031E-16  1 2.4999999999996  1  3.42883915684508E-17  0.99999999999988 2.4999999999997  1  -7.28030127168093E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.243  1.00000000000016  -4.57966997657877E-16  1 2.4999999999996  1  3.36617786815936E-17  0.999999999999881 2.4999999999997  1  -7.58501487990675E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2435  1.00000000000016  -6.24500451351651E-16  1 2.4999999999996  1  3.30146363544632E-17  0.999999999999882 2.49999999999971  1  -7.79347591509111E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.244  1.00000000000016  -8.18789480661053E-16  1 2.4999999999996  1  3.2347703509969E-17  0.999999999999883 2.49999999999971  1  -8.10740159322892E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2445  1.00000000000016  -8.32667268468867E-16  1 2.4999999999996  1  3.16618264957196E-17  0.999999999999884 2.49999999999971  1  -8.31923559426429E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.245  1.00000000000016  -8.32667268468867E-16  1 2.4999999999996  1  3.09579568101529E-17  0.999999999999885 2.49999999999971  1  -8.64123774467436E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2455  1.00000000000016  -1.02695629777827E-15  1 2.4999999999996  1  3.02371478643863E-17  0.999999999999886 2.49999999999971  1  -8.8557419273221E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.246  1.00000000000016  -1.23512311489549E-15  1 2.4999999999996  1  2.95005507881056E-17  0.999999999999887 2.49999999999972  1  -9.18459726842007E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2465  1.00000000000016  -1.4432899320127E-15  1 2.4999999999996  1  2.87494093002809E-17  0.999999999999888 2.49999999999972  1  -9.40103223599017E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.247  1.00000000000016  -1.69309011255336E-15  1 2.4999999999996  1  2.79850536779707E-17  0.999999999999889 2.49999999999972  1  -9.73544334934437E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2475  1.00000000000016  -1.84574577843932E-15  1 2.4999999999996  1  2.72088938687345E-17  0.99999999999989 2.49999999999972  1  -9.95304097057053E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.248  1.00000000000016  -2.02615701994091E-15  1 2.4999999999996  1  2.64224118040188E-17  0.999999999999891 2.49999999999973  1  -1.02916511822404E-16  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2485  1.00000000000016  -2.27595720048157E-15  1 2.4999999999996  1  2.5627152982083E-17  0.999999999999892 2.49999999999973  1  -1.0509623132698E-16  1.00000000000001 2.50000000000002  1  0  1 2.5
0.249  1.00000000000016  -2.52575738102223E-15  1 2.4999999999996  1  2.48247173994095E-17  0.999999999999893 2.49999999999973  1  -6.41236080441515E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2495  1.00000000000016  -2.80331313717852E-15  1 2.4999999999996  1  2.40167499188889E-17  0.999999999999894 2.49999999999973  1  2.24743570284606E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.25  1.00000000000015  -3.03923552991137E-15  1 2.49999999999962  1  2.32049301712228E-17  0.999999999999895 2.49999999999974  1  6.34332551051132E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2505  1.00000000000015  -3.10862446895044E-15  1 2.49999999999962  1  2.23909620927957E-17  0.999999999999896 2.49999999999974  1  6.12700516112661E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.251  1.00000000000015  -3.05311331771918E-15  1 2.49999999999962  1  2.1576563208592E-17  0.999999999999897 2.49999999999974  1  5.78428684634144E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2515  1.00000000000015  -2.98372437868011E-15  1 2.49999999999962  1  2.07634537724904E-17  0.999999999999898 2.49999999999974  1  5.5699866029899E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.252  1.00000000000016  -2.76167977375508E-15  1 2.4999999999996  1  1.99533458793701E-17  0.999999999999899 2.49999999999975  1  5.22876007221769E-17  1.00000000000001 2.50000000000002  1  0  1 2.5
0.2525  1.00000000000015  -2.41473507855972E-15  1 2.49999999999962  1  1.91479326638832E-17  0.9999999999999 2.49999999999975  1  5.01725663684466E-17  1 2.5  1  0  1 2.5
0.253  1.00000000000016  -2.22044604925031E-15  1 2.4999999999996  1  1.83488776994644E-17  0.999999999999901 2.49999999999975  1  4.67892532518657E-17  1 2.5  1  0  1 2.5
0.2535  1.00000000000016  -2.04003480774873E-15  1 2.4999999999996  1  1.75578047081998E-17  0.999999999999902 2.49999999999975  1  4.47096965857026E-17  1 2.5  1  0  1 2.5
0.254  1.00000000000015  -1.92901250528621E-15  1 2.49999999999962  1  1.67762876876053E-17  0.999999999999903 2.49999999999976  1  4.13689575015263E-17  1 2.5  1  0  1 2.5
0.2545  1.00000000000015  -1.67921232474555E-15  1 2.49999999999962  1  1.60058415542662E-17  0.999999999999904 2.49999999999976  1  3.93320598767257E-17  1 2.5  1  0  1 2.5
0.255  1.00000000000016  -1.12410081243297E-15  1 2.4999999999996  1  1.52479133967697E-17  0.999999999999905 2.49999999999976  1  3.60469502637724E-17  1 2.5  1  0  1 2.5
0.2555  1.00000000000016  -8.04911692853239E-16  1 2.4999999999996  1  1.45038744215695E-17  0.999999999999906 2.49999999999976  1  3.40595601992161E-17  1 2.5  1  0  1 2.5
0.256  1.00000000000016  -6.5225602696728E-16  1 2.4999999999996  1  1.3775012665514E-17  0.999999999999907 2.49999999999977  1  3.08424354910824E-17  1 2.5  1  0  1 2.5
0.2565  1.00000000000016  -4.57966997657877E-16  1 2.4999999999996  1  1.30625265379258E-17  0.999999999999908 2.49999999999977  1  2.89113652604872E-17  1 2.5  1  0  1 2.5
0.257  1.00000000000016  -3.88578058618805E-16  1 2.4999999999996  1  1.2367519243549E-17  0.999999999999909 2.49999999999977  1  2.57738058730676E-17  1 2.5  1  0  1 2.5
0.2575  1.00000000000016  -2.91433543964104E-16  1 2.4999999999996  1  1.16909941255737E-17  0.99999999999991 2.49999999999977  1  2.39075789462576E-17  1 2.5  1  0  1 2.5
0.258  1.00000000000016  -6.98519898935572E-34  1 2.4999999999996  1  1.10338509555281E-17  0.999999999999911 2.49999999999978  1  2.08605638744065E-17  1 2.5  1  0  1 2.5
0.2585  1.00000000000016  1.94289029309402E-16  1 2.4999999999996  1  1.03968831843139E-17  0.999999999999912 2.49999999999978  1  1.90781912353735E-17  1 2.5  1  0  1 2.5
0.259  1.00000000000016  2.63677968348475E-16  1 2.4999999999996  1  9.78077615624829E-18  0.999999999999913 2.49999999999978  1  1.61335022499209E-17  1 2.5  1  0  1 2.5
0.2595  1.00000000000016  1.66533453693773E-16  1 2.4999999999996  1  9.18610627589021E-18  0.999999999999914 2.49999999999978  1  1.45068160877739E-17  1 2.5  1  0  1 2.5
0.26  1.00000000000016  -1.80411241501588E-16  1 2.4999999999996  1  8.61334110584373E-18  0.999999999999915 2.49999999999979  1  1.1684371186173E-17  1 2.5  1  0  1 2.5
0.2605  1.00000000000016  -3.7470027081099E-16  1 2.4999999999996  1  8.06284036283907E-18  0.999999999999916 2.49999999999979  1  1.05372656930673E-17  1 2.5  1  0  1 2.5
0.261  1.00000000000016  -3.88578058618805E-16  1 2.4999999999996  1  7.53485776934166E-18  0.999999999999917 2.49999999999979  1  7.89750139158417E-18  1 2.5  1  0  1 2.5
0.2615  1.00000000000016  -1.94289029309402E-16  1 2.4999999999996  1  7.0295437088767E-18  0.999999999999918 2.49999999999979  1  8.72252445088723E-18  1 2.5  1  0  1 2.5
0.262  1.00000000000016  4.16333634234434E-17  1 2.4999999999996  1  6.54694862529026E-18  0.999999999999919 2.4999999999998  1  6.48764490128529E-18  1 2.5  1  0  1 2.5
0.2625  1.00000000000016  1.38777878078145E-17  1 2.4999999999996  1  6.08702709939305E-18  0.99999999999992 2.4999999999998  1  1.6069258316095E-17  1 2.5  1  0  1 2.5
0.263  1.00000000000016  9.71445146547012E-17  1 2.4999999999996  1  5.64964253090853E-18  0.999999999999921 2.4999999999998  1  1.50137231289179E-17  1 2.5  1  0  1 2.5
0.2635  1.00000000000016  3.7470027081099E-16  1 2.4999999999996  1  5.23457234941504E-18  0.999999999999922 2.4999999999998  1  6.35932710886796E-17  1 2.5  1  0  1 2.5
0.264  1.00000000000016  5.55111512312578E-16  1 2.4999999999996  1  4.84151367504276E-18  0.999999999999923 2.49999999999981  1  6.61988968840604E-17  1 2.5  1  0  1 2.5
0.2645  1.00000000000016  5.96744875736021E-16  1 2.4999999999996  1  4.47008934804683E-18  0.999999999999924 2.49999999999981  1  2.86154646767378E-16  1 2.5  1  0  1 2.5
0.265  1.00000000000016  4.16333634234433E-16  1 2.4999999999996  1  4.11985424599258E-18  0.999999999999925 2.49999999999981  1  3.00133992906127E-16  1 2.5  1  0  1 2.5
0.2655  1.00000000000016  1.38777878078144E-17  1 2.4999999999996  1  3.79030180810079E-18  0.999999999999926 2.49999999999981  0.999999999999999  9.08885233913179E-16  0.999999999999999 2.5  1  0  1 2.5
0.266  1.00000000000016  -2.4980018054066E-16  1 2.4999999999996  1  3.48087068822928E-18  0.999999999999927 2.49999999999982  1  9.54911505318667E-16  0.999999999999999 2.5  1  0  1 2.5
0.2665  1.00000000000016  -2.91433543964104E-16  1 2.4999999999996  1  3.19095146092211E-18  0.999999999999928 2.49999999999982  0.999999999999998  1.94684199978266E-15  0.999999999999998 2.5  1  0  1 2.5
0.267  1.00000000000016  -2.91433543964104E-16  1 2.4999999999996  1  2.91989330882831E-18  0.999999999999929 2.49999999999982  0.999999999999999  1.81466421313776E-15  0.999999999999998 2.5  1  0  1 2.5
0.2675  1.00000000000016  -1.66533453693774E-16  1 2.4999999999996  1  2.66701062446072E-18  0.99999999999993 2.49999999999982  0.999999999999997  3.59702676455697E-15  0.999999999999996 2.5  1  0  1 2.5
0.268  1.00000000000016  -1.94289029309402E-16  1 2.4999999999996  1  2.43158946460626E-18  0.999999999999931 2.49999999999983  0.999999999999997  3.28691763281148E-15  0.999999999999996 2.5  1  0  1 2.5
0.2685  1.00000000000016  -2.63677968348475E-16  1 2.4999999999996  1  2.21289380157905E-18  0.999999999999932 2.49999999999983  0.999999999999995  6.23257798028004E-15  0.999999999999993 2.49999999999999  1  0  1 2.5
0.269  1.00000000000016  -1.52655665885959E-16  1 2.4999999999996  1  2.01017152179546E-18  0.999999999999933 2.49999999999983  0.999999999999995  5.94415581190533E-15  0.999999999999993 2.49999999999999  1  0  1 2.5
0.2695  1.00000000000016  -4.16333634234434E-17  1 2.4999999999996  1  1.82266012871461E-18  0.999999999999934 2.49999999999983  0.999999999999992  1.06433263505224E-14  0.999999999999987 2.49999999999999  1  0  1 2.5
0.27  1.00000000000016  9.71445146547012E-17  1 2.4999999999996  1  1.64959211389887E-18  0.999999999999935 2.49999999999984  0.999999999999992  1.04071342427802E-14  0.999999999999988 2.49999999999999  1  0  1 2.5
0.2705  1.00000000000016  3.19189119579733E-16  1 2.4999999999996  1  1.49019996668766E-18  0.999999999999936 2.49999999999984  0.999999999999985  1.78603915653777E-14  0.999999999999978 2.49999999999998  1  0  1 2.5
0.271  1.00000000000016  4.16333634234434E-16  1 2.4999999999996  1  1.34372079962998E-18  0.999999999999937 2.49999999999984  0.999999999999986  1.77306830861521E-14  0.999999999999979 2.49999999999998  1  0  1 2.5
0.2715  1.00000000000016  4.16333634234433E-16  1 2.4999999999996  1  1.20940057328339E-18  0.999999999999938 2.49999999999984  0.999999999999975  2.97704855000777E-14  0.999999999999964 2.49999999999997  1  0  1 2.5
0.272  1.00000000000016  2.63677968348475E-16  1 2.4999999999996  1  1.08649791016895E-18  0.999999999999939 2.49999999999985  0.999999999999975  2.98624897356995E-14  0.999999999999965 2.49999999999997  1  0  1 2.5
0.2725  1.00000000000016  -1.11022302462516E-16  1 2.4999999999996  1  9.74287493493365E-19  0.99999999999994 2.49999999999985  0.999999999999958  4.96793317685245E-14  0.999999999999941 2.49999999999996  1  0  1 2.5
0.273  1.00000000000016  -3.19189119579732E-16  1 2.4999999999996  1  8.72063051645176E-19  0.999999999999941 2.49999999999985  0.999999999999958  4.97677632593173E-14  0.999999999999941 2.49999999999996  1  0  1 2.5
0.2735  1.00000000000015  -3.46944695195361E-16  1 2.49999999999962  1  7.79139934389952E-19  0.999999999999942 2.49999999999985  0.999999999999931  8.24597008201942E-14  0.999999999999902 2.49999999999993  1  0  1 2.5
0.274  1.00000000000015  -3.46944695195361E-16  1 2.49999999999962  1  6.94857291089485E-19  0.999999999999943 2.49999999999986  0.999999999999931  8.24220451173722E-14  0.999999999999903 2.49999999999993  1  0  1 2.5
0.2745  1.00000000000015  -1.52655665885959E-16  1 2.49999999999962  1  6.18579865127638E-19  0.999999999999944 2.49999999999986  0.999999999999886  1.35943675598807E-13  0.999999999999839 2.49999999999988  1  0  1 2.5
0.275  1.00000000000015  -4.16333634234434E-17  1 2.49999999999962  1  5.49699422026427E-19  0.999999999999945 2.49999999999986  0.999999999999885  1.35909819186257E-13  0.999999999999839 2.49999999999988  1  0  1 2.5
0.2755  1.00000000000015  1.94289029309402E-16  1 2.49999999999962  1  4.87635831478363E-19  0.999999999999946 2.49999999999986  0.999999999999812  2.22795499201665E-13  0.999999999999736 2.49999999999981  1  0  1 2.5
0.276  1.00000000000015  3.05311331771918E-16  1 2.49999999999962  1  4.3183782571413E-19  0.999999999999947 2.49999999999987  0.999999999999812  2.22873562116443E-13  0.999999999999736 2.49999999999981  1  0  1 2.5
0.2765  1.00000000000015  2.08166817117217E-16  1 2.49999999999962  1  3.8178345828632E-19  0.999999999999948 2.49999999999987  0.999999999999693  3.63360373427478E-13  0.99999999999957 2.49999999999969  1  0  1 2.5
0.277  1.00000000000015  2.63677968348474E-16  1 2.49999999999962  1  3.3698028850623E-19  0.999999999999949 2.49999999999987  0.999999999999693  3.63269815030816E-13  0.99999999999957 2.49999999999969  1  0  1 2.5
0.2775  1.00000000000015  1.52655665885959E-16  1 2.49999999999962  1  2.96965317454817E-19  0.99999999999995 2.49999999999987  0.999999999999502  5.89430880873399E-13  0.999999999999302 2.4999999999995  1  0  1 2.5
0.278  1.00000000000015  -2.08166817117217E-16  1 2.49999999999962  1  2.61304701739171E-19  0.999999999999951 2.49999999999988  0.999999999999502  5.89311245388124E-13  0.999999999999302 2.4999999999995  1  0  1 2.5
0.2785  1.00000000000015  -4.16333634234434E-16  1 2.49999999999962  1  2.29593271024163E-19  0.999999999999952 2.49999999999988  0.999999999999197  9.51142637411332E-13  0.999999999998874 2.49999999999919  1  0  1 2.5
0.279  1.00000000000015  -4.44089209850063E-16  1 2.49999999999962  1  2.01453874880687E-19  0.999999999999953 2.49999999999988  0.999999999999196  9.51135792561462E-13  0.999999999998874 2.4999999999992  1  0  1 2.5
0.2795  1.00000000000015  -2.4980018054066E-16  1 2.49999999999962  1  1.76536583703131E-19  0.999999999999954 2.49999999999988  0.99999999999871  1.52735242568127E-12  0.999999999998193 2.49999999999871  1  0  1 2.5
0.28  1.00000000000015  -8.38931609199519E-35  1 2.49999999999962  1  1.54517767406107E-19  0.999999999999955 2.49999999999989  0.999999999998709  1.52723107055533E-12  0.999999999998192 2.49999999999871  1  0  1 2.5
0.2805  1.00000000000015  -1.07910639391577E-34  1 2.49999999999962  1  1.35099074360061E-19  0.999999999999956 2.49999999999989  0.999999999997938  2.44034761499835E-12  0.999999999997112 2.49999999999793  1  0  1 2.5
0.281  1.00000000000015  9.71445146547012E-17  1 2.49999999999962  1  1.18006331611205E-19  0.999999999999957 2.49999999999989  0.999999999997938  2.44021730170614E-12  0.999999999997112 2.49999999999793  1  0  1 2.5
0.2815  1.00000000000015  3.7470027081099E-16  1 2.49999999999962  1  1.02988385895415E-19  0.999999999999958 2.49999999999989  0.999999999996722  3.87986249550083E-12  0.999999999995409 2.49999999999672  1  0  1 2.5
0.282  1.00000000000015  5.55111512312578E-16  1 2.49999999999962  1  8.98159033372206E-20  0.999999999999959 2.4999999999999  0.999999999996721  3.87980762910843E-12  0.999999999995409 2.49999999999672  1  0  1 2.5
0.2825  1.00000000000015  5.82867087928207E-16  1 2.49999999999962  1  7.82801440593019E-20  0.99999999999996 2.4999999999999  0.999999999994813  6.13829505268407E-12  0.999999999992737 2.49999999999481  1  0  1 2.5
0.283  1.00000000000015  4.02455846426619E-16  1 2.49999999999962  1  6.81917262470429E-20  0.999999999999961 2.4999999999999  0.999999999994812  6.13831589370873E-12  0.999999999992737 2.49999999999481  1  0  1 2.5
0.2835  1.00000000000015  -3.41947227266383E-34  1 2.49999999999962  1  5.93793925445865E-20  0.999999999999962 2.4999999999999  0.999999999991833  9.66377691804373E-12  0.999999999988565 2.49999999999183  1  0  1 2.5
0.284  1.00000000000015  -2.63677968348475E-16  1 2.49999999999962  1  5.1688790027626E-20  0.999999999999963 2.49999999999991  0.999999999991832  9.6639460491581E-12  0.999999999988565 2.49999999999183  1  0  1 2.5
0.2845  1.00000000000015  -2.91433543964104E-16  1 2.49999999999962  1  4.49812734240719E-20  0.999999999999964 2.49999999999991  0.999999999987205  1.51399985253531E-11  0.999999999982086 2.4999999999872  1  0  1 2.5
0.285  1.00000000000015  -2.91433543964104E-16  1 2.49999999999962  1  3.91327397531919E-20  0.999999999999965 2.49999999999991  0.999999999987204  1.51402048745442E-11  0.999999999982086 2.4999999999872  1  0  1 2.5
0.2855  1.00000000000015  -1.66533453693774E-16  1 2.49999999999962  1  3.40325011397538E-20  0.999999999999966 2.49999999999991  0.999999999980052  2.36040457072824E-11  0.999999999972071 2.49999999998005  1  0  1 2.5
0.286  1.00000000000015  -1.94289029309402E-16  1 2.49999999999962  1  2.95822012417701E-20  0.999999999999967 2.49999999999992  0.999999999980051  2.36041848554726E-11  0.999999999972071 2.49999999998005  1  0  1 2.5
0.2865  1.00000000000015  -2.63677968348475E-16  1 2.49999999999962  1  2.56947795152779E-20  0.999999999999968 2.49999999999992  0.99999999996905  3.66211263573037E-11  0.999999999956669 2.49999999996905  1  0  1 2.5
0.287  1.00000000000015  -1.52655665885959E-16  1 2.49999999999962  1  2.22934864312444E-20  0.999999999999969 2.49999999999992  0.999999999969049  3.66212075234495E-11  0.999999999956669 2.49999999996905  1  0  1 2.5
0.2875  1.00000000000014  -4.16333634234434E-17  1 2.49999999999965  1  1.93109517598751E-20  0.99999999999997 2.49999999999992  0.999999999952214  5.65414218725163E-11  0.999999999933099 2.49999999995221  1  0  1 2.5
0.288  1.00000000000014  9.71445146547012E-17  1 2.49999999999965  1  1.66883071460666E-20  0.999999999999971 2.49999999999993  0.999999999952214  5.65414739718408E-11  0.999999999933099 2.49999999995221  1  0  1 2.5
0.2885  1.00000000000014  2.91433543964104E-16  1 2.49999999999965  1  1.43743634146024E-20  0.999999999999972 2.49999999999993  0.999999999926577  8.68757603115621E-11  0.999999999897207 2.49999999992657  1  0  1 2.5
0.289  1.00000000000014  3.60822483003176E-16  1 2.49999999999965  1  1.23248423617482E-20  0.999999999999973 2.49999999999993  0.999999999926576  8.68758317728448E-11  0.999999999897207 2.49999999992658  1  0  1 2.5
0.2895  1.00000000000014  3.33066907387547E-16  1 2.49999999999965  1  1.05016622068677E-20  0.999999999999974 2.49999999999994  0.999999999887729  1.32840957629713E-10  0.999999999842821 2.49999999988773  1  0  1 2.5
0.29  1.00000000000013  2.35922392732846E-16  1 2.49999999999968  1  8.87227538862207E-21  0.999999999999975 2.49999999999994  0.999999999887729  1.32841018688149E-10  0.99999999984282 2.49999999988773  1  0  1 2.5
0.2905  1.00000000000013  1.66533453693773E-16  1 2.49999999999968  1  7.4090569900245E-21  0.999999999999976 2.49999999999994  0.999999999829153  2.02148897993654E-10  0.999999999760814 2.49999999982915  1  0  1 2.5
0.291  1.00000000000013  4.85722573273506E-16  1 2.49999999999968  1  6.08874176125829E-21  0.999999999999977 2.49999999999994  0.999999999829154  2.02148919184421E-10  0.999999999760814 2.49999999982915  1  0  1 2.5
0.2915  1.00000000000012  1.08246744900953E-15  1 2.4999999999997  1  4.89190748253523E-21  0.999999999999978 2.49999999999995  0.999999999741264  3.06140728729475E-10  0.999999999637769 2.49999999974126  1  0  1 2.5
0.292  1.00000000000011  2.04003480774873E-15  1 2.49999999999972  1  3.80250231115139E-21  0.999999999999979 2.49999999999995  0.999999999741265  3.06140748924331E-10  0.99999999963777 2.49999999974126  1  0  1 2.5
0.2925  1.00000000000011  3.51108031537707E-15  0.999999999999998 2.49999999999972  1  2.80741399195553E-21  0.99999999999998 2.49999999999995  0.999999999610039  4.61408583004253E-10  0.999999999454054 2.49999999961004  1  0  1 2.5
0.293  1.00000000000009  5.42621503285548E-15  0.999999999999995 2.49999999999976  1  1.8960803375094E-21  0.999999999999981 2.49999999999995  0.99999999961004  4.61408605693679E-10  0.999999999454054 2.49999999961003  1  0  1 2.5
0.2935  1.00000000000008  7.95197241387773E-15  0.999999999999992 2.49999999999978  1  1.06014760648931E-21  0.999999999999982 2.49999999999996  0.999999999415068  6.92100968868969E-10  0.999999999181095 2.49999999941507  1  0  1 2.5
0.294  1.00000000000006  1.14352971536392E-14  0.999999999999988 2.49999999999982  1  2.93216407164314E-22  0.999999999999983 2.49999999999996  0.999999999415069  6.92101236427847E-10  0.999999999181095 2.49999999941506  1  0  1 2.5
0.2945  1.00000000000004  1.62231339473353E-14  0.999999999999982 2.49999999999986  1  -4.09135304489179E-22  0.999999999999984 2.49999999999996  0.999999999126801  1.03318261298247E-09  0.999999998777521 2.4999999991268  1  0  1 2.5
0.295  1  2.27318164292005E-14  0.999999999999975 2.49999999999994  1  -1.0481823611339E-21  0.999999999999985 2.49999999999996  0.999999999126802  1.03318312633123E-09  0.999999998777522 2.4999999991268  1  0  1 2.5
0.2955  0.999999999999961  3.16136006262021E-14  0.999999999999965 2.50000000000001  1  -1.61578127225024E-21  0.999999999999986 2.49999999999997  0.999999998702674  1.53501636977856E-09  0.999999998183744 2.49999999870267  1  0  1 2.5
0.296  0.999999999999906  4.31737978701123E-14  0.99999999999995 2.50000000000011  1  -2.06509799985518E-21  0.999999999999987 2.49999999999997  0.999999998702675  1.53501681561635E-09  0.999999998183744 2.49999999870267  1  0  1 2.5
0.2965  0.999999999999834  5.86197757002111E-14  0.999999999999932 2.50000000000024  1  -2.17759671935435E-21  0.999999999999988 2.49999999999997  0.999999998081696  2.26976820634064E-09  0.999999997314374 2.49999999808169  1  0  1 2.5
0.297  0.999999999999739  7.96723798046681E-14  0.999999999999908 2.50000000000042  1  -9.61421903369537E-22  0.999999999999989 2.49999999999997  0.999999998081696  2.26976863487262E-09  0.999999997314374 2.49999999808169  1  0  1 2.5
0.2975  0.999999999999616  1.081357225985E-13  0.999999999999874 2.50000000000064  1  6.09510881820463E-21  0.99999999999999 2.49999999999997  0.999999997176922  3.34031077480899E-09  0.999999996047691 2.49999999717692  1  0  1 2.5
0.298  0.999999999999457  1.46452294735884E-13  0.999999999999829 2.50000000000093  1  3.96796334713576E-20  0.999999999999991 2.49999999999998  0.999999997176923  3.34031110798278E-09  0.999999996047691 2.49999999717692  1  0  1 2.5
0.2985  0.999999999999248  1.97855620776043E-13  0.999999999999768 2.5000000000013  1  1.959603153624E-19  0.999999999999992 2.49999999999998  0.999999995865059  4.89252901575181E-09  0.999999994211082 2.49999999586506  1  0  1 2.5
0.299  0.999999999998979  2.66675570515022E-13  0.999999999999687 2.50000000000177  1  9.13797575667112E-19  0.999999999999993 2.49999999999998  0.99999999586506  4.89252939184896E-09  0.999999994211082 2.49999999586505  1  0  1 2.5
0.2995  0.999999999998629  3.58602036954033E-13  0.999999999999578 2.50000000000237  1  4.2454987160771E-18  0.999999999999994 2.49999999999999  0.999999993972165  7.132230930468E-09  0.99999999156103 2.49999999397216  1  0  1 2.5
0.3  0.999999999998174  4.81281681175199E-13  0.999999999999433 2.50000000000315  1  1.88239308167219E-17  0.999999999999995 2.49999999999999  0.999999993972166  7.13223133866678E-09  0.999999991561031 2.49999999397216  1  0  1 2.5
0.3005  0.999999999997585  6.4469263261237E-13  0.999999999999239 2.50000000000413  1  9.10360737584178E-17  0.999999999999996 2.49999999999999  0.99999999125413  1.03482538727856E-08  0.999999987755781 2.49999999125413  1  0  1 2.5
0.301  0.999999999996823  8.6201878968302E-13  0.999999999998983 2.5000000000054  1  3.19267605310808E-16  0.999999999999997 2.49999999999999  0.999999991254131  1.03482542821679E-08  0.999999987755781 2.49999999125412  1  0  1 2.5
0.3015  0.999999999995839  1.1505796315714E-12  0.999999999998641 2.500000000007  1  6.63354323065089E-16  0.999999999999998 2.5  0.999999987370138  1.49438554165782E-08  0.999999982318191 2.49999998737013  1  0  1 2.5
0.302  0.99999999999457  1.53294044125317E-12  0.999999999998189 2.50000000000905  0.999999999999999  1.02346204750589E-15  0.999999999999999 2.5  0.999999987370138  1.49438557926876E-08  0.999999982318191 2.49999998737013  1  0  1 2.5
0.3025  0.999999999992934  2.03854988445679E-12  0.99999999999759 2.50000000001164  0.999999999999999  1.4030008895742E-15  1 2.5  0.999999981846837  2.14791122072322E-08  0.999999974585571 2.49999998184683  1  0  1 2.5
0.303  0.999999999990829  2.70621025589342E-12  0.9999999999968 2.50000000001493  0.999999999999999  1.77152121350345E-15  0.999999999999997 2.49999999999999  0.999999981846838  2.1479112466279E-08  0.999999974585571 2.49999998184683  1  0  1 2.5
0.3035  0.999999999988124  3.58651996991119E-12  0.999999999995759 2.50000000001909  0.999999999999998  2.17889732343984E-15  0.999999999999996 2.5  0.999999974030223  3.07278543779934E-08  0.999999963642313 2.49999997403022  1  0  1 2.5
0.304  0.999999999984653  4.74512096284254E-12  0.999999999994389 2.50000000002434  0.999999999999998  2.74449041195751E-15  0.999999999999996 2.5  0.999999974030224  3.07278544692285E-08  0.999999963642312 2.49999997403022  1  0  1 2.5
0.3045  0.999999999980204  6.26730611855683E-12  0.999999999992587 2.50000000003096  0.999999999999997  3.59303147609706E-15  0.999999999999995 2.49999999999999  0.999999963021398  4.37536722857914E-08  0.999999948229958 2.4999999630214  1  0  1 2.5
0.305  0.999999999974511  8.26398671721845E-12  0.999999999990225 2.50000000003928  0.999999999999996  4.87259606257466E-15  0.999999999999993 2.49999999999999  0.999999963021399  4.37536721318855E-08  0.999999948229957 2.49999996302139  1  0  1 2.5
0.3055  0.999999999967234  1.08787839848579E-11  0.999999999987131 2.50000000004974  0.999999999999994  6.65516037025498E-15  0.999999999999991 2.49999999999999  0.999999947591319  6.20107875909015E-08  0.999999926627849 2.49999994759132  1  0  1 2.5
0.306  0.999999999957945  1.42971606777515E-11  0.999999999983086 2.50000000006285  0.999999999999991  9.2269451912366E-15  0.999999999999988 2.49999999999999  0.99999994759132  6.20107873611589E-08  0.999999926627848 2.49999994759132  1  0  1 2.5
0.3065  0.999999999946107  1.87586057801201E-11  0.999999999977807 2.50000000007925  0.999999999999987  1.30492027328223E-14  0.999999999999984 2.49999999999999  0.999999926068332  8.74771295203587E-08  0.999999896495669 2.49999992606834  1  0  1 2.5
0.307  0.999999999931038  2.45715114926653E-11  0.999999999970928 2.50000000009972  0.999999999999982  1.85189716551766E-14  0.999999999999977 2.49999999999999  0.999999926068333  8.74771292703594E-08  0.999999896495669 2.49999992606833  1  0  1 2.5
0.3075  0.999999999911886  3.21324078464811E-11  0.999999999961982 2.50000000012524  0.999999999999976  2.60895004800291E-14  0.999999999999968 2.49999999999998  0.999999896190677  1.22828850108654E-07  0.999999854666953 2.49999989619068  1  0  1 2.5
0.308  0.999999999887575  4.19507067987318E-11  0.999999999950365 2.50000000015697  0.999999999999966  3.6663727048435E-14  0.999999999999955 2.49999999999997  0.999999896190677  1.22828849943959E-07  0.999999854666953 2.49999989619068  1  0  1 2.5
0.3085  0.99999999985676  5.46787753988594E-11  0.999999999935305 2.50000000019636  0.999999999999954  5.19168186351297E-14  0.999999999999937 2.49999999999996  0.999999854914226  1.71667807215283E-07  0.999999796879928 2.49999985491423  1  0  1 2.5
0.309  0.999999999817756  7.11505437943109E-11  0.999999999915816 2.50000000024515  0.999999999999936  7.39846665997709E-14  0.999999999999911 2.49999999999994  0.999999854914226  1.71667807067818E-07  0.999999796879927 2.49999985491423  1  0  1 2.5
0.3095  0.999999999768455  9.24312570999044E-11  0.999999999890636 2.50000000030545  0.999999999999909  1.05796307947027E-13  0.999999999999873 2.49999999999991  0.999999798163405  2.3881628821875E-07  0.999999717428789 2.49999979816342  1  0  1 2.5
0.31  0.999999999706227  1.19878273986339E-10  0.99999999985816 2.50000000037983  0.99999999999987  1.5148531841985E-13  0.99999999999982 2.49999999999988  0.999999798163405  2.3881628799392E-07  0.999999717428789 2.49999979816342  1  0  1 2.5
0.3105  0.999999999627791  1.5521808840273E-10  0.999999999816346 2.50000000047139  0.999999999999815  2.16824103345807E-13  0.999999999999742 2.49999999999982  0.999999720510448  3.30696513517761E-07  0.99999960871467 2.49999972051048  1  0  1 2.5
0.311  0.999999999529068  2.0064298836902E-10  0.999999999762598 2.50000000058382  0.999999999999736  3.09859031145711E-13  0.999999999999632 2.49999999999974  0.999999720510449  3.30696513156267E-07  0.999999608714669 2.49999972051047  1  0  1 2.5
0.3115  0.999999999404984  2.58931681708137E-10  0.999999999693631 2.50000000072162  0.999999999999625  4.4195265185059E-13  0.999999999999476 2.49999999999963  0.999999614764958  4.55816279667438E-07  0.999999460671022 2.49999961476501  1  0  1 2.5
0.312  0.999999999249244  3.33599314933059E-10  0.999999999605282 2.50000000089009  0.999999999999467  6.28858194603747E-13  0.999999999999254 2.49999999999947  0.999999614764958  4.55816279232406E-07  0.999999460671021 2.49999961476501  1  0  1 2.5
0.3125  0.999999999054054  4.29085253595034E-10  0.999999999492302 2.50000000109562  0.999999999999244  8.92564076147652E-13  0.999999999998943 2.49999999999925  0.999999471451958  6.25386535929113E-07  0.999999260032892 2.49999947145206  1  0  1 2.5
0.313  0.999999998809765  5.50985535231585E-10  0.999999999348068 2.50000000134576  0.99999999999893  1.263750157845E-12  0.999999999998504 2.49999999999893  0.999999471451958  6.25386535402524E-07  0.999999260032892 2.49999947145206  1  0  1 2.5
0.3135  0.999999998504466  7.06340805711519E-10  0.999999999164249 2.50000000164946  0.99999999999849  1.78456902656459E-12  0.999999999997887 2.49999999999849  0.999999278152358  8.5410176131975E-07  0.999998989413579 2.49999927815253  1  0  1 2.5
0.314  0.999999998123465  9.03993616765508E-10  0.999999998930383 2.5000000020173  0.999999999997874  2.51349412493687E-12  0.999999999997025 2.49999999999788  0.999999278152358  8.54101760764329E-07  0.999998989413579 2.49999927815253  1  0  1 2.5
0.3145  0.999999997648674  1.15502856003543E-09  0.999999998633355 2.5000000024617  0.999999999997015  3.53110956441636E-12  0.999999999995821 2.49999999999702  0.999999018674905  1.1611197249893E-06  0.999998626145374 2.49999901867521  1  0  1 2.5
0.315  0.999999997057853  1.4733155963591E-09  0.999999998256753 2.50000000299725  0.999999999995817  4.94807469916943E-12  0.999999999994144 2.49999999999582  0.999999018674905  1.16111972453808E-06  0.999998626145374 2.49999901867521  1  0  1 2.5
0.3155  0.999999996323711  1.87617791045326E-09  0.99999999778008 2.50000000364092  0.999999999994154  6.91592038912487E-12  0.999999999991816 2.49999999999415  0.999998672023348  1.571283563944E-06  0.999998140833608 2.49999867202389  1  0  1 2.5
0.316  0.999999995412799  2.38521157473015E-09  0.999999997177783 2.50000000441246  0.99999999999185  9.64133940313094E-12  0.999999999988591 2.49999999999185  0.999998672023348  1.5712835636807E-06  0.999998140833608 2.49999867202389  1  0  1 2.5
0.3165  0.999999994284192  3.02728896892248E-09  0.999999996418067 2.50000000533469  0.999999999988668  1.34062651038101E-11  0.999999999984137 2.49999999998867  0.999998211116681  2.11663602668389E-06  0.999997495565009 2.49999821111762  1  0  1 2.5
0.317  0.999999992887897  3.83578635376791E-09  0.999999995461439 2.50000000643385  0.999999999984284  1.85937797490585E-11  0.999999999977999 2.49999999998429  0.999998211116682  2.11663602654142E-06  0.99999749556501 2.49999821111762  1  0  1 2.5
0.3175  0.999999991162941  4.85207984115751E-09  0.999999994258944 2.50000000774001  0.999999999978259  2.5722541358907E-11  0.999999999969564 2.49999999997826  0.999997601214095  2.83828311619974E-06  0.999996641702682 2.49999760121571  1  0  1 2.5
0.318  0.999999989035078  6.12736724257069E-09  0.999999992750004 2.50000000928731  0.999999999970002  3.54932995559492E-11  0.999999999958003 2.49999999997  0.999997601214096  2.83828311598381E-06  0.999996641702682 2.49999760121571  1  0  1 2.5
0.3185  0.999999986414045  7.72488079939399E-09  0.999999990859802 2.50000001111439  0.999999999958713  4.88501205392698E-11  0.999999999942199 2.49999999995872  0.999996797989783  3.78867204860194E-06  0.999995517190902 2.49999679799254  1  0  1 2.5
0.319  0.999999983190287  9.72256842752747E-09  0.999999988496105 2.50000001326454  0.999999999943322  6.70614203161814E-11  0.999999999920651 2.49999999994332  0.999996797989784  3.78867204829177E-06  0.999995517190902 2.49999679799254  1  0  1 2.5
0.3195  0.99999997923104  1.22163371098023E-08  0.999999985545438 2.500000015786  0.999999999922392  9.18265252320609E-11  0.999999999891349 2.49999999992239  0.999995745196202  5.03435618758349E-06  0.999994043283787 2.49999574520086  1  0  1 2.5
0.32  0.999999974375693  1.53239677794337E-08  0.99999998186844 2.50000001873187  0.999999999894003  1.25416000760956E-10  0.999999999851605 2.499999999894  0.999995745196203  5.03435618734788E-06  0.999994043283788 2.49999574520086  1  0  1 2.5
0.3205  0.999999968430245  1.91898294952573E-08  0.999999977294291 2.50000002216012  0.9999999998556  1.70855215395975E-10  0.99999999979784 2.4999999998556  0.999994371848051  6.6593271107294E-06  0.999992120603054 2.49999437185583  1  0  1 2.5
0.321  0.999999961160768  2.39905445377585E-08  0.999999971614009 2.5000000261331  0.999999999803785  2.32163759495298E-10  0.999999999725299 2.49999999980378  0.999994371848052  6.65932711069867E-06  0.999992120603054 2.49999437185583  1  0  1 2.5
0.3215  0.999999952285642  2.99417817428325E-08  0.99999996457241 2.50000003071692  0.999999999734056  3.14667753939471E-10  0.999999999627679 2.49999999973406  0.999992588853486  8.76900079548107E-06  0.999989624421992 2.49999258886634  1  0  1 2.5
0.322  0.999999941466397  3.73063841035726E-08  0.999999955858495 2.50000003598025  0.999999999640466  4.25405010587509E-10  0.999999999496653 2.49999999964047  0.999992588853486  8.76900079550786E-06  0.999989624421992 2.49999258886634  1  0  1 2.5
0.3225  0.999999928296919  4.64040724476282E-08  0.999999945093965 2.50000004199262  0.999999999515177  5.73649172679364E-10  0.999999999321248 2.49999999951518  0.999990285014275  1.14949505851082E-05  0.999986399066144 2.49999028503529  1  0  1 2.5
0.323  0.999999912290744  5.76230043710138E-08  0.999999931819547 2.50000004882201  0.99999999934789  7.71585956421101E-10  0.999999999087046 2.49999999934789  0.999990285014274  1.14949505850616E-05  0.999986399066143 2.49999028503529  1  0  1 2.5
0.3235  0.999999892866141  7.14335121576055E-08  0.999999915478735 2.50000005653149  0.999999999125109  1.03518312407514E-09  0.999999998775154 2.49999999912511  0.999987322313347  1.50004835072878E-05  0.99998225131657 2.49998732234733  1  0  1 2.5
0.324  0.999999869328631  8.84043938186344E-08  0.999999895398518 2.50000006517473  0.999999998829201  1.38530620767435E-09  0.999999998360883 2.4999999988292  0.999987322313346  1.50004835073421E-05  0.99998225131657 2.49998732234734  1  0  1 2.5
0.3245  0.999999840850543  1.09222189299861E-07  0.999999870766573 2.50000007479009  0.999999998437186  1.84914469251476E-09  0.999999997812061 2.49999999843719  0.999983530406969  1.94871579713937E-05  0.999976942699998 2.49998353046133  1  0  1 2.5
0.325  0.999999806447153  1.34713935731608E-07  0.999999840604335 2.50000008539297  0.999999997919203  2.46203002279026E-09  0.999999997086886 2.49999999791921  0.999983530406968  1.94871579715787E-05  0.999976942699998 2.49998353046133  1  0  1 2.5
0.3255  0.999999764948899  1.65873967097982E-07  0.999999803735294 2.50000009696601  0.999999997236559  3.26974548756759E-09  0.999999996131184 2.49999999723656  0.999978700240323  2.5202339091723E-05  0.999970180552311 2.49997870032629  1  0  1 2.5
0.326  0.999999714969071  2.03895404793471E-07  0.99999975874773 2.50000010944668  0.999999996339254  4.33145184437267E-09  0.999999994874956 2.49999999633925  0.999978700240322  2.52023390918309E-05  0.99997018055231 2.49997870032629  1  0  1 2.5
0.3265  0.999999654866354  2.50207073942189E-07  0.999999703951036 2.50000012271175  0.999999995162858  5.72338234061192E-09  0.999999993228002 2.49999999516286  0.999972576710295  3.24478820310765E-05  0.999961607748994 2.49997257684471  1  0  1 2.5
0.327  0.99999958270146  3.06516677646205E-07  0.999999637324632 2.50000013655799  0.999999993624582  7.54349386376295E-09  0.999999991074417 2.49999999362459  0.999972576710294  3.24478820311386E-05  0.999961607748993 2.49997257684471  1  0  1 2.5
0.3275  0.999999496187056  3.74861169448336E-07  0.999999556458366 2.50000015067835  0.999999991618347  9.91730397312685E-09  0.999999988265687 2.49999999161835  0.999964850308471  4.1590022965229E-05  0.999950791009149 2.4999648505162  1  0  1 2.5
0.328  0.999999392630049  4.57665382132556E-07  0.999999458483141 2.50000016463283  0.999999989008605  1.30051927910999E-08  0.999999984612048 2.49999998900861  0.99996485030847  4.15900229651315E-05  0.999950791009148 2.4999648505162  1  0  1 2.5
0.3285  0.999999268865223  5.57810101735239E-07  0.999999339990369 2.50000017781299  0.99999998562265  1.70115085376585E-08  0.999999979871711 2.49999998562265  0.999955147691519  5.30705406564075E-05  0.999937207699694 2.49995514800872  1  0  1 2.5
0.329  0.999999121179113  6.78710912324478E-07  0.999999196938687 2.5000001893991  0.999999981241051  2.21958870475229E-08  0.999999973737471 2.49999998124105  0.999955147691519  5.30705406563507E-05  0.999937207699693 2.49995514800872  1  0  1 2.5
0.3295  0.999998945222843  8.24409290841741E-07  0.999999024546167 2.50000019830852  0.999999975585794  2.88872769570461E-08  0.999999965820113 2.4999999755858  0.999943021145922  6.74192284171083E-05  0.999920231094287 2.49994302162435  1  0  1 2.5
0.33  0.999998735912591  9.99677589035085E-07  0.999998817166104 2.50000020313404  0.999999968305648  3.75012631944929E-08  0.999999955627907 2.49999996830565  0.999943021145921  6.74192284171263E-05  0.999920231094288 2.49994302162436  1  0  1 2.5
0.3305  0.999998487316168  1.21013971217301E-06  0.99999856814423 2.50000020207046  0.999999958958132  4.85613947494238E-08  0.999999942541384 2.49999995895813  0.999927936940031  8.52676857600583E-05  0.999899114078247 2.49992793765251  1  0  1 2.5
0.331  0.999998192524088  1.46240948490857E-06  0.999998269654999 2.50000019282763  0.999999946987401  6.2725356131745E-08  0.99999992578236 2.49999994698739  0.99992793694003  8.52676857601312E-05  0.999899114078248 2.49992793765251  1  0  1 2.5
0.3315  0.999997843503349  1.76424888119486E-06  0.999997912514372 2.50000017252793  0.99999993169719  8.08169793568257E-08  0.999999904376064 2.49999993169718  0.999909262589047  0.000107364400822  0.999872971336761 2.4999092636361  1  0  1 2.5
0.332  0.999997430932015  2.12474849348652E-06  0.999997485966288 2.50000013758604  0.999999912217832  1.03865268977853E-07  0.999999877104962 2.49999991221782  0.999909262589046  0.000107364400821  0.999872971336762 2.49990926363611  1  0  1 2.5
0.3325  0.999996944012548  2.55453281258324E-06  0.999996977439786 2.50000008356835  0.999999887466182  1.33151818941736E-07  0.999999842452653 2.49999988746616  0.99988625309789  0.000134591048545  0.999840760119351 2.49988625461547  1  0  1 2.5
0.333  0.99999637026166  3.06599309384873E-06  0.999996372273482 2.50000000502957  0.99999985609709  1.70268234140384E-07  0.999999798535925 2.49999985609707  0.999886253097889  0.000134591048545  0.999840760119352 2.49988625461547  1  0  1 2.5
0.3335  0.999995695274376  3.67355078634768E-06  0.999995653403895 2.49999989532335  0.999999816444827  2.1718543177687E-07  0.999999743022758 2.49999981644479  0.999858036292974  0.000167979875849  0.999801259738563 2.49985803846059  1  0  1 2.5
0.334  0.999994902459796  4.39395469785391E-06  0.999994801013854 2.49999974638385  0.99999976645264  2.76336996388651E-07  0.9999996730337 2.4999997664526  0.999858036292974  0.000167979875849  0.999801259738564 2.49985803846059  1  0  1 2.5
0.3345  0.999993972745977  5.24661525674172E-06  0.999993792137033 2.49999954847492  0.999999703588307  3.50719093541574E-07  0.999999585023643 2.49999970358825  0.999823597405906  0.000208731984264  0.999753050034475 2.49982360045408  1  0  1 2.5
0.335  0.999992884251187  6.25397940610219E-06  0.999992600214407 2.499999289903  0.999999624743275  4.44009816728004E-07  0.999999474640613 2.4999996247432  0.999823597405905  0.000208731984264  0.999753050034476 2.49982360045409  1  0  1 2.5
0.3355  0.999991611918748  7.44194981998793E-06  0.999991194598281 2.49999895669008  0.999999526112593  5.60711247171832E-07  0.999999336557687 2.49999952611251  0.999781763129217  0.00025823625405  0.999694489117442 2.49978176734415  1  0  1 2.5
0.336  0.99999012711254  8.84035226253758E-06  0.999989539999391 2.49999853220264  0.999999403052514  7.06317949676436E-07  0.999999164273619 2.49999940305241  0.999781763129217  0.00025823625405  0.999694489117444 2.49978176734416  1  0  1 2.5
0.3365  0.999988397170282  1.04834550036711E-05  0.999987595872415 2.49999799673209  0.999999249912185  8.87516108774315E-07  0.999998949877233 2.49999924991206  0.999731185424812  0.000318088583453  0.999623690787312 2.49973119114651  1  0  1 2.5
0.337  0.999986384911584  1.24105442648493E-05  0.999985315735235 2.49999732702273  0.999999059835477  1.11241802315297E-06  0.999998683769959 2.49999905983532  0.999731185424812  0.000318088583453  0.999623690787313 2.49973119114651  1  0  1 2.5
0.3375  0.999984048097894  1.46665596705001E-05  0.999982646417245 2.49999649574248  0.999998824528463  1.39083722092905E-06  0.999998354340324 2.49999882452827  0.999670325427745  0.000390111044979  0.9995385021153 2.49967033303607  1  0  1 2.5
0.338  0.999981338841454  1.73027936325006E-05  0.999979527232064 2.49999547089201  0.999998533987644  1.73461003034354E-06  0.999997947583472 2.49999853398742  0.999670325427745  0.000390111044979  0.999538502115301 2.49967033303607  1  0  1 2.5
0.3385  0.999978202960574  2.03776584720438E-05  0.999975889070183 2.49999421514793  0.999998176183495  2.1579700295032E-06  0.999997446658119 2.49999817618323  0.999597437848717  0.000476370490462  0.999436481761093 2.49959744772863  1  0  1 2.5
0.339  0.999974579278645  2.39575248881694E-05  0.99997165340729 2.49999268513566  0.999997736693367  2.67798239715184E-06  0.999996831372642 2.49999773669306  0.999597437848717  0.000476370490462  0.999436481761094 2.49959744772863  1  0  1 2.5
0.3395  0.999970398864634  2.81176350954043E-05  0.999966731224369 2.49999083062791  0.999997198277348  3.31504578035343E-06  0.999996077591291 2.49999719827701  0.999510556335122  0.000579196071953  0.999314879678131 2.49951056880853  1  0  1 2.5
0.34  0.999965584213065  3.29430935709366E-05  0.999961021836143 2.49998859366514  0.999996540390135  4.09346987104415E-06  0.999995156550823 2.49999654038975  0.999510556335124  0.000579196071953  0.999314879678132 2.49951056880852  1  0  1 2.5
0.3405  0.999960048361966  3.85299378578898E-05  0.999954411624987 2.49998590759454  0.999995738621546  5.04213742269537E-06  0.999994034077256 2.49999573862112  0.999407480299104  0.000701195090069  0.999170618929504 2.49940749550541  1  0  1 2.5
0.341  0.999953693947681  4.49862912671246E-05  0.999946772678214 2.49998269602505  0.999994764057891  6.19525992139782E-06  0.999992669691822 2.49999476405741  0.999407480299105  0.000701195090068  0.999170618929506 2.49940749550542  1  0  1 2.5
0.3415  0.999946412196103  5.24335985831775E-05  0.999937961327477 2.49997887169622  0.999993582556085  7.59323652229697E-06  0.999991015594771 2.49999358255553  0.999285763758178  0.000845266539851  0.999000280390099 2.49928578145904  1  0  1 2.5
0.342  0.999938081850523  6.10079450151527E-05  0.999927816590085 2.49997433525979  0.999992153922122  9.28362615280193E-06  0.999989015515327 2.49999215392145  0.999285763758179  0.000845266539851  0.999000280390101 2.49928578145904  1  0  1 2.5
0.3425  0.999928568037089  7.08614576297769E-05  0.999916158513271 2.49996897397421  0.999990430985455  1.132224283055E-05  0.999986603415909 2.49999043098457  0.999142706755762  0.001014611700646  0.998800091142165 2.49914272603083  1  0  1 2.5
0.343  0.999917721069799  8.2163787359871E-05  0.999902786423752 2.49996266031261  0.999988358560792  1.37743842153644E-05  0.999983702038805 2.49998835855951  0.999142706755764  0.001014611700646  0.998800091142166 2.49914272603082  1  0  1 2.5
0.3435  0.99990537519787  9.51036683895702E-05  0.99988747708655 2.49995525048729  0.999985872289083  1.67162031733047E-05  0.999980221283746 2.49998587228706  0.99897534993178  0.001212741115178  0.998565917376127 2.49897536872236  1  0  1 2.5
0.344  0.999891347299521  0.000109890550298  0.999869982778731 2.49994658289411  0.999982897349844  2.02362316395275E-05  0.999976056405446 2.4999828973465  0.998975349931781  0.001212741115178  0.998565917376127 2.49897536872236  1  0  1 2.5
0.3445  0.999875435527303  0.000126756296774  0.999850029285576 2.49993647648291  0.999979347037674  2.44370652842507E-05  0.999971086021097 2.49997934703201  0.998780472794337  0.001443477327292  0.998293262581763 2.49878048723958  1  0  1 2.5
0.345  0.999857417911504  0.000145956943037  0.999827313828791 2.49992472906093  0.999975121196733  2.94372163724601E-05  0.999965169919151 2.49997512118709  0.998780472794338  0.001443477327292  0.998293262581764 2.49878048723958  1  0  1 2.5
0.3455  0.999837050929435  0.000167774502296  0.99980150293849 2.499911115539  0.999970104508234  3.53731407255101E-05  0.999958146662497 2.49997010449192  0.998554596199927  0.001710952800296  0.997977271753309 2.49855459969636  1  0  1 2.5
0.346  0.999814068049909  0.000192518809688  0.999772230282997 2.49989538613166  0.999964164627598  4.24014428072132E-05  0.999949830981408 2.49996416460035  0.998554596199928  0.001710952800296  0.99797727175331 2.49855459969636  1  0  1 2.5
0.3465  0.999788178263662  0.000220529390191  0.999739094472887 2.49987726452502  0.99995715016991  5.07012606338186E-05  0.999940010954385 2.49995715012508  0.99829398948038  0.002019602519724  0.997612742233672 2.49829397138046  1  0  1 2.5
0.347  0.99975906461203  0.000252177335003  0.99970165685811 2.49985644602797  0.999948888544662  6.0476829422749E-05  0.999928444978427 2.49994888847203  0.998293989480381  0.002019602519724  0.997612742233672 2.49829397138046  1  0  1 2.5
0.3475  0.999726382727699  0.000287867168858  0.999659439339504 2.49983259572481  0.999939183643578  7.19602196369286E-05  0.999914858534099 2.49993918352767  0.997994682559911  0.002374150895366  0.997194141687666 2.49799462640875  1  0  1 2.5
0.348  0.999689759402837  0.00032803868881  0.999611922218385 2.4998053466495  0.999927813388483  8.54142413385227E-05  0.999898940755305 2.49992781320613  0.997994682559912  0.002374150895366  0.997194141687666 2.49799462640875  1  0  1 2.5
0.3485  0.999648791201413  0.000373168753079  0.999558542110289 2.49977429800366  0.999914527149783  0.000101135502554  0.999880340818738 2.49991452686675  0.997652483286616  0.002779592715536  0.996715633523919 2.49765236447964  1  0  1 2.5
0.349  0.999603043133815  0.000423772996817  0.999498689951056 2.4997390134427  0.999899043050095  0.000119457604689  0.999858664173559 2.49989904261631  0.997652483286617  0.002779592715536  0.99671563352392 2.49765236447964  1  0  1 2.5
0.3495  0.999552047413171  0.00048040745  0.999431709125511 2.49969901945584  0.999881045171915  0.00014075445297  0.999833468638 2.49988104451488  0.997263000062672  0.00324116806789  0.996171109884298 2.49726278279073  1  0  1 2.5
0.35  0.999495302313829  0.000543670031319  0.999356893750668 2.49965380386771  0.999860180692819  0.000165443654471  0.9998042603961 2.49986017970863  0.997263000062673  0.00324116806789  0.996171109884298 2.49726278279073  1  0  1 2.5
0.3505  0.999432271153321  0.000614201890804  0.999273487146779 2.49960281448997  0.999836056976553  0.000193989970632  0.999770489934615 2.4998360555176  0.996821669701053  0.003764331320102  0.995554232094774 2.49682130303543  1  0  1 2.5
0.351  0.999362381419782  0.000692688573183  0.999180680530579 2.49954545795254  0.999808238653362  0.000226908785345  0.999731547967243 2.49980823651188  0.996821669701054  0.003764331320102  0.995554232094774 2.49682130303543  1  0  1 2.5
0.3515  0.999285024067129  0.000779860973554  0.999077611965541 2.49948109874412  0.999776244727926  0.000264769543857  0.999686761400331 2.49977624161389  0.996323790269771  0.004354714443077  0.9948584782314 2.496323203228  1  0  1 2.5
0.352  0.999199553000338  0.00087649605706  0.998963365604 2.4994090584918  0.999739545758167  0.000308199112037  0.999635389401241 2.4997395412701  0.996323790269772  0.004354714443078  0.9948584782314 2.496323203228  1  0  1 2.5
0.3525  0.999105284772801  0.000983417314726  0.998836971255381 2.49932861550852  0.999697561152877  0.000357885000136  0.999576619637116 2.4996975547394  0.995764558514784  0.005018085150809  0.994077197209728 2.49576365394152  1  0  1 2.5
0.353  0.999001498517042  0.001101494928732  0.998697404313566 2.49923900463631  0.999649656640346  0.000414578390291  0.999509564757833 2.49964964755006  0.995764558514785  0.005018085150809  0.994077197209727 2.49576365394151  1  0  1 2.5
0.3535  0.998887436128931  0.001231645621932  0.998543586074525 2.49913941741089  0.999595141963842  0.000479096902807  0.999433259202121 2.49959512918049  0.995139111287635  0.005760300515329  0.993203668567135 2.49513775838336  1  0  1 2.5
0.354  0.998762302723965  0.001374832168637  0.998374384472741 2.49902900257107  0.999533268862676  0.000552327032948  0.999346656409949 2.4995332510219  0.995139111287635  0.005760300515329  0.993203668567134 2.49513775838336  1  0  1 2.5
0.3545  0.998625267382172  0.001532062546372  0.99818861526168 2.49890686693309  0.999463229399538  0.000635226187821  0.99924862652705 2.49946320468284  0.994442570251928  0.006587256883177  0.992231166887011 2.49444059558825  1  0  1 2.5
0.355  0.998475464195774  0.001704388711607  0.997985043659516 2.49877207664624  0.999384154695583  0.000728824252063  0.999137954688632 2.49938412069624  0.99444257025193  0.006587256883178  0.99223116688701 2.49444059558824  1  0  1 2.5
0.3555  0.998311993630863  0.001892904986298  0.997762386476674 2.49862365884189  0.999295114134234  0.000834224611751  0.99901333996866 2.49929506768924  0.993670089011686  0.007504837062734  0.991153029623139 2.49366726588537  1  0  1 2.5
0.356  0.998133924211076  0.002098746046353  0.997519314736429 2.49846060368319  0.999195115092789  0.000952604568289  0.998873395078359 2.49919505207349  0.993670089011687  0.007504837062734  0.991153029623138 2.49366726588537  1  0  1 2.5
0.3565  0.997940294527612  0.002323084507937  0.997254456793884 2.49828186681736  0.999083103257327  0.001085215078195  0.998716646892685 2.49908301831087  0.992816901701566  0.008518855861896  0.9899627269323 2.49281293770187  1  0  1 2.5
0.357  0.997730115576006  0.00256712811262  0.996966401952318 2.4980863722269  0.998957963571361  0.001233379760792  0.998541537876247 2.49895784980375  0.992816901701566  0.008518855861896  0.9899627269323 2.49281293770187  1  0  1 2.5
0.3575  0.997502373415801  0.00283211651781  0.996653704569083 2.4978730154701  0.998818521861816  0.001398493123768  0.998346428470478 2.49881837045218  0.991878372009593  0.0096350051271  0.988653932021496 2.4918728947039  1  0  1 2.5
0.358  0.997256032144905  0.003119317704503  0.996314888636226 2.4976406672952  0.998663547177463  0.001582017966442  0.998129600491921 2.49866334691235  0.991878372009594  0.0096350051271  0.988653932021496 2.4918728947039  1  0  1 2.5
0.3585  0.996990037175851  0.003430024020096  0.995948452813819 2.49738817760661  0.99849175486492  0.001785481932264  0.997889261577188 2.49849149158018  0.990850041571218  0.010858799463598  0.98722059046919 2.49084258225323  1  0  1 2.5
0.359  0.996703318796642  0.003765547879629  0.995552875886802 2.49711437975538  0.998301810395855  0.002010473195304  0.997623550693862 2.49830146631277  0.990850041571219  0.010858799463598  0.98722059046919 2.49084258225323  1  0  1 2.5
0.3595  0.996394795994354  0.004127217154353  0.995126622609163 2.49681809512081  0.998092333946328  0.002258635280181  0.997330544718556 2.49809188688796  0.989727676681106  0.012195523801906  0.985656986990367 2.48971765217178  1  0  1 2.5
0.36  0.99606338051535  0.004516370281737  0.99466814989256 2.49649813794462  0.997861905715564  0.002531661030552  0.997008266063829 2.49786132818869  0.989727676681106  0.012195523801906  0.985656986990367 2.48971765217178  1  0  1 2.5
0.3605  0.995707981131881  0.00493435113585  0.994175913290261 2.49615332037442  0.997609071957116  0.002831285757737  0.996654691315261 2.49760833008469  0.98850731231564  0.013650183917364  0.983957808182694 2.48849400485898  1  0  1 2.5
0.361  0.995327508081087  0.005382503701366  0.993648373721688 2.49578245766904  0.997332351680814  0.00315927961766  0.996267760819128 2.49733140397007  0.98850731231564  0.013650183917363  0.983957808182694 2.48849400485898  1  0  1 2.5
0.3615  0.994920877639164  0.005862166598169  0.993084004377985 2.49538437351537  0.997030243969376  0.00351743928082  0.995845389140378 2.49702903990083  0.987185292542119  0.015227460912249  0.982118199912059 2.48716782789325  1  0  1 2.5
0.362  0.994487016790659  0.00637466750647  0.992481297745086 2.49495790540322  0.996701235839652  0.003907578975784  0.995385476290676 2.49669971426325  0.987185292542118  0.015227460912249  0.982118199912059 2.48716782789326  1  0  1 2.5
0.3625  0.994024867950662  0.006921317544597  0.991838772677749 2.49450191000397  0.996343810565469  0.004331521001312  0.994885919607624 2.49634189789111  0.98575830650555  0.01693167053837  0.980133818163797 2.48573563036539  1  0  1 2.5
0.363  0.993533393696174  0.007503405652954  0.991154981456153 2.49401526849749  0.995956456367448  0.00479108581528  0.994344626149656 2.49595406453895  0.985758306505547  0.016931670538369  0.980133818163797 2.4857356303654  1  0  1 2.5
0.3635  0.993011581462032  0.008122193038124  0.990428516755847 2.49349689179259  0.995537675365338  0.005288081819482  0.993759525456902 2.49553469960897  0.984223419324762  0.018766728079561  0.978000872392151 2.48419427233077  1  0  1 2.5
0.364  0.99245844815668  0.008778907730654  0.989658018462211 2.49294572558763  0.99508599268067  0.005824294967919  0.993128582517262 2.49508230902202  0.984223419324761  0.018766728079561  0.978000872392151 2.48419427233077  1  0  1 2.5
0.3645  0.991873044653667  0.009474739308798  0.98884218026216 2.49236075522003  0.994599965572205  0.006401478331972  0.992449810769128 2.49459542811808  0.98257809738891  0.020736119336415  0.975716160634398 2.48254098892305  1  0  1 2.5
0.365  0.991254460116069  0.010210833838257  0.987979755948413 2.49174101025666  0.994078192483869  0.007021341758691  0.991721284968263 2.49407263046955  0.982578097388909  0.020736119336414  0.975716160634398 2.48254098892305  1  0  1 2.5
0.3655  0.990601826113059  0.010988289075029  0.987069565375422 2.49108556878121  0.993519321884843  0.007685541758191  0.990941153746191 2.49351253649058  0.980820227715564  0.022842878068443  0.973277095906003 2.48077340883576  1  0  1 2.5
0.366  0.989914320490485  0.011808149974759  0.98611050001073 2.49039356133905  0.992922060784126  0.008395671752859  0.990107651691277 2.4929138217288  0.980820227715564  0.022842878068442  0.973277095906003 2.48077340883576  1  0  1 2.5
0.3665  0.989191170960606  0.012671404547587  0.985101528031116 2.48966417450552  0.992285182807232  0.009153252814796  0.989219110791358 2.49227522473126  0.978948131204596  0.025089570060519  0.970681723647523 2.47888956704248  1  0  1 2.5
0.367  0.988431658379862  0.013578980092618  0.984041698919188 2.48889665404923  0.991607535730527  0.00995972500884  0.988273971088028 2.49159555438422  0.978948131204596  0.025089570060519  0.970681723647523 2.47888956704248  1  0  1 2.5
0.3675  0.987635119687817  0.014531739840755  0.982930147523046 2.48809030766783  0.990888048378823  0.010816439446974  0.987270790407297 2.49087369663646  0.976960569790252  0.027478283798852  0.96792873024152 2.47688791178473  1  0  1 2.5
0.368  0.986800950484908  0.015530480029005  0.981766097548977 2.48724450728017  0.990125736803873  0.01172465114621  0.986208253048655 2.49010862052767  0.976960569790252  0.027478283798852  0.96792873024152 2.47688791178473  1  0  1 2.5
0.3685  0.985928607231472  0.016575927423478  0.980548864464814 2.48635869086463  0.98931970967506  0.012685512766647  0.985085177334308 2.48929938345678  0.974856747650719  0.030010627573925  0.965017442848611 2.47476730600209  1  0  1 2.5
0.369  0.985017609055434  0.017668737302393  0.97927785779941 2.48543236383985  0.988469172828351  0.01370006928977  0.983900521941667 2.48844513563936  0.974856747650718  0.030010627573924  0.965017442848611 2.47476730600209  1  0  1 2.5
0.3695  0.98406753916105  0.018809491904514  0.977952582831386 2.48446509998979  0.987573432935102  0.014769253679663  0.982653390964608 2.48754512371837  0.972636306774437  0.032687732679488  0.961947821017671 2.47252702350735  1  0  1 2.5
0.37  0.983078045836  0.019998699342723  0.976572641667921 2.48345654194081  0.986631900268058  0.015893883552212  0.981343037671843 2.48659869350773  0.972636306774437  0.032687732679488  0.961947821017671 2.47252702350735  1  0  1 2.5
0.3705  0.982048843058943  0.021236792976968  0.975137733721593 2.48240640120347  0.985644090557568  0.017074658859957  0.979968866953327 2.48560529186293  0.970299317301336  0.035510262251898  0.958720440699963 2.47016674031685  1  0  1 2.5
0.371  0.980979710714181  0.02252413123572  0.973647655600094 2.48131445779661  0.984609625946034  0.018312160583555  0.978530436467442 2.48456446768751  0.970299317301336  0.035510262251898  0.958720440699963 2.47016674031685  1  0  1 2.5
0.3715  0.979870494424353  0.023860997870399  0.972102300429894 2.4801805594753  0.983528235062813  0.01960685040519  0.97702745652211 2.48347587209764  0.96784626315232  0.038478425195343  0.955336471436491 2.46768652163029  1  0  1 2.5
0.372  0.978721105015948  0.02524760262302  0.970501656640533 2.4790046205878  0.982399752254645  0.020959071325012  0.975459788741696 2.48233925777917  0.967846263152321  0.038478425195343  0.955336471436491 2.46768652163029  1  0  1 2.5
0.3725  0.977531517635912  0.026684082283664  0.968845806241163 2.4777866205896  0.98122411601811  0.022369049169166  0.973827443587992 2.48115447758221  0.965278023530523  0.041591994566814  0.951797647590303 2.4650868050147  1  0  1 2.5
0.373  0.976301770540644  0.028170502111284  0.967134922625113 2.47652660224498  0.980001366690359  0.023836894927283  0.972130576817684 2.47992148240758  0.965278023530525  0.041591994566814  0.951797647590303 2.46508680501469  1  0  1 2.5
0.3735  0.975031963581192  0.029706857588843  0.965369267941605 2.47522466954802  0.978731643462302  0.025362607848602  0.970369484970139 2.47864031844679  0.962595850923132  0.044850329749584  0.948106234560886 2.46236838038427  1  0  1 2.5
0.374  0.973722256410523  0.031293076481857  0.963549190076408 2.47388098539614  0.97741518078455  0.026946079219271  0.968544599988128 2.47731112384273  0.962595850923133  0.044850329749583  0.948106234560886 2.46236838038427  1  0  1 2.5
0.3745  0.97237286644027  0.03292902116806  0.961675119285006 2.47249576904992  0.97605230424065  0.028587096738749  0.966656483080179 2.47593412484236  0.959801346254105  0.048252401723903  0.944264990947945 2.45953236738312  1  0  1 2.5
0.375  0.970984066575428  0.034614491205092  0.959747564522945 2.47106929341252  0.974643425964677  0.030285349410527  0.964705817936784 2.47450963151458  0.959801346254106  0.048252401723902  0.944264990947945 2.45953236738311  1  0  1 2.5
0.3755  0.969556182756072  0.036349226102835  0.957767109518445 2.46960188216191  0.973189039681009  0.0320404328616  0.962693403413742 2.47303803310735  0.956896431838164  0.051796820746078  0.94027712763002 2.45658019077305  1  0  1 2.5
0.376  0.968089591335301  0.0381329082672  0.955734408632043 2.46809390676793  0.971689715443453  0.033851855005896  0.960620145794767 2.4715197931172  0.956896431838164  0.051796820746077  0.940277127630021 2.45658019077305  1  0  1 2.5
0.3765  0.966584716322384  0.039965166082792  0.953650182547221 2.46654578342503  0.970146094148762  0.035719041969183  0.958487050742372 2.4699554441421  0.953883322767631  0.055481865768999  0.936146264693593 2.45351355440785  1  0  1 2.5
0.377  0.965042026519444  0.041845577102872  0.951515213834558 2.46495796992989  0.968558881896395  0.037641344196541  0.956295215041217 2.46834558258563  0.953883322767631  0.055481865768998  0.936146264693592 2.45351355440785  1  0  1 2.5
0.3775  0.963462032579105  0.043773671316371  0.949330342430154 2.46333096253123  0.966928844262145  0.039618042668074  0.954045818231894 2.46669086327629  0.950764497329365  0.059305514974944  0.931876387095504 2.45033441433994  1  0  1 2.5
0.378  0.961845284009272  0.045748934463305  0.947096461066806 2.46166529277716  0.965256800548291  0.041648355153965  0.951740114225788 2.464991994061  0.950764497329365  0.059305514974944  0.931876387095504 2.45033441433994  1  0  1 2.5
0.3785  0.960192366149776  0.047770811371768  0.944814510693969 2.45996152438321  0.963543618067405  0.043731442446026  0.949379422983514 2.46324973042658  0.947542667002496  0.063265476841606  0.927471799870617 2.44704495156041  1  0  1 2.5
0.379  0.958503897143983  0.049838709291665  0.942485475919735 2.45822025014197  0.961790206511037  0.045866414509289  0.946965122330752 2.46146487019746  0.947542667002497  0.063265476841605  0.927471799870617 2.44704495156041  1  0  1 2.5
0.3795  0.956780524926691  0.051952001202475  0.940110380505168 2.45644208889285  0.959997512448371  0.048052336503903  0.944498639976305 2.45963824835197  0.944220746532318  0.067359221221106  0.922937083612765 2.44364754482011  1  0  1 2.5
0.38  0.95502292424771  0.054110029074492  0.937690282938311 2.45462768256832  0.958166513993771  0.050288234634239  0.941981445788181 2.45777073199384  0.94422074653232  0.067359221221105  0.922937083612765 2.44364754482011  1  0  1 2.5
0.3805  0.953231793748646  0.056312107065243  0.935226272112123 2.45277769333072  0.956298215676057  0.052573101788772  0.93941504437458 2.45586321550976  0.940801824514653  0.071584009976079  0.918277050864941 2.44014474392274  1  0  1 2.5
0.381  0.951407853108398  0.058557524634977  0.932719463127544 2.45089280081146  0.954393643536446  0.054905902940699  0.936800968008035 2.45391661593841  0.940801824514654  0.071584009976078  0.918277050864941 2.44014474392273  1  0  1 2.5
0.3815  0.949551840270913  0.060845549567312  0.930170993239868 2.44897369946249  0.952453840476463  0.057285580285332  0.934140769922779 2.45193186857086  0.937289134861221  0.075936926783687  0.913496703958632 2.43653924382119  1  0  1 2.5
0.382  0.947664508766867  0.063175430883218  0.927582017963708 2.44702109602772  0.950479861871906  0.059711058096031  0.931436018007744 2.44990992279769  0.937289134861222  0.075936926783686  0.913496703958632 2.43653924382119  0.999912381107067  0.000103675705864  0.999877335699511 2.49991237880384
0.3825  0.945746625139019  0.065546401638582  0.92495370734905 2.44503570714061  0.948472771464066  0.062181247285697  0.928688288910532 2.44785173821333  0.933686029452455  0.080414905785207  0.90860119474597 2.43283385979012  0.996394351913816  0.004272426748052  0.994955735503662 2.4963904441866
0.383  0.943798966479233  0.067957681597479  0.922287242438212 2.44301825705195  0.946433637535026  0.064695049665643  0.925899162561325 2.44575828098422  0.933686029452457  0.080414905785206  0.908601194745971 2.43283385979011  0.992886231786842  0.00844117779024  0.990054914314494 2.49287099221012
0.3835  0.941822318083483  0.070408479775107  0.919583811911105 2.44096947549079  0.944363529369909  0.067251361897922  0.923070217119958 2.44363052048357  0.929995952221837  0.085014758823501  0.903595786575003 2.42903150389052  0.98938799977859  0.012609928832427  0.985174798972991 2.48935402287439
0.384  0.93981747122954  0.072897996845987  0.91684460892387 2.43889009565971  0.942263514005473  0.069849079141018  0.920203024344377 2.44146942619236  0.929995952221839  0.0850147588235  0.903595786575004 2.42903150389052  0.98589963497105  0.016778679874615  0.980315316526353 2.48583953617941
0.3845  0.937785221080624  0.075425427414594  0.914070828143868 2.4367808523645  0.940134653261456  0.072487098392053  0.91729914537436 2.43927596486345  0.926222414856934  0.089733201071624  0.898485818770316 2.4251351628893  0.982421116475731  0.020947430916803  0.975476394227545 2.48232753212518
0.385  0.935726364716927  0.077989962146948  0.911263662982133 2.43464248027736  0.937978001048498  0.075164321531479  0.91436012692068 2.43705109794308  0.926222414856936  0.089733201071623  0.898485818770316 2.42513516288929  0.978952423433645  0.025116181958991  0.970657959534872 2.47881801071169
0.3855  0.933641699295711  0.080590789762956  0.908424303022659 2.43247571233141  0.935794600944347  0.077879658078584  0.911387497846855 2.43479577924242  0.922368974247926  0.094566874911938  0.893276673800237 2.4211478777476  0.975493535015283  0.029284933001178  0.965859940111542 2.47531097193896
0.386  0.93153202033963  0.083227098890408  0.905553931646437 2.43028127824387  0.933585484028311  0.080632027668027  0.908382766128148 2.43251095284972  0.922368974247928  0.094566874911937  0.893276673800237 2.42114787774759  0.972044430420594  0.033453684043366  0.961082263825227 2.47180641580698
0.3865  0.929398120151903  0.085898079782509  0.902653723846803 2.42805990316419  0.931351666962559  0.083420362259163  0.905347416170535 2.43019755127289  0.918439211765476  0.099512371975457  0.887973747239114 2.41707272474844  0.96860508887897  0.037622435085554  0.956324858747638 2.46830434231575
0.387  0.927240786356184  0.088602925901642  0.899724844231564 2.42581230644321  0.929094150307843  0.086243608091067  0.902282906470938 2.42785649380092  0.918439211765478  0.099512371975457  0.887973747239114 2.41707272474843  0.965175489649216  0.041791186127742  0.951587653154083 2.46480475146527
0.3875  0.925060800558221  0.09134083537282  0.896768445206424 2.4235392005187  0.92681391706047  0.089100727396989  0.899190667598986 2.42548868507204  0.914436714406696  0.10456625329555  0.882582420569359 2.41291279829571  0.961755612019533  0.04595993716993  0.946870575523035 2.46130764325554
0.388  0.922858937125806  0.094111012310845  0.893785665333414 2.42124128991225  0.924511931396907  0.091990699892561  0.896072100479966 2.42309501383619  0.914436714406698  0.10456625329555  0.88258242056936 2.41291279829571  0.958345435307503  0.050128688212117  0.94217355453571 2.45781301768656
0.3885  0.920635962082973  0.096912668025694  0.890777627857424 2.41891927033245  0.92218913761214  0.094912524052317  0.892928574958333 2.42067635189899  0.910365057810914  0.109725067568174  0.877108036813294 2.408671195384  0.954944938860057  0.054297439254305  0.937496519075622 2.45432087475833
0.389  0.918392632114059  0.099745022111064  0.887745439393435 2.41657382787883  0.919846459237908  0.097865218189229  0.889761428621138 2.41823355323427  0.910365057810916  0.109725067568174  0.877108036813295 2.40867119538399  0.951554102053467  0.058466190296493  0.932839398228168 2.45083121447085
0.3895  0.91612969367284  0.102607303421258  0.884690188766684 2.41420563834114  0.917484798327022  0.100847821351816  0.886571965861013 2.41576745325269  0.90622779111585  0.114985367542851  0.871555878939242 2.4043510017114  0.94817290429331  0.06263494133868  0.928202121280176 2.44734403682412
0.39  0.9138478821918  0.10549875094187  0.881612945997745 2.41181536658831  0.915105034890301  0.10385939405316  0.88336145715875 2.41327886821386  0.906227791115851  0.114985367542852  0.871555878939242 2.4043510017114  0.944801325014463  0.066803692380868  0.923584617719502 2.44385934181814
0.3905  0.911547921386353  0.108418614559799  0.878514761424344 2.40940366604158  0.912708026472994  0.106899018845761  0.880131138566183 2.41076859476984  0.902028423599453  0.120343724594711  0.865931150949345 2.39995527938558  0.94143934368107  0.070972443423056  0.918986817234577 2.44037712945291
0.391  0.909230522648785  0.111366155738265  0.875396664951714 2.40697117822633  0.91029460785809  0.109965800755707  0.876882211370758 2.40823740962843  0.902028423599454  0.120343724594711  0.865931150949345 2.39995527938558  0.938086939786528  0.075141194465244  0.914408649713998 2.43689739972843
0.3915  0.906896384526622  0.114340648102456  0.872259665423253 2.40451853239704  0.90786559088441  0.113058867589057  0.873615841924068 2.40568606932504  0.897770413032632  0.125796741548655  0.860238961527639 2.39548705615556  0.934744092853462  0.079309945507431  0.909850045246083 2.4334201526447
0.392  0.904546192280158  0.117341377941448  0.869104750103411 2.40204634523029  0.905421764368023  0.116177370122742  0.87033316161751 2.40311531009252  0.897770413032633  0.125796741548656  0.860238961527639 2.39548705615555  0.931410782433708  0.08347869654962  0.905310934118461 2.42994538820173
0.3925  0.902180617513885  0.120367644631922  0.865932884264806 2.39955522058054  0.902963894116122  0.119320482191613  0.867035266989182 2.40052584781889  0.893457155652933  0.131341063842469  0.854484310105284 2.39094931608901  0.928086988108289  0.087647447591807  0.900791246817631 2.4264731063995
0.393  0.899800317876722  0.123418760989135  0.862745010871831 2.39704574929377  0.900492723023184  0.122487400682605  0.863723219947134 2.3979183780836  0.893457155652934  0.13134106384247  0.854484310105283 2.390949316089  0.924772689487395  0.091816198633995  0.896290914028544 2.42300330723802
0.3935  0.897405936826015  0.126494053550408  0.859542050353209 2.39451850907426  0.898008971239883  0.125677345446288  0.86039804809507 2.39529357626326  0.889091977658415  0.136973389127074  0.848672075184703 2.38634499160547  0.921467866210365  0.095984949676183  0.891809866634179 2.41953599071729
0.394  0.894998103450431  0.12959286279626  0.856324900456237 2.39197406439997  0.895513336405889  0.12888955913537  0.85706074514759 2.39265209769899  0.889091977658415  0.136973389127074  0.848672075184703 2.38634499160547  0.918172497945661  0.10015370071837  0.887348035715113 2.41607115683732
0.3945  0.892577432347069  0.132714543314133  0.853094436175756 2.3894129664821  0.893006493938355  0.132123306979047  0.853712271423047 2.38999457791731  0.884678128113893  0.142690475409664  0.84280700475487 2.38167695676988  0.91488656439085  0.104322451760558  0.882905352549101 2.41260880559809
0.395  0.890144523548261  0.135858463909408  0.849851509751184 2.38683575326492  0.890489097368516  0.135377876501424  0.850353554403032 2.3873216328979  0.884678128113894  0.142690475409665  0.84280700475487 2.38167695676988  0.911610045272586  0.108491202802746  0.878481748610648 2.40914893699961
0.3955  0.887699962493747  0.139024007668249  0.846596950725297 2.38424294946182  0.887961778719461  0.138652577191545  0.84698548934842 2.3846338593815  0.880218773157976  0.14848914784974  0.836893708625259 2.37694802174782  0.908342920346581  0.112659953844934  0.874077155570594 2.40569155104189
0.396  0.885244320044131  0.142210571976562  0.843331566058747 2.38163506662405  0.88542514891871  0.141946740131997  0.843608939962795 2.38193183521221  0.880218773157976  0.148489147849741  0.836893708625258 2.37694802174782  0.905085169397593  0.116828704887121  0.869691505295684 2.40223664772491
0.3965  0.882778152531694  0.145417568499134  0.840056140294669 2.3790126032387  0.882879798239829  0.145259717592401  0.840224739094906 2.37921611970859  0.875716991398145  0.154366304319542  0.830936652505288 2.37216092832297  0.901836772239401  0.120997455929309  0.86532472984815 2.39878422704869
0.397  0.880302001844914  0.148644423122788  0.836771435768056 2.37637604485271  0.880326296767815  0.148590882593558  0.836833689472588 2.37648725405877  0.875716991398145  0.154366304319542  0.830936652505288 2.37216092832297  0.898597708714786  0.125166206971497  0.860976761485293 2.39533428901321
0.3975  0.877816395543193  0.151890575867179  0.833478192854908 2.37372586422002  0.877765194883519  0.151939628447479  0.833436564461354 2.37374576173515  0.871175770382331  0.160318919839672  0.824940153658634 2.36731834637858  0.895367958695504  0.129334958013685  0.856647532659054 2.39188683361848
0.398  0.875321846998559  0.155155480766605  0.830177130256506 2.37106252146895  0.875197023762835  0.155305368278016  0.830034108841514 2.37099214892452  0.87117577038233  0.160318919839673  0.824940153658633 2.36731834637858  0.892147502082274  0.133503709055872  0.852336976015605 2.38844186086451
0.3985  0.872818855561293  0.158438605726014  0.826868945314473 2.3683864642874  0.872622295886827  0.158687534526332  0.826627039598393 2.36822690497012  0.866598004038254  0.166344049998147  0.818908377966893 2.3624228712473  0.888936318804751  0.13767246009806  0.848045024394919 2.38499937075129
0.399  0.870307906746636  0.16173943235415  0.823554314352589 2.36569812812336  0.87004150555939  0.162085578445021  0.823216046720749 2.36545050282246  0.866598004038254  0.166344049998148  0.818908377966892 2.3624228712473  0.885734388821511  0.141841211140248  0.843771610830362 2.38155936327881
0.3995  0.867789472439945  0.165057455776596  0.820233893041647 2.36299793639871  0.867455129429406  0.165498969584271  0.819801794003115 2.36266339949584  0.861986490976111  0.172438833457186  0.812845338244197 2.35747702183747  0.882541692120021  0.146009962182436  0.839516668548267 2.37812183844709
0.4  0.865264011117846  0.168392184431247  0.816908316783906 2.36028630073419  0.864863627014714  0.168927195273073  0.816384919848255 2.35986603652822  0.86198649097611  0.172438833457187  0.812845338244196 2.35747702183747  0.879358208716625  0.150178713224624  0.835280130967519 2.37468679625611
0.4005  0.862731968083135  0.171743139848578  0.81357820111398 2.35756362118362  0.862267441225539  0.172369760098168  0.812966038066417 2.3570588404421  0.857343933555389  0.178600493647056  0.806754893652868 2.35248323944881  0.876183918656526  0.154347464266811  0.831061931699142 2.37125423670589
0.401  0.860193775711319  0.175109856418871  0.810244142113268 2.35483028647601  0.859666998885324  0.175826185383047  0.809545738668498 2.35424222320441  0.857343933555389  0.178600493647057  0.806754893652867 2.35248323944881  0.873018802013754  0.158516215308999  0.826862004545876 2.36782415979642
0.4015  0.857649853706915  0.178491881148392  0.806906716835274 2.35208667426363  0.857062711247165  0.179296008669088  0.806124588650605 2.35141658268379  0.852672937622608  0.18482633974061  0.800640750079749 2.34744388719568  0.869862838891157  0.162684966351187  0.822680283501768 2.36439656552769
0.402  0.855100609367725  0.181888773406362  0.8035664837394 2.34933315137493  0.854454974504301  0.182778783200606  0.80270313276788 2.34858230310367  0.852672937622608  0.184826339740611  0.800640750079748 2.34744388719567  0.866716009420374  0.166853717393374  0.818516702751754 2.36097145389972
0.4025  0.852546437855506  0.185300104664369  0.800223983131022 2.34657007407099  0.85184417029335  0.186274077415348  0.799281894295766 2.34573975548989  0.847976012833168  0.191113766995917  0.794506461342898 2.34236124996147  0.863578293761814  0.171022468435562  0.814371196671242 2.3575488249125
0.403  0.84998772247156  0.188725458229778  0.796879737605855 2.34379778830428  0.84923066618915  0.189781474441787  0.79586137577717 2.34288929811181  0.847976012833167  0.191113766995918  0.794506461342898 2.34236124996147  0.860449672104637  0.17519121947775  0.810243699825703 2.35412867856602
0.4035  0.847424834935934  0.192164428974491  0.793534252496823 2.3410166299788  0.846614816190278  0.193300571604316  0.792442059754258 2.34003127691589  0.843255573477135  0.197460256547962  0.788355431108768 2.33723753481406  0.857330124666735  0.179359970519938  0.806134146970259 2.3507110148603
0.404  0.844858135669021  0.195616623060347  0.79018801632182 2.33822692521062  0.843996961194459  0.196830979937305  0.789024409483844 2.33716602595104  0.843255573477133  0.197460256547963  0.788355431108768 2.33723753481407  0.854219631694704  0.183528721562125  0.802042473049264 2.34729583379533
0.4045  0.842287974074494  0.199081657662262  0.786841501230914 2.33542899058809  0.841377429463244  0.200372323708794  0.78560886963554 2.33429386778511  0.838513939735521  0.203863374723824  0.782190915410341 2.33207487181744  0.851118173463831  0.187697472604313  0.797968613195894 2.34388313537111
0.405  0.839714688822579  0.202559160690165  0.783495163451717 2.33262313343092  0.838756537075433  0.203924239954482  0.782195866972029 2.3314151139119  0.83851393973552  0.203863374723825  0.782190915410341 2.33207487181744  0.848025730278071  0.191866223646501  0.793912502731742 2.34047291958764
0.4055  0.837138608132833  0.206048770510614  0.780149443731766 2.32980965204742  0.836134588368883  0.207486378022512  0.778785811010968 2.32853006514839  0.833753339300214  0.210320771949243  0.776016025666956 2.32687531518099  0.844942282470021  0.196034974688689  0.789874077166397 2.33706518644492
0.406  0.834560050055628  0.209550135668941  0.776804767776931 2.32698883598955  0.833511876370398  0.211058399129446  0.775379094668207 2.32563901202183  0.833753339300213  0.210320771949244  0.776016025666955 2.32687531518099  0.841867810400909  0.200203725730876  0.785853272197045 2.33365993594294
0.4065  0.831979322751656  0.213062914612625  0.773461546684926 2.32416096630506  0.83088868321351  0.214639975927755  0.771976094882104 2.32274223514648  0.828975909297172  0.216830181308144  0.769833732116431 2.32164084469329  0.838802294460563  0.204372476773064  0.78185002370805 2.33025716808172
0.407  0.829396724768862  0.216586775416565  0.770120177373201 2.32132631578639  0.828265280544044  0.218230792084992  0.768577173218844 2.31984000558977  0.82897590929717  0.216830181308144  0.769833732116431 2.3216408446933  0.835745715067397  0.208541227815252  0.777864267770548 2.32685688286125
0.4075  0.826812545316266  0.220121395510807  0.766781043000502 2.31848514921601  0.825641929913409  0.22183054187481  0.765182676458777 2.31693258522804  0.824183698458674  0.223389416810586  0.763646867579535 2.31637336739264  0.832698052668386  0.21270997885744  0.773895940642044 2.32345908028153
0.408  0.82422706453422  0.223666461411215  0.763444513381553 2.31563772360771  0.823018883159651  0.225438929779867  0.761792937163848 2.31402022709142  0.824183698458672  0.223389416810587  0.763646867579535 2.31637336739264  0.829659287739048  0.216878729899627  0.769944978765994 2.32006376034256
0.4085  0.821640553760673  0.227221668453542  0.760110945394367 2.31278428844376  0.820396382776308  0.229055670106617  0.758408274226299 2.31110317569833  0.819378669496275  0.229996371418795  0.757458131485756 2.31107471943166  0.826629400783423  0.221047480941815  0.766011318771409 2.31667092304434
0.409  0.819053275793145  0.230786720531254  0.756780683379774 2.30992508590767  0.817774662269208  0.232680486611941  0.755028993398848 2.30818166737934  0.819378669496273  0.229996371418795  0.757458131485756 2.31107471943166  0.82360837233405  0.225216231984003  0.762094897472438 2.31328056838687
0.4095  0.816465485146081  0.234361329837437  0.753454059532839 2.30706035111218  0.81515394650135  0.236313112141507  0.751655387806642 2.30525593059064  0.814562701631582  0.236649014875456  0.751270094097678 2.30574666809833  0.820596182951948  0.229384983026191  0.758195651867972 2.30989269637015
0.41  0.813877428303361  0.237945216611044  0.750131394285888 2.3041903123227  0.812534452026046  0.23995328827973  0.748287738441294 2.30232618621723  0.814562701631581  0.236649014875456  0.751270094097678 2.30574666809833  0.817592813226593  0.233553734068379  0.754313519141226 2.30650730699418
0.4105  0.811289343965758  0.241538108887732  0.746812996682944 2.30131519117569  0.809916387408549  0.243600765011156  0.744926314637365 2.299392647866  0.809737593247115  0.243345391373378  0.745085200878953 2.30039091395985  0.814598243775902  0.237722485110566  0.750448436659352 2.30312440025896
0.411  0.808701463293197  0.245139742255444  0.743499164745391 2.29843520289215  0.807299953536397  0.247255300393069  0.74157137453168 2.29645552214889  0.809737593247113  0.243345391373378  0.745085200878953 2.30039091395986  0.811612455246206  0.241891236152754  0.746600341973016 2.2997439761645
0.4115  0.806114010141668  0.248749859614897  0.740190185828786 2.29555055648612  0.804685343918723  0.2509166602391  0.738223165505902 2.2935150089563  0.804905064624194  0.250083617100862  0.738905776957995 2.29500909310027  0.808635428312234  0.246059987194942  0.742769172816006 2.29636603471078
0.412  0.803527201294723  0.252368210945099  0.736886336970715 2.29266145496808  0.80207274497481  0.254584617813591  0.734881924612777 2.29057130172107  0.804905064624193  0.250083617100862  0.738905776957994 2.29500909310027  0.805667143677088  0.25022873823713  0.738954867104827 2.29299057589781
0.4125  0.800941246689468  0.255994553073957  0.733587885229688 2.2897680955433  0.799462336312155  0.258258953536468  0.731547878986515 2.28762458767313  0.80006676073915  0.256861877692792  0.732734031645979 2.28960277942629  0.802707582072225  0.254397489279317  0.735157362938296 2.28961759972559
0.413  0.798356349637036  0.259628649454047  0.730295088015056 2.28687066980515  0.796854290994349  0.261939454698333  0.728221246237758 2.28467504808518  0.800066760739148  0.256861877692791  0.732734031645979 2.2896027794263  0.799756724257438  0.258566240321505  0.731376598597143 2.28624710619412
0.4135  0.795772707037505  0.263270269943576  0.727008193407994 2.28396936392331  0.794248775799058  0.265625915185512  0.724902234833597 2.28172285850962  0.795224254093055  0.26367842561346  0.726572062973627 2.28417348701931  0.79681455102083  0.262734991363693  0.727612512543609 2.28287909530341
0.414  0.793190509589272  0.266919190592546  0.723727440473605 2.28106435882712  0.791645951466408  0.269318135214765  0.721591044463111 2.27876818900693  0.795224254093054  0.26367842561346  0.726572062973627 2.28417348701932  0.793881043178794  0.266903742405881  0.72386504342104 2.27951356705344
0.4145  0.790609941992905  0.270575193434104  0.720453059564216 2.27815583038381  0.78904597293807  0.273015921077361  0.718287866388887 2.27581120436586  0.790379047553774  0.270531577493537  0.720421862216563 2.27872267251476  0.790956181576001  0.271072493448068  0.720134130053498 2.27615052144422
0.415  0.78803118314952  0.27423806628107  0.717185272613987 2.27524394957195  0.786448989587356  0.276719084892239  0.714992883785012 2.27285206431559  0.790379047553774  0.270531577493537  0.720421862216564 2.27872267251476  0.788039947085363  0.275241244490256  0.716419711445352 2.27278995847576
0.4155  0.78545440635371  0.277907602527572  0.713924293424932 2.27232888265011  0.783855145440626  0.280427444367934  0.711706272061969 2.26989092373024  0.785532577192303  0.2774197114403  0.714285318383787 2.27325173749263  0.78513232060803  0.279409995532444  0.712721726780884 2.26943187814804
0.416  0.782879779481123  0.281583600955775  0.710670327944493 2.2694107913207  0.781264579390292  0.284140822572997  0.70842819917892 2.26692793282586  0.785532577192303  0.277419711440301  0.714285318383788 2.27325173749263  0.782233283073352  0.283578746574632  0.709040115423886 2.26607628046107
0.4165  0.780307465170732  0.285265865547587  0.707423574534824 2.26648983288927  0.778677425399735  0.287859047714602  0.705158825943824 2.26396323735027  0.780686215098277  0.284341264337288  0.708164222648064 2.26776203086574  0.779342815438874  0.28774749761682  0.705374816917271 2.26272316541486
0.417  0.777737621001909  0.28895420530132  0.70418422423392 2.26356616041913  0.776093812700407  0.291581952925041  0.70189830630183 2.26099697876596  0.780686215098277  0.284341264337289  0.708164222648065 2.26776203086575  0.776460898690303  0.291916248659007  0.701725770982663 2.25937253300939
0.4175  0.775170399666373  0.292648434053168  0.700952461008781 2.26063992288168  0.773513865981421  0.29530937605584  0.698646787612387 2.25802929442627  0.775841272162062  0.291294729146902  0.702060272700794 2.26225485125437  0.773587513841495  0.296084999701195  0.698092917520017 2.25602438324468
0.418  0.772605949135129  0.296348370303457  0.69772846200077 2.25771126530226  0.770937705571899  0.299041159479184  0.695404410915492 2.25506031774521  0.775841272162062  0.291294729146903  0.702060272700794 2.26225485125437  0.770722641934426  0.300253750743383  0.694476196607202 2.25267871612071
0.4185  0.770044412820478  0.300053837047524  0.694512397763345 2.25478032890181  0.768365447616354  0.302777149896399  0.692171311187501 2.25209017836101  0.770999000813135  0.298278652227099  0.695975077017271 2.256731449338  0.767866264039184  0.30442250178557  0.69087554849963 2.24933553163749
0.419  0.767485929733233  0.30376466161116  0.69130443249236 2.25184725123445  0.765797204243384  0.306517198153188  0.688947617586904 2.2491190022938  0.770999000813134  0.298278652227099  0.695975077017271 2.256731449338  0.765018361253932  0.308591252827758  0.68729091362984 2.24599482979503
0.4195  0.764930634635242  0.307480675490472  0.688104724249118 2.24891216632094  0.763233083727927  0.310261159061382  0.685733453690464 2.24614691209753  0.766160597706462  0.30529163067121  0.689910159021159 2.25119303017682  0.762178914704901  0.312760003869946  0.683722232607115 2.24265661059332
0.42  0.762378658187322  0.311201714196081  0.684913425176352 2.2459752047783  0.760673190647342  0.314008891226914  0.682528937720091 2.24317402700643  0.766160597706461  0.30529163067121  0.689910159021159 2.25119303017683  0.759347905546363  0.316928754912134  0.680169446217088 2.23932087403236
0.4205  0.75983012709274  0.314927617101518  0.681730681707358 2.24303649394567  0.758117626031557  0.317760256883784  0.679334182760846 2.24020046307619  0.761327206350352  0.31233230967806  0.683866961139581 2.2456407554969  0.756525314960609  0.321097505954322  0.676632495421343 2.23598762011214
0.421  0.757285164236355  0.318658227295704  0.678556634768441 2.2400961580064  0.755566487507531  0.32151512173375  0.676149296970417 2.23722633332013  0.761327206350351  0.31233230967806  0.683866961139581 2.24564075549691  0.753711124157929  0.325266256996509  0.67311132135703 2.23265684883267
0.4215  0.754743888819526  0.32239339143941  0.675391419974879 2.23715431810664  0.753019869438257  0.325273354791503  0.672974383780425 2.23425174784052  0.756499919670809  0.319399379957893  0.677846848742447 2.24007574593469  0.750905314376596  0.329435008038697  0.669605865336469 2.22932856019396
0.422  0.752206416490927  0.326132959625549  0.672235167820612 2.23421109247052  0.750477863056534  0.3290348282351  0.669809542089895 2.23127681395526  0.756499919670808  0.319399379957893  0.677846848742447 2.24007574593469  0.748107866882839  0.333603759080885  0.666116068846757 2.226002754196
0.4225  0.749672859473386  0.329876785243193  0.669088003861813 2.23126659651191  0.74794055659373  0.332799417261405  0.666654866451222 2.22830163632021  0.751679782508753  0.326491575178144  0.671851113961586 2.23449908323749  0.745318762970824  0.337772510123073  0.662641873549383 2.22267943083878
0.423  0.747143326686848  0.3336247248452  0.665950048894567 2.22832094294301  0.745408035403747  0.336566999946339  0.663510447248943 2.22532631704713  0.751679782508753  0.326491575178144  0.671851113961586 2.23449908323749  0.742537983962633  0.34194126116526  0.659183221279832 2.21935859012232
0.4235  0.744617923867613  0.337376638019303  0.662821419126815 2.22537424187985  0.742880382082383  0.340337457109702  0.660376370871624 2.22235095581778  0.746867794047657  0.333607669451838  0.665880979386895 2.22891181241779  0.739765511208246  0.346110012207448  0.655740054047201 2.21604023204661
0.424  0.742096753683939  0.341132387262559  0.659702226344776 2.22242660094476  0.740357676582304  0.344110672184359  0.657252719877152 2.21937564999397  0.746867794047656  0.333607669451838  0.665880979386895 2.22891181241779  0.737001326085517  0.350278763249636  0.652312314033803 2.21272435661165
0.4245  0.73957991584815  0.344891837859034  0.656592578073993 2.21947812536598  0.7378399963238  0.347886531089606  0.654139573151711 2.21640049472407  0.742064910170145  0.340746474870231  0.659937601638164 2.22331494386  0.734245410000154  0.354447514291824  0.648899943594788 2.20941096381744
0.425  0.737067507225351  0.348654857760587  0.653492577735225 2.21652891807448  0.735327416301523  0.351664922108484  0.651037006062725 2.21342558304587  0.742064910170144  0.340746474870231  0.659937601638164 2.22331494386  0.731497744385695  0.358616265334012  0.645502885257744 2.20610005366398
0.4255  0.734559621938865  0.352421317470655  0.65040232479532 2.21357907979814  0.732820009187377  0.355445735768886  0.647945090606018 2.21045100598619  0.737272045742989  0.347906839080354  0.654022074812438 2.21770945537934  0.728758310703497  0.362785016376199  0.642121081722321 2.20279162615126
0.426  0.732056351472521  0.356191089930899  0.647321914913273 2.21062870915331  0.730317845429729  0.359228864728238  0.644863895547449 2.20747685265722  0.737272045742989  0.347906839080354  0.654022074812438 2.21770945537934  0.726027090442702  0.366953767418387  0.638754475859838 2.1994856812793
0.4265  0.729557784769876  0.359964050410603  0.644251440081611 2.20767790273401  0.72782099334911  0.363014203661603  0.641793486559265 2.20450321034989  0.732490076830647  0.355087642907222  0.648135433807802 2.21209629423298  0.723304065120226  0.371122518460575  0.635403010712897 2.19618221904809
0.427  0.727064008330511  0.363740076398711  0.641190988763295 2.20472675519863  0.725329519230562  0.366801649153016  0.638733926351399 2.20153016462426  0.732490076830647  0.355087642907222  0.648135433807802 2.21209629423298  0.720589216280734  0.375291269502762  0.632066629494999 2.19288123945763
0.4275  0.72457510630348  0.367519047498376  0.638140646024282 2.20177535935455  0.722843487412784  0.370591099589882  0.635685274797946 2.19855779939722  0.727719842838165  0.362287798019751  0.642278657525349 2.20647637908433  0.717882525496619  0.37946002054495  0.628745275590159 2.18958274250792
0.428  0.722091160578041  0.371300845323919  0.635100493661914 2.19882380624044  0.720362960374227  0.374382455060285  0.632647589059025 2.19558619702756  0.727719842838166  0.362287798019751  0.642278657525349 2.20647637908433  0.715183974367984  0.383628771587138  0.625438892552524 2.18628672819896
0.4285  0.719612250871749  0.375085353400078  0.632070610329278 2.19587218520661  0.717887998816272  0.378175617253041  0.629620923698235 2.19261543839854  0.722962148584752  0.369506244638716  0.636452671951795 2.20085060192188  0.71249354452262  0.387797522629326  0.622147424105983 2.18299319653075
0.429  0.71713845481603  0.378872457063437  0.629051071655699 2.19292058399334  0.715418661743635  0.381970489360338  0.626605330795909 2.18964560299815  0.722962148584752  0.369506244638716  0.636452671951795 2.20085060192188  0.709811217615979  0.391966273671514  0.61887081414379 2.17970214750329
0.4295  0.714669848039328  0.38266204336593  0.626041950363511 2.18996908880735  0.712955006542126  0.385766975982828  0.623600860058347 2.18667676899714  0.718217766309827  0.376741949284564  0.630658353125805 2.19521982993439  0.707136975331164  0.396135024713701  0.615609006728179 2.17641358111658
0.43  0.71220650424791  0.386454000980299  0.623043316381227 2.18701778439654  0.710497089053888  0.389564983037015  0.620607558923224 2.18370901332487  0.718217766309828  0.376741949284563  0.630658353125805 2.19521982993438  0.704470799378903  0.400303775755889  0.612361946089982 2.17312749737062
0.4305  0.709748495304445  0.390248220107425  0.620055236953281 2.18406675412292  0.708044963650243  0.3933644176648  0.617625472661337 2.18074241174332  0.713487437613696  0.383993902562331  0.624896529991581 2.18958490734464  0.701812671497523  0.404472526798077  0.609129576628249 2.16984389626541
0.431  0.707295891304424  0.394044592385394  0.617077776746443 2.18111608003407  0.705598683302252  0.397165188145053  0.614654644474865 2.17777703891905  0.713487437613697  0.38399390256233  0.62489652999158 2.18958490734464  0.699162573452937  0.408641277840264  0.605911842909864 2.16656277780096
0.4315  0.704848760650534  0.397843010800231  0.614110997953067 2.17816584293302  0.703158299649113  0.400967203807078  0.611695115592313 2.17481296849358  0.708771875335308  0.391261116980506  0.61916798714363 2.18394665720445  0.696520487038621  0.412810028882452  0.602708689669167 2.16328414197725
0.432  0.70240717012505  0.401643369598162  0.611154960391268 2.1752161224467  0.700723863064495  0.404770374945839  0.608746925360278 2.17185027315192  0.708771875335309  0.391261116980505  0.61916798714363 2.18394665720445  0.69388639407559  0.41697877992464  0.599520061807574 2.16000798879429
0.4325  0.699971184960347  0.405445564199345  0.608209721602187 2.17226699709304  0.698295422720924  0.40857461273883  0.605810111332207 2.16888902468977  0.704071765369842  0.398542624800289  0.613473467466974 2.17830588315355  0.691260276412383  0.421147530966828  0.596345904393202 2.15673431825208
0.433  0.697540868907611  0.409249491112932  0.605275336944434 2.16931854434683  0.695873026652309  0.412379829164456  0.602884709354272 2.16592929407904  0.704071765369842  0.398542624800288  0.613473467466974 2.17830588315355  0.688642115925034  0.425316282009016  0.59318616266048 2.15346313035062
0.4335  0.695116284303819  0.413055047853391  0.602351859685839 2.16637084070442  0.693456721814716  0.416185936921818  0.599970753648521 2.16297115153217  0.699387768429037  0.405837475911322  0.607813674677252 2.17266337114574  0.686031894517059  0.429485033051203  0.590040782009781 2.15019442508991
0.434  0.69269749213709  0.416862132857987  0.599439341092628 2.1634239617472  0.691046554145478  0.419992849351787  0.597068276893416 2.16001466656515  0.699387768429038  0.405837475911321  0.607813674677252 2.17266337114574  0.683429594119431  0.433653784093391  0.586909708007042 2.14692820246996
0.4345  0.690284552110451  0.420670645405315  0.596537830516127 2.1604779822042  0.688642568620737  0.423800480359241  0.594177310301909 2.15705990805931  0.694720521747383  0.413144735729687  0.602189275765393 2.16701989114539  0.68083519669056  0.437822535135579  0.583792886383381 2.14366446249075
0.435  0.687877522704128  0.424480485534807  0.593647375477097 2.15753297601366  0.686244809311497  0.427608744336371  0.591297883697162 2.15410694432212  0.694720521747383  0.413144735729687  0.602189275765393 2.16701989114539  0.678248684216273  0.441991286177767  0.580690263034735 2.14040320515229
0.4355  0.685476461236408  0.428291553967112  0.590768021747823 2.15458901638374  0.683853319438275  0.431417556086939  0.588430025586032 2.15115584314695  0.690070640737384  0.420463483113683  0.59660090335163 2.16137619879801  0.675670038709791  0.446160037219954  0.577601784021466 2.13714443045459
0.436  0.683081423923154  0.432103752025255  0.58789981343203 2.15164617585241  0.681468141424443  0.435226830751393  0.585573763230449 2.14820667187189  0.690070640737384  0.420463483113683  0.59660090335163 2.16137619879801  0.673099242211711  0.450328788262142  0.574527395568001 2.13388813839763
0.4365  0.680692465936047  0.435916981556496  0.585042793042756 2.14870452634671  0.679089316948321  0.439036483732713  0.582729122716778 2.14525949743782  0.685438720597255  0.427792808292628  0.591049157953721 2.15573303707847  0.670536276789982  0.45449753930433  0.571467044062451 2.13063432898143
0.437  0.678309641459611  0.439731144854784  0.582197001578241 2.14576413924122  0.676716886994108  0.442846430622924  0.579896129023283 2.14231438644567  0.685438720597255  0.427792808292627  0.591049157953721 2.15573303707847  0.667981124539886  0.458666290346518  0.568420676056233 2.12738300220597
0.4375  0.675933003747101  0.443546144583729  0.579362478595964 2.14282508541605  0.674350891901732  0.446656587130139  0.577074806085795 2.13937140521306  0.680825337874453  0.435131810803719  0.585534610174306 2.15009113792075  0.665433767584021  0.462835041388706  0.565388238263709 2.12413415807126
0.438  0.673562605175299  0.4473618837  0.576539262284882 2.13988743531432  0.671991371415666  0.45046686900606  0.574265176861669 2.13643061983028  0.680825337874453  0.435131810803718  0.585534610174306 2.15009113792075  0.66289418807227  0.467003792430893  0.562369677561801 2.12088779657731
0.4385  0.67119849729831  0.451178265377059  0.573727389535984 2.13695125899915  0.669638364732812  0.45427719197383  0.571467263392148 2.13349209621586  0.67623105198852  0.44247959743177  0.580057802812324 2.14445122383322  0.66036236818179  0.471172543473081  0.559364940989621 2.1176439177241
0.439  0.668840730900383  0.454995192929145  0.570926896011234 2.13401662621033  0.667291910549493  0.458087471656145  0.568681086863206 2.13055590017162  0.67623105198852  0.44247959743177  0.580057802812325 2.14445122383323  0.657838290116987  0.475341294515269  0.556373975748107 2.11440252151165
0.4395  0.666489356047852  0.458812569735429  0.568137816210987 2.1310836064207  0.664952047107632  0.461897623503527  0.565906667664963 2.12762209743736  0.671656406716761  0.449835280146424  0.574619252903438 2.13881400950351  0.655321936109496  0.479510045557456  0.553396729199645 2.11116360793994
0.44  0.664144422140234  0.462630299164241  0.565360183539955 2.12815226889227  0.662618812240178  0.465707562722675  0.563144025449765 2.12469075374532  0.671656406716762  0.449835280146424  0.574619252903439 2.13881400950351  0.652813288418158  0.483678796599644  0.550433148867698 2.10792717700899
0.4405  0.661805977960547  0.466448284497288  0.562594030371814 2.12522268273222  0.660292243415841  0.469517204204799  0.560393179189001 2.12176193487432  0.667101931646293  0.45719797403128  0.569219453694373 2.13318020339724  0.650312329329002  0.487847547641832  0.547483182436437 2.10469322871879
0.441  0.659474071724903  0.47026642885379  0.559839388112515 2.1222949169488  0.657972377783199  0.473326462453835  0.55765414722875 2.11883570670385  0.667101931646294  0.45719797403128  0.569219453694374 2.13318020339724  0.647819041155223  0.49201629868402  0.544546777750376 2.10146176306933
0.4415  0.657148751131442  0.474084635114428  0.557096287262377 2.11936904050719  0.655659252214223  0.477135251514475  0.554926947344318 2.11591213526797  0.662568143596027  0.464566795199169  0.563858876556039 2.12755050935496  0.645333406237162  0.496185049726208  0.541623882813998 2.09823278006063
0.442  0.654830063408642  0.47790280584503  0.554364757477039 2.11644512238548  0.653352903347304  0.4809434848999  0.552211596793759 2.11299128680928  0.662568143596028  0.464566795199168  0.56385887655604 2.12755050935496  0.642855406942284  0.500353800768395  0.538714445791391 2.09500627969268
0.4425  0.652518055363068  0.481720843219912  0.551644827627339 2.11352323163072  0.651053367629798  0.484751075519142  0.549508112370432 2.11007322783289  0.658055548012155  0.471940858687646  0.55853797284026 2.12192562819158  0.640385025665156  0.504522551810583  0.535818415005871 2.09178226196547
0.443  0.650212773426619  0.485538648944786  0.548936525858183 2.11060343741515  0.648760681360185  0.488557935603975  0.546816510454691 2.10715802516053  0.658055548012157  0.471940858687646  0.558537972840261 2.12192562819158  0.637922244827429  0.508691302852771  0.532935738939629 2.08856072687902
0.4435  0.647914263703308  0.489356124179144  0.54623987964649 2.10768580909273  0.646474880729866  0.492363976635267  0.544136807064743 2.10424574598481  0.653564640340701  0.479319276328612  0.553257175684866 2.11630625930304  0.635467046877817  0.512860053894958  0.530066366233353 2.08534167443332
0.444  0.645622572015636  0.493173169458041  0.543554915858246 2.10477041625599  0.64419600186466  0.496169109268677  0.541469017906778 2.10133645792378  0.653564640340703  0.479319276328612  0.553257175684867 2.11630625930304  0.633019414292072  0.517028804937146  0.527210245685867 2.08212510462837
0.4445  0.643337743950601  0.496989684613188  0.540881660804771 2.10185732879331  0.641924080866054  0.499973243259632  0.538813158424395 2.09843022907574  0.649095907380677  0.486701154585776  0.548016901771828 2.11069310228462  0.630579329572969  0.521197555979334  0.524367326253765 2.07891101746417
0.445  0.641059824905402  0.50080556869327  0.538220140298226 2.09894661694659  0.639659153852255  0.503776287387498  0.536169243847429 2.09552712807449  0.649095907380679  0.486701154585775  0.548016901771828 2.11069310228461  0.62814677525028  0.525366307021522  0.521537557051043 2.07569941294071
0.4455  0.638788860132873  0.504620719883399  0.53557037970645 2.09603835136952  0.637401256999085  0.507578149378832  0.533537289240202 2.09262722414496  0.644649828621411  0.494085592353558  0.542817553043033 2.10508685856573  0.625721733880758  0.52953505806371  0.518720887348742 2.07249029105801
0.446  0.636524894786691  0.508435035423615  0.53293240400716 2.09313260318653  0.635150426580778  0.511378735829657  0.530917309549281 2.08973058715942  0.644649828621413  0.494085592353557  0.542817553043034 2.10508685856573  0.623304188048111  0.533703809105898  0.515917266574576 2.06928365181606
0.4465  0.634267973966424  0.512248411526361  0.530306237841601 2.09022944405228  0.632906699010726  0.515177952126659  0.528309319650799 2.08683728769414  0.64022687756753  0.50147167871084  0.537659518378236 2.09948823306596  0.620894120362986  0.537872560148085  0.513126644312573 2.06607949521486
0.447  0.632018142762436  0.516060743292826  0.52769190556768 2.08732894621203  0.630670110882202  0.518975702367216  0.525713334397381 2.08394739708687  0.640226877567531  0.501471678710839  0.537659518378237 2.09948823306596  0.618491513462944  0.542041311190273  0.510348970302712 2.06287782125441
0.4475  0.629775446300712  0.519871924628079  0.525089431312648 2.08443118256282  0.628440699009136  0.522771889278177  0.523129368664747 2.08106098749479  0.635827523055103  0.508858490622855  0.532543175239582 2.09389793587714  0.616096350012442  0.546210062232461  0.50758419444056 2.05967862993471
0.448  0.627539929787642  0.523681848154898  0.522498839025398 2.08153622671553  0.62621850046696  0.526566414133297  0.520557437398035 2.0781781319534  0.635827523055104  0.508858490622854  0.532543175239582 2.09389793587714  0.613708612702811  0.550378813274648  0.504832266776913 2.05648192125576
0.4485  0.625311638554804  0.527490405126218  0.519920152528407 2.07864415305793  0.624003552633582  0.53035917666925  0.517997555657904 2.07529890443618  0.631452230562392  0.516245090584341  0.527468891287042 2.08831668397648  0.611328284252236  0.554547564316836  0.502093137517431 2.05328769521756
0.449  0.623090618103784  0.531297485336095  0.5173533955694 2.07575503681885  0.621795893230534  0.534150075000113  0.515449738666458 2.07242337991509  0.631452230562393  0.516245090584341  0.527468891287042 2.08831668397647  0.608955347405734  0.558716315359024  0.499366757022281 2.05009595182011
0.4495  0.620876914151085  0.535102977029097  0.514798591872775 2.07286895413341  0.619595560364322  0.537939005530252  0.512914001853054 2.06955163442206  0.62710146351861  0.523630524196996  0.522437025968977 2.08274520297573  0.606589784935132  0.562885066401212  0.496653075805774 2.04690669106341
0.45  0.618670572673156  0.538906766808043  0.512255765190837 2.0699859821095  0.617402592568037  0.541725862865504  0.510390360900032 2.06668374511153  0.627101463518611  0.523630524196995  0.522437025968977 2.08274520297572  0.604231579639052  0.5670538174434  0.493952044536012 2.04371991294746
0.4505  0.616471639951581  0.542708739539983  0.509724939354901 2.0671061988956  0.615217028843259  0.54551053972258  0.507878831788424 2.06381979032402  0.622775684614043  0.531013817674131  0.517447932091921 2.07718422891142  0.601880714342882  0.571222568485587  0.491263614034519 2.04053561747226
0.451  0.614280162618474  0.54650877826034  0.507206138326311 2.06422968374991  0.6130389087023  0.54929292683658  0.505379430843672 2.0609598496508  0.622775684614044  0.53101381767413  0.517447932091921 2.07718422891142  0.599537171898761  0.575391319527775  0.488587735275894 2.03735380463781
0.4515  0.612096187702112  0.550306764075114  0.504699386247412 2.06135651711097  0.610868272210815  0.553072912866547  0.50289217478143 2.05810400399989  0.61847535711483  0.538393975265368  0.512501957373576 2.0716345100813  0.597200935185555  0.579560070569963  0.485924359387443 2.03417447444411
0.452  0.609919762672839  0.554102576061059  0.502204707492531 2.05848678066984  0.608705160030839  0.556850384298966  0.50041708075346 2.05525233566324  0.618475357114832  0.538393975265366  0.512501957373576 2.0716345100813  0.59487198710884  0.58372882161215  0.483273437648834 2.03099762689116
0.4525  0.607750935489291  0.557896091163734  0.499722126719014 2.05562055744388  0.606549613464275  0.560625225349104  0.497954166393694 2.05240492838523  0.614200946185609  0.545769976594138  0.507599445982846 2.06609680893202  0.592550310600876  0.587897572654338  0.480634921491727 2.02782326197897
0.453  0.605589754644964  0.561687184093351  0.497251668918363 2.05275793185225  0.604401674496872  0.564397317860115  0.495503449864484 2.04956186743262  0.614200946185609  0.545769976594137  0.507599445982846 2.06609680893202  0.590235888620589  0.592066323696526  0.478008762499427 2.02465137970752
0.4535  0.60343626921517  0.565475727218305  0.494793359467508 2.04989898979323  0.60226138584274  0.568166541199817  0.493064949903096 2.04672323966592  0.609952920223133  0.553140773900758  0.502740740070615 2.06057190400327  0.587928704153551  0.596235074738714  0.475394912406528 2.02148198007682
0.454  0.601290528904405  0.569261590456305  0.492347224180265 2.04704381872336  0.600128790989428  0.571932772155043  0.490638685868478 2.04388913361233  0.609952920223133  0.553140773900758  0.502740740070615 2.06057190400327  0.585628740211958  0.600403825780902  0.472793323098553 2.01831506308687
0.4545  0.59915258409417  0.573044641163019  0.489913289359026 2.04419250773867  0.598003934243609  0.575695884823476  0.488224677788345 2.04105963954017  0.605731752203894  0.560505289183847  0.497926181294796 2.0550605919334  0.583335979834608  0.60457257682309  0.470203946611608 2.01515062873768
0.455  0.597022485891274  0.576824744018118  0.487491581846705 2.04134514765782  0.595886860777399  0.579455750502896  0.485822946406619 2.03823484953507  0.605731752203895  0.560505289183847  0.497926181294796 2.0550605919334  0.581050406086884  0.608741327865277  0.467626735132019 2.01198867702923
0.4555  0.594900286176647  0.580601760908657  0.485082129078998 2.03850183110754  0.593777616675351  0.583212237577718  0.48343351323126 2.03541485757781  0.601537921048582  0.567862411232969  0.493156112342981 2.04956368953152  0.578772002060726  0.612910078907465  0.465061640995984 2.00882920796153
0.456  0.592786037654698  0.584375550809675  0.482684959136978 2.03566265261019  0.59167624898216  0.586965211402763  0.481056400582519 2.03259975962388  0.601537921048582  0.567862411232968  0.493156112342981 2.04956368953152  0.57650075087462  0.617078829949652  0.462508616689223 2.00567222153459
0.4565  0.590679793903237  0.588145969661932  0.480300100800078 2.03282770867374  0.589582805751096  0.590714534184159  0.478691631641655 2.02978965368498  0.597371913006099  0.57521099254551  0.488430878455827 2.04408203592106  0.574236635673566  0.62124758099184  0.459967614846618 2.00251771774839
0.457  0.588581609423999  0.591912870246707  0.477927583599479 2.02999709788414  0.587497336093215  0.594460064857286  0.476339230500138 2.02698463991231  0.597371913006099  0.57521099254551  0.488430878455828 2.04408203592107  0.571979639629069  0.625416332034028  0.45743858825187 1.99936569660294
0.4575  0.586491539693784  0.595676102057545  0.47556743787195 2.0271709210002  0.585419890227357  0.598201658961689  0.473999222209381 2.02418482068185  0.593234223059626  0.582549846121065  0.483750828954065 2.03861649475945  0.569729745939109  0.629585083076216  0.454921489837144 1.99621615809825
0.458  0.584409641216241  0.599435511168891  0.473219694814168 2.02434928105108  0.583350519530984  0.601939168512874  0.471671632831011 2.02139030068164  0.593234223059626  0.582549846121064  0.483750828954065 2.03861649475945  0.567486937828121  0.633753834118404  0.452416272682715 1.9930691022343
0.4585  0.582335971574321  0.603190940101502  0.470884386537547 2.02153228343653  0.581289276591855  0.6056724418709  0.469356489487728 2.01860118700108  0.589125356356985  0.589877742126917  0.479116318771726 2.03316795653845  0.565251198546981  0.637922585160592  0.449922890016627 1.98992452901111
0.459  0.580270589483411  0.606942227684587  0.468561546123598 2.01872003602982  0.579236215260589  0.609401323605704  0.46705382041476 2.01581758922239  0.589125356356985  0.589877742126917  0.479116318771726 2.03316795653845  0.563022511372979  0.642091336202779  0.447441295214335 1.98678243842866
0.4595  0.578213554845166  0.610689208914574  0.466251207679858 2.01591264928367  0.577191390704118  0.613125654359074  0.464763655011944 2.01303961951415  0.585045829667267  0.597193404428695  0.474527709997884 2.02773734096935  0.560800859609798  0.646260087244967  0.444971441798362 1.98364283048697
0.46  0.576164928802063  0.614431714810429  0.463953406396401 2.01311023633907  0.575154859460063  0.61684527070321  0.462486023896453 2.01026739272715  0.585045829667267  0.597193404428694  0.474527709997884 2.02773734096935  0.558586226587496  0.650428838287155  0.442513283437948 1.98050570518603
0.4605  0.574124773792677  0.618169572265484  0.461668178602958 2.0103129131372  0.573126679492047  0.620560004995805  0.460220958956181 2.00750102649238  0.580996172865341  0.604495506980873  0.469985373428821 2.02232559945688  0.556378595662486  0.654597589329342  0.440066773948704 1.97737106252583
0.461  0.572093153607691  0.621902603895678  0.459395561826653 2.0075207985345  0.571106910245956  0.624269685231585  0.457968493403811 2.00474064132134  0.580996172865341  0.604495506980873  0.46998537342882 2.02232559945687  0.554177950217508  0.65876634037153  0.437631867292261 1.97423890250639
0.4615  0.570070133446657  0.625630627884171  0.457135594850395 2.00473401442092  0.569095612707166  0.627974134890253  0.45572866183157 2.00198636070873  0.576976930445427  0.611782670072587  0.465489690132074 2.01693371766491  0.55198427366162  0.662935091413718  0.435208517575932 1.9711092251277
0.462  0.568055779975484  0.629353457822274  0.454888317771901 2.00195268584158  0.567092849458737  0.631673172780805  0.453501500266678 1.99923831123741  0.576976930445427  0.611782670072586  0.465489690132074 2.01693371766491  0.549797549430167  0.667103842455906  0.432796679052356 1.96798203038975
0.4625  0.566050161384685  0.633070902546654  0.452653772063393 1.99917694112171  0.565098684740592  0.635366612882157  0.451287046227508 1.99649662268578  0.572988663064455  0.619053456425206  0.461041053023382 2.01156271817685  0.547617760984761  0.671272593498094  0.430396306119157 1.96485731829256
0.463  0.564053347448341  0.636782765972773  0.450432000631951 1.99640691199516  0.563113184509667  0.639054264180071  0.449085338780442 1.9937614281376  0.572988663064455  0.619053456425206  0.461041053023382 2.01156271817685  0.545444891813269  0.675441344540281  0.428007353318603 1.96173508883611
0.4635  0.562065409583813  0.640488846924527  0.448223047880532 1.99364273373638  0.561136416501037  0.642735930500349  0.446896418597426 1.99103286409411  0.569031949115308  0.626306367139353  0.456639868456886 2.00621366325229  0.543278925429779  0.679610095582469  0.425629775337254 1.95861534202042
0.464  0.560086420912138  0.644188938960093  0.44602695976965 1.990884545296  0.559168450290013  0.646411410338287  0.444720328014232 1.98831107058874  0.569031949115308  0.626306367139353  0.456639868456886 2.00621366325229  0.541119845374594  0.683778846624657  0.423263527005625 1.95549807784548
0.4645  0.558116456319131  0.64788283019395  0.443843783879697 1.9881324894401  0.557209357355191  0.650080496684395  0.442557111089378 1.98559619130405  0.565107386329393  0.633539837490548  0.452286557828328 2.00088765768094  0.538967635214197  0.687947597666844  0.420908563297838 1.95238329631129
0.465  0.556155592517145  0.651570303115097  0.441673569473909 1.98538671289318  0.555259211142427  0.653742976846391  0.440406813663731 1.98288837369131  0.565107386329393  0.633539837490548  0.452286557828328 2.00088765768094  0.536822278541237  0.692116348709032  0.41856483933128 1.94927099741785
0.4655  0.554203908107462  0.655251134401491  0.439516367561938 1.9826473664848  0.553318087129742  0.657398632267499  0.438269483420729 1.98018776909223  0.561215593407143  0.640752232574492  0.44798155919018 1.99558585173338  0.534683758974511  0.69628509975122  0.416232310366264 1.94616118116516
0.466  0.552261483643269  0.658925094730739  0.437372230964015 1.97991460530015  0.551386062893084  0.6610472383411  0.436145169947223 1.97749453286324  0.561215593407144  0.640752232574492  0.44798155919018 1.99558585173338  0.532552060158937  0.700453850793408  0.413910931805685 1.94305384755321
0.4665  0.550328401693186  0.662591948587096  0.43524121437566 1.97718858883423  0.549463218172942  0.6646885642218  0.434033924794883 1.97480882450203  0.557357211674146  0.647941842805205  0.443725328876744 1.99030944420687  0.530427165765538  0.704622601835596  0.411600659194681 1.93994899658202
0.467  0.548404746905276  0.666251454064844  0.433123374432906 1.97446948115001  0.54754963494175  0.668322372632987  0.431935801542126 1.97213080777634  0.557357211674146  0.647941842805205  0.443725328876744 1.99030944420687  0.528309059491414  0.708791352877783  0.409301448220284 1.93684662825158
0.4675  0.546490606071488  0.669903362668163  0.431018769777987 1.97175745104027  0.545645397472025  0.671948419670986  0.429850855856516 1.969460650855  0.553532906759449  0.655106879271842  0.439518343136217 1.98505968556274  0.526197725059734  0.712960103919971  0.407013254711096 1.93374674256189
0.468  0.544586068192448  0.673547419107583  0.428927461125417 1.96905267219323  0.543750592405178  0.675566454605942  0.427779145557576 1.96679852644103  0.553532906759449  0.655106879271842  0.439518343136216 1.98505968556274  0.5240931462197  0.717128854962159  0.404736034636932 1.93064933951295
0.4685  0.542691224542526  0.677183361093184  0.426849511328414 1.96635532336199  0.541865308820927  0.679176219679577  0.425720730679935 1.9641446119068  0.54974337029137  0.662245468963129  0.435361099765527 1.9798378811498  0.52199530674654  0.721297606004346  0.402469744108495 1.92755441910476
0.469  0.540806168735084  0.680810919124707  0.424784985445577 1.9636655885376  0.539989638307207  0.682777449899999  0.423675673536729 1.96149908943111  0.549743370291371  0.662245468963128  0.435361099765526 1.9798378811498  0.519904190441474  0.725466357046534  0.40021433937703 1.92446198133732
0.4695  0.538930996787794  0.68442981627878  0.422733950807726 1.96098365712568  0.538123675030511  0.686369872833774  0.421644038783169 1.95886214613798  0.545989321604637  0.669355649871997  0.431254119742392 1.97464539450587  0.517819781131704  0.729635108088722  0.397969776833988 1.92137202621064
0.47  0.537065807187925  0.68803976799347  0.420696477084814 1.95830972412664  0.536267515806519  0.689953208395502  0.419625893480165 1.95623397423704  0.545989321604637  0.669355649871997  0.431254119742392 1.97464539450587  0.515742062670389  0.73380385913091  0.395736013010688 1.91828455372469
0.4705  0.535210700957456  0.691640481850471  0.418672636352781 1.95564399031916  0.534421260170909  0.693527168635172  0.417621307157897 1.95361477116545  0.542271509451003  0.676435365997283  0.427197948847469 1.96948365072676  0.513671018936623  0.737972610173098  0.393513004577984 1.9151995638795
0.471  0.533365781717874  0.695231657355189  0.416662503160251 1.952986662447  0.532585010450213  0.697091457523612  0.415630351879189 1.95100473973085  0.542271509451003  0.676435365997283  0.427197948847468 1.96948365072676  0.511606633835414  0.742141361215286  0.391300708345924 1.91211705667507
0.4715  0.531531155754518  0.698812985715107  0.414666154594891 1.9503379534087  0.530758871832549  0.700645770736385  0.41365310230256 1.94840408825547  0.538590713703594  0.683482462264256  0.42319315926771 1.96435413988872  0.509548891297667  0.746310112257473  0.389099081263416 1.90903703211138
0.472  0.529706932080267  0.702384149616792  0.41268367034931 1.94769808245013  0.528942952438072  0.704189795436535  0.411689635744773 1.9458130307208  0.538590713703594  0.683482462264256  0.42319315926771 1.96435413988872  0.50749777528016  0.750478863299661  0.386908080417896 1.90595949018844
0.4725  0.527893222498404  0.705944823002006  0.410715132786308 1.9450672753596  0.52713736338895  0.707723210056625  0.409740032242722 1.94323178691279  0.534947747043001  0.690494679391521  0.419240351170047 1.95925842050676  0.505453269765521  0.754647614341849  0.384727663034987 1.90288443090625
0.473  0.52609014166444  0.709494670843397  0.40876062700328 1.94244576466519  0.525342218878646  0.711245684080576  0.407804374614443 1.94066058256706  0.534947747043001  0.690494679391521  0.419240351170047 1.95925842050676  0.503415358762215  0.758816365384036  0.382557786478172 1.89981185426481
0.4735  0.52429780714668  0.71303334892032  0.406820240895578 1.9398337898339  0.523557636240301  0.714756877825837  0.405882748519058 1.93809964951388  0.531343456610728  0.697469648738315  0.415340154232252 1.9541981230068  0.501384026304512  0.762985116426224  0.380398408248454 1.89674176026413
0.474  0.522516339485272  0.716560503595394  0.404894065218586 1.93723159747236  0.521783736013935  0.718256442226527  0.403975242515401 1.93554922582242  0.531343456610728  0.697469648738315  0.415340154232251 1.9541981230068  0.499359256452476  0.767153867468412  0.378249485984028 1.89367414890419
0.4745  0.520745862249482  0.720075771592459  0.402982193648261 1.93463944152857  0.520020642012225  0.721744018618192  0.402081948119082 1.93300955594388  0.527778725612774  0.704404887173708  0.411493229115315 1.94917495318494  0.497341033291941  0.7713226185106  0.376110977459949 1.890609020185
0.475  0.518986502092911  0.723578779776663  0.401084722839879 1.93205758349412  0.518268481384536  0.725219238524939  0.400202959857711 1.93048089085305  0.527778725612774  0.704404887173707  0.411493229115314 1.94917495318494  0.495329340934486  0.775491369552788  0.373982840587793 1.88754637410656
0.4755  0.517238388806323  0.727069144937497  0.399201752484667 1.92948629260649  0.516527384678896  0.728681723449749  0.398338375323973 1.92796348818758  0.524254474853075  0.711297792017646  0.407700268858867 1.94419069562128  0.49332416351742  0.779660120594975  0.371865033415335 1.88448621066888
0.476  0.515501655367778  0.730546473575635  0.397333385364004 1.92692584605054  0.514797485901554  0.732131084668849  0.396488295226252 1.92545761238466  0.524254474853075  0.711297792017646  0.407700268858866 1.94419069562127  0.491325485203759  0.783828871637163  0.369757514126211 1.88142852987194
0.4765  0.513776437989679  0.734010361694578  0.395479727400862 1.92437652915881  0.513078922573749  0.735566923031117  0.394652823436426 1.92296353481418  0.520771664173062  0.718145636113234  0.40396200017808 1.93924721700985  0.489333290182205  0.787997622679351  0.367660241039592 1.87837333171575
0.477  0.512062876162363  0.737460394598097  0.393640887708074 1.92183863560956  0.511371835785276  0.738988828763557  0.392832067034478 1.92048153390788  0.520771664173061  0.718145636113235  0.403962000178079 1.93924721700985  0.487347562667123  0.792166373721538  0.365573172609853 1.87532061620032
0.4775  0.510361112693825  0.740896146694664  0.391816978633059 1.91931246762191  0.509676370244407  0.742396381283992  0.3910261363495 1.91801189528362  0.517331293769823  0.724945563100223  0.400279184637029 1.93434646935898  0.485368286898524  0.796335124763726  0.363496267426243 1.87227038332564
0.478  0.508671293745114  0.744317181310043  0.390008115798541 1.91679833614695  0.507992674323695  0.745789149022182  0.389235144996675 1.91555491186401  0.517331293769822  0.724945563100224  0.400279184637028 1.93434646935898  0.483395447142043  0.800503875805914  0.361429484212556 1.8692226330917
0.4785  0.506993568860947  0.747723050509423  0.388214418138815 1.91429656105406  0.506320900101154  0.749166689250719  0.387459209909747 1.91311088398849  0.513934405361229  0.731694582971354  0.396652619669832 1.92949049300872  0.481429027688915  0.804672626848102  0.359372781826804 1.86617736549851
0.479  0.505328090995026  0.751113294930472  0.386436007931044 1.91180747131099  0.50466120339626  0.75252854792709  0.385698451368498 1.91068011951796  0.513934405361228  0.731694582971355  0.396652619669831 1.92949049300872  0.47946901285596  0.80884137789029  0.357326119260892 1.86313458054608
0.4795  0.503675016529537  0.754487443628882  0.384673010821069 1.90933140515671  0.50301374380022  0.755874259548467  0.383952993020695 1.90826293393083  0.510582083161877  0.738389568006  0.39308313941683 1.92468141940365  0.477515386985556  0.813010128932477  0.355289455640286 1.86009427823439
0.48  0.502034505288253  0.757845013938032  0.382925555843148 1.90686871026566  0.501378684699853  0.75920334702084  0.382222961897948 1.90585965040957  0.510582083161876  0.738389568006002  0.393083139416829 1.92468141940365  0.475568134445622  0.817178879974665  0.353262750223688 1.85705645856346
0.4805  0.500406720542648  0.761185511344531  0.38119377543304 1.90441974390186  0.499756193294467  0.762515321544243  0.380508488424865 1.90347059991641  0.507275454628959  0.745027249189475  0.38957161533878 1.91992147354995  0.473627239629598  0.821347631016853  0.35124596240271 1.85402112153327
0.481  0.49879182901041  0.764508429381525  0.379477805433776 1.90198487306142  0.498146440605007  0.765809682515948  0.378809706420893 1.90109612125715  0.507275454628958  0.745027249189477  0.389571615338778 1.91992147354994  0.471692686956419  0.82551638205904  0.349239051701554 1.85098826714384
0.4815  0.497190000845652  0.767813249541753  0.377777785093454 1.89956447460179  0.496549601474758  0.769085917453586  0.377126753094154 1.89873656113147  0.504015690932052  0.751604213241241  0.386118956567519 1.91521297607564  0.4697644608705  0.829685133101228  0.347241977776677 1.84795789539516
0.482  0.495601409620176  0.77109944121248  0.376093857054342 1.89715893535582  0.494965854560817  0.772343501940313  0.375459769026583 1.89639227416873  0.504015690932051  0.751604213241242  0.386118956567517 1.91521297607564  0.467842545841712  0.833853884143416  0.345254700416473 1.84493000628723
0.4825  0.494026232295021  0.774366461634547  0.374426167332538 1.89476865222887  0.49339538231553  0.775581899594219  0.373808898149621 1.89406362294736  0.500804007095584  0.758116900391074  0.382726109946816 1.91055834480258  0.465926926365361  0.838022635185604  0.343277179540949 1.84190459982004
0.483  0.492464649181567  0.777613755887898  0.372774865287403 1.89239403227685  0.491838370957029  0.778800562064325  0.372174287709692 1.89175097799663  0.500804007095583  0.758116900391075  0.382726109946815 1.91055834480258  0.464017586962168  0.842191386227792  0.341309375201401 1.83888167599361
0.4835  0.490916843891391  0.78084075690608  0.371140103579939 1.89003549276285  0.490295010427995  0.781998929055634  0.370556088222648 1.88945471777888  0.49764166175728  0.764561603058698  0.379394059712326 1.90596009572733  0.46211451217825  0.84636013726998  0.33935124758009 1.83586123480793
0.484  0.489383003274063  0.78404688552233  0.369522038119266 1.88769346119039  0.48876549434169  0.785176428385784  0.368954453416336 1.88717522865068  0.497641661757279  0.764561603058699  0.379394059712325 1.90596009572733  0.460217686585095  0.850528888312167  0.337402756989921 1.832843276263
0.4845  0.487863317342038  0.787231550549977  0.367920827996296 1.88536837531048  0.487250019914321  0.788332476076022  0.367369540160419 1.884912904801  0.494529956480509  0.770934465609194  0.376123826754706 1.90142084329693  0.458327094779544  0.854697639354355  0.335463863874119 1.82982780035881
0.485  0.48635797918178  0.790394148899996  0.366336635403681 1.88306068310005  0.485748787882712  0.791466476479268  0.365801508382531 1.88266814816456  0.494529956480508  0.770934465609196  0.376123826754706 1.90142084329694  0.456442721383769  0.858866390396543  0.333534528805912 1.82681480709538
0.4855  0.484867184850221  0.793534065738697  0.364769625541095 1.8807708427091  0.484262002406272  0.794577822448186  0.36425052096984 1.88044136830837  0.491470234553163  0.77723148537335  0.37291646740531 1.89694329985396  0.454564551045256  0.86303514143873  0.331614712488209 1.8238042964727
0.486  0.483391133255636  0.796650674688583  0.363219966504854 1.87849932237363  0.482789870952164  0.797665895546278  0.362716743655064 1.87823298228953  0.491470234553162  0.777231485373352  0.372916467405309 1.89694329985396  0.452692568436776  0.867203892480918  0.329704375753274 1.82079626849077
0.4865  0.481930026022041  0.799743338075536  0.361687829160879 1.87624660029139  0.481332604162674  0.800730066305018  0.361200344885942 1.876043414482  0.488463879200777  0.783448515138322  0.369773071679452 1.89253027411399  0.450826758256373  0.871372643523106  0.327803479562415 1.81779072314959
0.487  0.480484067336133  0.802811407225558  0.360173386999991 1.87401316445746  0.479890415703587  0.803769694530265  0.359701495677176 1.87387309637036  0.488463879200776  0.783448515138324  0.369773071679452 1.89253027411399  0.448967105227335  0.875541394565294  0.325911985005658 1.81478766044916
0.4875  0.479053463775879  0.805854222814389  0.358676815974484 1.87179951245634  0.478463522092495  0.80678412966112  0.358220369443844 1.87172246630849  0.485512311137243  0.789581267329101  0.366694760908439 1.88818466852833  0.447113594098182  0.879710145607482  0.324029853301436 1.81178708038947
0.488  0.477638424119779  0.808871115273308  0.357198294314954 1.86960615120748  0.477052142505922  0.809772711184498  0.356757141815246 1.86959196924064  0.485512311137242  0.789581267329102  0.366694760908439 1.88818466852833  0.445266209642637  0.883878896649669  0.322157045796262 1.80878898297055
0.4885  0.476239159135883  0.811861405254531  0.355738002326329 1.86743359666077  0.475656498564143  0.812734769108706  0.355311990428199 1.86748205638299  0.482616985373036  0.795625320114289  0.363682684688473 1.883909475375  0.443424936659611  0.888047647691857  0.320293523964418 1.80579336819236
0.489  0.474855881349663  0.814824404159573  0.354296122162077 1.86528237343863  0.474276814092582  0.815669624499289  0.353885094698758 1.86539318486312  0.482616985373036  0.79562532011429  0.363682684688473 1.883909475375  0.441589759973177  0.892216398734045  0.318439249407634 1.80280023605493
0.4895  0.473488804789811  0.817759414733943  0.352872837575558 1.86315301442134  0.472913314858698  0.818576590080425  0.35247663557139 1.86332581731552  0.479779387198568  0.801576125679846  0.36073801707259 1.87970777141417  0.439760664432555  0.896385149776233  0.316594183854776 1.79980958655825
0.49  0.472138144711147  0.820665731731508  0.351468333647543 1.8610460602721  0.471566228283311  0.821454970905056  0.351086795244646 1.86128042143063  0.479779387198568  0.801576125679846  0.36073801707259 1.87970777141417  0.437937634912086  0.90055390081842  0.314758289161525 1.79682141970232
0.4905  0.470804117293778  0.823542642651742  0.350082796488939 1.85896205889853  0.470235783125341  0.82430406509687  0.349715756872403 1.85925746945542  0.477001027259709  0.807429020920428  0.357861951931299 1.87558271093857  0.436120656311214  0.904722651860608  0.312931527310066 1.79383573548715
0.491  0.469486939317788  0.826389428553001  0.348716412917807 1.85690156484719  0.468922209139008  0.827123164667134  0.348363704239828 1.85725743764334  0.477001027259709  0.807429020920428  0.357861951931298 1.87558271093856  0.434309713554464  0.908891402902796  0.311113860408768 1.79085253391272
0.4915  0.468186827812733  0.829205364944798  0.347369370109842 1.85486513862786  0.467625736702584  0.829911556409216  0.34703082141325 1.85528080565188  0.474283435643896  0.813179240798636  0.355055697408915 1.87153751704867  0.432504791591422  0.913060153944984  0.309305250691875 1.78787181497904
0.492  0.466903999681338  0.83198972276184  0.346041855221535 1.85285334596463  0.466346596417921  0.832668522873406  0.345717292363215 1.85332805588548  0.474283435643896  0.813179240798636  0.355055697408914 1.87153751704866  0.430705875396713  0.917228904987171  0.307505660519189 1.78489357868611
0.4925  0.465638671296882  0.834741769422357  0.344734054985346 1.85086675697061  0.465085018680022  0.835393343424441  0.344423300560106 1.85139967278256  0.471628154899262  0.818821934616265  0.352320469406252 1.86757547098469  0.428912949969981  0.921397656029359  0.305715052375759 1.78191782503393
0.493  0.464391058073846  0.837460769972962  0.34344615527632 1.84890594524382  0.463841233216091  0.838085295383779  0.343149028541796 1.84949614204486  0.471628154899262  0.818821934616265  0.352320469406252 1.86757547098469  0.42712600033587  0.925566407071547  0.303933388871564 1.7789445540225
0.4935  0.463161374011539  0.840145988321926  0.342178340649713 1.84697148688174  0.462615468593611  0.840743655258392  0.341894657452951 1.84761794980796  0.469036731916244  0.824352185427168  0.349657484026735 1.86369989935657  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.494  0.461949831210551  0.84279668856232  0.340930793849315 1.84506395941253  0.461407951697163  0.843367700057363  0.340660366555721 1.84576558175198  0.469036731916245  0.824352185427168  0.349657484026735 1.86369989935656  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.4945  0.460756639362042  0.845412136386084  0.33970369528635 1.84318394064109  0.460218907173886  0.84595670869715  0.33944633271175 1.84393952215166  0.466510708611787  0.829765032796824  0.347067948932646 1.85991415912739  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.495  0.459582005210045  0.847991600589456  0.338497222488996 1.84133200740905  0.459048556847668  0.848509963495868  0.338252729835588 1.84214025286564  0.466510708611788  0.829765032796824  0.347067948932646 1.85991415912739  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.4955  0.458426131987143  0.850534354669697  0.3373115495228 1.8395087342679  0.457897119102377  0.851026751756298  0.337079728319822 1.84036825226486  0.464051611371018  0.835055499077656  0.34455305357166 1.85622162022935  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.496  0.457289218824114  0.85303967851233  0.33614684638243 1.83771469206516  0.456764808234712  0.853506367436745  0.335927494432442 1.83862399410061  0.464051611371018  0.835055499077655  0.344553053571659 1.85622162022934  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.4965  0.456171460134327  0.855506860167411  0.335003278355535 1.83595044644446  0.455651833777477  0.855948112908109  0.334796189687203 1.83690794631315  0.461660939220646  0.840218619319965  0.34211395825134 1.85262564572216  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.497  0.455073044973947  0.857935197712591  0.333881005359674 1.8342165562607  0.454558399794402  0.858351300794786  0.333685970188035 1.83522056978246  0.461660939220647  0.840218619319964  0.34211395825134 1.85262564572216  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.4975  0.453994156379231  0.860324001199824  0.332780181253611 1.83251357191277  0.453484704147927  0.860715255896175  0.332596985948796 1.83356231702306  0.459340150732678  0.845249474874833  0.339751782061433 1.84912956944601  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.498  0.452934970682498  0.862672594681739  0.331700953124549 1.83084203359663  0.452430937741695  0.863039317184672  0.331529380189987 1.83193363082559  0.459340150732679  0.845249474874832  0.339751782061433 1.84912956944601  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.4985  0.451895656808627  0.864980318312673  0.330643460553224 1.82920246948317  0.45139728373984  0.8653228398751  0.330483288614365 1.83033494284847  0.457090649686611  0.850143230666452  0.337467589670679 1.84573667117262  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.499  0.450876375554221  0.867246530518391  0.329607834859098 1.82759539382575  0.450383916765518  0.867565197559531  0.329458838663709 1.82876667216357  0.457090649686611  0.850143230666451  0.337467589670679 1.84573667117262  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.4995  0.449877278851917  0.869470610227442  0.328594198328244 1.82602130500352  0.449391002081499  0.869765784400433  0.328456148759341 1.82722922376055  0.454913769553152  0.854895176016797  0.335262377056685 1.84245014932172  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5  0.448898509022581  0.871651959156024  0.327602663426907 1.82448068350806  0.448418694756025  0.871924017373997  0.327475327529384 1.82572298701527  0.454913769553152  0.854895176016797  0.335262377056685 1.84245014932172  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5005  0.447940198018511  0.87379000413712  0.326633332004037 1.82297398988145  0.447467138817506  0.874039338554458  0.326516473026036 1.82424833412852  0.45281075690247  0.859500768795492  0.333137056263939 1.83927309138381  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.501  0.44700246666101  0.875884199483534  0.325686294486542 1.82150166261571  0.446536466402048  0.876111217429102  0.325579671936583 1.82280561854181  0.452810756902471  0.859500768795492  0.333137056263938 1.8392730913838  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5015  0.446085423876081  0.877934029373341  0.324761629071296 1.82006411602407  0.445626796898152  0.878139153232572  0.324664998792162 1.82139517333808  0.45078275388455  0.863955682543494  0.331092439325929 1.83620844227508  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.502  0.445189165932243  0.879939010245169  0.323859400918381 1.81866173809625  0.444738236093335  0.880122677288056  0.323772515178679 1.82001730963565  0.450782753884551  0.863955682543493  0.331092439325928 1.83620844227508  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5025  0.4443137756848  0.881898693189635  0.322979661350326 1.81729488835076  0.443870875327752  0.882061355341865  0.32290226895461 1.81867231498451  0.44883077997751  0.868255856082953  0.32912922153181 1.83325897094392  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.503  0.443459321831135  0.883812666322276  0.32212244706251 1.81596389569848  0.443024790660272  0.883954789876972  0.322054293480748 1.81736045177498  0.448830779977511  0.868255856082954  0.32912922153181 1.83325897094391  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5035  0.442625858181909  0.885680557122334  0.321287779350151 1.81466905633261  0.442200042052737  0.885802622390164  0.32122860686724 1.81608195566912  0.44695571325045  0.872397544980831  0.327247964264974 1.83042723564875  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.504  0.441813422953208  0.887502034720901  0.320475663357622 1.81341063166138  0.441396672578441  0.887604535616666  0.320425211243541 1.81483703406598  0.446955713250451  0.87239754498083  0.327247964264974 1.83042723564874  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5045  0.44102203808493  0.88927681212123  0.319686087356059 1.81218884630033  0.440614707661085  0.889360255685366  0.319644092057123 1.81362586461247  0.445158271438832  0.876377374085254  0.325449077688748 1.82771554843201  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.505  0.440251708590831  0.89100464833332  0.318919022055449 1.81100388614194  0.439854154350659  0.891069554187253  0.318885217406991 1.81244859377167  0.445158271438833  0.876377374085254  0.325449077688748 1.82771554843201  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5055  0.439502421945766  0.892685350404522  0.3181744199575 1.80985589652087  0.439115000642815  0.892732250139219  0.318148537418155 1.81130533546122  0.443438993180369  0.880192390207365  0.323732803601302 1.82512593941882  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.506  0.438774147515734  0.894318775327555  0.317452214755728 1.80874498049332  0.4383972148484  0.894348211825169  0.317433983663307 1.81019616977424  0.44343899318037  0.880192390207366  0.323732803601302 1.82512593941881  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5065  0.438066836036322  0.895904831807253  0.316752320789181 1.80767119724921  0.437700745019763  0.895917358496295  0.31674146863797 1.80912114179557  0.441798219805316  0.883840113884592  0.322099198825327 1.82266012166858  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.507  0.437380419145125  0.897443481867496  0.316074632556198 1.8066345606759  0.437025518440432  0.897439661912566  0.316070885295294 1.80808026052588  0.441798219805317  0.883840113884593  0.322099198825327 1.82266012166857  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5075  0.436714808973576  0.898934742280106  0.315419024294473 1.80563503809163  0.436371441184545  0.898915147707807  0.315422106646589 1.80707349792625  0.440236078114139  0.887318589042367  0.320548119535591 1.82031945739624  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.508  0.436069897803444  0.900378685798051  0.314785349633498 1.80467254916657  0.435738397752219  0.900343896561392  0.31479498543343 1.80610078809509  0.440236078114139  0.887318589042368  0.320548119535591 1.82031945739624  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5085  0.435445557793036  0.901775442176176  0.314173441325145 1.80374696504809  0.435126250786686  0.901726045160358  0.314189353876904 1.80516202658921  0.438752464604526  0.890626429279003  0.319079206956096 1.81810492645153  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.509  0.434841640777777  0.903125198963701  0.313583111057811 1.8028581077063  0.434534840878618  0.903061786936897  0.313605023509183 1.80425706989963  0.438752464604526  0.890626429279004  0.319079206956095 1.81810492645153  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5095  0.434257978149488  0.904428202054096  0.313014149359054 1.80200574951384  0.433963986462561  0.904351372567457  0.313041785092141 1.80338573509226  0.437347031625663  0.893762859441829  0.317691874875459 1.8160170979929  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.51  0.433694380818197  0.905684755979512  0.312466325591124 1.80118961307288  0.433413483809786  0.90559511022128  0.312499408627189 1.80254779962232  0.437347031625664  0.893762859441831  0.317691874875459 1.8160170979929  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5105  0.433150639259802  0.906895223938749  0.31193938804314 1.80040937129981  0.432883107121208  0.90679336554798  0.311977643459876 1.80174300133016  0.436019175937553  0.896727751150212  0.316385299431384 1.81405610631158  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.511  0.43262652365229  0.908060027549831  0.311433064122962 1.79966464777635  0.432372608723234  0.907946561395807  0.31147621848211 1.80097103862498  0.436019175937553  0.896727751150213  0.316385299431384 1.81405610631158  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5115  0.432121784102591  0.909179646320456  0.310947060651015 1.79895501737302  0.431881719368623  0.909055177254411  0.310994842434047 1.80023157086098  0.434768030134517  0.899521650960059  0.315158411600359 1.81222163174492  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.512  0.431636150965404  0.910254616832095  0.310481064257454 1.79828000714854  0.431410148643463  0.910119748418358  0.310533204306897 1.79952421890946  0.434768030134517  0.899521650960059  0.315158411600358 1.81222163174491  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5125  0.431169335254575  0.911285531636035  0.310034741883172 1.79763909752602  0.430957585480514  0.911140864870135  0.310090973846962 1.79884856592797  0.433592457353058  0.902145799960045  0.314009892795088 1.81051288756276  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.513  0.430721029146835  0.912273037862457  0.309607741384151 1.79703172374365  0.430523698778093  0.912119169884052  0.309667802160313 1.79820415832629  0.433592457353058  0.902145799960046  0.314009892795087 1.81051288756276  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5135  0.430290906576844  0.913217835546372  0.309199692237704 1.79645727757487  0.430108138122697  0.913055358355147  0.309263322416534 1.79759050692683  0.432491049624101  0.904602143744656  0.312938173918739 1.80892861361367  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.514  0.429878623921646  0.914120675677131  0.308810206348095 1.79591510930991  0.429710534612524  0.913950174859998  0.30887715064896 1.79700708831515  0.4324910496241  0.904602143744658  0.312938173918739 1.80892861361368  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5145  0.429483820771805  0.914982357981057  0.308438878948041 1.79540452998765  0.429330501777984  0.914804411459043  0.308508886647871 1.79645334637444  0.431462130148656  0.90689333192237  0.311941438151846 1.80746707737925  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.515  0.429106120785606  0.915803728449541  0.308085289591561 1.79492481386376  0.428967636594313  0.915618905252751  0.308158114942105 1.79592869399574  0.431462130148656  0.906893331922372  0.311941438151846 1.80746707737925  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5155  0.428745132621899  0.916585676627678  0.307749003232664 1.79447520109844  0.428621520580384  0.916394535706609  0.307824405863612 1.79543251495396  0.430503759675752  0.909022706584354  0.311017627656089 1.80612608290774  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.516  0.428400450946335  0.917329132681081  0.307429571383409 1.79405490064435  0.428291720976883  0.917132221762307  0.307507316688551 1.7949641659379  0.430503759675752  0.909022706584357  0.311017627656088 1.80612608290774  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5165  0.428071657504998  0.91803506426092  0.307126533344012 1.79366309331298  0.427977791996144  0.917832918754887  0.307206392847716 1.79452297872084  0.42961374704508  0.91099427947127  0.310164454271709 1.80490298788765  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.517  0.427758322258707  0.918704473189396  0.306839417496837 1.79329893499571  0.427679276135158  0.918497615157614  0.306921169198236 1.79410826245671  0.42961374704508  0.910994279471272  0.310164454271708 1.80490298788764  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5175  0.427460004570645  0.919338391989804  0.306567742655391 1.79296156001377  0.427395705542532  0.919127329178216  0.306651171347899 1.79371930608567  0.428789663828574  0.912812697920991  0.309379414165967 1.80379472888632  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.518  0.427176254439374  0.919937880286943  0.306311019458854 1.79265008457022  0.42712660342963  0.919723105231654  0.30639591702276 1.79335538083171  0.428789663828574  0.912812697920993  0.309379414165966 1.80379472888631  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5185  0.426906613768838  0.920504021104927  0.306068751802103 1.79236361027563  0.426871485515621  0.920286010315799  0.3061549174683 1.79301574277381  0.428028862870528  0.914483200042682  0.308659806263871 1.80279785452947  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.519  0.426650617666558  0.92103791709045  0.305840438290888 1.79210122771879  0.426629861495818  0.920817130317301  0.305927678873996 1.79269963547192  0.428028862870528  0.914483200042684  0.30865980626387 1.80279785452947  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5195  0.42640779576094  0.921540686690098  0.305625573711482 1.79186202005338  0.426401236522467  0.921317566275472  0.305713703810946 1.79240629262832  0.427328500391225  0.91601155992493  0.30800275416534 1.80190856614618  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.52  0.426177673528435  0.922013460310584  0.305423650504074 1.79164506657161  0.426185112687075  0.921788430632188  0.305512492672088 1.79213494076463  0.427328500391225  0.916011559924931  0.30800275416534 1.80190856614618  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5205  0.425959773621214  0.922457376490605  0.305234160229142 1.79144944623675  0.425980990493405  0.922230843495622  0.30532354510459 1.79188480189538  0.426685561191192  0.917404024028663  0.30740523113149 1.80112276516515  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.521  0.42575361718607  0.92287357811251  0.305056595016234 1.79127424114704  0.425788370310456  0.922645928945148  0.305146361424141 1.7916550961787  0.426685561191192  0.917404024028664  0.30740523113149 1.80112276516515  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5215  0.425558725165385  0.923263208681145  0.304890448984843 1.79111853990512  0.425606753795066  0.923034811403812  0.304980444001165 1.79144504452587  0.426096886378841  0.918667240220578  0.30686408761337 1.80043610633509  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.522  0.425374619571266  0.923627408695972  0.304735219627495 1.79098144086874  0.425435645274219  0.923398612103657  0.304825298609403 1.79125387115203  0.426096886378841  0.918667240220578  0.306864087613369 1.80043610633508  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5225  0.425200824724297  0.92396731214113  0.304590409145695 1.79086205526055  0.425274553077693  0.923738445667648  0.304680435727825 1.79108080605145  0.425559202949654  0.919808181152914  0.306376080705378 1.79984405566729  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.523  0.425036868448786  0.92428404311626  0.304455525730023 1.79075951011711  0.425122990812334  0.924055416830219  0.304545371787457 1.79092508738192  0.425559202949654  0.919808181152915  0.306376080705377 1.79984405566729  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5235  0.424882283216945  0.924578712628913  0.304330084776406 1.79067295105957  0.424980478570019  0.924350617316479  0.304419630355479 1.79078596374471  0.425069154475392  0.920834063876603  0.305937904837958 1.79934195187332  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.524  0.424736607234996  0.92485241556712  0.304213610031431 1.79060154487177  0.42484654406218  0.92462512289794  0.304302743249675 1.79066269634724  0.425069154475392  0.920834063876603  0.305937904837957 1.79934195187332  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5245  0.424599385464917  0.925106227868305  0.304105634660434 1.7905444818735  0.424720723674654  0.924879990640287  0.304194251577281 1.79055456103845  0.424623332120851  0.921752267677314  0.305546222983928 1.79892507000161  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.525  0.424470170576213  0.925341203898183  0.304005702233068 1.79050097808041  0.424602563437576  0.92511625635627  0.304093706693103 1.79046085020757  0.424623332120851  0.921752267677314  0.305546222983928 1.79892507000161  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5255  0.424348523822892  0.925558374050724  0.303913367622027 1.79047027714458  0.424491619905986  0.925334932274299  0.304000671072803 1.79038087453959  0.424218305195414  0.922570252142945  0.305197697642218 1.7985886859693  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.526  0.424234015841596  0.925758742577604  0.303828197811588 1.79045165207258  0.424387460947802  0.925537004930746  0.303914719098178 1.79031396462229  0.424218305195414  0.922570252142946  0.305197697642218 1.7985886859693  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5265  0.424126227367644  0.925943285652952  0.30374977261367 1.79044440672123  0.424289666436798  0.925723433291463  0.303835437752247 1.79025947240166  0.42385065046726  0.923295477406914  0.304889020882258 1.79832814073863  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.527  0.42402474986654  0.926112949676637  0.303677685290072 1.79044787707353  0.424197828849187  0.925895147105497  0.303762427222911 1.79021677248439  0.42385065046726  0.923295477406915  0.304889020882258 1.79832814073863  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5275  0.423929186079315  0.926268649816832  0.303611543080535 1.79046143229999  0.424111553763317  0.926053045491632  0.303695301414902 1.79018526328797  0.423516979517712  0.923935328369896  0.304616942780461 1.79813890299835  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.528  0.42383915048081  0.926411268790254  0.303550967637193 1.79048447561321  0.424030460262905  0.926197995756059  0.30363368837061 1.79016436804064  0.423516979517713  0.923935328369897  0.30461694278046 1.79813890299834  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5285  0.423754269650781  0.926541655876233  0.303495595366858 1.79051644492556  0.423954181245025  0.926330832437377  0.303577230601223 1.79015353563508  0.423213963488504  0.924497044493491  0.304378297653877 1.79801662937183  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.529  0.423674182558373  0.92666062615872  0.303445077683375 1.7905568133218  0.423882363634859  0.926452356573112  0.303525585330423 1.79015224134146  0.423213963488504  0.924497044493492  0.304378297653877 1.79801662937183  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5295  0.423598540761195  0.92676895998852  0.303399081173057 1.79060508936042  0.423814668509875  0.926563335180211  0.303478424653541 1.7901599873865  0.422938354670724  0.924987656496373  0.304170027590768 1.79795722137555  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.53  0.423527008520778  0.926867402656322  0.303357287676832 1.79066081721887  0.423750771136731  0.926664500940344  0.30343543561576 1.79017630340696  0.422938354670724  0.924987656496374  0.304170027590768 1.79795722137555  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5305  0.423459262836753  0.926956664265784  0.303319394293349 1.79072357669905  0.423690360924695  0.926756552079487  0.303396320213493 1.79020074678674  0.422687004495093  0.92541393098317  0.30398920288773 1.79795687858236  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.531  0.423394993402551  0.927037419794596  0.303285113307737 1.79079298311035  0.423633141299815  0.926840152430129  0.303360795323509 1.7902329028881  0.422687004495093  0.925413930983171  0.303989202887729 1.79795687858235  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5315  0.423333902485787  0.927110309330587  0.30325417205117 1.7908686870487  0.423578829504424  0.926915931663462  0.303328592564815 1.79027238518803  0.422456877602659  0.925782323715739  0.303833039121953 1.79801214769027  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.532  0.423275704736858  0.927175938469113  0.303226312696645 1.79095037408983  0.423527156326794  0.926984485678263  0.303299458098558 1.79031883533185  0.422456877602659  0.925782323715739  0.303833039121952 1.79801214769026  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5325  0.423220126929488  0.927234878857486  0.303201291996657 1.79103776441599  0.423477865765931  0.927046377132597  0.303273152371458 1.79037192311656  0.422245061796636  0.926098941913081  0.303698910708848 1.79811996744628  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.533  0.423166907637161  0.927287668871835  0.30317888096858 1.79113061239501  0.423430714636598  0.92710213610421  0.303249449808412 1.7904313464168  0.422245061796636  0.926098941913081  0.303698910708848 1.79811996744628  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5335  0.4231157968495  0.92733481441169  0.303158864533621 1.79122870613038  0.42338547211963  0.927152260865347  0.303228138459967 1.7904968310668  0.422048773794044  0.926369515655451  0.303584360913467 1.7982777096138  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.534  0.423066555532671  0.927376789797632  0.303141041115223 1.79133186700108  0.423341919262542  0.92719721875777  0.303209019610361 1.79056813071186  0.422048773794044  0.926369515655451  0.303584360913466 1.7982777096138  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5345  0.423018955137913  0.927414038757556  0.303125222202721 1.79143994920923  0.423299848435325  0.927237447154  0.30319190735175 1.79064502664282  0.421865360804975  0.926599378184048  0.303487108393685 1.79848321639036  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.535  0.422972777062199  0.927446975487493  0.303111231885894 1.79155283935283  0.42325906274607  0.927273354491114  0.303176628130117 1.79072732762727  0.421865360804975  0.926599378184049  0.303487108393684 1.79848321639036  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5355  0.422927812069599  0.927475985773377  0.303098906365898 1.7916704560211  0.423219375420864  0.927305321363967  0.303163020268154 1.79081486975093  0.421692298063739  0.926793454640418  0.303405050449546 1.79873483487056  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.536  0.422883859668616  0.927501428160829  0.30308809344781 1.79179274946388  0.423180609152064  0.927333701665242  0.303150933470213 1.79090751628272  0.421692298063739  0.926793454640419  0.303405050449545 1.79873483487055  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5365  0.422840727438889  0.927523635160666  0.303078652019741 1.79191970139361  0.423142595418761  0.927358823760447  0.303140228314129 1.79100515757654  0.421527182517217  0.926956258586843  0.303336263233389 1.79903144930042  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.537  0.422798230346846  0.92754291447864  0.30307045152318 1.79205132478058  0.423105173782842  0.927380991686709  0.303130775734423 1.79110771102272  0.421527182517217  0.926956258586844  0.303336263233389 1.79903144930042  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5375  0.422756190022127  0.927559550258757  0.303063371418883 1.7921876637869  0.423068191163706  0.927400486365007  0.303122456501102 1.79121512106194  0.421367722939984  0.927091895494396  0.303278999237503 1.79937251197987  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.538  0.422714434006569  0.927573804330359  0.30305730065229 1.79232879381391  0.423031501094269  0.927417566816358  0.303115160697895 1.79132735927358  0.421367722939985  0.927091895494397  0.303278999237502 1.79937251197986  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5385  0.422672794978311  0.927585917450107  0.303052137122083 1.79247482167402  0.422994962960498  0.927432471373294  0.303108787203452 1.79144442455074  0.421211726793236  0.927204072279901  0.303231682419314 1.79975807373571  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.539  0.422631109953251  0.927596110530822  0.303047787155135 1.79262588589761  0.422958441226291  0.92744541887887  0.303103243178651 1.79156634337323  0.421211726793237  0.927204072279902  0.303231682419313 1.7997580737357  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5395  0.422589219465814  0.927604585850119  0.303044164990736 1.79278215718451  0.422921804645142  0.927456609866294  0.303098443562844 1.79169317018995  0.421057084176179  0.927296111914829  0.303192901349068 1.80018881491022  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.54  0.422546966730745  0.927611528232622  0.303041192276627 1.79294383900838  0.422884925459598  0.927466227713139  0.303094310581467 1.79182498792112  0.42105708417618  0.927296111914829  0.303192901349067 1.80018881491021  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5405  0.422504196787334  0.927617106200387  0.303038797579001 1.79311116838169  0.42284767858918  0.927474439764924  0.30309077326717 1.79196190859096  0.420901749236347  0.927370972114121  0.303161400772739 1.80066607778877  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.541  0.422460755627284  0.927621473087037  0.303036915908337 1.79328441678788  0.42280994080707  0.927481398423632  0.303087766996234 1.7921040741006  0.420901749236347  0.927370972114122  0.303161400772739 1.80066607778877  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5415  0.42241648930718  0.927624768111856  0.303035488262543 1.79346389128631  0.422771589905513  0.927487242197538  0.303085233041761 1.79225165715073  0.420743719411955  0.927431267135306  0.303136071975771 1.80119190132799  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.542  0.422371243046347  0.92762711741085  0.303034461188654 1.79364993579476  0.422732503849645  0.927492096709392  0.303083118144834 1.79240486232301  0.420743719411956  0.927431267135306  0.30313607197577 1.80119190132797  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5425  0.422324860310714  0.927628635022483  0.303033786363986 1.79384293255337  0.422692559919132  0.927496075660701  0.303081374104546 1.79256392732895  0.420581012877905  0.927479291771451  0.303115942313445 1.80176905894608  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.543  0.42227718188317  0.927629423826411  0.303033420197417 1.79404330377278  0.422651633836813  0.927499281750451  0.303079957387548 1.792729124434  0.420581012877906  0.927479291771452  0.303115942313444 1.80176905894607  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5435  0.422228044920821  0.927629576434138  0.30303332345122 1.79425151346855  0.42260959888336  0.927501807547214  0.303078828757563 1.79290076206488  0.420411644560718  0.927517046698301  0.303100164244179 1.80240110000333  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.544  0.422177281999508  0.92762917603107  0.303033460883632 1.79446806948263  0.422566324996791  0.927503736314045  0.303077952925042 1.79307918660664  0.420411644560718  0.927517046698302  0.303100164244178 1.80240110000332  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5445  0.422124720145906  0.927628297169854  0.303033800912191 1.79469352569217  0.422521677855624  0.927505142786074  0.303077298217006 1.79326478439627  0.420233601079659  0.927546264429322  0.303088004165431 1.80309239543638  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.545  0.422070179857615  0.927627006515297  0.303034315297681 1.79492848440459  0.422475517944358  0.927506093901101  0.303076836266916 1.79345798391821  0.420233601079659  0.927546264429323  0.30308800416543 1.80309239543637  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5455  0.422013474111678  0.927625363541661  0.303034978848345 1.79517359893675  0.422427699600012  0.927506649483833  0.303076541724281 1.79365925820713  0.420044814964533  0.927568435235708  0.303078831310961 1.80384818782105  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.546  0.421954407362122  0.927623421183349  0.303035769143909 1.79542957637508  0.422378070038484  0.927506862884736  0.303076391983566 1.79386912746175  0.420044814964533  0.927568435235709  0.30307883131096 1.80384818782105  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5465  0.42189277452728  0.927621226440208  0.303036666278894 1.79569718051251  0.422326468359136  0.927506781574711  0.303076366931893 1.79408816187531  0.419843138497624  0.927584832495841  0.303072106925215 1.8046746459269  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.547  0.421828359967844  0.927618820939  0.303037652624542 1.79597723495667  0.422272724530327  0.927506447697067  0.303076448714893 1.79431698466903  0.419843138497624  0.927584832495841  0.303072106925215 1.8046746459269  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5475  0.421760936456919  0.927616241452693  0.30303871260865 1.79627062640262  0.422216658345234  0.927505898578337  0.303076621520029 1.79455627537209  0.419626317529936  0.927596537045085  0.303067373887783 1.80557892359887  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.548  0.421690264143567  0.927613520379404  0.303039832512533 1.79657830806215  0.422158078359578  0.927505167199746  0.303076871376646 1.79480677329652  0.419626317529936  0.927596537045085  0.303067373887783 1.80557892359887  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5485  0.42161608951177  0.927610686182928  0.303041000284285 1.79690130324014  0.422096780804048  0.927504282631149  0.303077185971949 1.79506928123581  0.419391965631637  0.927604460198376  0.303064246919739 1.80656922256069  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.549  0.421538144337056  0.927607763796823  0.303042205367496 1.79724070904713  0.422032548473184  0.927503270429383  0.30307755448208 1.79534466937766  0.419391965631637  0.927604460198375  0.303064246919738 1.80656922256069  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5495  0.421456144643502  0.927604774994113  0.303043438544565 1.79759770023582  0.421965149591416  0.927502153002986  0.303077967417485 1.79563387942672  0.419137538954025  0.927609365211589  0.303062403465646 1.80765485848602  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.55  0.421369789664275  0.927601738724632  0.303044691793722 1.79797353314752  0.421894336657358  0.92750094994525  0.3030784164817 1.79593792893128  0.419137538954025  0.927609365211588  0.303062403465646 1.80765485848602  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5505  0.421278760809374  0.927598671422083  0.303045958158903 1.798369549753  0.421819845268066  0.927499678337614  0.303078894442731 1.796257915806  0.41886031220538  0.927611887031274  0.303061575310885 1.80884632943145  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.551  0.421182720644745  0.927595587282807  0.30304723163161 1.79878718177058  0.421741392925555  0.927498353025335  0.303079395016191 1.79659502304111  0.41886031220538  0.927611887031272  0.303061575310885 1.80884632943145  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5515  0.421081311887533  0.92759249851825  0.303048507043932 1.79922795484256  0.421658677828506  0.927496986867352  0.303079912759382 1.79695052358586  0.418557356174949  0.927612550254691  0.303061540964298 1.81015538547615  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.552  0.420974156422732  0.927589415583058  0.303049779971888 1.79969349274955  0.421571377652824  0.927495590962223  0.303080442975529 1.79732578539241  0.41855735617495  0.927612550254688  0.303061540964298 1.81015538547615  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5525  0.420860854347156  0.927586347380631  0.303051046648331 1.80018552164009  0.42147914832546  0.927494174851931  0.303080981627392 1.79772227660333  0.418225517276639  0.927611785282814  0.303062118811276 1.81159509817052  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.553  0.42074098304719  0.92758330144795  0.303052303884634 1.80070587425188  0.421381622796671  0.927492746705279  0.30308152525954 1.79814157086405  0.41822551727664  0.927611785282811  0.303062118811276 1.81159509817052  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5535  0.420614096317403  0.92758028412134  0.303053549000459 1.80125649409863  0.42127840981679  0.927491313482549  0.303082070928565 1.79858535273842  0.417861399624622  0.927609942698131  0.30306316102214 1.81317992816752  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.554  0.420479723527672  0.927577300684812  0.303054779760902 1.80183943959522  0.421169092724368  0.927489881082983  0.303082616140584 1.79905542320347  0.417861399624623  0.927609942698128  0.30306316102214 1.81317992816751  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5545  0.420337368847071  0.927574355502482  0.303055994320395 1.80245688809228  0.421053228253518  0.927488454476575  0.303083158795388 1.79955370519627  0.417461350194442  0.927607305937306  0.303064548184971 1.81492578920068  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.555  0.420186510533304  0.927571452136523  0.303057191172735 1.8031111397894  0.420930345369158  0.927487037821559  0.303083697136654 1.80008224918334  0.417461350194444  0.927607305937303  0.303064548184971 1.81492578920067  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5555  0.420026600297007  0.927568593451956  0.303058369106688 1.80380462149535  0.420799944139787  0.927485634568934  0.303084229707661 1.80064323872022  0.417021447662172  0.927604102356971  0.303066184620444 1.81685010638804  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.556  0.419857062750738  0.927565781709563  0.303059527166632 1.80453989020159  0.42066149465838  0.927484247555204  0.303084755311989 1.80123899596589  0.417021447662173  0.927604102356968  0.303066184620444 1.81685010638803  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5565  0.419677294952883  0.92756301864805  0.303060664617745 1.805319636435  0.420514436022879  0.927482879084505  0.303085272978732 1.80187198711439  0.41653749554727  0.927600512810233  0.303067994328253 1.81897186668673  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.557  0.41948666605713  0.927560305556559  0.3030617809153 1.80614668735398  0.420358175388674  0.92748153100115  0.303085781931759 1.8025448277027  0.416537495547271  0.92760051281023  0.303067994328253 1.81897186668672  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5575  0.419284517078459  0.927557643338492  0.303062875677623 1.80702400955168  0.420192087106335  0.927480204753554  0.303086281562634 1.80326028775224  0.416005020308274  0.927596679863153  0.303069917510012 1.82131165920442  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.558  0.419070160786834  0.927555032567563  0.303063948662358 1.80795471152929  0.420015511958697  0.927478901450465  0.303086771406806 1.80402129669803  0.416005020308274  0.927596679863151  0.303069917510012 1.82131165920442  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5585  0.418842881739944  0.927552473536917  0.303064999745664 1.80894204580176  0.41982775651212  0.927477621910277  0.303087251122714 1.80483094805789  0.415419275050465  0.927592714785761  0.303071907611353 1.82389170299414  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.559  0.418601936466396  0.927549966302051  0.303066028904041 1.80998941059826  0.419628092597498  0.927476366704187  0.303087720473515 1.80569250379188  0.415419275050465  0.927592714785758  0.303071907611354 1.82389170299414  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5595  0.418346553810705  0.927547510718243  0.303067036198483 1.81110035111952  0.419415756937142  0.927475136193876  0.303088179311129 1.80660939830017  0.414775249497377  0.92758870345231  0.303073928826005 1.82673585992214  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.56  0.418075935451277  0.927545106473105  0.303068021760698 1.81227856031442  0.419189950934163  0.927473930564321  0.303088627562349 1.80758524200614  0.414775249497377  0.927588703452308  0.303073928826005 1.82673585992214  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5605  0.417789256602251  0.927542753114822  0.303068985781158 1.81352787913889  0.418949840641359  0.927472749852304  0.303089065216771 1.80862382447013  0.41406768684982  0.927584711281716  0.303075954006279 1.82986963020495  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.561  0.417485666909696  0.927540450076584  0.303069928498764 1.8148522962605  0.418694556926823  0.92747159397111  0.303089492316342 1.80972911697843  0.414067686849821  0.927584711281714  0.303075954006279 1.82986963020494  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5615  0.417164291552036  0.927538196697674  0.303070850191924 1.81625594717351  0.418423195853534  0.927470462731883  0.303089908946332 1.81090527455143  0.413291108103765  0.927580787342332  0.30307796292733 1.83332012826197  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.562  0.416824232553913  0.927535992241607  0.30307175117089 1.81774311269013  0.418134819290112  0.927469355862017  0.30309031522755 1.8121566373145  0.413291108103765  0.927580787342331  0.303077962927331 1.83332012826197  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5625  0.416464570321784  0.9275338359117  0.30307263177118 1.81931821677537  0.417828455769562  0.927468273020973  0.30309071130966 1.81348773117561  0.412439844319306  0.927576967736515  0.303079940856255 1.83711603662142  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.563  0.41608436540858  0.927531726864385  0.303073492347957 1.82098582369437  0.417503101612333  0.927467213813831  0.303091097365459 1.81490326775399  0.412439844319307  0.927576967736514  0.303079940856256 1.83711603662142  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5635  0.415682660513527  0.927529664220561  0.30307433327125 1.82275063444334  0.417157722329268  0.927466177802862  0.303091473585988 1.81640814350522  0.411508077225094  0.927573278370386  0.303081877381377 1.84128753574618  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.564  0.415258482721919  0.927527647075236  0.303075154921884 1.82461748243708  0.416791254319001  0.927465164517383  0.303091840176379 1.81800743798957  0.411508077225095  0.927573278370385  0.303081877381378 1.84128753574618  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5645  0.414810845988143  0.927525674505693  0.303075957688059 1.82659132842878  0.416402606873154  0.92746417346212  0.303092197352328 1.81970641123206  0.410489888405144  0.927569737203593  0.303083765461579 1.84586620780804  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.565  0.414338753863586  0.927523745578367  0.30307674196246 1.82867725463983  0.415990664501139  0.92746320412427  0.303092545337129 1.82151050012505  0.410489888405144  0.927569737203593  0.30308376546158 1.84586620780804  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5655  0.413841202469284  0.927521859354627  0.303077508139844 1.83088045808065  0.41555428958463  0.927462255979451  0.30309288435917 1.8234253138268  0.40937931714796  0.927566356063168  0.303085600660073 1.85088491262573  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.566  0.413317183711218  0.927520014895586  0.303078256615034 1.83320624304597  0.415092325369705  0.927461328496683  0.30309321464985 1.82545662811218  0.409379317147961  0.927566356063168  0.303085600660074 1.85088491262573  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5665  0.412765688734136  0.927518211266114  0.30307898778126 1.83566001277104  0.414603599302346  0.927460421142535  0.303093536441843 1.82761037863551  0.408170426842856  0.927563142095063  0.30308738053146 1.85637763418948  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.567  0.412185711607553  0.927516447538136  0.303079702028801 1.83824726023841  0.414086926710408  0.927459533384576  0.30309384996767 1.82989265306871  0.408170426842857  0.927563142095063  0.303087380531461 1.85637763418948  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5675  0.411576253235361  0.927514722793334  0.30308039974388 1.84097355812802  0.413541114832307  0.927458664694195  0.30309415545852 1.83230968208219  0.406857379587954  0.927560098917076  0.303089104135131 1.86237929641393  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.568  0.410936325478091  0.927513036125343  0.303081081307784 1.84384454790638  0.412964967189613  0.927457814548922  0.303094453143304 1.83486782914044  0.406857379587955  0.927560098917076  0.303089104135132 1.86237929641393  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5685  0.410264955474472  0.92751138664151  0.303081747096166 1.84686592805405  0.412357288297388  0.9274569824343  0.303094743247889 1.83757357908817  0.405434518432842  0.927557227527653  0.303090771651932 1.86892554698779  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.569  0.409561190146476  0.927509773464286  0.3030823974785 1.85004344143365  0.411716888702592  0.927456167845377  0.303095025994496 1.84043352550835  0.405434518432844  0.927557227527653  0.303090771651933 1.86892554698779  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5695  0.408824100869573  0.927508195732317  0.303083032817681 1.85338286180426  0.411042590337187  0.927455370287898  0.303095301601229 1.84345435683802  0.403896456421751  0.927554527016733  0.303092384084588 1.87605250841875  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.57  0.408052788287465  0.927506652601254  0.30308365346973 1.85688997949092  0.410333232168699  0.927454589279215  0.30309557028172 1.84664284123294  0.403896456421753  0.927554527016734  0.303092384084588 1.87605250841874  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5705  0.407246387248092  0.927505143244383  0.303084259783589 1.860570586222  0.40958767612705  0.927453824348988  0.303095832244874 1.8500058101776  0.402238171337436  0.927551995117314  0.303093943025512 1.88379649560439  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.571  0.406404071835272  0.927503666853024  0.303084852101006 1.86443045915061  0.408804813282442  0.927453075039689  0.303096087694681 1.85355014084235  0.402238171337438  0.927551995117314  0.303093943025512 1.88379649560438  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5715  0.405525060467877  0.927502222636828  0.303085430756483 1.86847534408106  0.407983570245037  0.927452340906961  0.303096336830112 1.85728273719497  0.40045510477976  0.92754962862987  0.303095450478414 1.8921936994979  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.572  0.404608621036142  0.927500809823913  0.303085996077266 1.87271093792508  0.407122915753166  0.927451621519844  0.30309657984505 1.86121050987961  0.400455104779762  0.92754962862987  0.303095450478414 1.8921936994979  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5725  0.403654076042566  0.927499427660919  0.3030865483834 1.87714287041808  0.406221867412879  0.927450916460899  0.303096816928289 1.86534035488189  0.398543263955563  0.927547423746075  0.303096908722535 1.9012798366875  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.573  0.40266080771331  0.927498075412974  0.303087087987806 1.8817766851275  0.405279498547878  0.927450225326248  0.303097048263547 1.86967913100433  0.398543263955564  0.927547423746074  0.303096908722536 1.90127983668751  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5735  0.401628263049304  0.92749675236359  0.30308761519639 1.88661781976722  0.404294945115314  0.92744954772554  0.303097274029526 1.87423363618284  0.396499324317529  0.927545376293369  0.303098320210402 1.91108976498325  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.574  0.400555958828012  0.927495457814514  0.303088130308184 1.89167158563182  0.403267412639628  0.927448883281867  0.303097494399989 1.87901058268032  0.39649932431753  0.927545376293368  0.303098320210403 1.91108976498325  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5745  0.399443486781854  0.927494191085523  0.303088633615495 1.89694314493241  0.402196183113663  0.927448231631635  0.303097709543855 1.88401657120027  0.394320730979898  0.927543481917818  0.303099687491731 1.92165706542058  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.575  0.398290519719289  0.927492951514203  0.303089125404071 1.90243748217812  0.401080621813696  0.9274475924244  0.303097919625315 1.88925806396915  0.394320730979899  0.927543481917817  0.303099687491731 1.92165706542057  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5755  0.397096782117106  0.927491738455688  0.303089605953288 1.9081595444905  0.399920183972932  0.927446965322678  0.303098124803951 1.89474135684326  0.392005796668143  0.927541736219234  0.303101013157592 1.93301359146856  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.576  0.395862139888199  0.927490551282393  0.30309007553633 1.91411381006232  0.398714421256386  0.927446350001739  0.303098325234872 1.90047255050232  0.392005796668144  0.927541736219234  0.303101013157592 1.93301359146855  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5765  0.394586528123512  0.927489389383728  0.303090534420381 1.92030462787055  0.397462987979048  0.927445746149381  0.30309852106885 1.90645752079957  0.389553793838135  0.927540134849661  0.303102299800157 1.94518898669807  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.577  0.393269976621506  0.927488252165802  0.303090982866826 1.92673609024653  0.396165647008751  0.927445153465698  0.303098712452461 1.91270188834524  0.389553793838136  0.927540134849661  0.303102299800157 1.94518898669807  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5775  0.391912613487247  0.92748713905113  0.303091421131441 1.93341200755525  0.394822275295417  0.92744457166285  0.303098899528234 1.91921098740849  0.386965038536687  0.927538673583998  0.303103549984327 1.95821017274918  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.578  0.390514668191675  0.927486049478328  0.303091849464595 1.94033588333633  0.393432868969174  0.92744400046481  0.303099082434792 1.92598983423104  0.386965038536688  0.927538673583998  0.303103549984327 1.95821017274917  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5785  0.389076474085201  0.927484982901821  0.30309226811144 1.947510889884  0.391997547951477  0.927443439607134  0.303099261307 1.9330430948545  0.384240963577309  0.927537348369602  0.303104766228376 1.97210081016903  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.579  0.387598470400576  0.927483938791542  0.303092677312106 1.95493984405347  0.39051656002559  0.927442888836714  0.303099436276109 1.94037505257298  0.38424096357731  0.927537348369602  0.303104766228377 1.97210081016903  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5795  0.386081203756784  0.927482916632645  0.30309307730189 1.96262518320386  0.388990284315821  0.927442347911546  0.303099607469901 1.94798957513174  0.381384178678295  0.927536155360206  0.303105950991369 1.98688073559971  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.58  0.384525329156681  0.927481915925217  0.303093468311441 1.97056894129815  0.387419234128585  0.927441816600494  0.303099775012827 1.95589008180366  0.381384178678295  0.927536155360206  0.303105950991369 1.98688073559971  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5805  0.382931610463965  0.927480936184  0.303093850566937 1.97877272523744  0.385804059112712  0.927441294683059  0.303099939026147 1.96407951048538  0.378398515358246  0.927535090938239  0.303107106665646 2.00256537990564  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.581  0.38130092034471  0.92747997693812  0.303094224290265 1.98723769153413  0.384145546701457  0.927440781949163  0.303100099628064 1.97256028496682  0.378398515358247  0.92753509093824  0.303107106665646 2.00256537990563  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5815  0.379634239661516  0.927479037730822  0.303094589699186 1.99596452344121  0.382444622804242  0.927440278198923  0.303100256933858 1.98133428253875  0.375289054607984  0.927534151728689  0.303108235573073 2.01916517316027  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.582  0.37793265631223  0.927478118119214  0.303094947007502 2.00495340866429  0.380702351722311  0.92743978324244  0.303100411056012 1.99040280211545  0.375289054607986  0.927534151728688  0.303108235573073 2.01916517316026  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5825  0.376197363509524  0.927477217674024  0.303095296425208 2.01420401779035  0.378919935269079  0.927439296899598  0.303100562104339 1.99976653306127  0.372062135655374  0.927533334606872  0.303109339964065 2.03668494396876  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.583  0.37442965750212  0.927476335979354  0.303095638158649 2.02371548357473  0.37709871108293  0.927438818999853  0.303100710186103 2.00942552492208  0.372062135655375  0.927533334606871  0.303109339964066 2.03668494396876  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5835  0.372630934743025  0.927475472632456  0.303095972410664 2.0334863812346  0.375240150127544  0.927438349382044  0.303100855406135 2.01937915827445  0.36872534450626  0.92753263670193  0.30311042201865 2.05512332237786  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.584  0.370802688514704  0.92747462724351  0.30309629938072 2.04351470990414  0.3733458533823  0.927437887894199  0.303100997866952 2.029626116917  0.368725344506261  0.927532636701928  0.30311042201865 2.05512332237785  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5845  0.368946505025605  0.927473799435406  0.303096619265049 2.05379787541295  0.371417547732923  0.927437434393349  0.303101137668862 2.04016436163925  0.365287481372622  0.927532055397355  0.303111483849011 2.07447215758684  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.585  0.367064058996896  0.927472988843549  0.303096932256772 2.0643326745546  0.36945708108016  0.92743698874535  0.303101274910074 2.05099110581339  0.365287481372623  0.927532055397354  0.303111483849012 2.07447215758685  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5855  0.365157108762494  0.927472195115651  0.303097238546022 2.07511528101705  0.36746641669177  0.927436550824702  0.303101409686804 2.06210279306316  0.361758506577618  0.927531588329576  0.303112527503123 2.09471596377021  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.586  0.363227490909584  0.927471417911555  0.303097538320052 2.08614123315008  0.365447626830405  0.927436120514377  0.303101542093371 2.07349507727158  0.361758506577619  0.927531588329575  0.303112527503124 2.09471596377021  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5865  0.361277114490571  0.927470656903044  0.303097831763352 2.09740542374753  0.363402885696989  0.927435697705654  0.303101672222297 2.08516280519459  0.35814946504328  0.927531233385311  0.303113554969157 2.11583140946844  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.587  0.359307954841001  0.927469911773682  0.303098119057743 2.10890209202207  0.361334461735739  0.927435282297947  0.303101800164403 2.09710000195107  0.358149465043281  0.927531233385309  0.303113554969157 2.11583140946844  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5875  0.357322047041129  0.927469182218635  0.303098400382482 2.12062481795025  0.35924470935309  0.92743487419865  0.303101926008897 2.10929985966048  0.354472390004992  0.92753098869825  0.303114568180447 2.13778686808427  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.588  0.355321479061652  0.927468467944526  0.30309867591435 2.13256651916165  0.357136060108271  0.927434473322969  0.303102049843466 2.12175472949705  0.354472390004993  0.927530988698249  0.303114568180447 2.13778686808426  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5885  0.353308384636554  0.927467768669278  0.303098945827742 2.14471945054133  0.355011013438115  0.927434079593775  0.303102171754359 2.13445611742405  0.350740187140578  0.927530852645447  0.30311556902086 2.16054204888824  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.589  0.351284935907974  0.927467084121977  0.303099210294752 2.15707520670737  0.352872126982806  0.927433692941441  0.303102291826474 2.14739468386265  0.350740187140579  0.927530852645446  0.30311556902086 2.16054204888824  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5895  0.349253335889575  0.927466414042733  0.303099469485251 2.16962472751501  0.350722006582597  0.927433313303695  0.303102410143436 2.16056024753649  0.346966500833013  0.927530823843701  0.303116559330428 2.18404772941114  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.59  0.34721581079598  0.927465758182554  0.30309972356696 2.18235830672655  0.34856329601806  0.927432940625472  0.303102526787681 2.1739417937164  0.346966500833014  0.927530823843701  0.303116559330427 2.18404772941113  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5905  0.345174602286425  0.927465116303219  0.303099972705532 2.19526560397121  0.346398666568113  0.927432574858758  0.303102641840529 2.18752748706763  0.343165564786266  0.927530901146155  0.303117540911168 2.2082456109776  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.591  0.34313195967097  0.927464488177173  0.30310021706461 2.20833566010037  0.34423080646091  0.927432215962458  0.303102755382258 2.20130468927596  0.343165564786267  0.927530901146155  0.303117540911167 2.20824561097758  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5915  0.341090132127271  0.927463873587407  0.303100456805903 2.22155691602364  0.342062410292663  0.927431863902239  0.303102867492187 2.21525998159851  0.339352039665863  0.927531083639227  0.303118515533016 2.23306831919646  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.592  0.339051360975155  0.927463272327364  0.303100692089249 2.23491723508713  0.33989616848864  0.927431518650397  0.303102978248734 2.22937919244936  0.339352039665864  0.927531083639226  0.303118515533015 2.23306831919645  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.5925  0.337017872055064  0.927462684200839  0.303100923072674 2.24840392902926  0.337734756878942  0.927431180185719  0.303103087729501 2.24364743009072  0.335540840822954  0.927531370640007  0.303119484939807 2.25843957025  0.426319428178495  0.92745262004895  0.303130178050647 1.77760006942335
0.593  0.334991868254829  0.927462109021892  0.30310114991246 2.26200378752097  0.335580826459287  0.927430848493341  0.303103196011333 2.25804912045612  0.335540840822955  0.927531370640005  0.303119484939806 2.25843957024999  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5935  0.332975522227254  0.92746154661476  0.303101372763202 2.27570311126607  0.333436993403929  0.927430523564621  0.303103303170391 2.27256805008442  0.331746959468411  0.927531761694162  0.303120450855261 2.28427452161867  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.594  0.330970969338696  0.927460996813789  0.303101591777868 2.28948774860441  0.331305829394129  0.927430205397005  0.303103409282219 2.28718741409195  0.331746959468412  0.927531761694162  0.303120450855261 2.28427452161866  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5945  0.328980300886171  0.927460459463355  0.303101807107857 2.30334313552662  0.329189852321316  0.927429893993901  0.303103514421809 2.30188986905614  0.327985280879823  0.927532256574427  0.303121414988938 2.3104803222862  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.595  0.32700555761765  0.927459934417803  0.303102018903065 2.31725433897263  0.327091517419267  0.927429589364557  0.303103618663668 2.31665759062737  0.327985280879823  0.927532256574427  0.303121414988938 2.3104803222862  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5955  0.325048723587091  0.927459421541388  0.303102227311935 2.33120610324997  0.325013208874504  0.927429291523942  0.303103722081882 2.33147233562835  0.324270403340394  0.927532855279678  0.303122379042112 2.33695687240933  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.596  0.323111720372435  0.927458920708227  0.303102432481526 2.34518289937111  0.322957231958567  0.927429000492632  0.303103824750181 2.34631550834157  0.324270403340394  0.927532855279678  0.303122379042112 2.33695687240933  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5965  0.321196401681386  0.927458431802249  0.303102634557569 2.35916897707212  0.320925805720096  0.927428716296702  0.303103926742001 2.36116823062806  0.32061646151949  0.927533558034633  0.303123344713548 2.36359779592229  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.597  0.319304548366248  0.927457954717159  0.30310283368453 2.37314841923944  0.318921056268801  0.927428438967623  0.303104028130552 2.3760114154636  0.32061646151949  0.927533558034634  0.303123344713548 2.36359779592229  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5975  0.317437863865513  0.927457489356405  0.303103030005675 2.38710519843727  0.316945010677404  0.927428168542165  0.303104128988875 2.39082584342512  0.317036957908524  0.927534365290177  0.30312431370514 2.3902916217153  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.598  0.315597970086324  0.927457035633158  0.303103223663135 2.40102323519562  0.314999591521743  0.927427905062312  0.303104229389912 2.40559224160923  0.317036957908524  0.927534365290178  0.303124313705139 2.39029162171529  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5985  0.313786403738346  0.927456593470282  0.303103414797971 2.41488645768984  0.313086612073349  0.927427648575177  0.303104329406565 2.42029136441927  0.313544605725642  0.927535277724301  0.30312528772739 2.41692316015022  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.599  0.31200461312611  0.927456162800339  0.303103603550244 2.42867886241582  0.311207772153146  0.92742739913293  0.303104429111761 2.43490407561707  0.313544605725643  0.927535277724302  0.30312528772739 2.41692316015022  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.5995  0.310253955403505  0.927455743565567  0.303103790059091 2.44238457544309  0.309364654649415  0.927427156792737  0.303104528578512 2.44941143100205  0.310151186404733  0.92753629624367  0.303126268504713 2.44337505216849  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6  0.308535694290801  0.9274553357179  0.303103974462789 2.45598791380931  0.307558722697979  0.927426921616704  0.303104627879986 2.46379476105473  0.310151186404734  0.927536296243671  0.303126268504713 2.44337505216848  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6005  0.306850998251515  0.92745493921897  0.30310415689884 2.46947344660743  0.305791317517668  0.927426693671835  0.303104727089562 2.47803575286314  0.30686742439867  0.927537421985788  0.303127257780533 2.46952945864598  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.601  0.30520093912349  0.927454554040125  0.303104337504047 2.48282605530749  0.304063656889563  0.927426473029997  0.303104826280901 2.49211653064304  0.306867424398671  0.927537421985789  0.303127257780533 2.46952945864597  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6015  0.303586491195801  0.927454180162458  0.303104516414593 2.49603099285389  0.302376834264392  0.927426259767906  0.30310492552801 2.50601973416209  0.30370288156674  0.927538656321758  0.303128257322174 2.49526984859675  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.602  0.302008530720597  0.927453817576845  0.303104693766131 2.50907394108139  0.300731818478631  0.927426053967112  0.303105024905303 2.51972859438916  0.303702881566741  0.927538656321758  0.303128257322174 2.49526984859674  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6025  0.300467835846643  0.927453466283979  0.303104869693865 2.52194106600288  0.299129454056572  0.927425855714008  0.303105124487674 2.53322700570929  0.300665872897786  0.927540000859618  0.303129268925526 2.52048283701105  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.603  0.298965086959306  0.92745312629443  0.303105044332647 2.53461907053636  0.297570462072611  0.927425665099846  0.303105224350559 2.54649959407427  0.300665872897787  0.927540000859618  0.303129268925526 2.52048283701104  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6035  0.297500867410002  0.927452797628698  0.303105217817067 2.54709524425807  0.296055441545564  0.927425482220766  0.303105324570004 2.55953178049723  0.297763404761553  0.927541457448236  0.303130294419494 2.54506001721601  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.604  0.296075664616664  0.927452480317287  0.303105390281547 2.55935750979386  0.294584871334576  0.92742530717785  0.303105425222737 2.57230983934748  0.297763404761554  0.927541457448237  0.303130294419494 2.545060017216  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6045  0.294689871515055  0.927452174400782  0.303105561860451 2.5713944654946  0.29315911250467  0.927425140077173  0.303105526386234 2.58482095095548  0.295001136300183  0.927543028181746  0.303131335670219 2.56889972926886  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.605  0.293343788336203  0.92745187992993  0.303105732688174 2.58319542410749  0.291778411128307  0.927424981029883  0.303105628138793 2.59705324810259  0.295001136300183  0.927543028181747  0.303131335670219 2.56889972926886  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6055  0.292037624672885  0.927451596965748  0.303105902899262 2.59475044729917  0.290442901488749  0.927424830152292  0.303105730559605 2.60899585603529  0.292383363989154  0.927544715404504  0.303132394585092 2.59190870548586  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.606  0.290771501783608  0.92745132557962  0.303106072628512 2.60605037606199  0.289152609649667  0.927424687565977  0.303105833728824 2.62063892572215  0.292383363989154  0.927544715404504  0.303132394585092 2.59190870548586  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6065  0.289545455192294  0.927451065853416  0.303106242011089 2.61708685610165  0.287907457358099  0.927424553397901  0.303105937727648 2.63197366012167  0.289913028831292  0.927546521716547  0.303133473116565 2.61400353701391  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.607  0.288359438677924  0.927450817879625  0.303106411182641 2.62785234785732  0.286707266237872  0.927424427780553  0.303106042638391 2.64299233339724  0.289913028831292  0.927546521716546  0.303133473116565 2.61400353701391  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6075  0.287213336455694  0.927450581761479  0.303106580279419 2.63834005777598  0.285551762246788  0.927424310852094  0.30310614854456 2.65368830295119  0.287591745116687  0.927548449979545  0.303134573265786 2.63511191135539  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.608  0.286106950463584  0.927450357613118  0.303106749438399 2.6485440929281  0.284440580359694  0.927424202756523  0.303106255530938 2.66405601433206  0.287591745116687  0.927548449979544  0.303134573265786 2.63511191135539  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6085  0.285039985817037  0.927450145559731  0.303106918797407 2.65845963618563  0.283373269441159  0.92742410364386  0.303106363683664 2.67409099913888  0.285419849201369  0.927550503323228  0.30313569708608 2.65517357967816  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.609  0.284012098463313  0.927449945737738  0.303107088495251 2.66808254063167  0.282349297275343  0.927424013670339  0.303106473090312 2.68378986609206  0.285419849201369  0.927550503323227  0.30313569708608 2.65517357967816  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6095  0.283022877798699  0.927449758294966  0.303107258671848 2.67740951746871  0.281368055720464  0.927423932998622  0.303106583839983 2.69315028552065  0.283396466342118  0.927552685152267  0.303136846686299 2.67414102404818  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.61  0.282071851231434  0.927449583390842  0.303107429468364 2.68643811980082  0.280428865956146  0.92742386179802  0.303106696023387 2.70217096758138  0.283396466342117  0.927552685152266  0.303136846686298 2.67414102404818  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6105  0.281158488226978  0.927449421196597  0.303107601027352 2.69516672730377  0.279530983793235  0.927423800244731  0.303106809732934 2.71085163458246  0.281519593284291  0.927554999153614  0.303138024234082 2.6919798076715  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.611  0.280282204264557  0.927449271895482  0.303107773492888 2.70359452795285  0.27867360501689  0.927423748522096  0.303106925062826 2.71919298783657  0.28151959328429  0.927554999153613  0.303138024234082 2.69197980767151  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6115  0.279442364803412  0.927449135682995  0.303107947010726 2.71172149598686  0.277855870735106  0.92742370682086  0.303107042109149 2.72719666951104  0.279786194041661  0.92755744930428  0.303139231959059 2.70866860494482  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.612  0.278638289264494  0.927449012767121  0.303108121728436 2.71954836616796  0.277076872706231  0.927423675339458  0.303107160969973 2.73486521997941  0.279786194041661  0.927557449304279  0.303139231959058 2.70866860494481  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6125  0.277869255011744  0.927448903368585  0.30310829779556 2.72707660463146  0.27633565862054  0.927423654284297  0.303107281745448 2.74220203120501  0.278192306135867  0.927560039879553  0.303140472156026 2.72419892166226  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.613  0.277134501314265  0.927448807721112  0.303108475363766 2.73430837667562  0.275631237312388  0.927423643870069  0.30310740453791 2.74921129670783  0.278192306135867  0.927560039879552  0.303140472156026 2.72419892166226  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6135  0.27643323327181  0.927448726071705  0.303108654587004 2.74124651185631  0.27496258388104  0.927423644320063  0.303107529451982 2.7558979586757  0.276733154479  0.92756277546165  0.30314174718815 2.73857452822078  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.614  0.27576462568749  0.927448658680937  0.303108835621665 2.7478944667577  0.274328644699853  0.927423655866496  0.303107656594682 2.76226765278482  0.276733154479  0.927562775461648  0.30314174718815 2.73857452822078  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6145  0.275127826872907  0.927448605823243  0.303109018626746 2.75425628581333  0.273728342295035  0.927423678750851  0.303107786075539 2.76832665129026  0.275403270083512  0.927565660948789  0.303143059490212 2.75181063934252  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.615  0.274521962372068  0.92744856778724  0.303109203764014 2.76033656055176  0.273160580076848  0.927423713224234  0.303107918006701 2.77408180493529  0.275403270083511  0.927565660948788  0.303143059490212 2.75181063934253  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6155  0.273946138591519  0.92744854487604  0.303109391198173 2.76614038763784  0.272624246907719  0.927423759547728  0.303108052503061 2.77954048421141  0.274196610863613  0.927568701564704  0.303144411571959 2.76393288211305  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.616  0.273399446325222  0.927448537407597  0.303109581097038 2.77167332607245  0.272118221493306  0.927423817992782  0.303108189682368 2.78471052047707  0.274196610863612  0.927568701564703  0.303144411571959 2.76393288211306  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6165  0.272880964163759  0.927448545715039  0.303109773631704 2.77694135390298  0.27164137658423  0.927423888841582  0.303108329665365 2.78960014741511  0.273106681943692  0.92757190286856  0.303145806021565 2.77497609966997  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.617  0.272389761778532  0.927448570147031  0.303109968976722 2.78195082478143  0.271192582977724  0.92742397238746  0.303108472575908 2.79421794327618  0.273106681943691  0.927571902868559  0.303145806021565 2.77497609966998  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6175  0.271924903072703  0.927448611068131  0.303110167310276 2.78670842468991  0.270770713310068  0.927424068935298  0.303108618541104 2.79857277431999  0.272126653101984  0.927575270765295  0.303147245509253 2.78498304055909  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.618  0.271485449191652  0.927448668859167  0.303110368814358 2.79122112913297  0.27037464563224  0.927424178801948  0.303108767691449 2.80267373982742  0.272126653101983  0.927575270765294  0.303147245509253 2.7849830405591  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6185  0.271070461386784  0.9274487439176  0.303110573674949 2.79549616107422  0.270003266762735  0.927424302316666  0.30310892016097 2.80653011901636  0.27124947124036  0.92757881151635  0.303148732791092 2.79400298371886  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.619  0.27067900372757  0.927448836657923  0.303110782082195 2.79954094987052  0.269655475413025  0.927424439821553  0.30310907608737 2.8101513201531  0.271249471240359  0.92757881151635  0.303148732791091 2.79400298371886  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6195  0.27031014565767  0.927448947512023  0.303110994230581 2.80336309143249  0.269330185082601  0.927424591672014  0.303109235612182 2.8135468321089  0.270467966071189  0.927582531750775  0.30315027071298 2.80209034656242  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.62  0.269962964391981  0.927449076929565  0.303111210319114 2.80697030981445  0.269026326721953  0.927424758237226  0.303109398880924 2.81672617857022  0.270467966071188  0.927582531750775  0.30315027071298 2.80209034656243  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6205  0.269636547152444  0.927449225378372  0.303111430551484 2.81037042040998  0.268742851163222  0.927424939900611  0.303109566043261 2.81969887507041  0.26977494753707  0.927586438476658  0.303151862214834 2.80930331914139  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.621  0.269329993241289  0.927449393344781  0.303111655136242 2.81357129490484  0.268478731319582  0.927425137060344  0.303109737253171 2.82247438897093  0.26977494753707  0.927586438476658  0.303151862214833 2.80930331914138  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6215  0.269042415951363  0.927449581333993  0.303111884286952 2.81658082811139  0.268232964155666  0.927425350129847  0.30310991266912 2.8250621024828  0.269163293816265  0.927590539092826  0.303153510334955 2.81570256141512  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.622  0.268772944313966  0.9274497898704  0.303112118222349 2.81940690678551  0.268004572432502  0.927425579538316  0.303110092454239 2.82747127878367  0.269163293816264  0.927590539092826  0.303153510334955 2.81570256141513  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6225  0.268520724685472  0.927450019497878  0.303112357166477 2.82205738050129  0.267792606231594  0.927425825731262  0.303110276776506 2.829711031252  0.268626029103916  0.927594841400709  0.303155218214576 2.82134999376124  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.623  0.268284922174747  0.927450270780044  0.303112601348816 2.82454003463698  0.267596144263751  0.927426089171056  0.30311046580894 2.83179029581033  0.268626029103915  0.92759484140071  0.303155218214576 2.82134999376125  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6235  0.268064721914086  0.927450544300464  0.30311285100439 2.82686256550327  0.267414294969269  0.927426370337501  0.303110659729794 2.83371780634079  0.268156390685982  0.92759935361623  0.303156989102518 2.82630770356619  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.624  0.267859330177074  0.927450840662786  0.303113106373849 2.82903255762521  0.267246197416888  0.927426669728412  0.303110858722762 2.83550207311208  0.268156390685982  0.927599353616231  0.303156989102518 2.82630770356619  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6245  0.267667975347363  0.927451160490803  0.303113367703531 2.83105746317027  0.267091022009733  0.927426987860222  0.303111062977184 2.83715136413438  0.267747885129643  0.927604084381488  0.303158826359909 2.83063698349214  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.625  0.267489908742927  0.927451504428402  0.303113635245476 2.83294458349815  0.266947971007175  0.92742732526859  0.303111272688271 2.83867368933967  0.267747885129642  0.927604084381489  0.303158826359909 2.83063698349215  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6255  0.267324405300854  0.927451873139398  0.303113909257407 2.83470105279272  0.266816278871921  0.927427682509057  0.303111488057325 2.84007678747018  0.267394333693221  0.927609042775926  0.303160733464833 2.8343975102016  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.626  0.267170764128179  0.927452267307202  0.303114190002653 2.83633382372285  0.266695212452406  0.927428060157703  0.303111709291965 2.8413681155418  0.267394333693221  0.927609042775928  0.303160733464833 2.8343975102016  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6265  0.267028308924647  0.92745268763431  0.303114477750008 2.83784965506732  0.266584071010789  0.92742845881182  0.303111936606366 2.84255484074008  0.267089907304336  0.927614238326517  0.303162714016764 2.83764666621533  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.627  0.266896388283635  0.927453134841544  0.30311477277351 2.83925510122851  0.266482186107145  0.927428879090608  0.303112170221508 2.84364383459796  0.267089907304336  0.927614238326518  0.303162714016764 2.83764666621533  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6275  0.266774375877731  0.927453609667038  0.303115075352128 2.84055650355127  0.266388921350697  0.927429321635892  0.303112410365427 2.8446416692981  0.266829151663017  0.927619681016242  0.30316477174052 2.84043900236388  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.628  0.266661670535681  0.927454112864855  0.303115385769332 2.84175998335664  0.266303672028986  0.927429787112864  0.303112657273479 2.84555461593942  0.266829151663017  0.927619681016242  0.303164771740519 2.84043900236387  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6285  0.2665576962176  0.927454645203219  0.303115704312525 2.84287143659399  0.266225864625965  0.927430276210839  0.303112911188605 2.84638864460507  0.266607003194543  0.92762538128988  0.303166910489406 2.84282583406282  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.629  0.266461901895429  0.927455207462235  0.303116031272306 2.84389653001184  0.266154956239885  0.927430789644045  0.30311317236161 2.84714942606981  0.266607003194543  0.927625381289879  0.303166910489406 2.84282583406282  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6295  0.266373761345702  0.927455800431034  0.30311636694154 2.84484069874428  0.266090433911743  0.927431328152414  0.303113441051443 2.84784233498582  0.266418796704252  0.927631350055566  0.303169134247007 2.84485496141204  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.63  0.266292772861683  0.927456424904183  0.303116711614176 2.84570914520857  0.266031813874851  0.92743189250242  0.303113717525492 2.84847245438928  0.266418796704252  0.927631350055565  0.303169134247007 2.84485496141204  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6305  0.266218458891908  0.927457081677259  0.303117065583793 2.84650683920895  0.265978640735811  0.927432483487907  0.30311400205988 2.84904458137443  0.266260265674323  0.927637598679918  0.303171447126879 2.8465705008507  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.631  0.266150365612075  0.92745777154139  0.303117429141782 2.84723851914211  0.265930486596842  0.927433101930961  0.303114294939763 2.84956323378685  0.266260265674323  0.927637598679917  0.303171447126878 2.84657050085069  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6315  0.266088062437129  0.927458495276581  0.303117802575141 2.8479086942012  0.265886950129046  0.927433748682775  0.303114596459648 2.85003265779435  0.26612753619282  0.9276441389734  0.303173853369001 2.84801281470306  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.632  0.26603114148019  0.927459253643557  0.303118186163751 2.84852164747715  0.265847655605757  0.927434424624543  0.303114906923696 2.85045683620025  0.26612753619282  0.9276441389734  0.303173853369001 2.84801281470306  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6325  0.265979216964827  0.927460047373889  0.303118580177086 2.84908143985899  0.26581225190466  0.927435130668351  0.303115226646042 2.85083949737164  0.266017115521309  0.927650983161026  0.30317635733134 2.84921852431573  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.633  0.265931924596911  0.927460877157999  0.303118984870212 2.84959191463819  0.26578041148686  0.927435867758071  0.303115555951109 2.85118412466314  0.266017115521309  0.927650983161026  0.303176357331341 2.84921852431573  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6335  0.265888920902061  0.927461743630708  0.303119400478951 2.85005670272553  0.265751829360579  0.927436636870244  0.303115895173918 2.85149396622443  0.265925876293082  0.927658143831049  0.303178963474028 2.85022059248466  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.634  0.265849882534396  0.927462647353799  0.303119827214052 2.85047922839343  0.265726222036594  0.927437439014955  0.303116244660396 2.85177204508869  0.265925876293082  0.927658143831049  0.303178963474028 2.85022059248466  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6345  0.26581450556202  0.927463588795054  0.303120265254171 2.85086271546086  0.265703326482006  0.927438275236659  0.303116604767668 2.852021169447  0.265851037293987  0.927665633850677  0.303181676332462 2.85104846137194  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.635  0.265782504734336  0.92746456830308  0.30312071473744 2.85121019384276  0.265682899078339  0.927439146614974  0.303116975864337 2.85224394302247  0.265851037293987  0.927665633850677  0.303181676332462 2.85104846137194  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6355  0.26575361273596  0.92746558607713  0.303121175751355 2.85152450639045  0.265664714589443  0.92744005426538  0.303117358330732 2.85244277546576  0.265790141716717  0.927673466232368  0.303184500473799 2.85172823299197  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.636  0.265727579431641  0.927466642130955  0.303121648320658 2.85180831595462  0.265648565144093  0.92744099933983  0.303117752559128 2.85261989270214  0.265790141716717  0.927673466232368  0.3031845004738 2.85172823299197  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6365  0.265704171106254  0.927467736249583  0.303122132392844 2.8520641126069  0.265634259237638  0.927441983027202  0.303118158953907 2.85277734716755  0.265741033701936  0.927681653926017  0.303187440428534 2.85228288048844  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.637  0.265683169703545  0.927468867937632  0.30312262782083 2.8522942209612  0.265621620756543  0.927443006553564  0.303118577931664 2.852917027879  0.265741033701936  0.927681653926017  0.303187440428534 2.85228288048844  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6375  0.265664372066923  0.927470036357642  0.303123134342267 2.85250080754061  0.265610488029105  0.927444071182177  0.303119009921217 2.85304067029162  0.265701833890163  0.927690209499957  0.303190500584694 2.8527324797279  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.638  0.265647589185234  0.927471240256459  0.303123651554839 2.85268588813988  0.265600712905173  0.927445178213152  0.303119455363507 2.85314986590161  0.265701833890163  0.927690209499957  0.303190500584694 2.8527324797279  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6385  0.265632645446038  0.927472477877475  0.303124178886825 2.85285133513835  0.265592159867207  0.927446328982666  0.303119914711341 2.85324607156041  0.265670914610934  0.927699144654903  0.3031936850259 2.85309445211491  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.639  0.265619377898512  0.927473746856057  0.303124715562 2.85299888472198  0.265584705174553  0.927447524861582  0.303120388428947 2.85333061847184  0.265670914610934  0.927699144654903  0.3031936850259 2.85309445211491  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6395  0.265607635527714  0.927475044094987  0.303125260557838 2.85313014397707  0.265578236042412  0.92744876725333  0.303120876991268 2.85340472084901  0.265646875233698  0.92770846948677  0.303196997285034 2.85338381091724  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.64  0.265597278541506  0.927476365616199  0.303125812555751 2.85324659782216  0.265572649856548  0.927450057590798  0.303121380882932 2.85346948421332  0.265646875233698  0.92770846948677  0.303196997285034 2.85338381091724  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6405  0.265588177671033  0.927477706384335  0.303126369881872 2.85334961574735  0.265567853424443  0.927451397331979  0.303121900596797 2.85352591332217  0.265628518100549  0.927718191371579  0.303200439970943 2.85361340471895  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.641  0.265580213485223  0.927479060096904  0.303126930436615 2.85344045833333  0.265563762263241  0.927452787953999  0.303122436631958 2.85357491971633  0.265628518100549  0.927718191371578  0.303200439970943 2.85361340471895  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6415  0.265573275719614  0.927480418934713  0.303127491610912 2.85352028352193  0.265560299924503  0.927454230945076  0.303122989491058 2.85361732888193  0.265614825355706  0.927728313281271  0.303204014203967 2.85379415284823  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.642  0.265567262617335  0.927481773265264  0.303128050186648 2.85359015263334  0.265557397355512  0.927455727793833  0.303123559676707 2.85365388702488  0.265614825355706  0.927728313281272  0.303204014203967 2.85379415284823  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6425  0.265562080284232  0.927483111290237  0.303128602218331 2.85365103607687  0.265554992296584  0.927457279975224  0.303124147686765 2.85368526745886  0.265604936880355  0.927738831242053  0.303207718763455 2.85393526871866  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.643  0.265557642054437  0.927484418626697  0.303129142892509 2.85370381875859  0.265553028713584  0.927458888932123  0.303124754008171 2.85371207661042  0.265604936880355  0.927738831242053  0.303207718763455 2.85393526871866  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6435  0.265553867864714  0.927485677809649  0.303129666360786 2.85374930516183  0.265551456264622  0.927460556051379  0.303125379108912 2.85373485964663  0.265598129432453  0.927749730500025  0.303211548801086 2.85404446794305  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.644  0.265550683634925  0.92748686770131  0.303130165541515 2.85378822408017  0.265550229799659  0.927462282632811  0.30312602342762 2.85375410573274  0.265598129432453  0.927749730500024  0.303211548801086 2.85404446794305  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6445  0.265548020651098  0.927487962789718  0.303130631884354 2.85382123298365  0.265549308891539  0.92746406984918  0.303126687360142 2.85377025292835  0.265593796974977  0.927760979737288  0.303215493899426 2.85412815879877  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.645  0.26554581494682  0.927488932356103  0.303131055090756 2.85384892199735  0.265548657396757  0.927465918694665  0.30312737124225 2.85378369273156  0.265593796974977  0.927760979737288  0.303215493899426 2.85412815879877  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6455  0.265544006677711  0.927489739486634  0.303131422782218 2.85387181746985  0.265548243044004  0.927467829918665  0.303128075327423 2.85379477428129  0.265591432045604  0.92777252234705  0.303219535142746 2.85419161310408  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.646  0.265542539482726  0.927490339899582  0.30313172010658 2.85389038510625  0.265548037048329  0.927469803940903  0.303128799758349 2.85380380822755  0.265591432045604  0.92777252234705  0.303219535142746 2.85419161310408  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6465  0.265541359824781  0.927490680553657  0.303131929270863 2.85390503263678  0.265548013748434  0.927471840742682  0.30312954453043 2.85381107027973  0.265590607863977  0.927784263271078  0.30322364069747 2.85423911575938  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.647  0.265540416301799  0.927490697996834  0.303132028987008 2.8539161119873  0.265548150264324  0.927473939727763  0.303130309445076 2.85381680444152  0.265590607863977  0.927784263271078  0.30322364069747 2.85423911575938  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6475  0.265539658917673  0.927490316407592  0.303131993814358 2.85392392091175  0.265548426172099  0.927476099544505  0.303131094050004 2.85382122594043  0.265590960671081  0.927796049140204  0.303227759143492 2.85427409104316  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.648  0.265539038300532  0.927489445271585  0.303131793379839 2.853928704042  0.265548823192251  0.927478317858667  0.303131897562959 2.85382452385694  0.265590960671081  0.927796049140203  0.303227759143492 2.85427409104316  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6485  0.265538504853631  0.927487976625544  0.303131391452885 2.85393065329617  0.265549324887177  0.927480591063316  0.303132718774337 2.8538268634568  0.265592171520842  0.927807638307285  0.303231809410983 2.85429920312229  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.649  0.265538007821661  0.927485781788707  0.303130744848388 2.85392990757819  0.265549916362887  0.927482913908629  0.303133555922897 2.85382838822523  0.265592171520842  0.927807638307284  0.303231809410983 2.85429920312229  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6495  0.265537494251352  0.927482707486561  0.303129802125774 2.85392655169479  0.265550583968909  0.927485279029616  0.303134406537221 2.85382922159863  0.265593946354556  0.927818655624183  0.303235665593731 2.85431642697275  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.65  0.265536907822455  0.92747857125421  0.30312850204643 2.85392061439073  0.265551314989173  0.92748767634381  0.303135267233496 2.85382946838218  0.265593946354556  0.927818655624183  0.30323566559373 2.85431642697274  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6505  0.265536187520171  0.927473155985839  0.303126771744726 2.85391206539127  0.265552097315094  0.927490092283299  0.303136133457697 2.85382921583563  0.265595992620686  0.927828524191366  0.303239134029391 2.85432708375297  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.651  0.265535266114902  0.927466203472021  0.303124524559617 2.85390081131869  0.26555291909007  0.92749250881572  0.303136999156907 2.85382853439929  0.265595992620686  0.927828524191366  0.303239134029391 2.85432708375297  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6515  0.265534068409052  0.92745740673726  0.303121657464017 2.8538866903235  0.265553768312042  0.927494902196421  0.303137856360393 2.85382747802121  0.265597989860411  0.927836362350311  0.30324191870823 2.8543318312349  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.652  0.26553250920318  0.927446400955515  0.303118048017559 2.85386946524144  0.265554632377524  0.927497241378183  0.303138694645705 2.85382608403108  0.265597989860411  0.92783636235031  0.30324191870823 2.8543318312349  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6525  0.265530490924974  0.927432752680196  0.30311355075463 2.85384881505261  0.265555497546278  0.927499485984642  0.303139500458302 2.85382437248804  0.265599550419894  0.927840828216142  0.303243569067571 2.85433059457522  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.653  0.26552790085411  0.927415947076462  0.30310799290334 2.85382432437748  0.265556348300579  0.92750158372814  0.303140256244665 2.85382234490536  0.265599550419894  0.92784082821614  0.303243569067571 2.85433059457522  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6535  0.26552460786365  0.927395372785785  0.303101169311888 2.85379547069639  0.26555716656611  0.927503467119803  0.303140939347798 2.85381998222529  0.265600164558291  0.927839885038233  0.303243401207203 2.85432241459183  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.654  0.265520458583964  0.927370303984338  0.303092836436095 2.85376160892184  0.265557930752832  0.927505049277885  0.303141520600014 2.8538172418786  0.265600164558291  0.927839885038231  0.303243401207202 2.85432241459182  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6545  0.265515272877716  0.927339879115619  0.303082705215034 2.85372195288574  0.265558614563164  0.927506218587704  0.303141962530195 2.85381405371517  0.265599121373591  0.927830447090956  0.303240379007601 2.85430517841458  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.655  0.265508838493829  0.927303075681668  0.303070432629986 2.85367555322485  0.265559185500648  0.927506831898667  0.30314221708 2.85381031453025  0.265599121373591  0.927830447090954  0.303240379007601 2.85430517841458  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6555  0.265500904743844  0.927258680363379  0.30305561170456 2.85362127105507  0.265559602994196  0.927506705857904  0.30314222269458 2.85380588083276  0.265595392683565  0.927807845323461  0.303232934779086 2.85427517882777  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.656  0.26549117501514  0.927205253605656  0.303037759659647 2.85355774671574  0.265559816030301  0.927505605870963  0.30314190061687 2.85380055940279  0.265595392683565  0.927807845323459  0.303232934779086 2.85427517882777  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6565  0.265479297901218  0.927141087643465  0.303016303884889 2.85348336273699  0.265559760156174  0.927503232039038  0.303141150167194 2.85379409505528  0.265587460556763  0.92776502117211  0.303218698769113 2.85422642068136  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.657  0.265464856688737  0.927064156755946  0.302990565327116 2.85339620003241  0.265559353679107  0.927499201245303  0.303139842730639 2.85378615487353  0.265587460556763  0.927765021172108  0.303218698769112 2.85422642068135  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6575  0.265447356893201  0.926972058311909  0.302959738824198 2.85329398614138  0.265558492840706  0.927493024336606  0.303137814098897 2.85377630796328  0.265573059521715  0.927691310590806  0.303194091409138 2.85414955074111  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.658  0.265426211478877  0.926861942905452  0.302922869828321 2.85317403413668  0.265557045683791  0.927484077057852  0.30313485471653 2.85376399952013  0.265573059521715  0.927691310590804  0.303194091409137 2.8541495507411  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6585  0.265400723332227  0.926730431567179  0.302878826863714 2.85303317056687  0.265554844252903  0.927471563029248  0.303130697258836 2.85374851767106  0.265548790025329  0.927570610810853  0.303153709103872 2.85403022430413  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.659  0.265370064480346  0.926573517666271  0.302826268948254 2.8528676505134  0.265551674671609  0.927454466588752  0.303125000812211 2.85372895112662  0.265548790025329  0.927570610810852  0.303153709103871 2.85403022430412  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6595  0.26533325145479  0.926386450681022  0.302763607073615 2.85267305750032  0.265547264515335  0.927431492726468  0.30311733072926 2.85370413514235  0.265509538200474  0.927378618326871  0.303089400069904 2.85384662754616  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.66  0.265289116094877  0.92616359849852  0.302688958682291 2.8524441855922  0.265541266740318  0.927400990579396  0.303107132978376 2.85367258260083  0.265509538200474  0.927378618326869  0.303089400069903 2.85384662754615  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6605  0.265236270960902  0.925898284294084  0.302600093898988 2.85217490053984  0.265533239228281  0.927360855989643  0.303093701486906 2.85363239615299  0.265447605248602  0.927078671792  0.302988876195098 2.85356573391703  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.661  0.265173068384755  0.925582593321637  0.302494372066144 2.85185797627115  0.265522618751299  0.927308407400616  0.303076136570124 2.85358115624416  0.265447605248602  0.927078671791997  0.302988876195097 2.85356573391702  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6615  0.265097552021003  0.925207144098789  0.302368666896141 2.8514849023595  0.265508687837715  0.927240227802525  0.303053292022565 2.8535157784347  0.265351403446219  0.926615504828993  0.302833633411697 2.85313766460891  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.662  0.265007399573962  0.924760817473664  0.302219278284417 2.85104565731257  0.265490532610012  0.927151963450074  0.303023707795487 2.85343233162111  0.265351403446219  0.926615504828992  0.302833633411696 2.8531376646089  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6625  0.264899855164465  0.924230435890094  0.302041828527555 2.85052844158814  0.265466989147032  0.927038067547049  0.302985524359615 2.8533258064697  0.265203509611479  0.925905879987099  0.302595848512603 2.85248721779647  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.663  0.264771649563922  0.923600383796443  0.301831140359831 2.84991936312806  0.265436575268462  0.926891473879675  0.302936373812795 2.8531898204534  0.265203509611478  0.925905879987097  0.302595848512603 2.85248721779648  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6635  0.264618906264809  0.922852158541002  0.301581093865103 2.8492020668707  0.265397403815607  0.926703181300642  0.302873241486043 2.85301624216785  0.264977775357975  0.924824597125258  0.302233776815985 2.85150119106856  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.664  0.264437031080623  0.92196383923123  0.301284458947628 2.84835729811014  0.265347072468821  0.926461724789017  0.302792290166632 2.85279471287752  0.264977775357975  0.924824597125256  0.302233776815984 2.85150119106855  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6645  0.264220582684187  0.920909458871801  0.300932699672069 2.84736238765852  0.265282523851057  0.926152502250864  0.302688637021578 2.85251203723773  0.264635074097593  0.923183706517241  0.301684990455736 2.8500095035067  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.665  0.263963121217216  0.919658262605556  0.300515746437067 2.84619064446669  0.265199868064425  0.925756917923912  0.302556070788637 2.85215140751066  0.264635074097593  0.923183706517239  0.301684990455736 2.8500095035067  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6655  0.263657031862955  0.918173832035142  0.300021731671784 2.84481063857734  0.265094157832981  0.925251292766012  0.302386693720557 2.85169141591449  0.264117126174587  0.920701887519115  0.300856589250722 2.84775729624448  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.666  0.263293320109118  0.916413052387471  0.299436684607033 2.8431853539138  0.264959104020752  0.924605479002979  0.302170469043644 2.85110479747827  0.264117126174587  0.920701887519112  0.300856589250722 2.84775729624448  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6665  0.262861375403634  0.914324895707113  0.298744180771512 2.84127118631235  0.264786716409197  0.923781099439844  0.301894650271499 2.85035683025877  0.26333772510726  0.916959933494831  0.299611356684774 2.84436417686394  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.667  0.262348700115369  0.911848989381144  0.297924942344865 2.83901675721903  0.264566851231358  0.922729311442606  0.301543063608393 2.84940330019557  0.26333772510726  0.916959933494827  0.299611356684774 2.84436417686394  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6675  0.261740601294631  0.908913935232269  0.29695638657449 2.83636150740154  0.264286643110455  0.921387969821331  0.301095209018006 2.84818791326665  0.262170702497459  0.911337385737662  0.297748920265616 2.83926576681944  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.668  0.261019843884548  0.905435340419533  0.295812121434764 2.83323402765505  0.263929794897595  0.919678031294099  0.300525139687946 2.84663900682898  0.262170702497459  0.91133738573766  0.297748920265615 2.83926576681943  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6685  0.260166266051171  0.901313517911714  0.294461391004296 2.82955007458941  0.263475694822055  0.917499004975589  0.299800074365233 2.8446653738565  0.260434387107016  0.902925384494893  0.294981772986015 2.83163233802151  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.669  0.259156360583108  0.896430812142296  0.292868478259382 2.82521020900684  0.262898327112738  0.914723207966165  0.298878693855287 2.8421509670459  0.260434387107015  0.902925384494891  0.294981772986015 2.83163233802152  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6695  0.257962831426937  0.890648505966102  0.290992080961225 2.8200969821077  0.262164941219511  0.911188533081895  0.297709074529537 2.83894819368949  0.25787370412021  0.890413716625821  0.290908481850424 2.82026120928963  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.67  0.256554142153635  0.883803270475636  0.288784688187296 2.81407158117876  0.26123444842771  0.9066893795228  0.296226222572015 2.83486944730021  0.25787370412021  0.890413716625819  0.290908481850423 2.82026120928962  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6705  0.254894084552759  0.875703133347584  0.286192002352975 2.80696983273594  0.260055527234353  0.900965343374235  0.294349200615394 2.82967645165773  0.254144453846672  0.87196009047188  0.284992247726414 2.80344744310605  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.671  0.252941412032933  0.866122970358781  0.283152476305795 2.79859745019657  0.258564447350129  0.893687227953839  0.291977895949271 2.8230669272359  0.254144453846672  0.871960090471879  0.284992247726414 2.80344744310605  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6715  0.250649605886657  0.854799578698521  0.27959706983812 2.78872441120607  0.256682677988805  0.884439944765879  0.288989586650961 2.81465805284653  0.248811127529401  0.845074921251534  0.276564403571573 2.77885887096119  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.672  0.247966875001989  0.841426486358344  0.275449377933744 2.77707836915248  0.254314447239908  0.872701995847122  0.285235649757684 2.80396623995772  0.248811127529401  0.845074921251534  0.276564403571573 2.77885887096119  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6725  0.244836533854479  0.825648816353818  0.27062634787511 2.76333706835557  0.251344593547982  0.857821579481847  0.280539070069593 2.79038297690734  0.241380547352044  0.806607581365074  0.264890030529098 2.74348982793927  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.673  0.241197962144587  0.807058801774364  0.265039887589612 2.7471198889186  0.247637338683356  0.838990182142336  0.274693914140267 2.77314717159341  0.241380547352044  0.806607581365075  0.264890030529098 2.74348982793927  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6735  0.23698842386112  0.785193007841205  0.258599775623289 2.72797898110451  0.243037071026807  0.815216272377661  0.267468713696663 2.75131600877425  0.231404699436449  0.753009482572746  0.249348629213602 2.69385874423524  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.674  0.232146112433642  0.759533069589652  0.251218412173661 2.70539111704348  0.237372928448224  0.785305279875184  0.258616838437825 2.72373981448178  0.231404699436449  0.753009482572748  0.249348629213602 2.69385874423524  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6745  0.226614883266623  0.729512961071723  0.24281808921506 2.67875266746462  0.23046997372664  0.747859060077585  0.247898451599567 2.68905367140796  0.218681092293666  0.681151350728399  0.229767377791285 2.62674032973472  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.675  0.220351210902871  0.694537694478496  0.233341573420452 2.64738247255772  0.222171046849501  0.701321345760887  0.235120328120457 2.64571297041833  0.218681092293666  0.681151350728401  0.229767377791285 2.62674032973472  0.265573711705307  0.92745262004895  0.303130178050647 2.85354088799096
0.6755  0.213333909714771  0.654021143010419  0.222766813600757 2.61054154375408  0.212374671392899  0.644119443873093  0.220200846359921 2.5921269814768  0.203525861175012  0.589953799697643  0.206844862401152 2.54076878986015  0.125  0  0.1 2
0.676  0.205576971428176  0.607454462142184  0.2111263502757 2.56748541445294  0.2010946538726  0.574989949004004  0.203265550072544 2.52698848723894  0.203525861175012  0.589953799697647  0.206844862401153 2.54076878986016  0.125  0  0.1 2
0.6765  0.197145293316865  0.554520699723881  0.198531225666035 2.51757501188403  0.188543436028423  0.493618249100055  0.184768643972614 2.44994797836346  0.186976647711464  0.482635278597994  0.182403387609331 2.43885252305424  0.125  0  0.1 2
0.677  0.188171770990928  0.495272869423644  0.185197368369179 2.46048287947117  0.175227557383355  0.401707085816384  0.165608463844389 2.36276283133477  0.186976647711463  0.482635278597995  0.182403387609331 2.43885252305425  0.125  0  0.1 2
0.6775  0.178871831161079  0.430384342690223  0.171468861534721 2.39653248392572  0.162009606436549  0.304323714293905  0.14715187025271 2.27072754340561  0.170683407253738  0.36823023516418  0.159079710902503 2.33004065043673  0.125  0  0.1 2
0.678  0.169547939323298  0.361445862192656  0.157826690126224 2.32716909972696  0.150034923054731  0.210541853036781  0.131023178446622 2.18321134471516  0.170683407253738  0.368230235164182  0.159079710902503 2.33004065043673  0.125  0  0.1 2
0.6785  0.160573267246884  0.291201515527334  0.14486466394074 2.25542935048473  0.140402373451282  0.13133922311566  0.118559631496435 2.11106886197999  0.156372918890336  0.260024909892868  0.139361247940131 2.2280272205871  0.125  0  0.1 2
0.679  0.152344720433355  0.223492275300122  0.133212335271276 2.18603465371731  0.133651718899523  0.074128791073235  0.110169449545987 2.06075631598892  0.156372918890336  0.26002490989287  0.139361247940131 2.2280272205871  0.125  0  0.1 2
0.6795  0.145207137335536  0.16262449683612  0.123401355048186 2.12457454420848  0.129516815117276  0.038654712934363  0.105208989497229 2.03079788137864  0.145167730588695  0.170200088426169  0.124563202353701 2.14515997888379  0.125  0  0.1 2
0.68  0.139372887626849  0.112150075970583  0.115716677570135 2.07566693100221  0.12724395128017  0.019141699533767  0.102555014732766 2.01492907326803  0.145167730588694  0.17020008842617  0.124563202353701 2.1451599788838  0.125  0  0.1 2
0.6805  0.134877189621337  0.073664640680987  0.110119000920863 2.04109755752656  0.126082478763472  0.009206666209061  0.101223111619995 2.00708124976444  0.137265255209377  0.104409039907094  0.114557691576528 2.0864291441011  0.125  0  0.1 2
0.681  0.131594969374935  0.046505287499135  0.106299506828273 2.01944472750719  0.125513929927228  0.004362226734976  0.100578219904023 2.00332783704441  0.137265255209377  0.104409039907095  0.114557691576528 2.0864291441011  0.125  0  0.1 2
0.6815  0.129305402074398  0.028513788993916  0.103827036511791 2.00739943664636  0.125242012943938  0.002051733517333  0.100271672074418 2.00155821751489  0.1321517388575  0.061015695957029  0.108319380720606 2.04914785187593  0.125  0  0.1 2
0.682  0.12776439898428  0.01713821118513  0.102286956043752 2.00147609304563  0.125113503669029  0.00096162577388  0.100127266590242 2.00072861149975  0.132151738857499  0.06101569595703  0.108319380720606 2.04914785187595  0.125  0  0.1 2
0.6825  0.12675430214577  0.010169934143614  0.101352302892396 1.99899137892454  0.125053127693772  0.000449953675005  0.100059535400056 2.00034052017236  0.129049591830149  0.034518359917406  0.104643951844444 2.02720423909153  0.125  0  0.1 2
0.683  0.126104454973092  0.005987290451976  0.10079444790592 1.99823328857469  0.125024843694563  0.000210371795046  0.100027832221386 2.00015911369094  0.129049591830148  0.034518359917407  0.104643951844443 2.02720423909153  0.125  0  0.1 2
0.6835  0.125691664255568  0.003508031369233  0.100464893340795 1.99824097198125  0.125011612097562  9.83206284181301E-05  0.100013007175244 2.00007434303766  0.127249722589825  0.019141738167255  0.102555700923925 2.01485116895896  0.125  0  0.1 2
0.684  0.125431664152557  0.002049548686954  0.100271411050407 1.99852668239439  0.125005426346131  4.59434125746379E-05  0.100006077868682 2.0000347343277  0.127249722589825  0.019141738167255  0.102555700923925 2.01485116895896  0.125  0  0.1 2
0.6845  0.125268802603651  0.001195422005546  0.100158235112105 1.99886629851896  0.125002535453338  2.1466567050112E-05  0.100002839787575 2.00001622816893  0.126235182373227  0.010491883933581  0.101394925054944 2.00805597830801  0.125  0  0.1 2
0.685  0.12516715005075  0.000696551712267  0.100092177597256 1.9991702606609  0.12500118461769  1.00295393425456E-05  0.100001326789417 2.00000758183345  0.126235182373227  0.010491883933581  0.101394925054944 2.00805597830801  0.125  0  0.1 2
0.6855  0.125103846006422  0.000405631562913  0.100053671020973 1.99941237249886  0.125000553459868  4.68583409443154E-06  0.100000619878926 2.00000354220495  0.125673422452512  0.005713070879355  0.100757822930571 2.0043582199857  0.125  0  0.1 2
0.686  0.125064480239124  0.000236134872904  0.100031241438048 1.99959335469967  0.125000258573753  2.18919408107267E-06  0.100000289603455 2.00000165488563  0.125673422452512  0.005713070879355  0.100757822930571 2.0043582199857  0.125  0  0.1 2
0.6865  0.12504002282737  0.000137435552476  0.100018182278333 1.99972336890121  0.125000120802365  1.02276254456251E-06  0.100000135298836 2.00000077313813  0.125365658599078  0.003099562056315  0.100410635645078 2.00235528547322  0.125  0  0.1 2
0.687  0.125024836495467  7.99804595332473E-05  0.100010580848235 1.9998142699403  0.125000056436509  4.77814482598571E-07  0.100000063208931 2.00000036119431  0.125365658599078  0.003099562056314  0.100410635645078 2.00235528547322  0.125  0  0.1 2
0.6875  0.125015410265405  4.6540926203597E-05  0.100006156930733 1.99987658958248  0.125000026365679  2.23222530974303E-07  0.10000002952957 2.0000001687405  0.125198085646204  0.001678248042956  0.100222187403171 2.00127236143186  0.125  0  0.1 2
0.688  0.125009560697333  2.70809775084064E-05  0.100003582525649 1.99991868557503  0.1250000123172  1.04282402928505E-07  0.100000013795267 2.00000007883013  0.125198085646203  0.001678248042955  0.100222187403171 2.00127236143188  0.125  0  0.1 2
0.6885  0.125005931200733  1.57571865440184E-05  0.100002084496458 1.99994679324207  0.125000005754124  4.87167453804023E-08  0.10000000644462 2.00000003682641  0.125107165708783  0.000907668940735  0.100120124732924 2.00068725411736  0.125  0  0.1 2
0.689  0.125003679407953  9.16815506199848E-06  0.100001212838537 1.99996538726233  0.12500000268807  2.27582906945695E-08  0.100000003010639 2.00000001720366  0.125107165708783  0.000907668940735  0.100120124732924 2.00068725411736  0.125  0  0.1 2
0.6895  0.125002282448006  5.33428673186166E-06  0.100000705661709 1.9999775944752  0.125000001255729  1.06315119256617E-08  0.100000001406417 2.00000000803668  0.125057933645282  0.000490598839892  0.100064915134407 2.00037119232743  0.125  0  0.1 2
0.69  0.125001415841939  3.1035810974611E-06  0.100000410565832 1.9999855580092  0.125000000586604  4.96642989969576E-09  0.100000000656997 2.00000000375428  0.125057933645281  0.000490598839891  0.100064915134407 2.00037119232745  0.125  0  0.1 2
0.6905  0.125000878256948  1.805688338426E-06  0.100000238870333 1.99999072536066  0.125000000274024  2.31999671255004E-09  0.100000000306907 2.00000000175376  0.125031305090059  0.000265074259051  0.100035070407553 2.00020047650264  0.125  0  0.1 2
0.691  0.125000544781773  1.0505475566642E-06  0.100000138974453 1.99999406300657  0.125000000128004  1.08373762884236E-09  0.100000000143365 2.00000000081924  0.125031305090059  0.00026507425905  0.100035070407553 2.00020047650264  0.125  0  0.1 2
0.6915  0.12500033792351  6.11198023578904E-07  0.100000080853924 1.99999621031256  0.125000000059794  5.0623803996997E-10  0.100000000066969 2.00000000038268  0.125016911528492  0.000143189566634  0.100018943476639 2.00010827042876  0.125  0  0.1 2
0.692  0.125000209608798  3.55583348404564E-07  0.100000047039264 1.99999758704856  0.12500000002793  2.3647188913489E-10  0.100000000031282 2.00000000017876  0.125016911528492  0.000143189566633  0.100018943476639 2.00010827042876  0.125  0  0.1 2
0.6925  0.125000130015782  2.06868332203272E-07  0.100000027366111 1.9999984670713  0.125000000013047  1.10458427865555E-10  0.100000000014612 2.00000000008349  0.12500913428116  7.73373957609619E-05  0.100010231148396 2.00005847019669  0.125  0  0.1 2
0.693  0.125000080645136  1.20348189522812E-07  0.10000001592057 1.99999902808985  0.125000000006094  5.15957509036978E-11  0.100000000006826 2.00000000003902  0.12500913428116  7.73373957601954E-05  0.100010231148396 2.00005847019669  0.125  0  0.1 2
0.6935  0.125000050021398  7.00128655640459E-08  0.100000009261832 1.99999938489452  0.125000000002847  2.41005888794768E-11  0.100000000003188 2.00000000001821  0.125004932984828  4.17654922432243E-05  0.100005525163944 2.00003157427559  0.125  0  0.1 2
0.694  0.125000031026227  4.07294606104217E-08  0.100000005388001 1.99999961134048  0.12500000000133  1.12576050781106E-11  0.100000000001489 2.0000000000085  0.125004932984828  4.17654922423986E-05  0.100005525163943 2.00003157427557  0.125  0  0.1 2
0.6945  0.125000019244095  2.36936369937293E-08  0.100000003134374 1.999999754782  0.125000000000621  5.25873438558871E-12  0.100000000000696 2.00000000000398  0.125002663780164  2.25528890596173E-05  0.100002983498469 2.00001704912343  0.125  0  0.1 2
0.695  0.125000011936069  1.37830966926581E-08  0.100000001823332 1.99999984548955  0.12500000000029  2.45681041828779E-12  0.100000000000325 2.00000000000186  0.125002663780164  2.25528890588156E-05  0.100002983498469 2.00001704912343  0.125  0  0.1 2
0.6955  0.125000007403215  8.01777005375577E-09  0.100000001060651 1.99999990276159  0.125000000000136  1.14803338608936E-12  0.100000000000152 2.00000000000086  0.125001438279208  1.21771263113777E-05  0.10000161089163 2.00000920525935  0.125  0  0.1 2
0.696  0.125000004591709  4.66392776508806E-09  0.10000000061698 1.99999993887226  0.125000000000063  5.36609675630129E-13  0.100000000000071 2.00000000000041  0.125001438279208  1.21771263104423E-05  0.10000161089163 2.00000920525935  0.125  0  0.1 2
0.6965  0.12500000284789  2.71294595814525E-09  0.100000000358889 1.99999996161154  0.12500000000003  2.51033811678219E-13  0.100000000000033 2.00000000000018  0.125000776503702  6.57421563867269E-06  0.100000869689674 2.00000496970338  0.125  0  0.1 2
0.697  0.12500000176631  1.57805175635745E-09  0.100000000208757 1.99999997591418  0.125000000000014  1.17562625648981E-13  0.100000000000016 2.0000000000001  0.125000776503702  6.57421563774922E-06  0.100000869689674 2.00000496970338  0.125  0  0.1 2
0.6975  0.125000001095481  9.17892386301721E-10  0.100000000121426 1.99999998490082  0.125000000000006  5.51049278084037E-14  0.100000000000007 2.00000000000004  0.125000419175859  3.54891852596597E-06  0.100000469478577 2.0000026827488  0.125  0  0.1 2
0.698  0.125000000679418  5.33890917317376E-10  0.100000000070627 1.99999999054185  0.125000000000003  2.5831922630935E-14  0.100000000000003 2.00000000000001  0.125000419175859  3.54891852509032E-06  0.100000469478577 2.0000026827488  0.125  0  0.1 2
0.6985  0.12500000042137  3.10529685207873E-10  0.100000000041079 1.99999999407966  0.125000000000001  1.21083411692337E-14  0.100000000000002 2.00000000000002  0.125000226254176  1.91556113717206E-06  0.100000253405149 2.00000144803354  0.125  0  0.1 2
0.699  0.125000000261327  1.80610623648201E-10  0.100000000023893 1.99999999629663  0.125000000000001  5.67633987658696E-15  0.100000000000001 2  0.125000226254176  1.91556113632072E-06  0.100000253405148 2.00000144803352  0.125  0  0.1 2
0.6995  0.125000000162068  1.05044362087147E-10  0.100000000013896 1.99999999768483  0.125  2.62597856201377E-15  0.1 2  0.12500012210639  1.0338025889994E-06  0.100000136759295 2.0000007814829  0.125  0  0.1 2
0.7  0.125000000100509  6.10928946285491E-11  0.100000000008082 1.9999999985535  0.125  1.16575586346982E-15  0.1 2  0.12500012210639  1.03380258815967E-06  0.100000136759295 2.0000007814829  0.125  0  0.1 2
0.7005  0.125000000062331  3.55300094888886E-11  0.1000000000047 1.9999999990967  0.125  4.18178513067864E-16  0.1 2  0.125000065889201  5.57844764422654E-07  0.100000073795946 2.00000042169148  0.125  0  0.1 2
0.701  0.125000000038654  2.06627631667419E-11  0.100000000002734 1.99999999943622  0.125  9.19383722019367E-17  0.1 2  0.125000065889201  5.57844763779764E-07  0.100000073795946 2.00000042169148  0.125  0  0.1 2
0.7015  0.12500000002397  1.2016429517955E-11  0.10000000000159 1.99999999964828  0.125  1.69177116316538E-17  0.1 2  0.125000035548031  3.00964050459016E-07  0.100000039813808 2.0000002275076  0.125  0  0.1 2
0.702  0.125000000014864  6.98800739491299E-12  0.100000000000924 1.99999999978066  0.125  2.98229600676456E-18  0.1 2  0.125000035548031  3.00964049870735E-07  0.100000039813808 2.0000002275076  0.125  0  0.1 2
0.7025  0.125000000009217  4.06367994808084E-12  0.100000000000538 1.99999999986329  0.125  5.12626628021579E-19  0.1 2  0.125000019174873  1.62342244654125E-07  0.100000021475862 2.00000012271925  0.125  0  0.1 2
0.703  0.125000000005715  2.36308195233377E-12  0.100000000000313 1.99999999991482  0.125  8.48600244258469E-20  0.1 2  0.125000019174873  1.62342244079331E-07  0.100000021475862 2.00000012271925  0.125  0  0.1 2
0.7035  0.125000000003544  1.37417854872801E-12  0.100000000000182 1.99999999994694  0.125  1.39835725796423E-20  0.1 2  0.125000010340795  8.75493609549463E-08  0.100000011581693 2.00000006618113  0.125  0  0.1 2
0.704  0.125000000002197  7.99249555427051E-13  0.100000000000106 1.99999999996697  0.125  2.3767813744111E-21  0.1 2  0.125000010340795  8.75493603606848E-08  0.100000011581693 2.00000006618113  0.125  0  0.1 2
0.7045  0.125000000001362  4.64947524925006E-13  0.100000000000062 1.99999999997945  0.125  4.18767312784942E-22  0.1 2  0.125000005575289  4.72026506467007E-08  0.100000006244324 2.00000003568185  0.125  0  0.1 2
0.705  0.125000000000844  2.70616862252314E-13  0.100000000000036 1.99999999998722  0.125  7.444257172862E-23  0.1 2  0.125000005575289  4.72026500288599E-08  0.100000006244324 2.00000003568185  0.125  0  0.1 2
0.7055  0.125000000000523  1.57665547284558E-13  0.100000000000021 1.99999999999205  0.125  1.31074500528518E-23  0.1 2  0.125000003005098  2.54423809767521E-08  0.100000003365711 2.00000001923265  0.125  0  0.1 2
0.706  0.125000000000324  9.18293219243009E-14  0.100000000000012 1.99999999999506  0.125  2.27643578952804E-24  0.1 2  0.125000003005098  2.5442380470725E-08  0.100000003365711 2.00000001923265  0.125  0  0.1 2
0.7065  0.125000000000201  5.34849942113146E-14  0.100000000000007 1.99999999999692  0.125  3.90258386565885E-25  0.1 2  0.125000001619244  1.3709180515114E-08  0.100000001813555 2.0000000103632  0.125  0  0.1 2
0.707  0.125000000000125  3.10862446895037E-14  0.100000000000004 1.99999999999808  0.125  6.62826609667075E-26  0.1 2  0.125000001619244  1.37091801236353E-08  0.100000001813554 2.00000001036318  0.125  0  0.1 2
0.7075  0.125000000000077  1.79439796355039E-14  0.100000000000002 1.99999999999881  0.125  1.12116161165342E-26  0.1 2  0.12500000087219  7.38431773934658E-09  0.100000000976854 2.00000000558204  0.125  0  0.1 2
0.708  0.125000000000048  1.02695629777827E-14  0.100000000000001 1.99999999999925  0.125  1.8973568532648E-27  0.1 2  0.12500000087219  7.38431756968384E-09  0.100000000976854 2.00000000558204  0.125  0  0.1 2
0.7085  0.12500000000003  5.81479309147426E-15  0.100000000000001 1.99999999999954  0.125  3.21875831117727E-28  0.1 2  0.125000000469609  3.97589982361021E-09  0.100000000525962 2.0000000030055  0.125  0  0.1 2
0.709  0.125000000000019  3.16413562018171E-15  0.1 1.9999999999997  0.125  5.46744807088689E-29  0.1 2  0.125000000469609  3.97589980957338E-09  0.100000000525962 2.0000000030055  0.125  0  0.1 2
0.7095  0.125000000000012  1.63757896132211E-15  0.1 1.99999999999981  0.125  9.27084741831256E-30  0.1 2  0.125000000252736  2.13976441913084E-09  0.100000000283065 2.00000000161752  0.125  0  0.1 2
0.71  0.125000000000008  7.632783294298E-16  0.1 1.99999999999987  0.125  1.56454003076376E-30  0.1 2  0.125000000252736  2.13976423246449E-09  0.100000000283064 2.0000000016175  0.125  0  0.1 2
0.7105  0.125000000000005  3.0531133177192E-16  0.1 1.99999999999992  0.125  2.62374201646544E-31  0.1 2  0.12500000013595  1.15101093800768E-09  0.100000000152265 2.0000000008701  0.125  0  0.1 2
0.711  0.125000000000003  6.93889390390727E-17  0.1 1.99999999999995  0.125  4.37424559700843E-32  0.1 2  0.12500000013595  1.15101047370082E-09  0.100000000152265 2.0000000008701  0.125  0  0.1 2
0.7115  0.125000000000002  -1.38777878078145E-17  0.1 1.99999999999997  0.125  7.26411268142036E-33  0.1 2  0.125000000073089  6.18801809305058E-10  0.10000000008186 2.00000000046778  0.125  0  0.1 2
0.712  0.125000000000002  2.76476271313404E-38  0.1 1.99999999999997  0.125  1.20472994319982E-33  0.1 2  0.125000000073089  6.18801170543102E-10  0.10000000008186 2.00000000046778  0.125  0  0.1 2
0.7125  0.125000000000001  0  0.1 1.99999999999998  0.125  2.00000681644771E-34  0.1 2  0.125000000039269  3.32472920581235E-10  0.100000000043982 2.00000000025134  0.125  0  0.1 2
0.713  0.125000000000001  -1.38777878078145E-17  0.1 1.99999999999998  0.125  3.32837685971307E-35  0.1 2  0.125000000039269  3.3247213835599E-10  0.100000000043982 2.00000000025134  0.125  0  0.1 2
0.7135  0.125000000000001  0  0.1 1.99999999999998  0.125  5.55501611703186E-36  0.1 2  0.125000000021084  1.78511419790828E-10  0.100000000023615 2.00000000013496  0.125  0  0.1 2
0.714  0.125000000000001  0  0.1 1.99999999999998  0.125  9.29531181707524E-37  0.1 2  0.125000000021084  1.78510445665878E-10  0.100000000023615 2.00000000013496  0.125  0  0.1 2
0.7145  0.125000000000001  -1.38777878078145E-17  0.1 1.99999999999998  0.125  1.55846259010834E-37  0.1 2  0.125000000011312  9.57747515120241E-11  0.10000000001267 2.00000000007241  0.125  0  0.1 2
0.715  0.125000000000001  -1.38777878078145E-17  0.1 1.99999999999998  0.125  2.61641590100156E-38  0.1 2  0.125000000011312  9.57739274880937E-11  0.10000000001267 2.00000000007241  0.125  0  0.1 2
0.7155  0.125000000000001  0  0.1 1.99999999999998  0.125  4.39634498894946E-39  0.1 2  0.125000000006064  5.13430236249388E-11  0.100000000006792 2.00000000003882  0.125  0  0.1 2
0.716  0.125  0  0.1 2  0.125  7.39163370812953E-40  0.1 2  0.125000000006064  5.1342237181516E-11  0.100000000006792 2.00000000003882  0.125  0  0.1 2
0.7165  0.125  -1.38777878078145E-17  0.1 2  0.125  1.2434408262308E-40  0.1 2  0.125000000003248  2.74996391742564E-11  0.100000000003638 2.00000000002079  0.125  0  0.1 2
0.717  0.125  0  0.1 2  0.125  2.09306700802292E-41  0.1 2  0.125000000003248  2.74987734941647E-11  0.100000000003638 2.00000000002079  0.125  0  0.1 2
0.7175  0.125  0  0.1 2  0.125  3.52611754224536E-42  0.1 2  0.125000000001738  1.47148256304402E-11  0.100000000001947 2.00000000001113  0.125  0  0.1 2
0.718  0.125  -1.38777878078145E-17  0.1 2  0.125  5.94662816643266E-43  0.1 2  0.125000000001738  1.47140684253112E-11  0.100000000001947 2.00000000001113  0.125  0  0.1 2
0.7185  0.125  0  0.1 2  0.125  1.00416612161418E-43  0.1 2  0.125000000000929  7.86575253574767E-12  0.100000000001041 2.00000000000596  0.125  0  0.1 2
0.719  0.125  0  0.1 2  0.125  1.69812264901927E-44  0.1 2  0.125000000000929  7.86504513053793E-12  0.100000000001041 2.00000000000596  0.125  0  0.1 2
0.7195  0.125  -1.38777878078145E-17  0.1 2  0.125  2.8758928681414E-45  0.1 2  0.125000000000496  4.20007367966798E-12  0.100000000000556 2.00000000000318  0.125  0  0.1 2
0.72  0.125  0  0.1 2  0.125  4.87706191262368E-46  0.1 2  0.125000000000496  4.19952128159148E-12  0.100000000000556 2.00000000000318  0.125  0  0.1 2
0.7205  0.125  0  0.1 2  0.125  8.27940752225416E-47  0.1 2  0.125000000000264  2.24024719110376E-12  0.100000000000297 2.00000000000172  0.125  0  0.1 2
0.721  0.125  -1.38777878078145E-17  0.1 2  0.125  1.40642601016312E-47  0.1 2  0.125000000000264  2.23985828327538E-12  0.100000000000297 2.00000000000172  0.125  0  0.1 2
0.7215  0.125  0  0.1 2  0.125  2.38949664106032E-48  0.1 2  0.125000000000141  1.19357509549889E-12  0.100000000000158 2.0000000000009  0.125  0  0.1 2
0.722  0.125  0  0.1 2  0.125  4.05851759343157E-49  0.1 2  0.125000000000141  1.19321394783242E-12  0.100000000000158 2.0000000000009  0.125  0  0.1 2
0.7225  0.125  -1.38777878078145E-17  0.1 2  0.125  6.8886020360818E-50  0.1 2  0.125000000000075  6.3523012727475E-13  0.100000000000084 2.00000000000048  0.125  0  0.1 2
0.723  0.125  0  0.1 2  0.125  1.16809777731167E-50  0.1 2  0.125000000000075  6.34966734824529E-13  0.100000000000084 2.00000000000048  0.125  0  0.1 2
0.7235  0.125  0  0.1 2  0.125  1.97857274765946E-51  0.1 2  0.12500000000004  3.37737778901044E-13  0.100000000000045 2.00000000000026  0.125  0  0.1 2
0.724  0.125  -1.38777878078145E-17  0.1 2  0.125  3.34768994711089E-52  0.1 2  0.12500000000004  3.37609653988789E-13  0.100000000000045 2.00000000000026  0.125  0  0.1 2
0.7245  0.125  0  0.1 2  0.125  5.65845888673326E-53  0.1 2  0.125000000000021  1.79538683244573E-13  0.100000000000024 2.00000000000014  0.125  0  0.1 2
0.725  0.125  0  0.1 2  0.125  9.55603174028087E-54  0.1 2  0.125000000000021  1.79373148294514E-13  0.100000000000024 2.00000000000014  0.125  0  0.1 2
0.7255  0.125  -1.38777878078145E-17  0.1 2  0.125  1.61272743091171E-54  0.1 2  0.125000000000011  9.54718269347234E-14  0.100000000000013 2.00000000000008  0.125  0  0.1 2
0.726  0.125  0  0.1 2  0.125  2.72033919632293E-55  0.1 2  0.125000000000011  9.52417534456675E-14  0.100000000000013 2.00000000000008  0.125  0  0.1 2
0.7265  0.125  0  0.1 2  0.125  4.58698745364003E-56  0.1 2  0.125000000000006  5.08552733083501E-14  0.100000000000007 2.00000000000004  0.125  0  0.1 2
0.727  0.125  -1.38777878078145E-17  0.1 2  0.125  7.73258177562229E-57  0.1 2  0.125000000000006  5.06027222245409E-14  0.100000000000007 2.00000000000004  0.125  0  0.1 2
0.7275  0.125  -1.38777878078145E-17  0.1 2  0.125  1.30332379458382E-57  0.1 2  0.125000000000003  2.71533940984061E-14  0.100000000000004 2.00000000000003  0.125  0  0.1 2
0.728  0.125  0  0.1 2  0.125  2.19655522293844E-58  0.1 2  0.125000000000003  2.69825994842207E-14  0.100000000000004 2.00000000000003  0.125  0  0.1 2
0.7285  0.125  0  0.1 2  0.125  3.70188455789236E-59  0.1 2  0.125000000000002  1.45842354953967E-14  0.100000000000002 2.00000000000001  0.125  0  0.1 2
0.729  0.125  -1.38777878078145E-17  0.1 2  0.125  6.23914324870328E-60  0.1 2  0.125000000000002  1.43994485867063E-14  0.100000000000002 2.00000000000001  0.125  0  0.1 2
0.7295  0.125  0  0.1 2  0.125  1.05167520446367E-60  0.1 2  0.125000000000001  7.93938515809722E-15  0.100000000000001 2  0.125  0  0.1 2
0.73  0.125  0  0.1 2  0.125  1.77307856237918E-61  0.1 2  0.125000000000001  7.63479215217292E-15  0.100000000000001 2  0.125  0  0.1 2
0.7305  0.125  -1.38777878078145E-17  0.1 2  0.125  2.99018435881178E-62  0.1 2  0.125  4.37209445892671E-15  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.731  0.125  0  0.1 2  0.125  5.04452887074301E-63  0.1 2  0.125  3.9862642661632E-15  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7315  0.125  0  0.1 2  0.125  8.51365917713009E-64  0.1 2  0.125  2.4054669764912E-15  0.1 2  0.125  0  0.1 2
0.732  0.125  -1.38777878078145E-17  0.1 2  0.125  1.43745387915352E-64  0.1 2  0.125  2.02522836799171E-15  0.1 2  0.125  0  0.1 2
0.7325  0.125  0  0.1 2  0.125  2.42800877061928E-65  0.1 2  0.125  1.23987175188492E-15  0.1 2  0.125  0  0.1 2
0.733  0.125  0  0.1 2  0.125  4.10270574947686E-66  0.1 2  0.125  9.15766091477029E-16  0.1 2  0.125  0  0.1 2
0.7335  0.125  -1.38777878078145E-17  0.1 2  0.125  6.93474059697674E-67  0.1 2  0.125  4.50970392535342E-16  0.1 2  0.125  0  0.1 2
0.734  0.125  0  0.1 2  0.125  1.1724653706834E-67  0.1 2  0.125  2.94958282292591E-16  0.1 2  0.125  0  0.1 2
0.7345  0.125  0  0.1 2  0.125  1.98265951148487E-68  0.1 2  0.125  9.94857918950285E-17  0.1 2  0.125  0  0.1 2
0.735  0.125  -1.38777878078145E-17  0.1 2  0.125  3.35308576882145E-69  0.1 2  0.125  1.17524545752922E-16  0.1 2  0.125  0  0.1 2
0.7355  0.125  0  0.1 2  0.125  5.67106064103676E-70  0.1 2  0.125  2.13749189501302E-17  0.1 2  0.125  0  0.1 2
0.736  0.125  0  0.1 2  0.125  9.59153358609086E-71  0.1 2  0.125  7.77030178976254E-17  0.1 2  0.125  0  0.1 2
0.7365  0.125  -1.38777878078145E-17  0.1 2  0.125  1.62219790619161E-71  0.1 2  0.125  4.49728511574132E-18  0.1 2  0.125  0  0.1 2
0.737  0.125  0  0.1 2  0.125  2.74350531617331E-72  0.1 2  0.125  6.89576505164822E-17  0.1 2  0.125  0  0.1 2
0.7375  0.125  0  0.1 2  0.125  4.63973218475097E-73  0.1 2  0.125  9.34136620210985E-19  0.1 2  0.125  0  0.1 2
0.738  0.125  -1.38777878078145E-17  0.1 2  0.125  7.84633570245782E-74  0.1 2  0.125  6.70777611627005E-17  0.1 2  0.125  0  0.1 2
0.7385  0.125  -1.38777878078145E-17  0.1 2  0.125  1.32687513477674E-74  0.1 2  0.125  1.91795082579494E-19  0.1 2  0.125  0  0.1 2
0.739  0.125  0  0.1 2  0.125  2.24379611190372E-75  0.1 2  0.125  6.66819783862821E-17  0.1 2  0.125  0  0.1 2
0.7395  0.125  0  0.1 2  0.125  3.79424195270854E-76  0.1 2  0.125  3.8783803886885E-20  0.1 2  0.125  0  0.1 2
0.74  0.125  -1.38777878078145E-17  0.1 2  0.125  6.41577985354389E-77  0.1 2  0.125  6.6600495535845E-17  0.1 2  0.125  0  0.1 2
0.7405  0.125  0  0.1 2  0.125  1.08479466214587E-77  0.1 2  0.125  7.7454962498374E-21  0.1 2  0.125  0  0.1 2
0.741  0.125  0  0.1 2  0.125  1.83403305587313E-78  0.1 2  0.125  6.65841035936429E-17  0.1 2  0.125  0  0.1 2
0.7415  0.125  -1.38777878078145E-17  0.1 2  0.125  3.10037662194164E-79  0.1 2  0.125  1.54095995664504E-21  0.1 2  0.125  0  0.1 2
0.742  0.125  0  0.1 2  0.125  5.24029094039338E-80  0.1 2  0.125  6.65808664099779E-17  0.1 2  0.125  0  0.1 2
0.7425  0.125  0  0.1 2  0.125  8.85558914459529E-81  0.1 2  0.125  3.07981869169793E-22  0.1 2  0.125  0  0.1 2
0.743  0.125  -1.38777878078145E-17  0.1 2  0.125  1.4962048417055E-81  0.1 2  0.125  6.65802317165967E-17  0.1 2  0.125  0  0.1 2
0.7435  0.125  0  0.1 2  0.125  2.52738069181439E-82  0.1 2  0.125  6.2233966743416E-23  0.1 2  0.125  0  0.1 2
0.744  0.125  0  0.1 2  0.125  4.26830414912822E-83  0.1 2  0.125  6.65801063772391E-17  0.1 2  0.125  0  0.1 2
0.7445  0.125  -1.38777878078145E-17  0.1 2  0.125  7.20690451198173E-84  0.1 2  0.125  1.27019593965609E-23  0.1 2  0.125  0  0.1 2
0.745  0.125  0  0.1 2  0.125  1.2166297228244E-84  0.1 2  0.125  6.65800812284692E-17  0.1 2  0.125  0  0.1 2
0.7455  0.125  0  0.1 2  0.125  2.05349955411514E-85  0.1 2  0.125  2.60524021960815E-24  0.1 2  0.125  0  0.1 2
0.746  0.125  -1.38777878078145E-17  0.1 2  0.125  3.4655238837902E-86  0.1 2  0.125  6.65800761082846E-17  0.1 2  0.125  0  0.1 2
0.7465  0.125  0  0.1 2  0.125  5.84779902085765E-87  0.1 2  0.125  5.34651501567527E-25  0.1 2  0.125  0  0.1 2
0.747  0.125  0  0.1 2  0.125  9.86675617027159E-88  0.1 2  0.125  6.65800750580633E-17  0.1 2  0.125  0  0.1 2
0.7475  0.125  -1.38777878078145E-17  0.1 2  0.125  1.6646407554943E-88  0.1 2  0.125  1.09598540974135E-25  0.1 2  0.125  0  0.1 2
0.748  0.125  0  0.1 2  0.125  2.80822658709775E-89  0.1 2  0.125  6.65800748423934E-17  0.1 2  0.125  0  0.1 2
0.7485  0.125  0  0.1 2  0.125  4.73702423170188E-90  0.1 2  0.125  2.24398756801587E-26  0.1 2  0.125  0  0.1 2
0.749  0.125  -1.38777878078145E-17  0.1 2  0.125  7.98973167616661E-91  0.1 2  0.125  6.65800747981608E-17  0.1 2  0.125  0  0.1 2
0.7495  0.125  0  0.1 2  0.125  1.34740627830443E-91  0.1 2  0.125  4.58953111681763E-27  0.1 2  0.125  0  0.1 2
0.75  0.125  0  0.1 2  0.125  2.27189130293168E-92  0.1 2  0.125  6.65800747891008E-17  0.1 2  0.125  0  0.1 2
0.7505  0.125  -1.38777878078145E-17  0.1 2  0.125  3.82982765841635E-93  0.1 2  0.125  9.37487230145308E-28  0.1 2  0.125  0  0.1 2
0.751  0.125  -1.38777878078145E-17  0.1 2  0.125  6.45434566801818E-94  0.1 2  0.125  6.6580074787247E-17  0.1 2  0.125  0  0.1 2
0.7515  0.125  0  0.1 2  0.125  1.08738899333589E-94  0.1 2  0.125  1.91163184048011E-28  0.1 2  0.125  0  0.1 2
0.752  0.125  0  0.1 2  0.125  1.83128866726252E-95  0.1 2  0.125  6.6580074786868E-17  0.1 2  0.125  0  0.1 2
0.7525  0.125  -1.38777878078145E-17  0.1 2  0.125  3.08282855274464E-96  0.1 2  0.125  3.88637255337789E-29  0.1 2  0.125  0  0.1 2
0.753  0.125  0  0.1 2  0.125  5.18736836823725E-97  0.1 2  0.125  6.65800747867906E-17  0.1 2  0.125  0  0.1 2
0.7535  0.125  0  0.1 2  0.125  8.72444817331327E-98  0.1 2  0.125  7.82697929398973E-30  0.1 2  0.125  0  0.1 2
0.754  0.125  -1.38777878078145E-17  0.1 2  0.125  1.46660760886982E-98  0.1 2  0.125  6.65800747867748E-17  0.1 2  0.125  0  0.1 2
0.7545  0.125  0  0.1 2  0.125  2.46417181685524E-99  0.1 2  0.125  1.54074395550979E-30  0.1 2  0.125  0  0.1 2
0.755  0.125  0  0.1 2  0.125  4.13817778322428E-100  0.1 2  0.125  6.65800747867715E-17  0.1 2  0.125  0  0.1 2
0.7555  0.125  -1.38777878078145E-17  0.1 2  0.125  6.94595955819171E-101  0.1 2  0.125  2.58844984525644E-31  0.1 2  0.125  0  0.1 2
0.756  0.125  0  0.1 2  0.125  1.16532653497422E-101  0.1 2  0.125  6.65800747867709E-17  0.1 2  0.125  0  0.1 2
0.7565  0.125  0  0.1 2  0.125  1.95418513216549E-102  0.1 2  0.125  1.23259516440783E-32  0.1 2  0.125  0  0.1 2
0.757  0.125  -1.38777878078145E-17  0.1 2  0.125  3.27566475762371E-103  0.1 2  0.125  6.65800747867707E-17  0.1 2  0.125  0  0.1 2
0.7575  0.125  0  0.1 2  0.125  5.48862948848402E-104  0.1 2  0.125  -1.23259516440783E-32  0.1 2  0.125  0  0.1 2
0.758  0.125  0  0.1 2  0.125  9.19338941422662E-105  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.7585  0.125  -1.38777878078145E-17  0.1 2  0.125  1.53940241446651E-105  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.759  0.125  0  0.1 2  0.125  2.57698146529686E-106  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.7595  0.125  0  0.1 2  0.125  4.31291324042623E-107  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.76  0.125  -1.38777878078145E-17  0.1 2  0.125  7.21684520269684E-108  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.7605  0.125  0  0.1 2  0.125  1.20741625530301E-108  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.761  0.125  0  0.1 2  0.125  2.01982454983903E-109  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.7615  0.125  -1.38777878078145E-17  0.1 2  0.125  3.37854140881625E-110  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.762  0.125  0  0.1 2  0.125  5.65084523824257E-111  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.7625  0.125  0  0.1 2  0.125  9.45089964072093E-112  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2
0.763  0.125  -1.38777878078145E-17  0.1 2  0.125  1.58056644348435E-112  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7635  0.125  -1.38777878078145E-17  0.1 2  0.125  2.64322303921918E-113  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.764  0.125  0  0.1 2  0.125  4.42013229580821E-114  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7645  0.125  0  0.1 2  0.125  7.3911776742676E-115  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.765  0.125  -1.38777878078145E-17  0.1 2  0.125  1.23584289151704E-115  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7655  0.125  0  0.1 2  0.125  2.066220130107E-116  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.766  0.125  0  0.1 2  0.125  3.45417653397036E-117  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7665  0.125  -1.38777878078145E-17  0.1 2  0.125  5.77373422656123E-118  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.767  0.125  0  0.1 2  0.125  9.64944096214797E-119  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7675  0.125  0  0.1 2  0.125  1.61238495830053E-119  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.768  0.125  -1.38777878078145E-17  0.1 2  0.125  2.69366854576105E-120  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7685  0.125  0  0.1 2  0.125  4.49899591684626E-121  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.769  0.125  0  0.1 2  0.125  7.51224679332433E-122  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7695  0.125  -1.38777878078145E-17  0.1 2  0.125  1.25398741584422E-122  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.77  0.125  0  0.1 2  0.125  2.09252776550497E-123  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7705  0.125  0  0.1 2  0.125  3.49050933934132E-124  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.771  0.125  -1.38777878078145E-17  0.1 2  0.125  5.820089535388E-125  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7715  0.125  0  0.1 2  0.125  9.70010270005615E-126  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.772  0.125  0  0.1 2  0.125  1.61588299578954E-126  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7725  0.125  -1.38777878078145E-17  0.1 2  0.125  2.69035744631149E-127  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.773  0.125  0  0.1 2  0.125  4.4766648497392E-128  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7735  0.125  0  0.1 2  0.125  7.44423755404897E-129  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.774  0.125  -1.38777878078145E-17  0.1 2  0.125  1.23703525569766E-129  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.7745  0.125  0  0.1 2  0.125  2.05406504735552E-130  0.1 2  0.125  0  0.100000000000001 2.00000000000002  0.125  0  0.1 2
0.775  0.125  0  0.1 2  0.125  3.40792339129922E-131  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7755  0.125  -1.38777878078145E-17  0.1 2  0.125  5.64913323801936E-132  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.776  0.125  -1.38777878078145E-17  0.1 2  0.125  9.35541497689422E-133  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7765  0.125  0  0.1 2  0.125  1.54777175133653E-133  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.777  0.125  0  0.1 2  0.125  2.55792462415032E-134  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7775  0.125  -1.38777878078145E-17  0.1 2  0.125  4.22261321030583E-135  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.778  0.125  0  0.1 2  0.125  6.96249979637407E-136  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7785  0.125  0  0.1 2  0.125  1.14661923187635E-136  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.779  0.125  0  0.1 2  0.125  1.88593044362156E-137  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7795  0.125  0  0.1 2  0.125  3.09791532663756E-138  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.78  0.125  0  0.1 2  0.125  5.08204708099001E-139  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7805  0.125  0  0.1 2  0.125  8.32575910078559E-140  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.781  0.125  0  0.1 2  0.125  1.36213024813117E-140  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7815  0.125  0  0.1 2  0.125  2.22545837990619E-141  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.782  0.125  0  0.1 2  0.125  3.63099272940141E-142  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7825  0.125  0  0.1 2  0.125  5.91613079096521E-143  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.783  0.125  0  0.1 2  0.125  9.62631797279813E-144  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7835  0.125  0  0.1 2  0.125  1.56422099056234E-144  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.784  0.125  0  0.1 2  0.125  2.53839065776457E-145  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7845  0.125  0  0.1 2  0.125  4.11385973357358E-146  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.785  0.125  0  0.1 2  0.125  6.65856036391194E-147  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7855  0.125  0  0.1 2  0.125  1.07636828326384E-147  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.786  0.125  0  0.1 2  0.125  1.73780643808096E-148  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.7865  0.125  0  0.1 2  0.125  2.80228526361482E-149  0.1 2  0.125  0  0.100000000000002 2.00000000000004  0.125  0  0.1 2
0.787  0.125  0  0.1 2  0.125  4.51340400724293E-150  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7875  0.125  0  0.1 2  0.125  7.26084849857734E-151  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.788  0.125  0  0.1 2  0.125  1.16673433211836E-151  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7885  0.125  0  0.1 2  0.125  1.87269843636896E-152  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.789  0.125  0  0.1 2  0.125  3.0025099470677E-153  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7895  0.125  0  0.1 2  0.125  4.80873529900907E-154  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.79  0.125  0  0.1 2  0.125  7.6933546152238E-155  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7905  0.125  0  0.1 2  0.125  1.22955313866383E-155  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.791  0.125  0  0.1 2  0.125  1.96305858675896E-156  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7915  0.125  0  0.1 2  0.125  3.13098394405871E-157  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.792  0.125  0  0.1 2  0.125  4.98880660035748E-158  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7925  0.125  0  0.1 2  0.125  7.94121022024261E-159  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.793  0.125  0  0.1 2  0.125  1.26286250162115E-159  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7935  0.125  0  0.1 2  0.125  2.00636067467175E-160  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.794  0.125  0  0.1 2  0.125  3.18455400557558E-161  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7945  0.125  0  0.1 2  0.125  5.04982957263303E-162  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.795  0.125  0  0.1 2  0.125  8.00006751833159E-163  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7955  0.125  0  0.1 2  0.125  1.26618763946123E-163  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.796  0.125  0  0.1 2  0.125  2.00210461097621E-164  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7965  0.125  0  0.1 2  0.125  3.16267451272725E-165  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.797  0.125  0  0.1 2  0.125  4.99107216239517E-166  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7975  0.125  0  0.1 2  0.125  7.86855736121737E-167  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.798  0.125  0  0.1 2  0.125  1.23921382586585E-167  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.7985  0.125  0  0.1 2  0.125  1.94954313528704E-168  0.1 2  0.125  0  0.100000000000003 2.00000000000006  0.125  0  0.1 2
0.799  0.125  0  0.1 2  0.125  3.06364319961265E-169  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.7995  0.125  0  0.1 2  0.125  4.8088729361497E-170  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8  0.125  0  0.1 2  0.125  7.5392328262858E-171  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8005  0.125  0  0.1 2  0.125  1.18050219803715E-171  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.801  0.125  0  0.1 2  0.125  1.84602518225602E-172  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8015  0.125  0  0.1 2  0.125  2.88279392723538E-173  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.802  0.125  0  0.1 2  0.125  4.49539231137169E-174  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8025  0.125  0  0.1 2  0.125  6.99957517348231E-175  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.803  0.125  0  0.1 2  0.125  1.08817169221365E-175  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8035  0.125  0  0.1 2  0.125  1.68894781412069E-176  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.804  0.125  0  0.1 2  0.125  2.6169754807168E-177  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8045  0.125  0  0.1 2  0.125  4.04780596877572E-178  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.805  0.125  0  0.1 2  0.125  6.24955429154513E-179  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8055  0.125  0  0.1 2  0.125  9.63077914011445E-180  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.806  0.125  0  0.1 2  0.125  1.4812614501824E-180  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8065  0.125  0  0.1 2  0.125  2.27371612194974E-181  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.807  0.125  0  0.1 2  0.125  3.48299511002596E-182  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8075  0.125  0  0.1 2  0.125  5.32428363255138E-183  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.808  0.125  0  0.1 2  0.125  8.12161893313535E-184  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8085  0.125  0  0.1 2  0.125  1.2361764158427E-184  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.809  0.125  0  0.1 2  0.125  1.87741369309664E-185  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8095  0.125  0  0.1 2  0.125  2.84490931536844E-186  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.81  0.125  0  0.1 2  0.125  4.30125313399814E-187  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.8105  0.125  0  0.1 2  0.125  6.48829911714528E-188  0.1 2  0.125  0  0.100000000000004 2.00000000000008  0.125  0  0.1 2
0.811  0.125  0  0.1 2  0.125  9.76492853281295E-189  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8115  0.125  0  0.1 2  0.125  1.46623813881271E-189  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.812  0.125  0  0.1 2  0.125  2.19651325269198E-190  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8125  0.125  0  0.1 2  0.125  3.28288214490188E-191  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.813  0.125  0  0.1 2  0.125  4.89518029103735E-192  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8135  0.125  0  0.1 2  0.125  7.28241100941559E-193  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.814  0.125  0  0.1 2  0.125  1.0808791709359E-193  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8145  0.125  0  0.1 2  0.125  1.6005822181131E-194  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.815  0.125  0  0.1 2  0.125  2.36473222040038E-195  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8155  0.125  0  0.1 2  0.125  3.4857320953043E-196  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.816  0.125  0  0.1 2  0.125  5.12648216548232E-197  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8165  0.125  0  0.1 2  0.125  7.52252914812768E-198  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.817  0.125  0  0.1 2  0.125  1.10136902387879E-198  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8175  0.125  0  0.1 2  0.125  1.60890988044776E-199  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.818  0.125  0  0.1 2  0.125  2.34512140832296E-200  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8185  0.125  0  0.1 2  0.125  3.41065568303191E-201  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.819  0.125  0  0.1 2  0.125  4.94940099401751E-202  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8195  0.125  0  0.1 2  0.125  7.1665774894609E-203  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.82  0.125  0  0.1 2  0.125  1.03541929688198E-203  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8205  0.125  0  0.1 2  0.125  1.49267567182648E-204  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.821  0.125  0  0.1 2  0.125  2.14712474396491E-205  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8215  0.125  0  0.1 2  0.125  3.08168267503644E-206  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.822  0.125  0  0.1 2  0.125  4.41318180828283E-207  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.8225  0.125  0  0.1 2  0.125  6.30582107788836E-208  0.1 2  0.125  0  0.100000000000005 2.0000000000001  0.125  0  0.1 2
0.823  0.125  0  0.1 2  0.125  8.98976348852424E-209  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8235  0.125  0  0.1 2  0.125  1.27867688716332E-209  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.824  0.125  0  0.1 2  0.125  1.81454084065834E-210  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8245  0.125  0  0.1 2  0.125  2.56892812590174E-211  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.825  0.125  0  0.1 2  0.125  3.62828084359865E-212  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8255  0.125  0  0.1 2  0.125  5.11206977943867E-213  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.826  0.125  0  0.1 2  0.125  7.18491624866057E-214  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8265  0.125  0  0.1 2  0.125  1.00729565793097E-214  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.827  0.125  0  0.1 2  0.125  1.40858524642755E-215  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8275  0.125  0  0.1 2  0.125  1.96462839398477E-216  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.828  0.125  0  0.1 2  0.125  2.73293185417296E-217  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8285  0.125  0  0.1 2  0.125  3.79147618797073E-218  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.829  0.125  0  0.1 2  0.125  5.24565002248963E-219  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8295  0.125  0  0.1 2  0.125  7.23739919798377E-220  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.83  0.125  0  0.1 2  0.125  9.95725094288299E-221  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8305  0.125  0  0.1 2  0.125  1.36600544135692E-221  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.831  0.125  0  0.1 2  0.125  1.86855051876523E-222  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8315  0.125  0  0.1 2  0.125  2.54848025414211E-223  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.832  0.125  0  0.1 2  0.125  3.46551363937793E-224  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8325  0.125  0  0.1 2  0.125  4.69841296557763E-225  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.833  0.125  0  0.1 2  0.125  6.35068878775915E-226  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8335  0.125  0  0.1 2  0.125  8.55789508642646E-227  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.834  0.125  0  0.1 2  0.125  1.14969222872044E-227  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.8345  0.125  0  0.1 2  0.125  1.53977905208477E-228  0.1 2  0.125  0  0.100000000000006 2.00000000000012  0.125  0  0.1 2
0.835  0.125  0  0.1 2  0.125  2.05585597582668E-229  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8355  0.125  0  0.1 2  0.125  2.7364110667601E-230  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.836  0.125  0  0.1 2  0.125  3.63097140896294E-231  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8365  0.125  0  0.1 2  0.125  4.80305022470121E-232  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.837  0.125  0  0.1 2  0.125  6.33381859677661E-233  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8375  0.125  0  0.1 2  0.125  8.32666344858043E-234  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.838  0.125  0  0.1 2  0.125  1.09128253256885E-234  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8385  0.125  0  0.1 2  0.125  1.42583466322012E-235  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.839  0.125  0  0.1 2  0.125  1.85726038601246E-236  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8395  0.125  0  0.1 2  0.125  2.41187465226431E-237  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.84  0.125  0  0.1 2  0.125  3.12264213852044E-238  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8405  0.125  0  0.1 2  0.125  4.0307223454947E-239  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.841  0.125  0  0.1 2  0.125  5.18733850836563E-240  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8415  0.125  0  0.1 2  0.125  6.65602911795746E-241  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.842  0.125  0  0.1 2  0.125  8.51534911804075E-242  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8425  0.125  0  0.1 2  0.125  1.08620965799862E-242  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.843  0.125  0  0.1 2  0.125  1.38151496563061E-243  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8435  0.125  0  0.1 2  0.125  1.75200075810288E-244  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.844  0.125  0  0.1 2  0.125  2.2154138008466E-245  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8445  0.125  0  0.1 2  0.125  2.79332405242097E-246  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.845  0.125  0  0.1 2  0.125  3.51185420374223E-247  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8455  0.125  0  0.1 2  0.125  4.40252431244818E-248  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.846  0.125  0  0.1 2  0.125  5.50322342221659E-249  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.8465  0.125  0  0.1 2  0.125  6.85931956718564E-250  0.1 2  0.125  0  0.100000000000007 2.00000000000014  0.125  0  0.1 2
0.847  0.125  0  0.1 2  0.125  8.52491846385823E-251  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8475  0.125  0  0.1 2  0.125  1.05642793371134E-251  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.848  0.125  0  0.1 2  0.125  1.30533935529368E-252  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8485  0.125  0  0.1 2  0.125  1.6081727873596E-253  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.849  0.125  0  0.1 2  0.125  1.97541290501545E-254  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8495  0.125  0  0.1 2  0.125  2.41928799756112E-255  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.85  0.125  0  0.1 2  0.125  2.95398896198762E-256  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8505  0.125  0  0.1 2  0.125  3.59589893780115E-257  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.851  0.125  0  0.1 2  0.125  4.36382972681246E-258  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8515  0.125  0  0.1 2  0.125  5.27925986755806E-259  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.852  0.125  0  0.1 2  0.125  6.36656782142225E-260  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8525  0.125  0  0.1 2  0.125  7.65325220370262E-261  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.853  0.125  0  0.1 2  0.125  9.17012939841203E-262  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8535  0.125  0  0.1 2  0.125  1.09514972856797E-262  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.854  0.125  0  0.1 2  0.125  1.30352522554145E-263  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8545  0.125  0  0.1 2  0.125  1.54629452656576E-264  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.855  0.125  0  0.1 2  0.125  1.82797615280731E-265  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8555  0.125  0  0.1 2  0.125  2.15344075772315E-266  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.856  0.125  0  0.1 2  0.125  2.52788891238345E-267  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8565  0.125  0  0.1 2  0.125  2.9568163327516E-268  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.857  0.125  0  0.1 2  0.125  3.44596500719629E-269  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8575  0.125  0  0.1 2  0.125  4.00125885931976E-270  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.858  0.125  0  0.1 2  0.125  4.62872284918857E-271  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.8585  0.125  0  0.1 2  0.125  5.33438478152614E-272  0.1 2  0.125  0  0.100000000000008 2.00000000000016  0.125  0  0.1 2
0.859  0.125  0  0.1 2  0.125  6.12415955493195E-273  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8595  0.125  0  0.1 2  0.125  7.00371614974194E-274  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.86  0.125  0  0.1 2  0.125  7.9783283063043E-275  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8605  0.125  0  0.1 2  0.125  9.05271057683066E-276  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.861  0.125  0  0.1 2  0.125  1.02308422228916E-276  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8615  0.125  0  0.1 2  0.125  1.15157822510204E-277  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.862  0.125  0  0.1 2  0.125  1.29094796987724E-278  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8625  0.125  0  0.1 2  0.125  1.44125840657482E-279  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.863  0.125  0  0.1 2  0.125  1.60242614875646E-280  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8635  0.125  0  0.1 2  0.125  1.77420228322109E-281  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.864  0.125  0  0.1 2  0.125  1.95615703142039E-282  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8645  0.125  0  0.1 2  0.125  2.14766694314381E-283  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.865  0.125  0  0.1 2  0.125  2.34790529962255E-284  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8655  0.125  0  0.1 2  0.125  2.55583637268769E-285  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.866  0.125  0  0.1 2  0.125  2.77021412707069E-286  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8665  0.125  0  0.1 2  0.125  2.989585863692E-287  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.867  0.125  0  0.1 2  0.125  3.21230118359454E-288  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8675  0.125  0  0.1 2  0.125  3.43652650733482E-289  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.868  0.125  0  0.1 2  0.125  3.66026521694716E-290  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8685  0.125  0  0.1 2  0.125  3.88138330234746E-291  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.869  0.125  0  0.1 2  0.125  4.09764019791814E-292  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8695  0.125  0  0.1 2  0.125  4.30672429573875E-293  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.87  0.125  0  0.1 2  0.125  4.50629242799377E-294  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.8705  0.125  0  0.1 2  0.125  4.69401243140636E-295  0.1 2  0.125  0  0.100000000000009 2.00000000000018  0.125  0  0.1 2
0.871  0.125  0  0.1 2  0.125  4.86760774986415E-296  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8715  0.125  0  0.1 2  0.125  5.02490290592113E-297  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.872  0.125  0  0.1 2  0.125  5.16386858478552E-298  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8725  0.125  0  0.1 2  0.125  5.28266503137914E-299  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.873  0.125  0  0.1 2  0.125  5.37968246591203E-300  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8735  0.125  0  0.1 2  0.125  5.45357727783659E-301  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.874  0.125  0  0.1 2  0.125  5.50330286138592E-302  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8745  0.125  0  0.1 2  0.125  5.52813410515393E-303  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.875  0.125  0  0.1 2  0.125  5.52768473803919E-304  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8755  0.125  0  0.1 2  0.125  5.50191695708092E-305  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.876  0.125  0  0.1 2  0.125  5.45114301019682E-306  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8765  0.125  0  0.1 2  0.125  5.37601866831114E-307  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.877  0.125  0  0.1 2  0.125  5.2775287858876994E-308  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8775  0.125  0  0.1 2  0.125  5.1569654052582200E-309  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.878  0.125  0  0.1 2  0.125  5.0158990976259585E-310  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8785  0.125  0  0.1 2  0.125  4.8561444425208807E-311  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.879  0.125  0  0.1 2  0.125  4.6797207194026251E-312  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8795  0.125  0  0.1 2  0.125  4.4888090137047107E-313  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.88  0.125  0  0.1 2  0.125  4.2857070187008083E-314  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8805  0.125  0  0.1 2  0.125  4.0727828397660701E-315  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.881  0.125  0  0.1 2  0.125  3.8524290478926025E-316  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8815  0.125  0  0.1 2  0.125  3.6270149566239255E-317  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.882  0.125  0  0.1 2  0.125  3.3988159161227705E-318  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.8825  0.125  0  0.1 2  0.125  3.1699251837174378E-319  0.1 2  0.125  0  0.10000000000001 2.0000000000002  0.125  0  0.1 2
0.883  0.125  0  0.1 2  0.125  2.9406787240470994E-320  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8835  0.125  0  0.1 2  0.125  2.7272423650436809E-321  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.884  0.125  0  0.1 2  0.125  2.3715151000379834E-322  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8845  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.885  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8855  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.886  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8865  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.887  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8875  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.888  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8885  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.889  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8895  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.89  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8905  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.891  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8915  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.892  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8925  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.893  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8935  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.894  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.8945  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000011 2.00000000000022  0.125  0  0.1 2
0.895  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.8955  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.896  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.8965  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.897  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.8975  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.898  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.8985  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.899  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.8995  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9005  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.901  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9015  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.902  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9025  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.903  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9035  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.904  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9045  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.905  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9055  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.906  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.9065  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000012 2.00000000000024  0.125  0  0.1 2
0.907  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9075  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.908  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9085  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.909  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9095  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.91  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9105  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.911  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9115  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.912  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9125  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.913  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9135  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.914  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9145  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.915  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9155  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.916  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9165  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.917  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9175  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.918  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.9185  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000013 2.00000000000026  0.125  0  0.1 2
0.919  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9195  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.92  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9205  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.921  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9215  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.922  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9225  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.923  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9235  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.924  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9245  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.925  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9255  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.926  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9265  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.927  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9275  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.928  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9285  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.929  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9295  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.93  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.9305  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000014 2.00000000000028  0.125  0  0.1 2
0.931  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9315  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.932  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9325  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.933  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9335  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.934  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9345  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.935  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9355  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.936  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9365  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.937  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9375  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.938  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9385  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.939  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9395  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.94  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9405  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.941  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9415  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.942  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.9425  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000015 2.0000000000003  0.125  0  0.1 2
0.943  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9435  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.944  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9445  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.945  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9455  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.946  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9465  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.947  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9475  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.948  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9485  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.949  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9495  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.95  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9505  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.951  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9515  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.952  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9525  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.953  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9535  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.954  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.9545  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000016 2.00000000000032  0.125  0  0.1 2
0.955  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9555  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.956  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9565  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.957  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9575  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.958  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9585  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.959  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9595  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.96  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9605  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.961  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9615  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.962  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9625  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.963  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9635  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.964  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9645  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.965  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9655  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.966  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.9665  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000017 2.00000000000034  0.125  0  0.1 2
0.967  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9675  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.968  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9685  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.969  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9695  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.97  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9705  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.971  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9715  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.972  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9725  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.973  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9735  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.974  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9745  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.975  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9755  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.976  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9765  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.977  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9775  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.978  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.9785  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000018 2.00000000000036  0.125  0  0.1 2
0.979  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9795  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.98  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9805  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.981  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9815  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.982  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9825  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.983  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9835  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.984  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9845  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.985  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9855  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.986  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9865  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.987  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9875  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.988  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9885  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.989  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9895  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.99  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.9905  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.100000000000019 2.00000000000038  0.125  0  0.1 2
0.991  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9915  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.992  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9925  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.993  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9935  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.994  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9945  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.995  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9955  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.996  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9965  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.997  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9975  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.998  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9985  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.999  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
0.9995  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.10000000000002 2.0000000000004  0.125  0  0.1 2
1  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2  0.125  0  0.1 2

